A Versatile Framework for Evaluating Ranked Lists in terms of Group Fairness and Relevance

We present a simple and versatile framework for evaluating ranked lists in terms of group fairness and relevance, where the groups (i.e., possible attribute values) can be either nominal or ordinal in nature. First, we demonstrate that, if the attribute set is binary, our framework can easily quantify the overall polarity of each ranked list. Second, by utilising an existing diversified search test collection and treating each intent as an attribute value, we demonstrate that our framework can handle soft group membership, and that our group fairness measures are highly correlated with both adhoc IR and diversified IR measures under this setting. Third, we demonstrate how our framework can quantify intersectional group fairness based on multiple attribute sets. We also show that the similarity function for comparing the achieved and target distributions over the attribute values should be chosen carefully.

==> head1000args-me.txt <==
{"arguments": 
[
{"premises": 
[{"text": "My opponent forfeited every round. None of my arguments were answered. I don\u2019t like the idea of winning by default, but here we are.Tule: it\u2019s good for students to get involved and address big issues like teen pregnancy. You need to be able to answer arguments like mine and not simply prepare for an abstinence-only type of response. You should also be aware that, in the U.S., condoms may be sold to minors in ANY state. A retailer who says it is illegal to sell you them is, frankly, wrong.", "stance": "CON"}], "context": {"sourceId": "c67482ba-2019-04-18T13:32:05Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T13:32:05Z", "discussionTitle": "Contraceptive Forms for High School Students", "sourceTitle": "Debate Argument: Contraceptive Forms for High School Students | Debate.org", "sourceUrl": "https://www.debate.org/debates/Contraceptive-Forms-for-High-School-Students/1/", "nextArgumentInSourceId": "c67482ba-2019-04-18T13:32:05Z-00001-000"}, "id": "c67482ba-2019-04-18T13:32:05Z-00000-000", "conclusion": "Contraceptive Forms for High School Students"}, {"premises": 
[{"text": "How do you propose the school will fund your program? Condoms cost money and checking an \"opt out\" list before handing them out takes time away from staff members whenever they could be doing their actual jobs. Your \"opt out\" option is only be a token to parental authority and would be easily subverted. If everyone in school except a handful of students had access to free condoms, do you not think those students would simply ask their friends to provide them with condoms?", "stance": "CON"}], "context": {"sourceId": "c67482ba-2019-04-18T13:32:05Z", "previousArgumentInSourceId": "c67482ba-2019-04-18T13:32:05Z-00000-000", "acquisitionTime": "2019-04-18T13:32:05Z", "discussionTitle": "Contraceptive Forms for High School Students", "sourceTitle": "Debate Argument: Contraceptive Forms for High School Students | Debate.org", "sourceUrl": "https://www.debate.org/debates/Contraceptive-Forms-for-High-School-Students/1/", "nextArgumentInSourceId": "c67482ba-2019-04-18T13:32:05Z-00002-000"}, "id": "c67482ba-2019-04-18T13:32:05Z-00001-000", "conclusion": "Contraceptive Forms for High School Students"}, 
{"premises": 
[{"text": "Schools have no compelling interest in providing contraceptives to students. The purpose of schools is not to provide healthcare nor to provide any other service except insofar as it relates to the furtherance of education [1,2,3], though I do not contest that individual districts ought to have this option if they so choose. As an educator, I do feel that adequate sexual education is a necessary. [1] tinyurl.com/z786mww[2] tinyurl.com/jafrt2n[3] tinyurl.com/zbkwkz6", "stance": "CON"}], "context": {"sourceId": "c67482ba-2019-04-18T13:32:05Z", "previousArgumentInSourceId": "c67482ba-2019-04-18T13:32:05Z-00001-000", "acquisitionTime": "2019-04-18T13:32:05Z", "discussionTitle": "Contraceptive Forms for High School Students", "sourceTitle": "Debate Argument: Contraceptive Forms for High School Students | Debate.org", "sourceUrl": "https://www.debate.org/debates/Contraceptive-Forms-for-High-School-Students/1/", "nextArgumentInSourceId": "c67482ba-2019-04-18T13:32:05Z-00003-000"}, "id": "c67482ba-2019-04-18T13:32:05Z-00002-000", "conclusion": "Contraceptive Forms for High School Students"}, 
{"premises": 
[{"text": "As a senior at my school. My group and I are focusing on teenage pregnancy; we are determined to have high school districts provide contraceptive forms to students to be safe about sex. This focus isn't for us to encourage to have sex, but if teenagers decide to have sex to please be safe about it. In addition. if parents do not agree to this we want to have an opt out form where their child/children will not be receiving this form.", "stance": "PRO"}], "context": {"sourceId": "c67482ba-2019-04-18T13:32:05Z", "previousArgumentInSourceId": "c67482ba-2019-04-18T13:32:05Z-00002-000", "acquisitionTime": "2019-04-18T13:32:05Z", "discussionTitle": "Contraceptive Forms for High School Students", "sourceTitle": "Debate Argument: Contraceptive Forms for High School Students | Debate.org", "sourceUrl": "https://www.debate.org/debates/Contraceptive-Forms-for-High-School-Students/1/", "nextArgumentInSourceId": ""}, "id": "c67482ba-2019-04-18T13:32:05Z-00003-000", "conclusion": "Contraceptive Forms for High School Students"}, 
{"premises": 
[{"text": "The resolution used by Pro *assumes* that Australia isn't already a 'significant' country - however, in actual reality, it is. Firstly we should clarify what significance means: 1.a the state or quality of being significant1.b of consequence or importance==================================To respond directly to Pros argument first:he/she asserts that Australia invented 'amazing things' like 'WiFI, Google Maps, Polymer bank notes, Ultrasound scanners, stainless steel braces and many more things'. Now, if these inventions did come from Australia, then, it can be considered a 'significant country' - as a country which is the home of some of the most universally-used inventions in the 21st century. It would seem that Pro was/is trying to argue that Australia simply deserves more recognition, in which case he/she should proposed that instead of stating that it should be more 'significant' - because the examples that Pro themselves has listed, fully go against that. Instead of affirming the resolution, Pro has negated it. After all, insignificant countries do not invent things such as WiFi or Google Maps. One invention listed by Pro that I will take issue with though is the ultrasound, as this was not invented in Australia. Its first use is thought to have been in Austria, which is a country in Europe. Its technology developed from there. 'The use of ultrasound in medicine began during and shortly after the 2nd World War in various centres around the world. The work of Dr. Karl Theodore Dussik in Austria in 1942 on transmission ultrasound investigation of the brain provides the first published work on medical ultrasonics.' 'Although other workers in the USA, Japan and Europe have also been cited as pioneers, the work of Professor Ian Donald and his colleagues in Glasgow, in the mid 1950s, did much to facilitate the development of practical technology and applications.'[1.] https://www.bmus.org...", "stance": "CON"}], "context": {"sourceId": "4d3d4471-2019-04-18T11:45:01Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T11:45:01Z", "discussionTitle": "Australia should be a more significant country", "sourceTitle": "Debate Issue: Australia should be a more significant country | Debate.org", "sourceUrl": "https://www.debate.org/debates/Australia-should-be-a-more-significant-country/1/", "nextArgumentInSourceId": "4d3d4471-2019-04-18T11:45:01Z-00001-000"}, "id": "4d3d4471-2019-04-18T11:45:01Z-00000-000", "conclusion": "Australia should be a more significant country"}, 
{"premises": 
[{"text": "First of all we invented amazing things like WiFi, Google Maps, Polymer bank notes (if you are American and do not know what they are, they are plastic WATERPROOF bills), Ultrasound scanners, stainless steel braces and many more things. Why put us into the shadow if we have made such amazing things the whole world uses nowadays! I bet you have used at the very least ONE thing I put up there unless you are on a Ethernet cable still using those old paper maps wherever you go! There is no point in putting such smart people who made these things in the shadow! Aussie! Aussie! Aussie! Oi! Oi! Oi!", "stance": "PRO"}], "context": {"sourceId": "4d3d4471-2019-04-18T11:45:01Z", "previousArgumentInSourceId": "4d3d4471-2019-04-18T11:45:01Z-00000-000", "acquisitionTime": "2019-04-18T11:45:01Z", "discussionTitle": "Australia should be a more significant country", "sourceTitle": "Debate Issue: Australia should be a more significant country | Debate.org", "sourceUrl": "https://www.debate.org/debates/Australia-should-be-a-more-significant-country/1/", "nextArgumentInSourceId": "4d3d4471-2019-04-18T11:45:01Z-00002-000"}, "id": "4d3d4471-2019-04-18T11:45:01Z-00001-000", "conclusion": "Australia should be a more significant country"}, 
{"premises": 
[{"text": "I accept.", "stance": "CON"}], "context": {"sourceId": "4d3d4471-2019-04-18T11:45:01Z", "previousArgumentInSourceId": "4d3d4471-2019-04-18T11:45:01Z-00001-000", "acquisitionTime": "2019-04-18T11:45:01Z", "discussionTitle": "Australia should be a more significant country", "sourceTitle": "Debate Issue: Australia should be a more significant country | Debate.org", "sourceUrl": "https://www.debate.org/debates/Australia-should-be-a-more-significant-country/1/", "nextArgumentInSourceId": "4d3d4471-2019-04-18T11:45:01Z-00003-000"}, "id": "4d3d4471-2019-04-18T11:45:01Z-00002-000", "conclusion": "Australia should be a more significant country"}, 
{"premises": 
[{"text": "Hello opponent please type in that you accept this Debate by typing in \"I accept\" below along with your introduction to show you are not a troll. Australia has always been put into the shadow behind countries like America, Canada and even England sometimes, I feel Australia should not be put in the darkness and in this debate I will tell you why.", "stance": "PRO"}], "context": {"sourceId": "4d3d4471-2019-04-18T11:45:01Z", "previousArgumentInSourceId": "4d3d4471-2019-04-18T11:45:01Z-00002-000", "acquisitionTime": "2019-04-18T11:45:01Z", "discussionTitle": "Australia should be a more significant country", "sourceTitle": "Debate Issue: Australia should be a more significant country | Debate.org", "sourceUrl": "https://www.debate.org/debates/Australia-should-be-a-more-significant-country/1/", "nextArgumentInSourceId": ""}, "id": "4d3d4471-2019-04-18T11:45:01Z-00003-000", "conclusion": "Australia should be a more significant country"}, 
{"premises": 
[{"text": "Alright then.", "stance": "CON"}], "context": {"sourceId": "fbe6ad2-2019-04-18T11:12:36Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T11:12:36Z", "discussionTitle": "The closet dementia of the superior ego god complex, The bible and why you should not believe in god", "sourceTitle": "Online Debate: The closet dementia of the superior ego god complex, The bible and why you should not believe in god | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-closet-dementia-of-the-superior-ego-god-complex-The-bible-and-why-you-should-not-believe-in-god/1/", "nextArgumentInSourceId": "fbe6ad2-2019-04-18T11:12:36Z-00001-000"}, "id": "fbe6ad2-2019-04-18T11:12:36Z-00000-000", "conclusion": "The closet dementia of the superior ego god complex, The bible and why you should not believe in god"}, 
{"premises": 
[{"text": "Why is it that so-called christians, Because there is no such a thing as a christian, Have serious trouble as READING and COMPREHENDING? Its not that difficult, Nor is it that hard. It was stated unto you a very simple \"* \"You are asking why God would forgive the murderer. \" OK we\"re done. You paid absolutely no attention whatsoever to the verses presented and instead went off into your own la la land. \" But nah, All you did was babble on and on and on. So in this sense, It was YOU that forfeited. Sheesh! Bye.", "stance": "PRO"}], "context": {"sourceId": "fbe6ad2-2019-04-18T11:12:36Z", "previousArgumentInSourceId": "fbe6ad2-2019-04-18T11:12:36Z-00000-000", "acquisitionTime": "2019-04-18T11:12:36Z", "discussionTitle": "The closet dementia of the superior ego god complex, The bible and why you should not believe in god", "sourceTitle": "Online Debate: The closet dementia of the superior ego god complex, The bible and why you should not believe in god | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-closet-dementia-of-the-superior-ego-god-complex-The-bible-and-why-you-should-not-believe-in-god/1/", "nextArgumentInSourceId": "fbe6ad2-2019-04-18T11:12:36Z-00002-000"}, "id": "fbe6ad2-2019-04-18T11:12:36Z-00001-000", "conclusion": "The closet dementia of the superior ego god complex, The bible and why you should not believe in god"}, 
{"premises": 
[{"text": "A forfeit? Alright. Unexpected.", "stance": "CON"}], "context": {"sourceId": "fbe6ad2-2019-04-18T11:12:36Z", "previousArgumentInSourceId": "fbe6ad2-2019-04-18T11:12:36Z-00001-000", "acquisitionTime": "2019-04-18T11:12:36Z", "discussionTitle": "The closet dementia of the superior ego god complex, The bible and why you should not believe in god", "sourceTitle": "Online Debate: The closet dementia of the superior ego god complex, The bible and why you should not believe in god | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-closet-dementia-of-the-superior-ego-god-complex-The-bible-and-why-you-should-not-believe-in-god/1/", "nextArgumentInSourceId": "fbe6ad2-2019-04-18T11:12:36Z-00003-000"}, "id": "fbe6ad2-2019-04-18T11:12:36Z-00002-000", "conclusion": "The closet dementia of the superior ego god complex, The bible and why you should not believe in god"}, 
{"premises": 
[{"text": "* Paragraph 1 is simply you writing 67 words in a row and having none of them relate to the current topic of debate. There was no reason to have that paragraph except to make you appear more intelligent. This is meaningless as your further arguments clarify that you are intelligent and I ask you refrain from attempting this in further debates. I feel no further need to address it. * \" Its not YOUR religion. You don\"t own it. \" this is true. I do not own my religion. However, How would you like me to refer to it as? If I always adressed it as: \"The religion that I, As a christian, Believe in, \" It would lead to run-on sentences and spotty grammar. \"My religion\" Is much faster, However I will try to refrain from using that term in the future. If you spot it, Please inform me. * \"Why try at all? \" You are very well educated and I'm confused that with your knowledge of the bible you do not know the answer to this. All Christians have been commissioned to spread our belief's throughout the world, As can be seen throughout the new testament (ex Matthew 28: 1-20). My question is this: why do you try? For what purpose do you waste your time debating on this website, Trying to convince people you know in advance are set on their beliefs? You have nothing to gain. Even if you convince someone, So what? Their just another person across the globe on a debating website who is now a atheist. I can't see how it affects you at all. *\"Which first paragraph? \" My apologies. I see now my opening argument was poorly labeled. You were correct in assuming I was referring to Leviticus 14:33-57. I will try in the future to better label my arguments *\"Sooooo many problems with that one. 1. First you have to demonstrate, Test and thus prove your god exists in which case nobody has ever done in the entire existence of the human race. 2. Which means there\"s no such a thing as any miracles 3. Suppose someone does manage to prove your god then you would have to assert this god exists to the rest of the world with over 33, 000 denominations of Christianity alone. Now I don\"t mean to sound insulting, But tee hee! So which denomination of YOUR Christianity is correct? . \" I will address this point by point. In that argument, I did not have to prove the existence of God. You had made the argument that if God did exist, He would not tell the Israelites such outlandish things. Since you were working on the basis that God existed, My rebuttal to that argument did not need to prove the existence of God. If these were different circumstances, Yes, I would need to prove the existence of God. This also applies to 2, So I will take this time to address something else. All throughout your debate, You use quotation marks instead of apostrophe's (ex there\"s). Please refrain from this in the future. In point number 3, You claim there is \"33, 000\". I have no clue where you got this absurd number from, As you did not provide a source. I can't even find a hundredth of that many denominations, And so I must believe you pulled that number from thin air. You ask which denomination is correct. To which I answer this. I do not know. As I have said multiple times in advance, I do not have all knowledge. I simply try to do the best I can with what little knowledge I have. * \"It really p**ses me off that supposed christians like you who are not christians at all, Because there is no such a thing as being a christian, And you just proved it, Because you nor anyone can possibly pay any attention to YOUR god\"s laws that are befitting by your god in your lap. No! You and every other supposed christian has to make up their own rules to what suits them, To how they want, To their needs and desires\" I could take potshots at this, Pointing out the poor conduct and the run on sentences. However you have addressed in advance you do not care about conduct despite this being a formal debate. Instead, I ask this question of you. If we \"make up their own rules to what suits them\" why do we follow such restricting rules? Why would we believe that you shouldn't lust, Or lie, When those things could benefit us? If we made the rules, Why would we make the rules so hard to follow? But if a unfathomable God made the rules, It would only make sense that the standard would be harder, As we are not gods. * \"Regardless your god MURDERED 2, 821, 364 in YOUR bible, \" Again, You pull out a incredibly specific number (2, 821, 364) with no source. I ask you to back up these numbers in the future. Regardless, I do not believe that there is a verse you can pull up that cannot be justified. You have left two of my earlier points un-rebbuted, Instead choosing to simply rage quit. Regardless, I know in advance that the two us will never come to a agreement. I also know that the likelihood of me winning this debate is slim, As even a idiot could see that you are far better educated and experienced. If you do not want to continue this debate, Simply inform me. As always, I look forward to your response.", "stance": "CON"}], "context": {"sourceId": "fbe6ad2-2019-04-18T11:12:36Z", "previousArgumentInSourceId": "fbe6ad2-2019-04-18T11:12:36Z-00002-000", "acquisitionTime": "2019-04-18T11:12:36Z", "discussionTitle": "The closet dementia of the superior ego god complex, The bible and why you should not believe in god", "sourceTitle": "Online Debate: The closet dementia of the superior ego god complex, The bible and why you should not believe in god | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-closet-dementia-of-the-superior-ego-god-complex-The-bible-and-why-you-should-not-believe-in-god/1/", "nextArgumentInSourceId": "fbe6ad2-2019-04-18T11:12:36Z-00004-000"}, "id": "fbe6ad2-2019-04-18T11:12:36Z-00003-000", "conclusion": "The closet dementia of the superior ego god complex, The bible and why you should not believe in god"}, 
{"premises": 
[{"text": "\"Here I am again, \" Are you sure its you? You know you could be somebody else pretending to be you. Did you pinch yourself to make sure its you and or put a bullet in your kneecaps to make sure its you? Probably not. So then you don\"t know if its you in a flabbergassesed reality of your own making then you have no idea as to what is the outcome of your past being part of your present future. Right? Anyway\" \"Regardless, I would be a disgrace to my religion\"\" See right there you fumble. Its not YOUR religion. You don\"t own it. And you most certainly don\"t own your superior ego god complex in which your joke of a bible is entirely about and nothing else, In which you cannot prove its immoral god even exists as the verses stated in RD1 prove. They are completely laughable at best in which no god of sheer stupidity would even dream about composing. But then again, No god of superior ego god complex would ever, Not for any reason, Dream of using text, Namely your bible as a form of communication, Transmission, Correspondence, Conformity, Publication etc pe-ir-od. \"if I did not try\" Well see, Why try at all? Why try for a completely immoral character that your god unquestionably is and your bible without a doubt proves this? But only if you\"ve read and comprehended the damn thing. Did you do this? \"If you consider me non-intelligent (which is unfortunately likely), \" No. I consider you to be not knowing any better and defending something that you cannot possibly defend. * \"Your first paragraph details how you believe that the bible is man made. \" Which first paragraph? 2 Timothy 3:16, Proverbs 30:5, Welcome, Welcome, Welcome, Rules for this debate, The biggest laugh in the bible? Leviticus 14:33-57? Oh I see, Its NOT the first paragraph in the bible, Its Leviticus 14:33-57 in which is wayyyyyyy down the ladder. Nitpicking am I? No because its very hard to follow you. \"However, Allow me to explain how your point is flawed. \" Actually its not. No \"god\" would ---ever--- be stupid enough, With a full octane of nothing but drab to invent such bombastic impressioned imperfect silliness. It really is that simple. So since this is ultimately true, And no supposed laughing toodles \"god\" would horrifically be flat out ignorant enough to invent that law, Then who and or what did? I get it from your standpoint. It must be a blade of grass, Or a playbore bunny, A you know where area itch that won\"t go away, A god from the undergrowth from another planet. Hey, You've got trillions of choices. So why not use them? Sheesh! Oh but wait! There yah go inventing excuses as always because YOU DON\"T KNOW ANY BETTER! \"If God had simply told the Israelites a practical way to cure leprosy (chemically engineer dapsone), Then it would not be a miracle. \" Wow. *zzzzz* many sleepless nights with that one buckey. Yeah my patience wears thin. Sooooo many problems with that one. 1. First you have to demonstrate, Test and thus prove your god exists in which case nobody has ever done in the entire existence of the human race. 2. Which means there\"s no such a thing as any miracles 3. Suppose someone does manage to prove your god\" then you would have to assert this god exists to the rest of the world with over 33, 000 denominations of christianity alone. Now I don\"t mean to sound insulting, But tee hee! So which denomination of YOUR christianity is correct? \"However, If God chose the most outlandish set of instructions and the lepers were healed, Then Israel could not deny it was a miracle. \" That really is one helluva super duper way way gone from this universe truly whacked out invented excuse. You KNOW how much I truly hate them. Any more of them, Bye bye me in having anything to do with you and this debate will be over. It really p**ses me off that supposed christians like you who are not christians at all, Because there is no such a thing as being a christian, And you just proved it, Because you nor anyone can possibly pay any attention to YOUR god\"s laws that are befitting by your god in your lap. No! You and every other supposed christian has to make up their own rules to what suits them, To how they want, To their needs and desires. Its truly ridiculous. * \"You are asking why God would forgive the murderer. \" OK we\"re done. You paid absolutely no attention whatsoever to the verses presented and instead went off into your own la la land. Regardless your god MURDERED 2, 821, 364 in YOUR bible in which included babies, Children and pregnant mothers (abortions) in which you christians perfectly justify, That is IF and it is a MUST IF you believe in YOUR god in which committed numerous genocides for absolutely no reason at all. So have fun in believing in your supermassive contradictory hypocritical unproven god. Yeah its perfectly OK for your god to murder, But not man? But wait, Your god orders man to murder for him? Wow. Bye. Do you want some REAL truth? Simply google it. Google something like \"bible verses where god kills babies\".", "stance": "PRO"}], "context": {"sourceId": "fbe6ad2-2019-04-18T11:12:36Z", "previousArgumentInSourceId": "fbe6ad2-2019-04-18T11:12:36Z-00003-000", "acquisitionTime": "2019-04-18T11:12:36Z", "discussionTitle": "The closet dementia of the superior ego god complex, The bible and why you should not believe in god", "sourceTitle": "Online Debate: The closet dementia of the superior ego god complex, The bible and why you should not believe in god | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-closet-dementia-of-the-superior-ego-god-complex-The-bible-and-why-you-should-not-believe-in-god/1/", "nextArgumentInSourceId": "fbe6ad2-2019-04-18T11:12:36Z-00005-000"}, "id": "fbe6ad2-2019-04-18T11:12:36Z-00004-000", "conclusion": "The closet dementia of the superior ego god complex, The bible and why you should not believe in god"}, {"premises": 
[{"text": "Here I am again, Knowing full well that it is likely you will best me. Regardless, I would be a disgrace to my religion if I did not try. I will try to rebut your points. I hope that I meet your criteria, But regardless if I do not I will debate to the best of my abilities. If you consider me non-intelligent (which is unfortunately likely), Please tell me upfront so I may leave the debate as respectively as I can. * Your first paragraph details how you believe that the bible is man made. However, Allow me to explain how your point is flawed. The outlandishness of the law is not proof that the bible is man-made, Quite the opposite. If God had simply told the Israelites a practical way to cure leprosy (chemically engineer dapsone), Then it would not be a miracle. However, If God chose the most outlandish set of instructions and the lepers were healed, Then Israel could not deny it was a miracle. This was needed because Israel had the habit of instantaneously following other gods that allowed them to have no rules or restrictions. * You are asking why God would forgive the murderer. As the old proverb goes, \"Blood leads to blood. Violence into more violence. Revenge is just another name for Murder\". You also forget that the man who was slain gains eternal riches in the next life. If that muderer continues to do evil, He will receive damnation * One: that verse was a parable. Here is a source explaining it https://www. Biblestudytools. Com/commentaries/gills-exposition-of-the-bible/matthew-19-12. Html. Two: even if it was not a parable, We are talking a God that created the laws of physics. Nothing is physically impossible * Here is a source explaining that verse: http://apologeticspress. Org/apcontent. Aspx? Category=6&article=301 *\"Why was god such an idiot? Why would god have only sent one Jesus? After all this Christ figure was/ is the most fought after figure in the entire history of the human race! But its god loves conflict, War, Death, Hate, Evil, Bloodshed, Murder, Hate. . . And the \"human\" baggage emotions this god has freely admitted to. \" Jesus was not sent to stop physical war on earth. Jesus was sent to stop the spiritual war that had been raging on since satan's fall. Because the 80 years we live on this earth is a pittance compared to the 1000's on 1000's we live afterwards. As for those who started such wars without cause, They will be damned. Conclusion: I will not claim to have all knowledge. I will not claim to be the smartest in my nation or my religion or even of my family. However, Even a fool such as I know this. The bible, A book that is constantly under fire, Has managed to survive and flourish since 4000 b. C. In between then and now it has been threatened by some of the most powerful men in the world (ex. Adolf Hitler who aimed to burn all religious materials) and has survived. It has stood against the harshest critics including scientists, Philosophers, And historians all of whom failed to find deceisive evidence that the bible was false. And that seems like a miracle too me. Regardless, I thank you for your time", "stance": "CON"}], "context": {"sourceId": "fbe6ad2-2019-04-18T11:12:36Z", "previousArgumentInSourceId": "fbe6ad2-2019-04-18T11:12:36Z-00004-000", "acquisitionTime": "2019-04-18T11:12:36Z", "discussionTitle": "The closet dementia of the superior ego god complex, The bible and why you should not believe in god", "sourceTitle": "Online Debate: The closet dementia of the superior ego god complex, The bible and why you should not believe in god | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-closet-dementia-of-the-superior-ego-god-complex-The-bible-and-why-you-should-not-believe-in-god/1/", "nextArgumentInSourceId": "fbe6ad2-2019-04-18T11:12:36Z-00006-000"}, "id": "fbe6ad2-2019-04-18T11:12:36Z-00005-000", "conclusion": "The closet dementia of the superior ego god complex, The bible and why you should not believe in god"}, {"premises": 
[{"text": "2 Tiimothy 3:16 \"All scripture is given by inspiration of God, And is profitable for doctrine, For reproof, For correction, For instruction in righteousness:\" Proverbs 30:5 \"Every word of God is pure: he is a shield unto them that put their trust in him. \" Welcome welcome welcome to the silliness absurdities in god and the bible and why you should not believe in god for obvious reasons: Rules for this debate: 1. I will not stand for those who are unintelligent nor those who are uneducated and yet you try to pretend that you are. . . 2. Especially if you try to pretend you know what they are squawking about when you really don\"t. 3. If #\"s1 and 2 occur, I will either ignore you or I will slam you with original insults of mine that will show you to be the reareth endeth that you truly are. 4. Conduct in the voting stage is to be removed and cannot be voted upon. 5. Disqualified from any voting procedure is dsjpk5. Ok ready - set - GO! * This to me is the biggest laugh in the bible. Reading it its truly hilarious. In no way would any supreme deity -ever- concoct this obvious man made, And what MAN would think this trash heap up, Law up, Put it into effect and expect anybody to believe it AND expect everybody to follow it? I really like the use of a bird for solutions. Does anybody buy this dippy cabbage batbrain obnoxious stuff gunk? Well yeah. If you are uneducated and unintelligent and you believe in god. Leviticus 14:33-57 \"And the LORD spake unto Moses and unto Aaron, Saying, 34 When ye be come into the land of Canaan, Which I give to you for a possession, And I put the plague of leprosy in a house of the land of your possession; 35 And he that owneth the house shall come and tell the priest, Saying, It seemeth to me there is as it were a plague in the house: 36 Then the priest shall command that they empty the house, Before the priest go into it to see the plague, That all that is in the house be not made unclean: and afterward the priest shall go in to see the house: 37 And he shall look on the plague, And, Behold, If the plague be in the walls of the house with hollow strakes, Greenish or reddish, Which in sight are lower than the wall; 38 Then the priest shall go out of the house to the door of the house, And shut up the house seven days: 39And the priest shall come again the seventh day, And shall look: and, Behold, If the plague be spread in the walls of the house; 40 Then the priest shall command that they take away the stones in which the plague is, And they shall cast them into an unclean place without the city: 41 And he shall cause the house to be scraped within round about, And they shall pour out the dust that they scrape off without the city into an unclean place: 42 And they shall take other stones, And put them in the place of those stones; and he shall take other morter, And shall plaister the house. 43 And if the plague come again, And break out in the house, After that he hath taken away the stones, And after he hath scraped the house, And after it is plaistered; 44 Then the priest shall come and look, And, Behold, If the plague be spread in the house, It is a fretting leprosy in the house: it is unclean. 45 And he shall break down the house, The stones of it, And the timber thereof, And all the morter of the house; and he shall carry them forth out of the city into an unclean place. 46 Moreover he that goeth into the house all the while that it is shut up shall be unclean until the even. 47 And he that lieth in the house shall wash his clothes; and he that eateth in the house shall wash his clothes. 48 And if the priest shall come in, And look upon it, And, Behold, The plague hath not spread in the house, After the house was plaistered: then the priest shall pronounce the house clean, Because the plague is healed. 49 And he shall take to cleanse the house two birds, And cedar wood, And scarlet, And hyssop: 50 And he shall kill the one of the birds in an earthen vessel over running water: 51 And he shall take the cedar wood, And the hyssop, And the scarlet, And the living bird, And dip them in the blood of the slain bird, And in the running water, And sprinkle the house seven times: 52 And he shall cleanse the house with the blood of the bird, And with the running water, And with the living bird, And with the cedar wood, And with the hyssop, And with the scarlet: 53 But he shall let go the living bird out of the city into the open fields, And make an atonement for the house: and it shall be clean. 54 This is the law for all manner of plague of leprosy, And scall, 55 And for the leprosy of a garment, And of a house, 56 And for a rising, And for a scab, And for a bright spot: 57 To teach when it is unclean, And when it is clean: this is the law of leprosy. \" Yep. People\"s limbs falling off while they are waiting for a bird to do unto them magical prowess is such a stroke of utter hypnotic comedic failure that is god and the bible. Only a completely insane man or woman could have made that one up. Yes, Without a doubt god and the bible are clearly man made. * This is how the bible and god investigates a murder. Yes with great envy, This is how our court system should absolutely 100% work in this country! Why not? Thankfully we have intelligence, Dignity and integrity, Unlike god and the bible. Great going with all your smarts and brain activity god. Keep it going! This is a true joke unto itself and why god and the bible cannot possibly be taken seriously. . . . Deuteronomy 21: 1-9 \"If one be found slain in the land which the LORD thy God giveth thee to possess it, Lying in the field, And it be not known who hath slain him: 2 Then thy elders and thy judges shall come forth, And they shall measure unto the cities which are round about him that is slain: 3 And it shall be, That the city which is next unto the slain man, Even the elders of that city shall take an heifer, Which hath not been wrought with, And which hath not drawn in the yoke; 4 And the elders of that city shall bring down the heifer unto a rough valley, Which is neither eared nor sown, And shall strike off the heifer's neck there in the valley: 5 And the priests the sons of Levi shall come near; for them the LORD thy God hath chosen to minister unto him, And to bless in the name of the LORD; and by their word shall every controversy and every stroke be tried: 6 And all the elders of that city, That are next unto the slain man, Shall wash their hands over the heifer that is beheaded in the valley: 7 And they shall answer and say, Our hands have not shed this blood, Neither have our eyes seen it. 8 Be merciful, O LORD, Unto thy people Israel, Whom thou hast redeemed, And lay not innocent blood unto thy people of Israel's charge. And the blood shall be forgiven them. 9 So shalt thou put away the guilt of innocent blood from among you, When thou shalt do that which is right in the sight of the LORD. \" Indeed so this is how according to the laws of the bible that how to investigate a murder should that place? Well appoint me as a judge so I can insanely let everybody go! * Matthew 19:12 \"For there are some eunuchs, Which were so born from their mother's womb: and there are some eunuchs, Which were made eunuchs of men: and there be eunuchs, Which have made themselves eunuchs for the kingdom of heaven's sake. He that is able to receive it, Let him receive it. \" Um yeah um OK well that\"s physically impossible and could -never- happen. Duh. Regardless, Its a pretty sick verse. But what can one expect emanating from the sickest book ever written? * Judges 1:19 \"And the LORD was with Judah; and he drave out the inhabitants of the mountain; but could not drive out the inhabitants of the valley, Because they had chariots of iron. \" Wow. God must be that weak. Since this mighty god has no power against the weak chariots of iron, One has to wonder if he has the power to defeat a gamma ray burst should one come this way? Clearly a misprint in the bible or god is man made. * Here's a thinking, Rationalizing, Reasoning, Common sense, Logical question(s) (there are too many to count) in which religion, God and the bible has none: Why was god such an idiot? Why would god have only sent one jesus? After all this christ figure was/ is the most fought after figure in the entire history of the human race! But its god loves conflict, War, Death, Hate, Evil, Bloodshed, Murder, Hate. . . And the \"human\" baggage emotions this god has freely admitted to. . . Evil, Anger, Vengeance, Rage, Fury, Jealousy etc. Clearly more than one jesus was needed, Required and was necessary to have carried out god\"s word to have provided peace, Love, Care and kindness. But let\"s be honest here, That\"s not what god wanted, Otherwise he would have sent more than one jesus. He would have sent hundreds, Thousands, Millions. They could have all spoken in the same tongue that god would have wanted them to have spoken in. OR HERE\"S THE KICKER, HE COULD HAVE DONE IT HIMSELF! But its clear that god didn\"t want any of this. God instead wants turmoil and hate, Not peace by any means. Its what keeps god in office and gives him a job. After all what happens if the world happens to live in peace? God would have nothing to do. No one to b**ch at. No one to rule. No one to murder. No one to make war with. For all of those who have answered \"Only one jesus was needed\", Well you\"ve just answered your own question with an answer. Your precious jesus, In which there is absolutely no proof for him having ever existed in the first place as well as god, Is why there is so much hatred in this world. * Summary: The bible is littered with rules and regulations that no god/ supreme deity would -ever- put into play and much less expect people to believe, Much less live by them. Yet the bible is supposed to be perfect in every way. So is god. Clearly both are not. Since this is true, God, The bible and christianity should not in any way be worshiped, Idolized, Bowed down to nor yielded to.", "stance": "PRO"}], "context": {"sourceId": "fbe6ad2-2019-04-18T11:12:36Z", "previousArgumentInSourceId": "fbe6ad2-2019-04-18T11:12:36Z-00005-000", "acquisitionTime": "2019-04-18T11:12:36Z", "discussionTitle": "The closet dementia of the superior ego god complex, The bible and why you should not believe in god", "sourceTitle": "Online Debate: The closet dementia of the superior ego god complex, The bible and why you should not believe in god | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-closet-dementia-of-the-superior-ego-god-complex-The-bible-and-why-you-should-not-believe-in-god/1/", "nextArgumentInSourceId": ""}, "id": "fbe6ad2-2019-04-18T11:12:36Z-00006-000", "conclusion": "The closet dementia of the superior ego god complex, The bible and why you should not believe in god"}, {"premises": 
[{"text": "Aight, les go. Your theme shall be peace.", "stance": "CON"}], "context": {"sourceId": "3e59690a-2019-04-18T16:49:22Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T16:49:22Z", "discussionTitle": "Composition Contest", "sourceTitle": "Debate Issue: Composition Contest | Debate.org", "sourceUrl": "https://www.debate.org/debates/Composition-Contest/2/", "nextArgumentInSourceId": "3e59690a-2019-04-18T16:49:22Z-00004-000"}, "id": "3e59690a-2019-04-18T16:49:22Z-00003-000", "conclusion": "Composition Contest"}, {"premises": 
[{"text": "Time for another one of these! Hardly written any music in a long time so this should be fun. Rules are the same as my first composition battle. http://www.debate.org... Each round, each of us gives a theme for the other one to write a piece of music off (this theme must be something sufficiently general to allow lots of interpretations - it's just a simple way of making sure the music is original, and makes it more fun!) The music should be included as a Youtube video in the round. Up to 2000 characters may also be used to describe the music. Remember that this means con will need to start the debate not by posting music, but by posting a theme. If you have questions about the format, ask before accepting. Each track should be approximately 3 minutes and can be in any style. Remember that you only get 72 hours to compose an original song each round! Voters should assign points based on whose music they thought was better. Good luck to my opponent, and may the best composer win!", "stance": "PRO"}], "context": {"sourceId": "3e59690a-2019-04-18T16:49:22Z", "previousArgumentInSourceId": "3e59690a-2019-04-18T16:49:22Z-00003-000", "acquisitionTime": "2019-04-18T16:49:22Z", "discussionTitle": "Composition Contest", "sourceTitle": "Debate Issue: Composition Contest | Debate.org", "sourceUrl": "https://www.debate.org/debates/Composition-Contest/2/", "nextArgumentInSourceId": "3e59690a-2019-04-18T16:49:22Z-00000-000"}, "id": "3e59690a-2019-04-18T16:49:22Z-00004-000", "conclusion": "Composition Contest"}, {"premises": 
[{"text": "That was disappointing. Oh well. Vote for me for not forfeiting. :)", "stance": "PRO"}], "context": {"sourceId": "3e59690a-2019-04-18T16:49:22Z", "previousArgumentInSourceId": "3e59690a-2019-04-18T16:49:22Z-00004-000", "acquisitionTime": "2019-04-18T16:49:22Z", "discussionTitle": "Composition Contest", "sourceTitle": "Debate Issue: Composition Contest | Debate.org", "sourceUrl": "https://www.debate.org/debates/Composition-Contest/2/", "nextArgumentInSourceId": "3e59690a-2019-04-18T16:49:22Z-00001-000"}, "id": "3e59690a-2019-04-18T16:49:22Z-00000-000", "conclusion": "Composition Contest"}, {"premises": 
[{"text": "Not only has my opponent failed to post a round, but he has also failed to give me a new theme. Therefore I cannot post something, sorry. However, because I'm a nice guy, I'll give my opponent one more chance with a 3 day extension. If he could just post his Grand Canyon song in the next round I'll be satisfied. Also, I will need a theme for round 4. Yay for that song above becoming the most liked track on my soundcloud page! :) I hope my opponent will be able to continue the contest.", "stance": "PRO"}], "context": {"sourceId": "3e59690a-2019-04-18T16:49:22Z", "previousArgumentInSourceId": "3e59690a-2019-04-18T16:49:22Z-00000-000", "acquisitionTime": "2019-04-18T16:49:22Z", "discussionTitle": "Composition Contest", "sourceTitle": "Debate Issue: Composition Contest | Debate.org", "sourceUrl": "https://www.debate.org/debates/Composition-Contest/2/", "nextArgumentInSourceId": "3e59690a-2019-04-18T16:49:22Z-00002-000"}, "id": "3e59690a-2019-04-18T16:49:22Z-00001-000", "conclusion": "Composition Contest"}, {"premises": 
[{"text": "http://www.youtube.com... Thanks to my opponent for accepting the debate and for a fun theme. My opponent's theme is \"The Grand Canyon\"", "stance": "PRO"}], "context": {"sourceId": "3e59690a-2019-04-18T16:49:22Z", "previousArgumentInSourceId": "3e59690a-2019-04-18T16:49:22Z-00001-000", "acquisitionTime": "2019-04-18T16:49:22Z", "discussionTitle": "Composition Contest", "sourceTitle": "Debate Issue: Composition Contest | Debate.org", "sourceUrl": "https://www.debate.org/debates/Composition-Contest/2/", "nextArgumentInSourceId": ""}, "id": "3e59690a-2019-04-18T16:49:22Z-00002-000", "conclusion": "Composition Contest"}, {"premises": 
[{"text": "Thanks to PRO for his/her response and for returning to the debate. I will be taking PRO's arguments in the final round into consideration seeing that he has been subject to unfair circumstances. I will start off by addressing PRO's rebuttals against my case and then proceed to argue against his substantives.Defences against PRO's rebuttals D1) Rebuttal 1PRO concedes to the fact that this \"might be true\", then makes an attempt to rebuke this by saying that he personally finds this very difficult. This is by no means adequate justification that Person A is on the back foot from the very start of a debate. What is difficult for PRO might be easy for another debater due to disparities in knowledge of the topic, debating proficiency and other factors. PRO needs to bring to the table factual and concrete analysis of the nature and roles of Person A and B that is consistent for all debaters, which he has not done so, to prove that Person A does indeed have a more difficult job to fulfill.D2) Rebuttal 2PRO's response to this point does not yield any strength for his stance. He relates the purpose of debate which to convince the opponent with the emphasis that DDO's voting mechanism places on arguments. My point about Person A slacking off was to prove the proportionate nature of difficulty between the two sides of the house, not to disprove the inherent attributes of a debate. Besides, both Person A and B are judged based off of the same voting criteria, thus this does not clash with my case which argues for the conditional equilibrium between the two sides of the house.D3) Rebuttal 3APRO seeks to rebut this by citing his personal experience in flame wars, which manufactures two mistakes. Firstly, this is an anecdotal fallacy [1], in no way is PRO's experience an accurate representation of the reality of flame wars on YouTube. Even if we disregard this, PRO has not proved how flame wars can be classified as a form of debate, as he/she personally admits, hence this argument is not relevant to the motion.D4) Rebuttal 3BPRO states that both sides of the house don't have equal facilities, but leaves this point hanging and does not further this with any reasoning, thus this point is negligible. He/she has also stated that \"people rebut original points only\" and don't take the initiative to conjure up points of their own. In reference to my previous argument, the specifications for winning a debate do not concern the originality of the arguments. Furthermore, doesn't selectively rebutting points grant a free win for whoever is coming up with said 'original arguments'? How does this correlate with PRO's stance that it is actually harder for the person who has to come up with original arguments (assuming that originality even matters anyway)?D5) Rebuttal 4PRO responds to this by saying that Person A gets less opportunities to rebut and present arguments, and clarifies that this debate actually encompasses Internet debates and that my arguments are less effective under this premise. Under the framework of DDO debate, Person A and B both get the same amount of chances to rebut and present arguments, it is simply a matter of who gets the last say. This is also the case with other styles of debate such as World Schools Style and British Parliamentary. I personally would like to decline PRO's modification of the term 'debate' from formal and structured discussions like DDO to ones found on YouTube. Those are aptly named flame wars and not debates for a reason. As such, I do not wish to see my arguments invalidated just because PRO failed to fulfill his/her burden of clarifying what 'debate' means in the acceptance round.D6) Rebuttal 5BThese points do not contradict each other if you have factored in another portion of my argument, which states that Person A has the advantage of sculpting the debate (i.e. the definitions, scope of debate, additional rules) which compensates for the fact Person A does not have the last say in a debate. Even if we discount this, PRO still has to prove that in ALL cases of a debate, the person who is the first to deliver an argument is NEVER the last one to speak in order to uphold this point, which is not true. In World Schools Style for example, the Proposition/Government (equivalent to PRO on DDO) starts off the debate with their first speaker, but is also the side that concludes the debate with their reply speaker [2].Rebuttals against PRO's substantivesR1) Point 1This argument does not stand for two reasons:1. PRO's argument is entirely based off of the functionings of DDO debate, but forgets that this motion does not only concern DDO debates but 'debates' as a whole. Debates can occur in real life, and one is not given the option of cherrypicking which debates to participate in in real life debates. Once again, I am aware that PRO wishes to amend the purview of the term 'debate' to mean online debates, but I do not approve of this amendment as aforementioned as defining terms should only be conducted in the first round.2. PRO acknowledges that there are cases where Person B cannot preselect which debates to take part in based on the content that Person A has posted in the first round by raising the example of Person A using the first round as an acceptance round. Bear in mind that the motion states that \"Debates are harder when you are the first one to come up with points\", which, unless per specific explication by PRO, means that PRO will have to justify that debates are ALWAYS more difficult for Person A. By providing the example of the acceptance round scenario, PRO has essentially disproved this him/herself.Even if both of these counterarguments do not stand, PRO's argument is still insufficient in justifying his stance for the reason that Person A is given the opportunity to thoroughly evaluate his/her decision to instigate a debate in much the same way that Person B is given the opportunity to consider accepting a debate or not. More importantly, Person A is entitled to choosing what topic to debate on based on his/her strengths and weaknesses as well as preferences in the same way that Person B can choose which debates to engage in according to their proficiency of the matters discussed in the motion. Furthermore, both sides of the house are unaware of the ability of their opponents to-be as they most likely do not know their opponent in person given that the opponent's profile information is true in the first place. Thus, all factors accounted for, it is not more difficult for Person A simply because Person B is able to decide which debates to participate in.ConclusionTo conclude, I have rebutted all of PRO's points and defended against all of PRO's offenses against my case. I have argued that the conditions are the same as well as the burdens for both sides of the house and justified any inconsistencies between Person A and Person B, thus I have effectively proved that both sides are inherently equal to one another in terms of difficulty, and any further dissimilarities in difficulty can be traced back to the varying competencies between the two debaters.Thank you to PRO for such an interesting debate and all audience members and potential voters for your attention. Vote CON!Sources used[1] https://yourlogicalfallacyis.com...[2] https://en.wikipedia.org...", "stance": "CON"}], "context": {"sourceId": "c3e9c4a6-2019-04-18T14:36:11Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T14:36:11Z", "discussionTitle": "Debates are harder when you are the first one to come up with points", "sourceTitle": "Debate Issue: Debates are harder when you are the first one to come up with points | Debate.org", "sourceUrl": "https://www.debate.org/debates/Debates-are-harder-when-you-are-the-first-one-to-come-up-with-points/1/", "nextArgumentInSourceId": "c3e9c4a6-2019-04-18T14:36:11Z-00001-000"}, "id": "c3e9c4a6-2019-04-18T14:36:11Z-00000-000", "conclusion": "Debates are harder when you are the first one to come up with points"}, {"premises": 
[{"text": "Words to Begin the Debate with First off, I apologize for forfeiting the round. I have had some issues with logging in that is now fortunately resolved[1]. I will have to point out that I am only at Grade 8, and have never encountered debates this formal. However, I will try my best to defend my point. Also, my points were targeted to the general internet, not specifically debate.org despite what I said. Sorry for the confusion. Rebuttals Rebuttal 1 \u201c\u2026no evidence that this makes the debate difficult for Person A.\u201d While this might be true, I personally find it very difficult. This might be a personal thing though, and everyone has their opinions, especially over the internet, where lots of people, and naturally, lots of kinds of people are in. Rebuttal 2 \u201cIf you are Person A and you wish to slack off and make things easy for yourself and you don't put effort into constructing your case, then you are simultaneously making things equally easy for Person B in terms of fulfilling their role of rebutting your points.\u201d Again, while this might be true, isn\u2019t debates all about convincing people to support either side? More points makes your arguments more convincing, and more valid rebuttals are also more convincing. According to debate.org\u2019s 7 Point System (Source: http://www.debate.org...) \u201cWho made more convincing arguments?\u201d Is Worth the most marks (3). Therefore, even debate.org agrees that making arguments is important. While this might do nothing to support my point, I\u2019d like to point that out. Rebuttal 3a \u201cFirstly, this is a bare assertion fallacy. No evidence has been provided in support of this claim, nor has the argument been extended in the form of any analysis.\u201d I have participated in LOTS of flame wars on YouTube, and other sites. Almost None of them provide original points, or maybe just points that are overused, even insults. As a matter of fact, insults make up the most. (Example: http://bit.ly... (While this might be a bad one, It\u2019s just an example.)) There ARE differences between flame wars and proper debates, however, not everyone is as professional as you. Like me. Some debate like normal flame wars. Again, some. Not many, not all. Rebuttal 3b \u201cBoth sides of the house can access the Internet and have the equal facilities and conditions to reference or plagiarize points off of various sites, thus this argument bears no relevance to the motion.\u201d While that is true, I don\u2019t think that they have completely equal facilities. However, this doesn\u2019t matter. I have also pointed out that most people rebut original points only and doesn\u2019t come up with any on the internet. Plus, they never cite any. Rebuttal 4 \u201cBoth sides of the house are delegated the same burdens, and are granted the same conditions to fulfill said burden within.\u201d Please Refer to Rebuttal 3b. Plus, Person A gets one less chance to rebut to prove their point, especially since internet debates go on for infinite lengths, like 200 comments. (Example: http://bit.ly... (While this might be a bad one, It\u2019s just an example.)) Again, I apologize for the confusion, but my points were targeted to the general internet, which makes your points less effective. Rebuttal 5 \u201cTo counteract this, Person B is granted the privilege of having the 'last say', or in other words, gets the opportunity to definitively conclude the debate in the final round.\u201d While this is very true in Debate.org, it\u2019s not in the internet. Please do not let this point affect your rating towards Con though, It was my fault. Rebuttal 5b (1) \u201cThis ensures that whatever analysis or rebuttals they make in the final round will go unanswered and its legitimacy will be entirely in the hands of the voters and/or judges with no influence from Person A.\u201d (2) \u201cA debate, by nature, is therefore fair to both Person A and Person B.\u201d I personally think Point (1) and Point (2) Conflict. I think that the fact that you can\u2019t rebut someone is very unfair, which adds to the unfairness of Person A. Person A loses 2 chances to rebut their Opponent, while Person B loses none. While I do understand that this is a counterargument, I have made more convincing ones in Middle School, that shows that the Counterarguments actually is a benefit, or is worth losing for. This is a debate on debates so I\u2019d like to point that out. Arguments Point 0: Read me first If CON wants to, he can ignore the arguments, and pretend that I haven\u2019t made any new arguments. As I had some account issues, I forfeited against my will, therefore I think it\u2019s unfair to not let me make additional arguments. If CON disagrees however, he can ignore all my points. Point 0b: All my points I made in my Rebuttals Point 1: Everyone can see your arguments, and if they don\u2019t know how to rebut them, they\u2019ll skip While this might be untrue for those who uses Round 1 as an acceptance round, I personally don\u2019t do so. I think it\u2019s a waste rounds which is already not enough, especially since there is no time limit, or a time limit short enough to bother. If one is not confident on what they see on what Person A says, they\u2019ll skip, and think their points thoroughly before coming back and accepting the challenge. If they fail todo so, they\u2019ll simply ignore. If Person B\u2019s arguments is so good they didn\u2019t know what to say, they can\u2019t withdraw, and will have to forfeit their rounds, which makes Person A seem bad, which ADDS to the unfairness. While the same might apply to Person B too, it does less. Plus, Person A doesn\u2019t have an opportunity to pass, while Person B does. Conclusion While I might have not rebutted all points made by Con, I have rebutted most of them. A debate has many unfair places, especially for Person A. Points are shown to everybody before they accept them, Person B gets the final say. I\u2019d like to apologize again for my misleading points. This time, My point targets specifically debate.org. However, that might have a chance to get ignored. -- NOTES -- [1] I do not have proof, so you'll have to trust what I say. No matter on what device, even after entering my correct password, it forwards me to tell me to sign up with google, which I don't need to because I already have an account. Clearing the cookies resolved my issue, but I didn't know how to do so in firefox, until recently. Plus, I didn't even know doing so will resolve my issue, because I seldomly touch them.", "stance": "PRO"}], "context": {"sourceId": "c3e9c4a6-2019-04-18T14:36:11Z", "previousArgumentInSourceId": "c3e9c4a6-2019-04-18T14:36:11Z-00000-000", "acquisitionTime": "2019-04-18T14:36:11Z", "discussionTitle": "Debates are harder when you are the first one to come up with points", "sourceTitle": "Debate Issue: Debates are harder when you are the first one to come up with points | Debate.org", "sourceUrl": "https://www.debate.org/debates/Debates-are-harder-when-you-are-the-first-one-to-come-up-with-points/1/", "nextArgumentInSourceId": "c3e9c4a6-2019-04-18T14:36:11Z-00002-000"}, "id": "c3e9c4a6-2019-04-18T14:36:11Z-00001-000", "conclusion": "Debates are harder when you are the first one to come up with points"}, {"premises": 
[{"text": "It is a shame that my opponent has forfeited, I hope that all is well for him of late. As such, I will not be posting new arguments in this round and will extend my previous arguments. Please may I remind PRO that no new arguments will be presented in the next round by either side of the house as it is the final round of the debate. On a different note, I forgot to post the link of the webpage I referenced the definition of 'hard' from. Here it is:http://dictionary.reference.com...Thank you.", "stance": "CON"}], "context": {"sourceId": "c3e9c4a6-2019-04-18T14:36:11Z", "previousArgumentInSourceId": "c3e9c4a6-2019-04-18T14:36:11Z-00001-000", "acquisitionTime": "2019-04-18T14:36:11Z", "discussionTitle": "Debates are harder when you are the first one to come up with points", "sourceTitle": "Debate Issue: Debates are harder when you are the first one to come up with points | Debate.org", "sourceUrl": "https://www.debate.org/debates/Debates-are-harder-when-you-are-the-first-one-to-come-up-with-points/1/", "nextArgumentInSourceId": "c3e9c4a6-2019-04-18T14:36:11Z-00003-000"}, "id": "c3e9c4a6-2019-04-18T14:36:11Z-00002-000", "conclusion": "Debates are harder when you are the first one to come up with points"}, {"premises": 
[{"text": "Thank you, PRO, for instigating this debate. I ask that no new arguments be brought up in the final round, and that a good way of words is maintained. May the best debater win!In addition to the content posted in Round 1, PRO also wishes to deliver this argument that he forgot to post in Round 1:All your points are concentrated into one postIn real life, you have limited time on what you can say. However, here you have 10000 characters. I'd say that's enough to squeeze in 10 points... Imagine saying 10 points in 3 minutes. That'd be impossible.DEFINITIONSHard: Difficult to do or accomplish; fatiguing; troublesome [1].BURDEN OF PROOFPRO must prove that debates are harder for those who are the first to deliver their arguments.CON must prove either that debates are easier for those who are the first to deliver their arguments or that debates are equally difficult/easy for both sides of the house.Note: For the sake of efficiency, I will be referring to the person who delivers their arguments first as 'Person A' and his opposition as 'Person B'.REBUTTALSR1) \"The one accepting the challenge can just read it and pick out the points you thought and debate on them...\"There is no evidence that this makes the debate difficult for Person A. How easy it is for the opposition to pick out flaws in your argument is proportionate to how well you fabricate your arguments. So to speak, if you are Person A and you wish to slack off and make things easy for yourself and you don't put effort into constructing your case, then you are simultaneously making things equally easy for Person B in terms of fulfilling their role of rebutting your points.Furthermore, what PRO has not talked about is that picking on the opposition's points and \"thinking hard for points to support your view\" is a shared burden for both sides of the house. Person B who \"can just read it and pick out the points\" is also obliged to come up with substantives to uphold his stance, and Person A in turn has the responsibility to rebut those points and establish new arguments, and this continues until the last round. As one can see, both sides of the house have the same onus and hence no side is harder than another in this respect.R2) \"...people usually don't use original points beyond the opening statement, at least in the Internet.\"Firstly, this is a bare assertion fallacy. No evidence has been provided in support of this claim, nor has the argument been extended in the form of any analysis. Thus, we can only go as far as saying that this is an opinionated statement by PRO. Even if we assume this to be true, we don't see how this creates a disparity between Person A and Person B. Both sides of the house can access the Internet and have the equal facilities and conditions to reference or plagiarise points off of various sites, thus this argument bears no relevance to the motion.R3) *please refer to PRO's additional argument at the top*I don't really know what to make of this argument. PRO compares debating on DDO with debating in real life through talking about word limits and time constraints, but does not proceed to make the connection between such a comparison and the difficulty discrepancy between Person A and Person B. As far as DDO is concerned (assuming that this debate is oriented around online debates seeing that PRO talks about the Internet and 'accepting challenges'), both sides of the house are subjected to the same time constraints and word limits, thus this argument is hollow in the scope of this debate.SUBSTANTIVESP1) Same burdens, same conditionsBoth sides of the house are delegated the same burdens, and are granted the same conditions to fulfill said burden within. In the most generic sense, each side of the house must successfully uphold their stance and rebut their opponent's points/rebuttals against their points to win the debate. The specifications for victory are the same, and hence it is not intrinsically more difficult for one side of the house to take the debate.There are, however, some slight differences in terms of what Person A and Person B are required to do in order to meet these specifications. Person A, for instance, has to characterise the problem and justify that it is indeed an issue in the status quo. Some may argue that this gives Person A an advantage because they may shape the debate to be in their favour. To counteract this, Person B is granted the privilege of having the 'last say', or in other words, gets the opportunity to definitively conclude the debate in the final round. This ensures that whatever analysis or rebuttals they make in the final round will go unanswered and its legitimacy will be entirely in the hands of the voters and/or judges with no influence from Person A.CONCLUSIONTo conclude, I have rebutted all of PRO's points thus far and have demonstrated to you that a debate is structured in such a way that it allots the same context for each side of the house to debate within, and assigns the same goals for both sides to accomplish. A debate, by nature, is therefore fair to both Person A and Person B. Thank you and I await PRO's response.", "stance": "CON"}], "context": {"sourceId": "c3e9c4a6-2019-04-18T14:36:11Z", "previousArgumentInSourceId": "c3e9c4a6-2019-04-18T14:36:11Z-00002-000", "acquisitionTime": "2019-04-18T14:36:11Z", "discussionTitle": "Debates are harder when you are the first one to come up with points", "sourceTitle": "Debate Issue: Debates are harder when you are the first one to come up with points | Debate.org", "sourceUrl": "https://www.debate.org/debates/Debates-are-harder-when-you-are-the-first-one-to-come-up-with-points/1/", "nextArgumentInSourceId": "c3e9c4a6-2019-04-18T14:36:11Z-00004-000"}, "id": "c3e9c4a6-2019-04-18T14:36:11Z-00003-000", "conclusion": "Debates are harder when you are the first one to come up with points"}, {"premises": 
[{"text": "You have to be originalImagine you debating. You are thinking hard for points to support your view. Well guess what? The one accepting the challenge can just read it and pick out the points you thought and debate on them. Then you debate their debate. Then it goes down that way. As we all know, people usually don't use original points beyond the opening statement, at least in the Internet.", "stance": "PRO"}], "context": {"sourceId": "c3e9c4a6-2019-04-18T14:36:11Z", "previousArgumentInSourceId": "c3e9c4a6-2019-04-18T14:36:11Z-00003-000", "acquisitionTime": "2019-04-18T14:36:11Z", "discussionTitle": "Debates are harder when you are the first one to come up with points", "sourceTitle": "Debate Issue: Debates are harder when you are the first one to come up with points | Debate.org", "sourceUrl": "https://www.debate.org/debates/Debates-are-harder-when-you-are-the-first-one-to-come-up-with-points/1/", "nextArgumentInSourceId": ""}, "id": "c3e9c4a6-2019-04-18T14:36:11Z-00004-000", "conclusion": "Debates are harder when you are the first one to come up with points"}, {"premises": 
[{"text": "Cheers babe. Vote Pro.", "stance": "PRO"}], "context": {"sourceId": "f25e63e3-2019-04-18T13:24:15Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T13:24:15Z", "discussionTitle": "Gaming PC's are better then Consoles.", "sourceTitle": "Debate Issue: Gaming PC's are better then Consoles. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Gaming-PCs-are-better-then-Consoles./1/", "nextArgumentInSourceId": "f25e63e3-2019-04-18T13:24:15Z-00001-000"}, "id": "f25e63e3-2019-04-18T13:24:15Z-00000-000", "conclusion": "Gaming PC's are better then Consoles."}, {"premises": 
[{"text": "Here comes Version 2: http://www.youtube.com...", "stance": "PRO"}], "context": {"sourceId": "f25e63e3-2019-04-18T13:24:15Z", "previousArgumentInSourceId": "f25e63e3-2019-04-18T13:24:15Z-00000-000", "acquisitionTime": "2019-04-18T13:24:15Z", "discussionTitle": "Gaming PC's are better then Consoles.", "sourceTitle": "Debate Issue: Gaming PC's are better then Consoles. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Gaming-PCs-are-better-then-Consoles./1/", "nextArgumentInSourceId": "f25e63e3-2019-04-18T13:24:15Z-00002-000"}, "id": "f25e63e3-2019-04-18T13:24:15Z-00001-000", "conclusion": "Gaming PC's are better then Consoles."}, {"premises": 
[{"text": "I accept and shall be letting a semi-famous YouTube Rapper do the arguing on my behalf http://www.youtube.com...", "stance": "PRO"}], "context": {"sourceId": "f25e63e3-2019-04-18T13:24:15Z", "previousArgumentInSourceId": "f25e63e3-2019-04-18T13:24:15Z-00001-000", "acquisitionTime": "2019-04-18T13:24:15Z", "discussionTitle": "Gaming PC's are better then Consoles.", "sourceTitle": "Debate Issue: Gaming PC's are better then Consoles. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Gaming-PCs-are-better-then-Consoles./1/", "nextArgumentInSourceId": "f25e63e3-2019-04-18T13:24:15Z-00003-000"}, "id": "f25e63e3-2019-04-18T13:24:15Z-00002-000", "conclusion": "Gaming PC's are better then Consoles."}, {"premises": 
[{"text": "Many say the gaming console is becoming obsolete. That, why game on something that is easily outmatched by a powerful, number crushing machine like a PC? All of this banter is just coming from an angry, blind PC follower, who doesn't seem to realize what has made video games fun in the first place, and that the amount of PC players is dwindling, as opposed to the attractive simplicity of a console. Those who play on a PC can go on for hours about frame rate, pixels, and the raw power of their lovingly-crafted gaming machine that costed around $1500 to purchase. Even though the price is over four times the amount of a gaming console, it's easily worth it due to the beautiful picture being projected from an ACER monitor. And that's great for the ones who are able to throw money around like it grows on a tree, but if you're like me, and enjoy playing online, then maybe a few more problems will arise. With so much customization inside the PC world, there is a lot of variation on the opponents whom you will face inside an online match. Lets say that Player 1 has an incredible gaming system that pushes 128 FPS, and other numbers one couldn't imagine, and they're paired with someone gaming on a $100 chromebook. At this point, it would almost be impossible to find someone else who has a similar PC so the playing field is even. With these differences in gaming machines, lag, and frame drops are inescapable. With a gaming console, you are give the luxury of knowing that whoever is on the other team has the exact same carbon copy machine that you do. And this doesn;t even take into account just how many more people are playing on a console as apposed to a PC. To the average consumer, a console is far more appealing then a gaming PC that requires a larger sum of money. While the people may not be 'hardcore' gamers, they increase populations by a considerable amount. Consoles still rule the living room. Although they'll never admit it, PC gamers secretly loathe the lush community provided by gaming consoles.", "stance": "CON"}], "context": {"sourceId": "f25e63e3-2019-04-18T13:24:15Z", "previousArgumentInSourceId": "f25e63e3-2019-04-18T13:24:15Z-00002-000", "acquisitionTime": "2019-04-18T13:24:15Z", "discussionTitle": "Gaming PC's are better then Consoles.", "sourceTitle": "Debate Issue: Gaming PC's are better then Consoles. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Gaming-PCs-are-better-then-Consoles./1/", "nextArgumentInSourceId": ""}, "id": "f25e63e3-2019-04-18T13:24:15Z-00003-000", "conclusion": "Gaming PC's are better then Consoles."}, {"premises": 
[{"text": "Science is aright I guess, but Physical Education (P.E) is better. Think about it, you could sit in a classroom for and hour learning about molecular reconfiguration, or you could play football with your mates. Why would you want to learn about molecular reconfiguration anyway? I think the argument here would be based on, healthy mind or healthy body. With science being the healthy mind and P.E being the healthy body. To work this one out all you got to do is ask Steven Hawkins. Only 500 words", "stance": "CON"}], "context": {"sourceId": "d6517702-2019-04-18T12:36:24Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:36:24Z", "discussionTitle": "Science is the best!", "sourceTitle": "Debate Topic: Science is the best! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Science-is-the-best/1/", "nextArgumentInSourceId": "d6517702-2019-04-18T12:36:24Z-00001-000"}, "id": "d6517702-2019-04-18T12:36:24Z-00000-000", "conclusion": "Science is the best!"}, {"premises": 
[{"text": "Science is the best!", "stance": "PRO"}], "context": {"sourceId": "d6517702-2019-04-18T12:36:24Z", "previousArgumentInSourceId": "d6517702-2019-04-18T12:36:24Z-00000-000", "acquisitionTime": "2019-04-18T12:36:24Z", "discussionTitle": "Science is the best!", "sourceTitle": "Debate Topic: Science is the best! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Science-is-the-best/1/", "nextArgumentInSourceId": ""}, "id": "d6517702-2019-04-18T12:36:24Z-00001-000", "conclusion": "Science is the best!"}, {"premises": 
[{"text": "Since my opponent has not posted any rebuttal whatsoever, I am thus running unopposed. In addition, @FreedomEagle you do not have the right to shoot whoever you please, also due to the mentality you have shown yourself to possess, you should not be owning an assault rifle. Due to the lack of opposition in this debate, I will restate that as a heterosexual non-denominational Christian I do not reprimand or admonish homosexuality for I do not believe it is a sin.", "stance": "CON"}], "context": {"sourceId": "ede05d3d-2019-04-18T15:09:31Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:09:31Z", "discussionTitle": "is homosexuality actually a sin", "sourceTitle": "Debate Topic: is homosexuality actually a sin | Debate.org", "sourceUrl": "https://www.debate.org/debates/is-homosexuality-actually-a-sin/1/", "nextArgumentInSourceId": "ede05d3d-2019-04-18T15:09:31Z-00001-000"}, "id": "ede05d3d-2019-04-18T15:09:31Z-00000-000", "conclusion": "is homosexuality actually a sin"}, {"premises": 
[{"text": "Thank you for concurring with me on this. However, this is not really a debate if both sides are in agreement.", "stance": "CON"}], "context": {"sourceId": "ede05d3d-2019-04-18T15:09:31Z", "previousArgumentInSourceId": "ede05d3d-2019-04-18T15:09:31Z-00000-000", "acquisitionTime": "2019-04-18T15:09:31Z", "discussionTitle": "is homosexuality actually a sin", "sourceTitle": "Debate Topic: is homosexuality actually a sin | Debate.org", "sourceUrl": "https://www.debate.org/debates/is-homosexuality-actually-a-sin/1/", "nextArgumentInSourceId": "ede05d3d-2019-04-18T15:09:31Z-00002-000"}, "id": "ede05d3d-2019-04-18T15:09:31Z-00001-000", "conclusion": "is homosexuality actually a sin"}, {"premises": 
[{"text": "Murica, The 2nd amendment states the right to bear arms, and homosexuals have arms therefore homosexuality is not a sin as god gives me the divine right to shoot people who come on my lawn and the divine right to carry my M4 assault rifle. therefore homosexuality is not a sin. In conclusion Merica, Guns, 2nd Amendment,mcdonalds and freedum, i rest my cass, Amen. Unless you are are gay, then it is a sin. ~~FreedomEagle", "stance": "PRO"}], "context": {"sourceId": "ede05d3d-2019-04-18T15:09:31Z", "previousArgumentInSourceId": "ede05d3d-2019-04-18T15:09:31Z-00001-000", "acquisitionTime": "2019-04-18T15:09:31Z", "discussionTitle": "is homosexuality actually a sin", "sourceTitle": "Debate Topic: is homosexuality actually a sin | Debate.org", "sourceUrl": "https://www.debate.org/debates/is-homosexuality-actually-a-sin/1/", "nextArgumentInSourceId": "ede05d3d-2019-04-18T15:09:31Z-00003-000"}, "id": "ede05d3d-2019-04-18T15:09:31Z-00002-000", "conclusion": "is homosexuality actually a sin"}, {"premises": 
[{"text": "The bible was written long ago when there was not a such a copious amount of scientific research, and as such the people then believed that homosexuality was a choice because there was nothing to prove otherwise. You must know that the holy bible was also written in societal morals, not only religious morals. For example, people back then deemed it permissible to stone a woman who had lost her virginity before marriage.", "stance": "CON"}], "context": {"sourceId": "ede05d3d-2019-04-18T15:09:31Z", "previousArgumentInSourceId": "ede05d3d-2019-04-18T15:09:31Z-00002-000", "acquisitionTime": "2019-04-18T15:09:31Z", "discussionTitle": "is homosexuality actually a sin", "sourceTitle": "Debate Topic: is homosexuality actually a sin | Debate.org", "sourceUrl": "https://www.debate.org/debates/is-homosexuality-actually-a-sin/1/", "nextArgumentInSourceId": ""}, "id": "ede05d3d-2019-04-18T15:09:31Z-00003-000", "conclusion": "is homosexuality actually a sin"}, {"premises": 
[{"text": "\"You appear to be halfway insulting me and halfway arguing your case.\" Yeah I have a really, really bad habit of doing that in debates and ive been trying to kick it for a while now.... Unfortunately ive only made minor progress.", "stance": "CON"}], "context": {"sourceId": "9bb25fb0-2019-04-18T16:45:11Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T16:45:11Z", "discussionTitle": "My Proposal for the Eradication of Extreme Poverty", "sourceTitle": "Online Debate: My Proposal for the Eradication of Extreme Poverty | Debate.org", "sourceUrl": "https://www.debate.org/debates/My-Proposal-for-the-Eradication-of-Extreme-Poverty/1/", "nextArgumentInSourceId": "9bb25fb0-2019-04-18T16:45:11Z-00001-000"}, "id": "9bb25fb0-2019-04-18T16:45:11Z-00000-000", "conclusion": "My Proposal for the Eradication of Extreme Poverty"}, {"premises": 
[{"text": "You appear to be halfway insulting me and halfway arguing your case. However, your points are all valid. Therefore, I concede victory to you.", "stance": "PRO"}], "context": {"sourceId": "9bb25fb0-2019-04-18T16:45:11Z", "previousArgumentInSourceId": "9bb25fb0-2019-04-18T16:45:11Z-00000-000", "acquisitionTime": "2019-04-18T16:45:11Z", "discussionTitle": "My Proposal for the Eradication of Extreme Poverty", "sourceTitle": "Online Debate: My Proposal for the Eradication of Extreme Poverty | Debate.org", "sourceUrl": "https://www.debate.org/debates/My-Proposal-for-the-Eradication-of-Extreme-Poverty/1/", "nextArgumentInSourceId": "9bb25fb0-2019-04-18T16:45:11Z-00002-000"}, "id": "9bb25fb0-2019-04-18T16:45:11Z-00001-000", "conclusion": "My Proposal for the Eradication of Extreme Poverty"}, {"premises": 
[{"text": "1) Too little time\"It can be done one country at a time, over a period of 100 or 200 years.\"Theres too many countries for that to be an option though.... Over half the countries in the world have to deal with extreme poverty, and if the US and wealthy nations were to focus one country at a time for 20 years like your original plan suggests, then it would only be able to help 5-10 countries. That still leaves a large chunk of the world without any form of aid while still financially criplling the wealthy nations2) The US and other countries don't have enough money:\"If done over a long period of time the money needed shouldn't overwhelm the nations doing the giving.\"Thats EXACTLY what will happen dingus... Youre proposing that wealthy nations dump hundreds of billions of dollars into poor countries every year for 100-200 years, its a fact that such a policy would financially cripple even the wealthiest of nations such as the US3) Dumping Billions into a country doesnt work\"We didn't hire the Iraqis and Afghans to rebuild their infrastructure. Not as far as I know, anyway.\"Yeah we did, thats the only thing we've been doing in both of those countries for the last 8 years. http://www.defense.gov...http://www.nytimes.com...4) The US and wealthy nations cant just overtake poor countries and rebuild them\"So a nation doesn't have a right to help another nation on its feet?\"Thats not what im saying idiot.... The argument was that the US and other nations cant actually control the money they are giving to the poor nation and that they have to simply trust it to the local government that runs the poor nation.... And that time and time again that has shown to be problematic since poor countries tend to have horrendously inefficient and corrupted governments that would completely screw up handling hundreds of billions of dollars in foreign aid a year.....5) Many Poor Countries Don't Have a Lot of Farmland:\"With today's technology, including fertilizers and stuff like that, I'm sure we could make that land arable.\"Dude you cant turn a desert into farmland, and even if you could Africa doesnt exactly have a bountiful supply of water to maintain such a farmhttp://thewaterproject.org...6) The Program Relies on Idiotic Assumptions:\" I think the program would work, if done properly.\"But it WONT be done properly because it never HAS been done properly..... Dumping trillions into a country to improve it has shown to not work at all, and youre ignoring that simply because you 'think' that this time it will be different.", "stance": "CON"}], "context": {"sourceId": "9bb25fb0-2019-04-18T16:45:11Z", "previousArgumentInSourceId": "9bb25fb0-2019-04-18T16:45:11Z-00001-000", "acquisitionTime": "2019-04-18T16:45:11Z", "discussionTitle": "My Proposal for the Eradication of Extreme Poverty", "sourceTitle": "Online Debate: My Proposal for the Eradication of Extreme Poverty | Debate.org", "sourceUrl": "https://www.debate.org/debates/My-Proposal-for-the-Eradication-of-Extreme-Poverty/1/", "nextArgumentInSourceId": "9bb25fb0-2019-04-18T16:45:11Z-00003-000"}, "id": "9bb25fb0-2019-04-18T16:45:11Z-00002-000", "conclusion": "My Proposal for the Eradication of Extreme Poverty"}, {"premises": 
[{"text": "1. Too many countries: It can be done one country at a time, over a period of 100 or 200 years. 2. The US and other countries don't have enough money: If done over a long period of time the money needed shouldn't overwhelm the nations doing the giving. 3. The US already tried that: What we did in Iraq and Afghanistan was send soldiers. We didn't hire the Iraqis and Afghans to rebuild their infrastructure. Not as far as I know, anyway. 4. We Have No Right To Do That: So a nation doesn't have a right to help another nation on its feet? 5. Many Poor Countries Don't Have a Lot of Farmland: With today's technology, including fertilizers and stuff like that, I'm sure we could make that land arable. 6. The Program Relies on Idiotic Assumptions: It seems like if they have their own businesses, and if opportunity abounds, the people will indeed learn to support themselves. And we wouldn't simply be giving them aid. We would have them build their own infrastructure, and we'd be paying them. They'd eventually learn to help themselves, even after the US lets go of the strings. Summary: I think the program would work, if done properly.", "stance": "PRO"}], "context": {"sourceId": "9bb25fb0-2019-04-18T16:45:11Z", "previousArgumentInSourceId": "9bb25fb0-2019-04-18T16:45:11Z-00002-000", "acquisitionTime": "2019-04-18T16:45:11Z", "discussionTitle": "My Proposal for the Eradication of Extreme Poverty", "sourceTitle": "Online Debate: My Proposal for the Eradication of Extreme Poverty | Debate.org", "sourceUrl": "https://www.debate.org/debates/My-Proposal-for-the-Eradication-of-Extreme-Poverty/1/", "nextArgumentInSourceId": "9bb25fb0-2019-04-18T16:45:11Z-00004-000"}, "id": "9bb25fb0-2019-04-18T16:45:11Z-00003-000", "conclusion": "My Proposal for the Eradication of Extreme Poverty"}, {"premises": 
[{"text": "Reasons why this program wouldnt work in a million years:1) There are simply too many poor countries in the world to dump billions into. Pro's program focuses entirely on Haiti at first, which has less than 0.15% of the global population, and then claims that if it will work in Haiti then it can work in the rest of the world.... The problem is though that the world consists of downtrodden countries that are WAAAAAAAAAY bigger and more populated than Haiti, and improving the wealth of those nations will dwarf the cost it takes to fix up a country as small as Haiti....... Countries like Zimbabwe, India, Somalia, Nigeria, Egypt, etc are all countries of much larger size and much bigger populations that any effort to eliminate extreme poverty in those nations would require trillions to fix over a couple of years.......2) The US and other wealthy nations arent that wealthyThe US isnt this vast source of wealth where it can dump trillions of dollars down the drain in trying to help every dirt poor country in the world become slightly less broke. The US already owes more money than any other nation in the world, and other nations in Europe arent much better off in terms of their debt either.... A proposal like this that calls for all the wealthiest nations to pour trillions into half of the nations in the world that struggle with extreme poverty would simply drive the wealthy nations that much further into debt, perhaps into outright bankruptcy, because those coutnries dont have that much money to burn on other nations. 3) It probably wouldnt even workIn the past ten years alone, the US has poured hundreds of billions, maybe even a couple trillion, dollars into Afghanistan, Iraq, and Pakistan in an effort to build up those countries and also to fight the war on terror...... Despite these TRILLION dollar interventions over the course of over a decade now, Iraq and Afghanistan are still two of the most failed nations in the world, and Pakistan is still towards the bottom of the list as well: http://en.wikipedia.org...Dumping trillions of dollars into a country that only averages a couple billion in GDP each year simply doesnt lead to explosive or even modest improvement over the years like your program suggests it would..... In fact the only reason why Iraq and Afghanistan have jumped a few spots is because other nations have gotten even poorer, not because theyve necessarily improved. If pouring TRILLIONS into Iraq and Afghanistan for 10 years didnt fix the poverty in those countries, then what in the hell makes you think that pouring billions into other countries for 20 years would have a better effect?4) The US and wealthy nations cant just walk around wherever they want and nation build as they please Despite nations like Haiti and Iraq being poor as hell, they still have governments which have sovereignty in trying to fix their nations. Any donation by the US and wealthy countries to fix up a country therefore goes to the governments that are already there trying to fix the problem, and if I know governments of crappy countries like I think I know them, then chances are they are going to completely blow that money on something else. Nations gripped with poverty correlate very well with nations that have super corrupted governments (Nigeria and North Korea for example). If you are going to dump billions into a country, then what you actually are doing is giving it to the governments in those nations and hoping that they dont misuse it, or even use it inefficiently..... And 10 out of 10 times they WILL screw something up and the money wont go where it is supposed to go. 5) A lot of poor countries dont have arable land. Youre entire program focuses on first setting up infrastructure and building farms..... Well thats a problem for countries that are almost entirely desert and dont have many areas to even build farms in the first place.... Libya, Chad, Algeria, Niger, Somalia, and Mali are all countries where only small percentages of land can be farmed at all. Mali is only listed at 5% of percentage of land that can be farmed, and many other countries arent much better offhttp://www.tradingeconomics.com...Your program focuses heavily on farming to build up the country, but in countries that dont have any land that can be farmed, this program is completely useless and doomed to fail. 6) The program operates on a lot of idiotic assumptions\"the people will learn to support themselves without foreign aid. The people will believe in their own ability for the first time in a long time\"There literally is no evidence suggesting this will happen at all..... This is just wishful thinking. If the only reason a country is growing is because of stupendous foreign aid, then everyone there will believe that they can only improve their country if they have lots of foreign aid coming in, which is the exact opposite of what you claim they will do. In addition to that, corrupted government officials will also look at foreign aid as the only way they can keep get massive sums of money for their country, which could easily cause them to drag their feet or delay efforts to improve the country just so that they can prolong how much money foreign nations keep giving them. ==================================================================================In summary: The program wont work, similar programs havent worked in the past, wealthy nations arent that wealthy, there are way too many poor nations in thw rodl to dump billions or trillions of dollars into, a lot of poor nations dont have that much arable land, and this is a really dumb program to advocate for.......", "stance": "CON"}], "context": {"sourceId": "9bb25fb0-2019-04-18T16:45:11Z", "previousArgumentInSourceId": "9bb25fb0-2019-04-18T16:45:11Z-00003-000", "acquisitionTime": "2019-04-18T16:45:11Z", "discussionTitle": "My Proposal for the Eradication of Extreme Poverty", "sourceTitle": "Online Debate: My Proposal for the Eradication of Extreme Poverty | Debate.org", "sourceUrl": "https://www.debate.org/debates/My-Proposal-for-the-Eradication-of-Extreme-Poverty/1/", "nextArgumentInSourceId": "9bb25fb0-2019-04-18T16:45:11Z-00005-000"}, "id": "9bb25fb0-2019-04-18T16:45:11Z-00004-000", "conclusion": "My Proposal for the Eradication of Extreme Poverty"}, {"premises": 
[{"text": "The United States turns its attention to a poor nation like Haiti. Then.. The United States spends billions of dollars repairing their infrastructure and setting up useful farms. Here's the catch: they hire the locals to do all this work, on the payroll of the US Government. The workers would be paid in either food, money, or both. Farms will provide food for the nation, and the people will learn to support themselves without foreign aid. The people will believe in their own ability for the first time in a long time. After everyone has food to eat, other professions will be explored, such as office jobs. After twenty years or so the country will be much better off, and then the US can end its program and perhaps do the same thing in another country. I am well aware that this would probably not benefit the United States in any way, but it would be done in the name of eradication of poverty. If all the wealthier nations funded these programs, extreme poverty would be nearly extinct within 100 years. I await a response, from someone who's willing to debate this topic with me.", "stance": "PRO"}], "context": {"sourceId": "9bb25fb0-2019-04-18T16:45:11Z", "previousArgumentInSourceId": "9bb25fb0-2019-04-18T16:45:11Z-00004-000", "acquisitionTime": "2019-04-18T16:45:11Z", "discussionTitle": "My Proposal for the Eradication of Extreme Poverty", "sourceTitle": "Online Debate: My Proposal for the Eradication of Extreme Poverty | Debate.org", "sourceUrl": "https://www.debate.org/debates/My-Proposal-for-the-Eradication-of-Extreme-Poverty/1/", "nextArgumentInSourceId": ""}, "id": "9bb25fb0-2019-04-18T16:45:11Z-00005-000", "conclusion": "My Proposal for the Eradication of Extreme Poverty"}, {"premises": 
[{"text": "(See explanation in comments before reading.) Your argument in all of its forms is a proof by contradiction. First, I will address the original. I will only present the relevant lines in order to make it more readable: A - It is possible that a maximally great being exists, so it exists in some possible world. B - If it existed in only some possible worlds, it would not be maximally great, as it would be even greater to exist in ALL possible worlds. C - Therefore, it must exist in all possible worlds. What definition of great must we use to allow us to assert that it would be \"greater\" to exist in all possible worlds? Throughout the debate, I have proposed two: 1 - \"Powerful; posessing the ability to accomplish.\" 2 - \u201cOf major significance or importance.\" You presented a third: 3 - \"having unusual merit, very admirable.\" As you can see, the definition we use is crucial in determining the conclusion of your argument, or whether it even flows. If we use the first definition, your maximally great being is not a god, which was the conclusion of your argument, as indicated at the end of the first round. You did not object to this; you merely stated that my definition was inadequate. It is also quite obvious that if we use the second or third definition, statement B is false, as existing in all possible worlds does not make a being greater under those terms. In rounds 2 and 3, you avoid this by stating that you have provided properties that a maximally great being would have. This is entirely meaningless unless we define how we measure greatness. For example, under definition 3, a maximally great being need not have these qualities; it can be admirable AND useless. In round 5, you indicate that great can simulateously mean all of its definitions. For example, it can mean a combination of the above 3. This simply cannot be, for those definitions can interfere. Again, I propose that under definition 2, I am the greatest being. Under definition 1, obviously an omnipotent being would be maximally great. If I were omnipotent, this would be even greater than either of the other two, and thus an omnipotent me would be the maximally great being. If we prove the existence of a maximally great being using those 2 joint definitions, we have just proved the existence of an omnipotent me! This is why we must stick to one definition of the word per argument and/or prioritize them. You attempt to face my request for a definition of \"great\" for the first time in rounds 3 and 4 by posting a different version of the argument in which you avoid using that word: A - It is possible that a being which is omnipotent, omniscient, omnibenevolent, and necissarily-existing exists, so it exists in some possible world. B - If it exists in some possible worlds, it exists in ALL possible worlds. C - Therefore, it must exist in all possible worlds. I will restate this point: \"Any form of argument in which the conclusion may be false given true premises is invalid.\" Here are your objections to the gods I presented, which you list in round 5: \"...Maximal Horribleness does not, in itself, warrant the application of omnipotence and omniscience.\" If we define \"Horrible\" as, \"Causing fear or dread or terror,\" a being which is omnipotent would certainly cause more fear than a limited being. You suggest that it would not need to be able to create a universe, but how horrible could it be if it were not able to create things which it could terrify and maim? Omniscience would also enhance the horribleness of the being. Thus, both of these qualities are musts for a maximally horrible being. You do make the claim that maximal horribleness contradicts omnipotence, but you do not back this up. Anticipating spectators' feelings toward this claim, note that this is only true in the case that maximal horribleness implies that some things are not logically possible, such as saving a kitten from a tree. The fact that the maximally horrible being is unwilling to help a kitten from a tree does not mean that it, in principle could not help a kitten from a tree. Furthermore, I am of the opinion that a being which could help the kitten and instead chooses not to is more horrible than a being which simply could not. \"There cannot be a MG irritating or competitive being because such a being would necessarily have to rely on things to irritate and things to compete with (as you demonstrate).\" I can easily conceive of necessarily-existent beings possessing these qualities. There need not exist things which the maximally irritating being can annoy. There also need not exist a being with which the maximally competitive being can compete. It would be within the power of each of these beings under their omnipotence to create things to irritate with which to compete. Similarly, as per your definition of a maximally great being, such a being would be omnibenevolent. There need not exist a field in which this being can do good works; it can create a field within which it can do good works Unless you want to concede that your argument structure is invalid, you must accept the existence of these beings. Fortunately, no one need accept their existence as the argument structure is demonstrably invalid via the use of another god. I conceived of this god in a rather absurd dream last night: the maximally detectable being. The maximally detectable being would have to be omnipotent to ensure circumstances under which it would be detected. The maximally detectable being would have to be omniscient to ensure it has knowledge of all states of the universe with which it manipulates circumstances via its omnipotence to maximize its detectability. The maximally detectable being is necessarily existing. And finally, the maximally detectable being ensures that the minds it creates would be aware of the presence of the maximally detectable being with 100% certainty. Assume your argument structure is valid. It is possible that a maximally detectable being exists. If your argument structure is valid, the maximally detectable being can be proven to exist using that structure. Therefore, the maximally detectable being must exist. If the maximally detectable being exists, you and I would detect it with 100% certainty. Neither you nor I have detected this being, therefore it does not exist. This proves either that one of your premises is false or that your argument structure is invalid. Some minor points from round 5: [1]: I need not give an argument for a claim I did not make. If you read what I wrote, I said nothing of brains. If an entity does not have a mind, it is not logically possible for it to do things which require a mind. You have not shown it to be the case that mindlessness contradicts omnipotence, because all of the things you claim are logically possible without a brain, which I do not deny, DO require a MIND. Again... the non-conscious entity's omnipotence remains intact. [2]: Note that my statement was in response to another claim you made in round 4: \"Sure, an omnipotent thing need not do anything if IT CHOOSES NOT TO. But that entails its ability to choose.\" The rock is not thinking \"I'm not going to do anything today.\" The rock is simply not choosing to do anything as it cannot choose. The non-conscious entity is not thinking \"I'm not going to exercise my limitless power.\" It is simply not exercising its limitless power because it does not have the ability to do so. If it had that ability, it would contradict its mindlessness, which you never successfully proved to be impossible. [3]: I did concede the existence of a \"maximally great being.\" However, the existence of an utterly useless thing was not your conclusion. Although I conceded the existence of something with the same name as what you arguing for the existence of, it is not the same thing; I have not conceded the debate.", "stance": "CON"}], "context": {"sourceId": "f4a9d491-2019-04-18T18:51:26Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:51:26Z", "discussionTitle": "Resolved: The Ontological Argument is Sound", "sourceTitle": "Debate Topic: Resolved: The Ontological Argument is Sound | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-Ontological-Argument-is-Sound/1/", "nextArgumentInSourceId": "f4a9d491-2019-04-18T18:51:26Z-00001-000"}, "id": "f4a9d491-2019-04-18T18:51:26Z-00000-000", "conclusion": "Resolved: The Ontological Argument is Sound"}, {"premises": 
[{"text": "This is a terrible parody. The reason why a MGB under the definition I presented applies to all possible worlds is because a property of a MGB as defined is that the explanation for its existence, if it actually exists, is necessary rather than contingent existence. If you define a MGB as one that is most \"tolerable\" of spicy food then the premises would not follow from this definition. So by using this example, which is fallacious, and comparing it to the definition I gave, which does lead into the conclusion, you have proven that the definition to which I have appealed is sound. Necessary existence is existence in every logically possible world. Necessity is a property, existence is not. Then, FINALLY, you attempt to deny a premise of the actual argument. The arguments without the word \"great\" in them are NOT different arguments. They are the same exact arguments I gave in the first post. What you have not refuted is that the word \"great\" is meaningless since the argument functions by replacing it with \"God\" and O^3NE the same exact way. Thus, definitions like the ones you gave do not matter when determining the soundess of the argument. \"I am currently thinking of a world in which necessary existence is not a property and which is inaccessible via other possible worlds\" This shows your ignorance of the modal realm. In no possible world can necessity not be a property. This is true because anything that exists has an explanation of its existence. These explanations are of two sorts: (1) they exist by a necessity of their own nature or (2) they exist by an external cause (contingency). The property of necessity exists in every possible world. These are the two explanations of being. I will address your parodies by addressing the first. My objections will apply to all of them: On Maximal Horribleness: This is bad. \"Maximally Horrible Being\" just is to say that there exists a being that is omnimalevolent (this is what it means to be maximally horrible). But, Maximal Horribleness does not, in itself, warrant the application of omnipotence and omniscience. Thus, it is impossible for this being to have these properties as well as necessity since \"Maximal Horribleness\" only entails one of the properties you described: omnimalevolence. On the contrary, a MGB as defined as a \"being than which none greater can be conceived (I stated this in round two)\" necessarily must have omnipotence etc. since if it did not, one could conceive of a greater being. But a \"maximally horrible being\" does not have the same application since I can conceive of a Maximally Horrible Being not being omnipotent; that is, I can conceive of a being that is about to inflict horror, but this does not mean that it must have the ability to do all of that which is logically possible (omnipotence). In order to be a Maximally Horrible Being it does not need to be able to create the universe for example. So the argument fails because it actually contradicts omnipotence. Let me just say a word about irritating and competitive: these things are illogical. There cannot be a MG irritating or competitive being because such a being would necessarily have to rely on things to irritate and things to compete with (as you demonstrate). This, it is CONTINGENT on the existence of other things. Hence not necessary. Hence not applicable. So you have not given a successful parody. You then ask to defined Maximal Excellence in the Stanford definition. Ironically, they did that for you, once again. Maximal excellence is an entity which possesses: \"omnipotent, omniscient, and morally perfect.\" What makes it MG is that it is necessary. \"An omnibenevolent being would be just as benevolent if restricted to one possible world.\" But it could not be restricted to one possible world. It is a contradiction to say a necessary being (exists in all possible worlds) is \"restricted to one possible world.\" \"There is no way, at least that you have presented, to get from mindlessness + omnipotence to a contradiction, therefore implying mindedness. The non-conscious entity's omnipotence remains intact.\" This is hopelessly fallacious. You claim that minds cannot exist without brains. You have made an assertion, you have not given an argument. So I will attempt to anticipate since this is my last chance: all arguments for substance materialism are that we know of no minds that do not depend on the brain. Notice how this is specific to our experience and to homo sapiens. There are no logical inferences that allow one to say that because humans don't have embodied minds, that therefore they are impossible. You have to show that the concept is like a round square, and clearly it is not. Additionally, you are ONCE AGAIN, equivocating on omnipotence: Your claim is that an omnipotent being exists but it cannot be called God since it is not conscious. This is a contradiction. By definition omnipotence is a being's ability to do all things that are logically possible. But we know that consciousness is logically possible. Which means your being is not omnipotent since it does not have consciousness. Which means omnipotence is reliant on consciousness. An unconscious all powerful things cannot have consciousness hence not making it all powerful. You lose here. \"A rock need not do anything if it chooses not to.\" This is just ABSURD. You beg the question here. \"A rock need not do anything if it chooses not to.\" A rock cannot choose! Thus my argument still stands: an omnipotent being must be conscious since by definition it must be able to choose but choice is only possible with consciousness. REASONS TO VOTE FOR ME: 1.Definitions DO NOT matter in terms of taking one word out of MGB an defining it. Remember that I defined such a being as being omnipotent, omniscient and omnibenevolent in every possible world AND as \"a being than which none greater can be conceived.\" My opponent has tried to refute it by saying \"great\" can mean different things. This does not matter since the argument proves the definition I gave as a collective thing: MGB. Moreover, the word \"great\" is not needed in the argument: 1. It is possible that an omnipotent, omniscient, omnibenevolent and necessarily-existent (O^3NE) being exists. 2. If its possible that an O^3NE being exists, then an O^3NE exists in some possible world 3. If an O^3NE exists in some possible world, then it exists in every possible world 4. If an O^3NE exists in every possible world, then it exists in the actual world 5. If an O^3NE exists in the actual world, then it exists 6. Therefore, an O^3NE exists in the actual world 7. Therefore, an O^3NE exists This is the same exact argument as I originally offered. It proves the existence of the same exact being. The argument stands. 2.I proved that the use of individual definitions, which is what he is doing, is fallacious. He has yet to respond to this: \"A definition of \"GREAT\" is \"having unusual merit, very admirable.\" \"Of noble character\" Well, one of the dozens of definitions of this word encompasses the above. So if individual definitions matter, I guess being all-good is a part of \"merit,\" \"admiration\" and \"nobility.\" So in order for you to dispute this, you would have to attack even more words. This shows the absurdity in your tactics.\" 3.My opponent CONCEDED that a MGB exists. He just said it is not \"conscious,\" but that it is omnipotent. This is the reason you should vote for me: he concedes an omnipotent being exists, but an omnipotent being MUST BE CONCIOUSS because if it is not then that necessarily means it cannot do something that can logically be done: perceive, think, choose etc. So my opponent tacitly concedes the entire debate.", "stance": "PRO"}], "context": {"sourceId": "f4a9d491-2019-04-18T18:51:26Z", "previousArgumentInSourceId": "f4a9d491-2019-04-18T18:51:26Z-00000-000", "acquisitionTime": "2019-04-18T18:51:26Z", "discussionTitle": "Resolved: The Ontological Argument is Sound", "sourceTitle": "Debate Topic: Resolved: The Ontological Argument is Sound | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-Ontological-Argument-is-Sound/1/", "nextArgumentInSourceId": "f4a9d491-2019-04-18T18:51:26Z-00002-000"}, "id": "f4a9d491-2019-04-18T18:51:26Z-00001-000", "conclusion": "Resolved: The Ontological Argument is Sound"}, {"premises": 
[{"text": "Thank you for finally expressing your position on the use of the word \"great.\" I do find it saddening that you have waited until round 4 to do so, but I hope that my points will become clear now that you have done this. You suggest that the argument proves the definition to which you appealed. This is true if and only if your definition allows your argument to be valid. For example, if I define a maximally great being as a being with the highest tolerance for spicy food, it does not logically follow that its existence in a possible world implies its existence in all possible worlds. Until you define the word \"great,\" it is unclear if your argument follows logically. You then present, again, another form of the argument which does not use the word \"great.\" I should first note that this is not the same argument that you were arguing for the validity of. Reminding the voters to keep this in mind, I shall do the extra work of dismantling it anyway: I am currently thinking of a world in which necessary existence is not a property and which is inaccessible via other possible worlds. This is a possible world under your definition. Under your \"new\" definition of a maximally great being, premise 3 has thus been falsified. Furthermore, in philosophy, validity is determined by truth tables. Any form of argument in which the conclusion may be false given true premises is invalid. I shall now define a few other gods: A maximally horrible being is a being which is omnipotent, omniscient, necessarily-existent, and omnimalevolent A maximally irritating being is a being which is omnipotent, omniscient, necessarily-existent, regularly intervenes in the universe to play practical jokes on people and confuse them, and has an inexplicable love of Miley Cyrus music. A maximally competitive being is a being which is omnipotent, omniscient, necessarily-existent being and which has only one goal: to undo everything the maximally great being does. If the ontological argument were valid to prove the existence of any being you define, it is also valid to prove the existence of any being I define. Unless you concede the existence of those beings which I have defined, the argument structure is invalid. Fortunately, the existence of all of these things is negated by the falsity of premise 3 under their definitions. In response to extension 2, this is what I was countering when I first said that I conceded the existence of a maximally great being if and only if it allowed for the validity of the argument. Any maximally great being which would fit would not be considered God. If you propose to use the definition of a maximally great being that the Standford Encyclopedia of Philosophy uses, I then ask you to define \"excellence\" just as I asked you to define \"greatness,\" and for the same reason. I also bring forth the possible world which is inaccessible via other possible worlds and in which necessary existence is not a property. Thank you for providing a definition of the word \"great\" which allows your being to be omnibenevolent. Unfortunately, if this is what is meant by \"great,\" premise 3 of your argument is false. An omnibenevolent being would be just as benevolent if restricted to one possible world. Your flaw resides in attempting to combine all definitions of the word \"great.\" This is the nature of the equivocation fallacy. A problem arises when we decide which definition will take priority. For example, if great means \"Powerful. Possessing the ability to accomplish,\" and \"of major significance or importance,\" one of two things is called into question: whether this maximally great being should be considered a god, or the validity of the argument. If the former takes priority, then the same problems I have presented before arise. If the latter takes priority, then I declare that I am greater than God. On the necessity of consciousness, note that I was careful in my wording. I suggested that a disembodied mind may not be logically possible. However, this appears to be distracting you from the main issue. My statement was that a maximally great being need not be conscious, depending on the definition of great. If this being does not have a mind, then it cannot think, reason, etc. However these are things which are logically impossible to do without a mind. There is no way, at least that you have presented, to get from mindlessness + omnipotence to a contradiction, therefore implying mindedness. The non-conscious entity's omnipotence remains intact. Extension 3 is but a reiteration of this point. I have already addressed this. \"Sure, an omnipotent thing need not do anything if IT CHOOSES NOT TO. But that entails its ability to choose.\" This does not follow. A rock need not do anything if it chooses not to. This does not entail an ability to choose. It is possible that the thing simply cannot choose due to a logical impossibility to do so. Remember that omnipotence is not necessarily useful. In response to your final statements, if the word \"great\" was not required in the beginning, then you should not have used it in your definition. This was a flaw in your own planning. Definitions are best kept specific and exclusive. Your original definition was neither. I will, for the last time, suggest that you present a definition of the word \"great\" so that your original argument can be valid and your maximally great being will retain the status of \"god.\" You may want to present another argument, but this is not relevant to the validity of your original argument, which you were arguing for. Furthermore, based on my past experience, your original argument is the one which will be the easiest to defend due to its vagueness. It is my recommendation that you focus your next round on it instead. I await your decision.", "stance": "CON"}], "context": {"sourceId": "f4a9d491-2019-04-18T18:51:26Z", "previousArgumentInSourceId": "f4a9d491-2019-04-18T18:51:26Z-00001-000", "acquisitionTime": "2019-04-18T18:51:26Z", "discussionTitle": "Resolved: The Ontological Argument is Sound", "sourceTitle": "Debate Topic: Resolved: The Ontological Argument is Sound | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-Ontological-Argument-is-Sound/1/", "nextArgumentInSourceId": "f4a9d491-2019-04-18T18:51:26Z-00003-000"}, "id": "f4a9d491-2019-04-18T18:51:26Z-00002-000", "conclusion": "Resolved: The Ontological Argument is Sound"}, {"premises": 
[{"text": "I am sorry. You are not answering the argument. The argument does not rely on the individual definition of its parts. The definition of a MGB as defined by Alvin Plantinga, who developed this argument, is as was defined by me in round one. You are quibbling about nothing Extension One: Everyone can extend the argument I made in the first rebuttal about how his definitions game was irrelevant. The argument does not rely on the definition of particular words. Rather, the argument proves the definition to which I appealed. I demonstrated this in the following way, an argument to which he did not respond: 1. It is possible that an omnipotent, omniscient, omnibenevolent and necessarily-existent (O^3NE) being exists. 2. If its possible that an O^3NE being exists, then an O^3NE exists in some possible world 3. If an O^3NE exists in some possible world, then it exists in every possible world 4. If an O^3NE exists in every possible world, then it exists in the actual world 5. If an O^3NE exists in the actual world, then it exists 6. Therefore, an O^3NE exists in the actual world 7. Therefore, an O^3NE exists See, using \"MGB\" is not needed; its just three words used to defined a being with the properties mentioned above. The argument functions the same and proves that a being with O^3NE exists. The conclusion follows unless he attacks one of the premises, which he has yet to do. Extension Two: I also proved the above argument by showing that using specifically \"MGB\" is necessary if I simply replace it with \"GOD.\" God is defined as an omnipotent, all knowing all good and necessary being. Now, working under this definition, the argument still works into the conclusion, PROVING THAT INDIVIDUAL DEFINITIONS ARE IRRELEVANT: 1. It is possible that God (as defined) exists 2. If it is possible that God exists, then God exists in some possible world 3. If God exists in some possible world, then He exists in every possible world ....The rest follows. Moreover, the use of individual definitions, I argued, is misleading. There are dozens of definitions of the word \"great.\" None of the encompass the philosophy of religion since, a common dictionary is not a good reference when having discussions like these. First I will offer a collective definition of a MGB from an authority (since I seem to be inadequate) and then use individual definitions to do the exact same ridiculous things hes doing to undermine his positions: From Stanford Encyclopedia of Philosophy: \"The \"victorious\" modal ontological argument of Plantinga (1974) goes roughly as follows: Say that an entity possesses \"maximal excellence\" if and only if it is omnipotent, omniscient, and morally perfect. Say, further, that an entity possesses \"maximal greatness\" if and only if it possesses maximal excellence in every possible world\u2014that is, if and only if it is necessarily existent and necessarily maximally excellent.\" It matters not individual definitions, but the collective definition since no matter what you call it, the argument proves that an All knowing, all good, all powerful and necessary being exists. Call it a MGB or not. Call it a sandwich (this would be equivocating but if you define \"sandwich\" as having these properties, then the argument STILL works and it proves a God in whom you do not believe) But now I will employ reductio ad absurdum to show how your use of definitions is pointless. OMNIBENEVOLENCE: A definition of \"GREAT\" is \"having unusual merit, very admirable.\" \"Of noble character\" Well, one of the dozens of definitions of this word encompasses the above. So if individual definitions matter, I guess being all-good is a part of \"merit,\" \"admiration\" and \"nobility.\" So in order for you to dispute this, you would have to attack even more words. This shows the absurdity in your tactics. You make an unwarranted assertion and finally attack the idea of being all-knowing as \"may not be logically possible.\" That's nice, can you provide an argument? There is no explicit logical incoherence of an unembodied mind; there is therefore a possible world in which these things could exist. They are metaphysically possible. I do not even need to defend dualism-interactionism because you make a devastating concession. Namely, you concede that a MGB exists, but it only has the property of omnipotence. Extension 3: This is devastating. You have not responded to the fact that you are equivocating. Omnipotence means, for the third time, the ability to do all things that are logically possible. If this being is omnipotent and does not have the property of consciousness, and by extension, the ability to think, feel, act in purpose etc., then there are logically possible things it cannot do. Hence, not omnipotent. But you conceded it was omnipotent. Therefore, it follows necessarily that it does have a mind not bound by physicality. You object: You accuse me of improperly using the word \"omnipotent.\" I should point out that existence need not do anything in order to be able to do everything. Taking advantage of omnipotence is not required under the terms of omnipotence. This is demonstrably fallacious: Sure, an omnipotent thing need not do anything if IT CHOOSES NOT TO. But that entails its ability to choose. Sure God does not need to do something, but in order for Him to be omnipotent, He must have the ability to do all of that which is logically possible. If something cannot think, reason, etc. the fact that it does not do this is irrelevant insofar as it cannot do these things, hence it not being omnipotent. Again, equivocation. For the sake of everybody else, I cannot stress how irrelevant his points are to the truth of the argument. You may disagree with the argument, but we can all agree, through the laws of logic and deduction, that if the premises are true, the conclusion must be true. And he has yet to respond to a single premise. Once again, his entire argument rests on the word \"great,\" having one of many definitions. I will repost: 1. It is possible that an omnipotent, omniscient, omnibenevolent and necessarily-existent (O^3NE) being exists. 2. If its possible that an O^3NE being exists, then an O^3NE exists in some possible world 3. If an O^3NE exists in some possible world, then it exists in every possible world 4. If an O^3NE exists in every possible world, then it exists in the actual world 5. If an O^3NE exists in the actual world, then it exists 6. Therefore, an O^3NE exists in the actual world 7. Therefore, an O^3NE exists Notice here how \"great\" or MGB is nowhere in the argument. Why? Because it is NOT needed, \"great\" and \"MGB\" are not necessary for the argument.", "stance": "PRO"}], "context": {"sourceId": "f4a9d491-2019-04-18T18:51:26Z", "previousArgumentInSourceId": "f4a9d491-2019-04-18T18:51:26Z-00002-000", "acquisitionTime": "2019-04-18T18:51:26Z", "discussionTitle": "Resolved: The Ontological Argument is Sound", "sourceTitle": "Debate Topic: Resolved: The Ontological Argument is Sound | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-Ontological-Argument-is-Sound/1/", "nextArgumentInSourceId": "f4a9d491-2019-04-18T18:51:26Z-00004-000"}, "id": "f4a9d491-2019-04-18T18:51:26Z-00003-000", "conclusion": "Resolved: The Ontological Argument is Sound"}, {"premises": 
[{"text": "Thank you for attempting to clarify this for me. I have indeed understood the argument, and I have spent the past two rounds explaining to you how crucial it is that you define the term \"great.\" Unfortunately, you have still neglected to establish a definition. This is of prime importance in determining either the truth of your premises or the validity of your argument. Please choose a definition for great which can be used to describe God in the way that you desire and also allows your argument to retain its validity. Your other option is to be guilty of an equivocation fallacy. I requested in round 1 that you do this in round 2. I am now asking that you do this in round 4. You have indeed defined a maximally great being... however, you have done so quite poorly. To provide this definition, you have used a word which does not have a certain definition. If we don't know what \"great\" means, how are we supposed to know if a maximally \"great\" being is comparable to God? Again, I provide the example in which \"great\" means \u201cof major significance or importance.\" In this case, I am greater than God, as I am much more important to myself as I do not believe in God. Am I God? Of course not. I implore you; for the sake of the validity of your argument, provide a definition for the word \"great.\" It's quite impossible for me to continue until you provide me with a sufficient definition. I have already shown your definition of a maximally great being to be faulty under my definition of \"great,\" and you have not contested it under this definition. Extend all arguments until pro provides a valid definition. As for your refutation of my claims about existence... I should warn you not to become too distracted with this. This was after all only a suggestion as to what this maximally great being could be; it is not necessary for me to provide this in order to show your claim for the existence of God to be false. All the same, as I have about 6000 characters left, I shall defend it. At no point did I suggest that existence is a property. I am well aware of the proof of which you speak; however, I suggested existence as an entity, not a property. Existence may not be a predicate, but it certainly can be a subject. Furthermore, in the case of existence itself, a consciousness may not be logically possible as there would be no physical thing to be responsible for this consciousness. Thus, its omnipotence remains intact. You accuse me of imporperly using the word \"omnipotent.\" I should point out that existence need not do anything in order to be able to do everything. Taking advantage of omnipotence is not required under the terms of omnipotence.", "stance": "CON"}], "context": {"sourceId": "f4a9d491-2019-04-18T18:51:26Z", "previousArgumentInSourceId": "f4a9d491-2019-04-18T18:51:26Z-00003-000", "acquisitionTime": "2019-04-18T18:51:26Z", "discussionTitle": "Resolved: The Ontological Argument is Sound", "sourceTitle": "Debate Topic: Resolved: The Ontological Argument is Sound | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-Ontological-Argument-is-Sound/1/", "nextArgumentInSourceId": "f4a9d491-2019-04-18T18:51:26Z-00005-000"}, "id": "f4a9d491-2019-04-18T18:51:26Z-00004-000", "conclusion": "Resolved: The Ontological Argument is Sound"}, {"premises": 
[{"text": "I think you are not understanding the argument: I claimed that the definition, on which the Ontological argument relies, of a Maximally Great Being is a being who has the properties of omnipotence, omniscience, omnibenevolence, and existence in every possible world. Now, based on that definition of a MGB, the argument in terms of the syllogism proves that such a being exists. 1. It is possible that a MGB exists (MGB is the definition I gave) If this premise is true, then the rest follows. The argument proves the definition I gave, so in order for you to deny the existence of such a being, you have got to refute one of the premises. Insofar as you have yet to refute any of them, the conclusion follows with necessity. Your use of definitions is dubious and irrelevant. Even if I grant that your definitions of individual words is applicable, all I have to do is change the phrase \"MGB\" to God. Then the argument still follows so the semantics game is irrelevant: God is the greatest conceivable being. As the greatest conceivable being He would be omnipotent, omniscient and necessary in every possible world. 1. It is possible that God exists 2. If it is possible that God exists, then God exists in some possible world 3. If God exists in some possible world, then He exists in every possible world ... and the rest follows. So your quibbling about the semantics of the individual words of MGB is irrelevant since the conclusion still follows. The entire argument can be extended because the argument, regardless of your definitions, proves that a being that I HAVE DEFINED exists. So in order to win, you have got to reject a specific premise otherwise there is an indictment to which you may have to be subjected: irrationality. The conclusion follows with necessity if the premises are true, and you have yet to refute one of them. is sorry, you are incorrect. The conclusion of the syllogism, which is the argument, is \"Therefore, a MGB (as in, a being that is all powerful, all knowing, all good in every possible world) exists.\" Like I said, MGB in the syllogism is the same as saying \"It is possible that an all knowing, all good, all powerful, and necessary being exists in every possible world.\" MGB is simply to name a being who has all of those properties. I am not equivocating since I established a definition of an entire concept: maximal greatness. The argument functions under the definition I gave in argument one which you have yet to respond. You cannot simply define a word within a concept. The concept is defined as a whole. Remember, the argument functions independent of individual definitions, the argument (as in the syllogism) proves the MGB that I defined, so your quibbling is irrelevant. My argument is NOT based on a disagreement of the definitions you offered. I am sure that generically, that is what those words mean. But I have defined the concept of a maximally great being as a being than which no greater being can be conceived; the greatest conceivable being. The argument, which you have yet to respond, proves THIS definition, which means your arguments are irrelevant. I cannot stress this enough because the argument functions on the definition I provided. This is common knowledge if you look up the literature on the modal ontological argument. My argument from omniscience goes unrefuted. The fact is you CONCEDED omnipotence as a property of a MGB. You contradict yourself completely by saying that a MGB does not have the properties of knowledge, reason, all-knowingness etc. because that means there are things which a MGB cannot do/experience which contradicts omnipotence. Implication: you are equivocating in terms of omnipotence since this means to have the ability to do all of that which is logically possible, which includes being all-knowing. On omnibenvolence: look, even if such a being does not have to be benevolent, this is absolutely irrelevant. The reason is because the argument proves that a being with this property actually exists. Even if it does not have to have this property, so what? The argument proves that it does with the conclusion. \"Therefore, a MGB (as I have defined it) exists.\" On existence: it is paradoxical that you should make this argument. The obsolete version of the Ontological Argument developed by Anselm of Cantebury in 1033 A.D. made the same mistake by considering existence to be a property. Immanuel Kant did away with this argument by proving that existence is not a predicate or a property. This is absurd. Look it up, this has been sufficiently refuted. Moreover, your claim that existence alone is omnipotent is false and is equivocation. Omnipotent, again, means the ability to do that which is logically possible. But an abstract concept that you offer does not have the ability to think, experience personhood, etc. So you are not using the word properly. I think it is clear that the argument stands. To get away from the definition debate, here is why I win: 1. It is possible that an omnipotent, omniscient, omnibenevolent and necessarily-existent (O^3NE) being exists. 2. If its possible that an O^3NE being exists, then an O^3NE exists in some possible world 3. If an O^3NE exists in some possible world, then it exists in every possible world 4. If an O^3NE exists in every possible world, then it exists in the actual world 5. If an O^3NE exists in the actual world, then it exists 6. Therefore, an O^3NE exists in the actual world 7. Therefore, an O^3NE exists You have already conceded that the logic with which the argument functions is sound. So the conclusion follows from the premises and I have successfully circumvented your use of individual definitions to prove that a being, as I have defined it, actually exists. Hence, the Ontological Argument is sound As Bertrand Russell remarked \"Great God in boots! The Ontological Argument is sound!\"", "stance": "PRO"}], "context": {"sourceId": "f4a9d491-2019-04-18T18:51:26Z", "previousArgumentInSourceId": "f4a9d491-2019-04-18T18:51:26Z-00004-000", "acquisitionTime": "2019-04-18T18:51:26Z", "discussionTitle": "Resolved: The Ontological Argument is Sound", "sourceTitle": "Debate Topic: Resolved: The Ontological Argument is Sound | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-Ontological-Argument-is-Sound/1/", "nextArgumentInSourceId": "f4a9d491-2019-04-18T18:51:26Z-00006-000"}, "id": "f4a9d491-2019-04-18T18:51:26Z-00005-000", "conclusion": "Resolved: The Ontological Argument is Sound"}, {"premises": 
[{"text": "\u201cRight from the start I can make the clear extension of the Ontological Argument I offered. The reason is that even if everything you said is correct, the argument is still true, which means its conclusion is also true.\u201d Unfortunately, your conclusion was not \u201cThere is a maximally great being,\u201d but \u201cThere is a God,\u201d which you indicate in the final line of the first round. There is indeed a maximally great being; you have no disagreement from me on that count. My disagreement is in that this maximally great being is God or even A god. This statement also encompasses the claim you make in your final paragraph of round 2. \u201cYour use of definitions for specific words are fallacious. My a MGB, supporters of the Ontological Argument do not mean Great to be \"powerful\" and greatness to be \"measure of ability to accomplish.\"\u201d Unfortunately, without establishing a definition of the word \u201cgreat,\u201d you are potentially guilty of an equivocation fallacy. Allow me to explain: If we take the word \u201cgreat\u201d to mean \u201cof major significance or importance,\u201d then your maximally great being is not omnipotent, omniscience, or omnibenevolent. In fact, I declare that a maximally great being would instead be myself. I am much more important to me than an omnipotent, omniscient, omnibenevolent being, because I do not believe such a being exists. Therefore, I can think of a \u201cgreater\u201d being than the greatest conceivable being. It is clear you do not accept the definition of \u201cgreat\u201d to be \u201cPowerful; possessing the ability to accomplish.\u201d I suggest you attempt to establish an alternative definition in the next round to avoid the aforementioned fallacy. You suggest that \u201c[your] definition\u201d is superior at the end of the paragraph I have just referenced. I ask: did you mean the definition of a maximally great being? If this is the case, then I will simply state that your definition can be less restrictive and accomplish the same goal, and is thus, inferior. Indeed, one component is potentially contradictory (provided that you do not sufficiently defend it), which, if shown to be the case, would entirely nullify the usefulness of your definition. Did you mean the definition of \u201cgreat,\u201d and \u201cgreatness\u201d? If this is the case, then I again suggest you attempt to establish these definitions in the next round. I will extend my argument against omniscience as your rebuttal is based upon a disagreement on the meaning of the word \u201cgreat.\u201d Until you establish an alternative definition, the argument stands. \u201cAn omnibenevolent being is also a property of maximal greatness because to not be the greatest possible authority on morality would be inferior to what it means to be maximally great, that is, the greatest conceivable being.\u201d A being need not be benevolent to establish a moral law, should one exist. In fact, an omnipotent, omnimalevolent being would have to establish a moral law in order to defy it. You claim that to be good is greater than to be partially good or all-evil. Indeed, we may prefer a being which is all-good, but if the definition of \u201cgreatness\u201d is not established to have a meaning that encompasses morality, this claim holds no weight. Therefore, I again claim that a neutral being would be greater than either as it would have no restriction upon its actions. \u201cThen you claim that existence itself is omnipotent. You have committed the fallacy of equivocation in terms of the word omnipotent. Omnipotent means a things ability to do all logically possible things.\u201d Indeed, existence is responsible for all logically possible things. If existence did not itself exist, then there would not exist anything, including the concepts of those things which are logically possible. By itself existing, existence has put into place all that exists, and an alteration in existence itself could put into existence anything which could possibly exist. \u201cBut an abstract concept of a thing that is, on your equivocated definition of omnipotence, void of any ability to perceive or reason or invoke purpose or experience love or experience person hood etc. is by definition not omnipotence.\u201d Again, this disagreement takes place based on your disagreement with my definition of \u201cgreat.\u201d I will take this opportunity to put further weight on the irrelevance of omniscience until an alternative definition is given.", "stance": "CON"}], "context": {"sourceId": "f4a9d491-2019-04-18T18:51:26Z", "previousArgumentInSourceId": "f4a9d491-2019-04-18T18:51:26Z-00005-000", "acquisitionTime": "2019-04-18T18:51:26Z", "discussionTitle": "Resolved: The Ontological Argument is Sound", "sourceTitle": "Debate Topic: Resolved: The Ontological Argument is Sound | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-Ontological-Argument-is-Sound/1/", "nextArgumentInSourceId": "f4a9d491-2019-04-18T18:51:26Z-00007-000"}, "id": "f4a9d491-2019-04-18T18:51:26Z-00006-000", "conclusion": "Resolved: The Ontological Argument is Sound"}, {"premises": 
[{"text": "Thank you for the debate. Right from the start I can make the clear extension of the Ontological Argument I offered. The reason is that even if everything you said is correct, the argument is still true, which means its conclusion is also true. Notice how the definition I offered of a MGB is not part of the argument in terms of the deductive syllogism. This is because the syllogism, if the premises are true, prove the definition of a MGB to which I appealed. That is, if the argument is true then the definition of a MGB I offered is exemplified in a being that actually exists. If you accept that \"it is possible that a MGB exists\" as in MGB that I defined, then everything follows. So you have not shown how my definition is incoherent. But, naturally, your arguments are vacuous. Your use of definitions for specific words are fallacious. My a MGB, supporters of the Ontological Argument do not mean Great to be \"powerful\" and greatness to be \"measure of ability to accomplish.\" As I said, taken together, a MGB is a being \"than which no greater being can be conceived.\" If you can think of a greater being, then that would be the MGB. Thus, if the properties of this being to which I have appealed are properties that a MGB should have as a being than which none greater can be conceived, then it follows that my definition is superior. Omniscience: Your argument is demonstrably fallacious. You say: \"A maximally great being which can accomplish the same tasks without a consciousness would be just as great as a maximally great being with a consciousness would be.\" This is false. You already concede that a MGB would have omnipotence. But if a MGB has omnipotence, then it would have to have consciousness. For if it could not experience the ability to perceive and reason and think, then it not only is not a MGB but it is also not omnipotent because there is something that is logically possible that it cannot do; namely, the property of having consciousness. Moreover, if it does not have the ability to be all-knowing then it is not truly a MGB since we can plausibly conceive of a being that is greater; one who does have the property of maximal intelligence and knowledge. So your claim that a MGB is fallacious because by definition, the most perfect conceivable being would have the properties of knowing and reason and consciousness. These things are better to have than not to have, otherwise it is blind about without purpose. An omnibenevolent being is also a property of maximal greatness because to not be the greatest possible authority on morality would be inferior to what it means to be maximally great, that is, the greatest conceivable being. By the very nature of maximal greatness, the nature of such a being would entail the property of being all-good, for to be all good is greater than to be partially good or all-evil. Then you claim that existence itself is omnipotent. You have committed the fallacy of equivocation in terms of the word omnipotent. Omnipotent means a things ability to do all logically possible things. But an abstract concept of a thing that is, on your equivocated definition of omnipotence, void of any ability to perceive or reason or invoke purpose or experience love or experience person hood etc. is by definition not omnipotence. Your view renders this abstraction as a thing that cannot do a multiplicity of things that we would consider a MGB to be able to do. Thus, you completely undermine the definition of omnipotence because your view means there are plausibly things that cannot be done by this being. It is important to note, however, that I win even if everything above is false. You have simply pointed out that a MGB does not have to have certain properties. But you did not show that having those properties is logically incoherent. Since you did not prove that it is logically incoherent, then that means the argument's conclusion follows and therefore a MGB under my definition exists. Since the argument is based on the definition I gave, and the definition I gave is logically possible, then the conclusion is inescapable based on the laws of deduction. Since it is possible that a MGB as defined by me in post 1 is possibly exemplified in a world, then it follows that such a being does exist, even if you are correct and a MGB does not have to have those properties. My argument shows that it does. By the way, references include Alvin Plantinga who developed this modal form.", "stance": "PRO"}], "context": {"sourceId": "f4a9d491-2019-04-18T18:51:26Z", "previousArgumentInSourceId": "f4a9d491-2019-04-18T18:51:26Z-00006-000", "acquisitionTime": "2019-04-18T18:51:26Z", "discussionTitle": "Resolved: The Ontological Argument is Sound", "sourceTitle": "Debate Topic: Resolved: The Ontological Argument is Sound | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-Ontological-Argument-is-Sound/1/", "nextArgumentInSourceId": "f4a9d491-2019-04-18T18:51:26Z-00008-000"}, "id": "f4a9d491-2019-04-18T18:51:26Z-00007-000", "conclusion": "Resolved: The Ontological Argument is Sound"}, {"premises": 
[{"text": "As a disclaimer, I agree that the ontological argument is a sound argument for a maximally great being. What I will be showing to be faulty is your definition of a maximally great being, and therefore your suggestion that this maximally great being is God. This will become clear in a moment. For the purpose of this argument, I put forth the following as suggestions for definitions of \u201cgreat\u201d and \u201cgreatness\u201d: Great \u2013 Powerful; possessing the ability to accomplish. Greatness \u2013 A measure of a thing\u2019s ability to accomplish. For this round, I will be operating under these definitions. If you do not agree with these or wish to put forth alternative definitions, please do so in the next round. It is your assertion that a maximally great being would be omniscient. I claim that omniscience is irrelevant to a being\u2019s greatness. Indeed, it is my claim that consciousness is not a quality required of a maximally great being. A maximally great being which can accomplish the same tasks without a consciousness would be just as great as a maximally great being with a consciousness would be. Our human perception suggests that having a mind makes things \u201cbetter,\u201d but this does not make something more able to accomplish. If a maximally great being were instead a pre-planned set of events dependent upon circumstances, it would not change that being\u2019s ability to set those events into motion. It is also your assertion that a maximally great being would be omnibenevolent. Even if we establish that such a being had a consciousness, it is not required that it do good works. Again, certainly we humans would prefer that it were benevolent. However, an omnibenevolent being is in fact limited in that it cannot perform evil tasks. I propose that a neutral being is in fact greater than either an omnibenevolent or omnimalevolent being as it can freely perform either good or evil tasks, if we were to even establish that such things existed. What we are left with is a being which is omnipotent (that is, it can accomplish anything), and exists in every logically possible world. Existence itself is omnipotent (If it exists in a possible world, then it has been accomplished under the power of existence itself. Not even God is claimed to be able to make logically incoherent things exist.) and must exist in every logically possible world, as for it to be otherwise is a contradiction. Existence itself is a maximally great being. If you wish to worship a non-conscious entity which would as soon destroy you as create you, you are free to do so. However, it is my contention that this is no God at all, but merely a feature of reality.", "stance": "CON"}], "context": {"sourceId": "f4a9d491-2019-04-18T18:51:26Z", "previousArgumentInSourceId": "f4a9d491-2019-04-18T18:51:26Z-00007-000", "acquisitionTime": "2019-04-18T18:51:26Z", "discussionTitle": "Resolved: The Ontological Argument is Sound", "sourceTitle": "Debate Topic: Resolved: The Ontological Argument is Sound | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-Ontological-Argument-is-Sound/1/", "nextArgumentInSourceId": "f4a9d491-2019-04-18T18:51:26Z-00009-000"}, "id": "f4a9d491-2019-04-18T18:51:26Z-00008-000", "conclusion": "Resolved: The Ontological Argument is Sound"}, {"premises": 
[{"text": "Framework: In order to show that the Ontological Argument is not sound, the CON must show that one of the premises of the argument is untrue. If all of the premises of the argument are true, the conclusion follows with necessity as it is a deductive argument. Observation One: 'Possible Worlds' are descriptions of reality. They are ways the world could have been but is not actually. For example, fairies do not actually exist, but there is some possible world in which fairies do exist. If something is possible, then it exists in some possible world. Observation Two: A Maximally Great Being (MGB) is a being that is omnipotent, omniscient and omnibenevolent and that exists in every logically possible world (necessary existence). Since an MGB is a being \"than which no greater being can be concieved,\" it must have the property of necessity since to exist in only some possible worlds would not be maximally great, that is, one can conceive of a greater being; namely one that exists in every world. Observation Three: To say something is possible, that is, something that is logically coherent, is the same as saying that there is some possible world in which this thing does exist. To say that a thing exists in every possible world is to say that that thing exists in the actual world, since out world is a possible world. To say that something, of which the property of necessity is exemplified, exists in some possible world, is the same as saying that it exists in every possible world because to necessarily exist means to exist in every possible world. The Argument: Premise (1): It is possible that a MGB exists Premise (2): If it is possible that a MGB exists, then a MGB exists in some possible world Premise (3): If a MGB exists in some possible world, then it exists in every possible world Premise (4): If a MGB exists in every possible world, it exists in the actual world Premise (5): If a MGB exists in the actual world, then a MGB exists Conclusion (6): Therefore, a MGB exists in the actual world Conclusion (7): Therefore, a MGB exists Premises 2-7 are uncontroversial. The modal logic with which the argument functions is very well established and both atheistic and theistic philosophers would agree. Thus, the whole argument rests on whether or not the existence of a MGB is possible. Justification for Premise 1: There are two types of possibilities: Metaphysical Possibility and Epistemic Possibility. The former represents things that are actually possible because their properties are not logically incoherent, or there are no logical contradictions. For example, a round square is metaphysically impossible because it is logically incoherent. Having a coin in your pocket is metaphysically possible since there is no logical incoherence about that event. Epistemic possibility is \"for all we know, X is true.\" It is the same as being presented with a difficult math equation and seeing the solution. For all you know it may be true or false. An example would be the coin: For all I know you could have a coin in your pocket. Metaphysical possibility deals with actual possibility, those things which could actually exist because their properties are not logically incoherent. Therefore, if something is logically coherent, then it is metaphysically possible. So, is the concept of a MGB coherent? Well, there seems to be no contradiction within the definition I gave; no incoherence. It seems perfectly plausible that the properties within the definition are logically consistent. Thus, if the definition on which the argument relies is coherent, then it follows that Premise 1 is true and therefore the argument is true. In order for the CON to disprove 1, the concept of a MGB needs to be proven incoherent; like a round square. No such contradiction seems to be evident. Thus, if you think God's existence is even possible, then it follows that God exists. And we therefore have a priori proof for the existence of a MGB, AKA God.", "stance": "PRO"}], "context": {"sourceId": "f4a9d491-2019-04-18T18:51:26Z", "previousArgumentInSourceId": "f4a9d491-2019-04-18T18:51:26Z-00008-000", "acquisitionTime": "2019-04-18T18:51:26Z", "discussionTitle": "Resolved: The Ontological Argument is Sound", "sourceTitle": "Debate Topic: Resolved: The Ontological Argument is Sound | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-Ontological-Argument-is-Sound/1/", "nextArgumentInSourceId": ""}, "id": "f4a9d491-2019-04-18T18:51:26Z-00009-000", "conclusion": "Resolved: The Ontological Argument is Sound"}, {"premises": 
[{"text": "Thanks for your attemopt and yeah you have a good point but i can deal with. I thought of this idea because of the nature of the debate or vote. When you have a debate with someone and there is no time limit for the voting period, it does not make sense because in that case there will not be a clear winner and and you will have to check all the time and at the end, you just give up. your point about the number limit of voters, i just believe if we can just say that the debate will be decided by the forst 20 or 30 numbers of voters or even ten but the problem with that sometimes is if you dont have that number of people voting,you can then decide on who has most people in the voting period. when you say that you have for instance 10 liberal coming first and vote and conservative sometimes coming late, the decision will not be fair. I believe that people should not vote based on their own feelings or opinions. the vote should be based on the arguments made by the debaters and who has better ones. that is how i vote and i believe that is how a debate should be decided. If it is already possible to forfeit a round because somebody could not make it in a frame of time, why not limit the voting period too or numbers of voters. this can be decided by the debaters before starting a debate. You should also know that no all people will vote for each debate. people usually read debate they are interested in and then vote. so even if there is no time limit, lots of people still might not vote. Thanks and have a nice day", "stance": "PRO"}], "context": {"sourceId": "806480f-2019-04-18T20:02:33Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T20:02:33Z", "discussionTitle": "We should a limited number of voters or limeted time on www.debate.org", "sourceTitle": "Online Debate: We should a limited number of voters or limeted time on www.debate.org | Debate.org", "sourceUrl": "https://www.debate.org/debates/We-should-a-limited-number-of-voters-or-limeted-time-on-www.debate.org/1/", "nextArgumentInSourceId": "806480f-2019-04-18T20:02:33Z-00002-000"}, "id": "806480f-2019-04-18T20:02:33Z-00001-000", "conclusion": "We should a limited number of voters or limeted time on www.debate.org"}, {"premises": 
[{"text": "I will make an attempt to win this although it is set up extremely lopsided, towards the Pro. Because the website updates the statistics on your w/l record, it is not necessary for them to stop the voting at a certain time, so as to tally the results. By limiting the number of voters, you limit the selection of voters, so, if 10 liberals get to a conservative topic before the conservatives, and there are only 10 votes allowed, it would be unfair to the conservative debater. Also, because there are so few members on the site, and so few actively voting, by limiting the voting time, you limit the number of votes, which I have already stated is not a good thing, some people aren't on here 24/7 but may still want to vote, but if the voting period is up before they get to the topic they can't.", "stance": "CON"}], "context": {"sourceId": "806480f-2019-04-18T20:02:33Z", "previousArgumentInSourceId": "806480f-2019-04-18T20:02:33Z-00001-000", "acquisitionTime": "2019-04-18T20:02:33Z", "discussionTitle": "We should a limited number of voters or limeted time on www.debate.org", "sourceTitle": "Online Debate: We should a limited number of voters or limeted time on www.debate.org | Debate.org", "sourceUrl": "https://www.debate.org/debates/We-should-a-limited-number-of-voters-or-limeted-time-on-www.debate.org/1/", "nextArgumentInSourceId": "806480f-2019-04-18T20:02:33Z-00003-000"}, "id": "806480f-2019-04-18T20:02:33Z-00002-000", "conclusion": "We should a limited number of voters or limeted time on www.debate.org"}, {"premises": 
[{"text": "I know most people here including myself are here to learn and dont really mind losing or winning a debate. Instead I wanna learn from others. I just think that during the voting period, we should have a limited numbers of voters or days to decide the winner and the loser. This will make the whole debating thing exciting... because right now it is not limited and you must keep checking all the time to know if there is any change. Thanks", "stance": "PRO"}], "context": {"sourceId": "806480f-2019-04-18T20:02:33Z", "previousArgumentInSourceId": "806480f-2019-04-18T20:02:33Z-00002-000", "acquisitionTime": "2019-04-18T20:02:33Z", "discussionTitle": "We should a limited number of voters or limeted time on www.debate.org", "sourceTitle": "Online Debate: We should a limited number of voters or limeted time on www.debate.org | Debate.org", "sourceUrl": "https://www.debate.org/debates/We-should-a-limited-number-of-voters-or-limeted-time-on-www.debate.org/1/", "nextArgumentInSourceId": "806480f-2019-04-18T20:02:33Z-00000-000"}, "id": "806480f-2019-04-18T20:02:33Z-00003-000", "conclusion": "We should a limited number of voters or limeted time on www.debate.org"}, {"premises": 
[{"text": "Since you have mainly based your argument on the fact that you want to see who wins or loses, I will go over that first. First of all, the w/l record is constantly updated, so you don't have to go back and look to see if you won or lost constantly, secondly it is not that hard to go to your profile, and look through each of your debates and look at the two numbers above the names. If you are willing to put forth the effort to debate a topic, you should be able to click a few times and read some numbers. You also haven't taken into consideration all the people who cannot be on the website everyday, and will miss out on voting, and each debate needs as many votes as possible, to keep any biases from affecting it, it is just like when the media takes a poll, if they don't poll a wide variety of people, they often end up wrong, for example, the Chicago Tribune stating that Dewey beat Truman in the presidential election... if we only allow a small amount of voters, we may end up with biased votes, especially in very controversial topic such as religion. Also, since the site is still growing, by limiting the time for which a debate can be voted on, we disallow future members from voting on certain topics, and as I have stated, you need a wide variety, and large amount of voters to be accurate. I believe that it is more important for the debate voting to be accurate, than for the debaters to be able to check the win or loss easily, and that there are better options for checking the win loss, if it is in fact really necessary.", "stance": "CON"}], "context": {"sourceId": "806480f-2019-04-18T20:02:33Z", "previousArgumentInSourceId": "806480f-2019-04-18T20:02:33Z-00003-000", "acquisitionTime": "2019-04-18T20:02:33Z", "discussionTitle": "We should a limited number of voters or limeted time on www.debate.org", "sourceTitle": "Online Debate: We should a limited number of voters or limeted time on www.debate.org | Debate.org", "sourceUrl": "https://www.debate.org/debates/We-should-a-limited-number-of-voters-or-limeted-time-on-www.debate.org/1/", "nextArgumentInSourceId": ""}, "id": "806480f-2019-04-18T20:02:33Z-00000-000", "conclusion": "We should a limited number of voters or limeted time on www.debate.org"}, {"premises": 
[{"text": "Wouldn\"t you feel better about yourself if you knew you could help thousands of people? I hope so. Now there\"s cloning going on. I know some of you guys are thinking \"Like in books and movies?!\" My answer to that is no. You know what cloning is. And if you don\"t cloning is when a cell, cell product, or organism is genetically identical to the unit or individual from which it was derived. Cloning is important because if you\"re in a accident and you lose one of your limbs or organs or a body part, with therapeutic cloning you may be able to get it back. If you\"re a victim of heart attack, cloning can help by cloning healthy heart cells and putting it in damaged areas of the heart. Infertile couples can now have kids with cloning. Cloning can help people with disabilities. I strongly believe that cloning should not be banned.", "stance": "PRO"}], "context": {"sourceId": "bd7e783e-2019-04-18T16:33:01Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T16:33:01Z", "discussionTitle": "Cloning", "sourceTitle": "Online Debate: Cloning | Debate.org", "sourceUrl": "https://www.debate.org/debates/Cloning/5/", "nextArgumentInSourceId": "bd7e783e-2019-04-18T16:33:01Z-00000-000"}, "id": "bd7e783e-2019-04-18T16:33:01Z-00007-000", "conclusion": "Cloning"}, {"premises": 
[{"text": "There aren\"t many cons to cloning? How about premature death, high rate of miscarriage, moral issues, very low success rate, and loss of individuality? It seems to me that there are quite a few. I can\"t see how you think cloning is a solution for infertile couples. The only couples that would be able to afford it would be the rich and famous. Even if a couple did find enough money, the success rate is simply not high enough to guarantee they leave with a child. \"For a recent paper on cloning in Science, Peter Mombaerts Peter Mombaerts , a scientist at Rockefeller University in New York City who clones mice, ran through 4,000 mouse oocytes\"he estimates that might be $2,000 worth of mice. Doing the same work in humans, he estimates, could cost $2 million. Scientists will almost certainly use fewer eggs if therapeutic cloning is used on people. But even if it required a mere 100 eggs, taken from ten donors, the cost of simply paying the donors could easily reach $50,000. On top of that, there would be medical costs involved in procuring the egg. Mombaerts believes it could cost more than $1,000 per egg when all is said and done. That means costs to treat one patient could conceivably soar above $100,000.\" This is according to \"Cloning's High Cost.\" Forbes. Forbes Magazine. Web. 09 Mar. 2014. How many average American citizens do you think actually have the money to pay for something like that? The median income was $51,017 a year, says Hargreaves, Steve. \"Poverty Rate 15%, Median Income $51,017.\" CNNMoney. Cable News Network, 17 Sept. 2013. Web. 09 Mar. 2014. That is barely over half the cost of therapeutic cloning. The way I see it, cloning is highly impractical. Seeing as the cost is high, and the success rate low, very few can afford it. Along with reducing the value of life, cloning shortens the lifespan of the cloned organism. On top of all that, by continuing with cloning we are one step closer to a dystopian-like society where non-clones are frowned upon, and individuality is a crime. I believe cloning will do more harm than good, and this is why I have, and always will, support the con side.", "stance": "CON"}], "context": {"sourceId": "bd7e783e-2019-04-18T16:33:01Z", "previousArgumentInSourceId": "bd7e783e-2019-04-18T16:33:01Z-00007-000", "acquisitionTime": "2019-04-18T16:33:01Z", "discussionTitle": "Cloning", "sourceTitle": "Online Debate: Cloning | Debate.org", "sourceUrl": "https://www.debate.org/debates/Cloning/5/", "nextArgumentInSourceId": "bd7e783e-2019-04-18T16:33:01Z-00001-000"}, "id": "bd7e783e-2019-04-18T16:33:01Z-00000-000", "conclusion": "Cloning"}, {"premises": 
[{"text": "This is our last time to argue. I hope you think that cloning is good now. There aren\"t many cons on cloning. All you can really do with the cons are write more details about them in depth. But for pros there are many. I will happily list some of them.\" Cloning might produce a greater understanding of the cause of miscarriages, which might lead to a treatment to prevent spontaneous abortions. This would help women who can't bring a fetus to term. It might lead to an understanding of the way a morula (mass of cells developed from a blastula) attaches itself to the uterine wall. This might generate new and successful contraceptives.\" I got that quote from \"The Cloning Debate: Pro Views.\" ThinkQuest. Oracle Foundation, n.d. Web. 10 Mar. 2014.\" What this quote says is that cloning can help woman who can\"t produce a child. Here is another quote. \"Easy replacement of internal organs and tissues for patients in need of transplants instead of waiting for suitable organ donors, alive or dead. Since the transplanted organ contains most of the recipient\"s genes, there is a lesser chance for rejection as well. Cloning can be a solution to the infertility issue among couples. Theoretically speaking, parents can choose the desirable qualities in their genes to be passed on to their children. Genetic research can immensely benefit from cloning especially in combating the wide range of genetic diseases.\" This information was from \"Surfcrs. \"Organ Cloning.\" Organ Cloning RSS. Organ Cloning, 19 Jan. 2011. Web. 08 Mar. 2014.\" This quote has 3 pros. 1.There is easy replacement of organs. 2.Cloning is a solution to infertile couples. 3. Research with cloning can help understand diseases. I keep saying this in my paragraphs but cloning can help people with disabilities or people with diseases. If someone in your family had cancer and they thought that with cloning they might discover a cure. Wouldn't\"t you be all for it? Cloning is such a useful thing for so many people. I still stand for Pro on cloning. Thank you for reading this.", "stance": "PRO"}], "context": {"sourceId": "bd7e783e-2019-04-18T16:33:01Z", "previousArgumentInSourceId": "bd7e783e-2019-04-18T16:33:01Z-00000-000", "acquisitionTime": "2019-04-18T16:33:01Z", "discussionTitle": "Cloning", "sourceTitle": "Online Debate: Cloning | Debate.org", "sourceUrl": "https://www.debate.org/debates/Cloning/5/", "nextArgumentInSourceId": "bd7e783e-2019-04-18T16:33:01Z-00002-000"}, "id": "bd7e783e-2019-04-18T16:33:01Z-00001-000", "conclusion": "Cloning"}, {"premises": 
[{"text": "In my opinion, the cons of cloning outweigh the pros. So many things can go wrong, and so many eggs are needed to produce a clone, that you have to ask yourself: Is it really worth it? Personally, I would not want therapeutic cloning. I wouldn't want a woman to have to give up her eggs for my needs. Donating eggs for cloning of any type, therapeutic or not, could turn into a negative thing. Women, similar to being used for prostitution, could be forced to sell their eggs for money. There could be a black market for human egg cells. Would you really feel comfortable using a unwillingly given egg? If cloning was done with, this would never have a need to happen. Along with selling human egg cells, the percentage of miscarriages is undeniably high. 90% of all animal cloning pregnancies result in miscarriage. Most of these miscarriages happen later on in the pregnancy, according to The British Fertility Society. To me, never having a baby at all is better than conceiving one, and losing it. Besides, there are hundreds of thousands of children available for adoption in the U.S. alone.", "stance": "CON"}], "context": {"sourceId": "bd7e783e-2019-04-18T16:33:01Z", "previousArgumentInSourceId": "bd7e783e-2019-04-18T16:33:01Z-00001-000", "acquisitionTime": "2019-04-18T16:33:01Z", "discussionTitle": "Cloning", "sourceTitle": "Online Debate: Cloning | Debate.org", "sourceUrl": "https://www.debate.org/debates/Cloning/5/", "nextArgumentInSourceId": "bd7e783e-2019-04-18T16:33:01Z-00003-000"}, "id": "bd7e783e-2019-04-18T16:33:01Z-00002-000", "conclusion": "Cloning"}, {"premises": 
[{"text": "Cloning is only bad if you make it bad. You see, Cloning can help million and thousands of people. People with disabilities can be helped. I myself do not agree with making a race of perfect individuals. I feel like that is wrong. You are only looking at the negatives of cloning. I only wrote negatives in that paragraph to show others what the negatives can be. So if they later on they found out, they wouldn't\"t blame me for not telling them in my paragraph. If people use cloning in such a way, I will strongly disagree with their wrong-doings. Some woman don\"t feel like cloning is good because they need to donate one egg cell. The thing is, Us women have a lot of egg cells to spare. Will it really hurt us if we donate one egg cell? And for your comment of \"They think that when using an unfertilized egg for any type of cloning you are killing a possible human, a possible child. \" Wouldn't\"t you think it better for a person to not have lived in the first place, or be killed later on? what if you got an a accident and lost the power to move your leg? And the doctors say \" There is a possibility to gain power of your foot once more. But you would need therapeutic cloning.\" Would your answer be no? Would you really believe so strongly that cloning is that bad that you wouldn't\"t try to save yourself in any way?", "stance": "PRO"}], "context": {"sourceId": "bd7e783e-2019-04-18T16:33:01Z", "previousArgumentInSourceId": "bd7e783e-2019-04-18T16:33:01Z-00002-000", "acquisitionTime": "2019-04-18T16:33:01Z", "discussionTitle": "Cloning", "sourceTitle": "Online Debate: Cloning | Debate.org", "sourceUrl": "https://www.debate.org/debates/Cloning/5/", "nextArgumentInSourceId": "bd7e783e-2019-04-18T16:33:01Z-00004-000"}, "id": "bd7e783e-2019-04-18T16:33:01Z-00003-000", "conclusion": "Cloning"}, {"premises": 
[{"text": "If you think cloning should be legal, then why are you contradicting yourself? You are saying that most think it is immoral, and that it goes against religious beliefs. This doesn\"t sound like a \"pro\" side argument to me. Since I am strongly believe that cloning is wrong, a huge issue that I have with it is that it could minimize the value of human life, and we wouldn't be individuals. Human life could be looked upon as something you can perfectly create, and that if your child doesn\"t satisfy your needs, you can go out and get another one made, tailored to your specific wants. Also, a caste-like system could re-emerge, putting perfect clones on the top. They would be the \"genetically perfected\". Smart, and attractive. They would also most likely be rich, since cloning is highly expensive and time consuming. How does that sound to you? A race of beautiful, genius people that are treated better than the average. I can tell you one thing, you wouldn\"t like it at all. Naturally made humans may be treated differently than the clones. They are average. You wouldn\"t be considered smart, or pretty unless you were a clone. This is one of the possible negative consequences of cloning. Ethics are highly controversial in the case of cloning. Many thing is is wrong for scientists to \"play God\". Most traditional Christians refer to an embryo as a human being that has a soul. They think it is immoral for scientists to clone to create or destroy embryos, even in the case of research. Around 78.4 percent of America is Christian, according to \"Summary of Key Findings.\" Statistics on Religion in America Report. Web. 03 Mar. 2014. If cloning was legal, nearly 78.4 percent of the U.S.A. would disagree with it. They think that when using an unfertilized egg for any type of cloning you are killing a possible human, a possible child. This doesn\"t seem at all moral, to me.", "stance": "CON"}], "context": {"sourceId": "bd7e783e-2019-04-18T16:33:01Z", "previousArgumentInSourceId": "bd7e783e-2019-04-18T16:33:01Z-00003-000", "acquisitionTime": "2019-04-18T16:33:01Z", "discussionTitle": "Cloning", "sourceTitle": "Online Debate: Cloning | Debate.org", "sourceUrl": "https://www.debate.org/debates/Cloning/5/", "nextArgumentInSourceId": "bd7e783e-2019-04-18T16:33:01Z-00005-000"}, "id": "bd7e783e-2019-04-18T16:33:01Z-00004-000", "conclusion": "Cloning"}, {"premises": 
[{"text": "The risks/cons for cloning are that there is a possibility of faster aging. This is because you are using an older cell to clone. Another risk is that it may reduce the overall value of human life. If you didn\"t like your first child, you can try to make the perfect child with cloning. Another con is that there is a reduced sense of individuality. Cloning makes us seem all the same. I got this information from \"Pros and Cons of Human Cloning.\" HealthRF. Health Research Funding.Org, 6 Dec. 2013. Web. 25 Feb. 2014.\" I posted benefits of cloning in my introduction. I got that information from \"Smith, Simon. \"The Benefits of Human Cloning.\" The Benefits of Human Cloning. Human Cloning Foundation, 26 Feb. 1998. Web. 24 Feb. 2014.\" Ethical issues with cloning are that \"religious organizations. They all strongly oppose cloning as according to the religious belief life begins at conception and that life cannot be created artificially but from the unity of a man and female. At the same time, the church together with the other religious organizations argue against therapeutic cloning as well because, as mentioned above, they are guided by the idea that life starts at the conception and once the embryo exists it must be treated as a person, and thus destroying embryos and using them only for the purpose of research is not consistent with the religious view on the issue.\" That was a quote from \"Cloning- Ethical Issues.\" Ethical Issues Of Cloning. Bioarts.Com. Web. 24 Feb. 2014.\" People think that life begins at the stage of an egg cell. Because of this , they think that by using an egg cell that we are killing a human being.", "stance": "PRO"}], "context": {"sourceId": "bd7e783e-2019-04-18T16:33:01Z", "previousArgumentInSourceId": "bd7e783e-2019-04-18T16:33:01Z-00004-000", "acquisitionTime": "2019-04-18T16:33:01Z", "discussionTitle": "Cloning", "sourceTitle": "Online Debate: Cloning | Debate.org", "sourceUrl": "https://www.debate.org/debates/Cloning/5/", "nextArgumentInSourceId": "bd7e783e-2019-04-18T16:33:01Z-00006-000"}, "id": "bd7e783e-2019-04-18T16:33:01Z-00005-000", "conclusion": "Cloning"}, {"premises": 
[{"text": "Wouldn\"t you feel bad about wasting the possibility of life with an unsuccessful cloning experiment? With the use of embryonic cells, we've been successfully cloning mammals since the mid-1980's, but the possibility of actually creating a clone goes from 0.1% to 3%. This means that for every 1000 attempts, 1 to 30 clones are produced. That is up to 70 eggs wasted. With reproductive cloning, those eggs could have possibly been babies. Do you feel comfortable allowing scientists to take away the possibility of life from an egg? I should hope not. In addition, cloning could take away a sense of individuality, since a clone is the genetically identical twin to the person who provided the genetic material, no matter the age of either person. In my opinion, cloning should not be allowed because it strips a human of individuality, and has a very low success rate.", "stance": "CON"}], "context": {"sourceId": "bd7e783e-2019-04-18T16:33:01Z", "previousArgumentInSourceId": "bd7e783e-2019-04-18T16:33:01Z-00005-000", "acquisitionTime": "2019-04-18T16:33:01Z", "discussionTitle": "Cloning", "sourceTitle": "Online Debate: Cloning | Debate.org", "sourceUrl": "https://www.debate.org/debates/Cloning/5/", "nextArgumentInSourceId": ""}, "id": "bd7e783e-2019-04-18T16:33:01Z-00006-000", "conclusion": "Cloning"}, {"premises": 
[{"text": "I completely agree, IN A COURT OF LAW, the jury is suppossed to be an unbiased judge of a case. This is why random people are selected to for the jury. But in survivor you have played the whole game with the people that are then voting on your fate. FOr them to be impartial is impossible, and wy would you want them to be. Getting to the end and having the jury want to vote for you is one of the most challenging things in the game of survivor, making it tougher than almost any other reality TV show. So, if the jury deemed that they didn't want Russel to win, then he shouldnt have won. Thanks to my oppnent for this short and fun debate :)", "stance": "CON"}], "context": {"sourceId": "a60d2aa5-2019-04-18T17:14:53Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T17:14:53Z", "discussionTitle": "Russell Hantz Should Have Won Survivor: Samoa", "sourceTitle": "Debate Argument: Russell Hantz Should Have Won Survivor: Samoa | Debate.org", "sourceUrl": "https://www.debate.org/debates/Russell-Hantz-Should-Have-Won-Survivor-Samoa/1/", "nextArgumentInSourceId": "a60d2aa5-2019-04-18T17:14:53Z-00001-000"}, "id": "a60d2aa5-2019-04-18T17:14:53Z-00000-000", "conclusion": "Russell Hantz Should Have Won Survivor: Samoa"}, {"premises": 
[{"text": "1. Initially, your argument that Russell lost because of the jury's decision makes some sense. However, we need to consider what a jury is. A jury is supposed to be an unbiased group of people making a decision about another person's fate. The jury should have objectively made a decision as to who played the best game of Survivor. Instead, the jury allowed their personal vendettas against Russell, as he caused many of them to leave the show to come into play. The jury was, thus, bitter, and not awarding based on gameplay. If it did look only at who played the best game, it would have chosen Russell over Natalie (and Mick Trimming, who came in third place). Russell led the alliance back from the 8-4 deficit. Natalie and Mick did not have to do any of the strategizing, instead riding Russell's coattails to the end. They did none of the necessary work, but reaped all of the benefits of Russell's strategy. How is that fair? Also, Russell won more challenges (5) than either Natalie or Mick, both of whom won 3. To sum it up, the point of a jury is to be objective and unbiased, which it was not by voting for Natalie to win.2. Yes, it is possible that the producers made the hidden immunity idols intentionally easy to find. However, that does not mean that Russell had any advantage over the rest of the field in finding them. Everyone else had an equal opportunity to find the hidden immunity idols, but only Russell was able to. When combined with the other ways in which he controlled the game (challenges, leading the alliance, etc.), Russell should have won Survivor: Samoa.3. His early-game sabotage is irrelevant. The fact that he burned socks and emptied water bottles has little to do with the game he played and should not be taken into account by an unbiased jury. Also, other factors, such as the fact that he was already a millionaire are also irrelevant.Russell Hantz should have won Survivor: Samoa.", "stance": "PRO"}], "context": {"sourceId": "a60d2aa5-2019-04-18T17:14:53Z", "previousArgumentInSourceId": "a60d2aa5-2019-04-18T17:14:53Z-00000-000", "acquisitionTime": "2019-04-18T17:14:53Z", "discussionTitle": "Russell Hantz Should Have Won Survivor: Samoa", "sourceTitle": "Debate Argument: Russell Hantz Should Have Won Survivor: Samoa | Debate.org", "sourceUrl": "https://www.debate.org/debates/Russell-Hantz-Should-Have-Won-Survivor-Samoa/1/", "nextArgumentInSourceId": "a60d2aa5-2019-04-18T17:14:53Z-00002-000"}, "id": "a60d2aa5-2019-04-18T17:14:53Z-00001-000", "conclusion": "Russell Hantz Should Have Won Survivor: Samoa"}, {"premises": 
[{"text": "I am not going to deny the Russell Hantz played a good game of Survivor, in fact, it most probably the most manipulative game that the series has ever seen. I also won't argue the point the Russell Hantz 'outwitted and outlasted' his opponents, as this is clearly evident by the fact that he made it to the final three against a huge numbers disadvantage. However the main reason why Russell shouldn't have won Survivor is that he didn't. While this statement may, at first glance, appear to be tautological allow me to explain: There are ultimately two components involved in winning the game of Survivor. The first is to make it to the final three (or two), where the jury votes for the winner, and the second is to be able to win Jury votes once you are there. This aspect of Survivor is what makes it such an intriguing show. The winner is not necessarily the person who has played the best game from an outlasting point of view, but the person who the jury deems is the most deserving recipient of the title of Sole Survivor. The way in which Russell lied, backstabbed sabotaged and manipulated his way into the final 3 fulfilled the first requirement, but made the members of the jury so resentful towards him, that there was no way they would ever vote for him. Ultimately it comes down to the judgement and very often emotions, of these 9 people, and if they do not vote for you, it clearly illustrates that, out of the 3 members remaining, you are not who they believe should win and making the jury believe you should win is what Survivor, in essence, boils down to.Sure he may have found the hidden immunity idols .They weren't really that well hidden, and anyone with the time could have found them. Plus you must not forget that this is a TV show that can be influenced by the producers to enhance ratings. His sabotage of his own tribes campsite at the start of the game illustrates just how conniving he really was, and he certainly won't be the last to lose at the end in this way.", "stance": "CON"}], "context": {"sourceId": "a60d2aa5-2019-04-18T17:14:53Z", "previousArgumentInSourceId": "a60d2aa5-2019-04-18T17:14:53Z-00001-000", "acquisitionTime": "2019-04-18T17:14:53Z", "discussionTitle": "Russell Hantz Should Have Won Survivor: Samoa", "sourceTitle": "Debate Argument: Russell Hantz Should Have Won Survivor: Samoa | Debate.org", "sourceUrl": "https://www.debate.org/debates/Russell-Hantz-Should-Have-Won-Survivor-Samoa/1/", "nextArgumentInSourceId": "a60d2aa5-2019-04-18T17:14:53Z-00003-000"}, "id": "a60d2aa5-2019-04-18T17:14:53Z-00002-000", "conclusion": "Russell Hantz Should Have Won Survivor: Samoa"}, {"premises": 
[{"text": "First of all, I thank my opponent for accepting this debate and accept his point that I have the burden of proof. I also want to point out that, as Russell Hantz made the Final Tribal Council, this debate solely is about the jury's decision. Yes, the Galu tribe would have been wise to vote Russell out at the merge, when it had a 8-4 numbers advantage. However, Russell was able to turn the tribe against each other, find hidden immunity idols without clues, and convince Shannon \"Shambo\" Walters to work with his tribe.Also, it is important to note that Survivor is a reality competition show. It is a game that features castaways trying to \"outwit, outplay, [and] outlast\" each other (the show's slogan). That encourages players to fight at all costs to survive and eliminate their competition. As Russell was on a tribe that lost almost every challenge before the merge, his tribe was at a significant disadvantage going into the merge. However, Russell was a brilliant game player and had a strategy to overcome a numbers disadvantage.On Day 1, he made alliances with several members of his tribe, including eventual winner Natalie White. From there, he would vote off anyone who threatened his game. By the merge, all that remained of his tribe was a close-knit group called the \"Foa Foa Four\". He then led Survivor's biggest post-merge comeback ever. Even after Galu voted off Erik Cardona, a member many people did not trust, Foa Foa had a 7-4 disadvantage. So, he convinced Shambo to join his alliance and found a hidden immunity idol WITHOUT A CLUE. He then played it at tribal council, negating the 7 votes cast against him (Shambo was trying to feign loyalty to Galu) and sending Kelly Sharbaugh home. Suddenly, a 8-4 disadvantage had turned to a 5-5 split. Russell then convinced John Fincher, fearing the Purple Rock tiebreaker that could eliminate anyone, to vote with Foa Foa and blindside Laura Morett. Now, Foa Foa had a numbers advantage it would take to the end.", "stance": "PRO"}], "context": {"sourceId": "a60d2aa5-2019-04-18T17:14:53Z", "previousArgumentInSourceId": "a60d2aa5-2019-04-18T17:14:53Z-00002-000", "acquisitionTime": "2019-04-18T17:14:53Z", "discussionTitle": "Russell Hantz Should Have Won Survivor: Samoa", "sourceTitle": "Debate Argument: Russell Hantz Should Have Won Survivor: Samoa | Debate.org", "sourceUrl": "https://www.debate.org/debates/Russell-Hantz-Should-Have-Won-Survivor-Samoa/1/", "nextArgumentInSourceId": "a60d2aa5-2019-04-18T17:14:53Z-00004-000"}, "id": "a60d2aa5-2019-04-18T17:14:53Z-00003-000", "conclusion": "Russell Hantz Should Have Won Survivor: Samoa"}, {"premises": 
[{"text": "Bring It OnI would like to point out that since Pro is arguing against the status quo, burden of proof is on them.", "stance": "CON"}], "context": {"sourceId": "a60d2aa5-2019-04-18T17:14:53Z", "previousArgumentInSourceId": "a60d2aa5-2019-04-18T17:14:53Z-00003-000", "acquisitionTime": "2019-04-18T17:14:53Z", "discussionTitle": "Russell Hantz Should Have Won Survivor: Samoa", "sourceTitle": "Debate Argument: Russell Hantz Should Have Won Survivor: Samoa | Debate.org", "sourceUrl": "https://www.debate.org/debates/Russell-Hantz-Should-Have-Won-Survivor-Samoa/1/", "nextArgumentInSourceId": "a60d2aa5-2019-04-18T17:14:53Z-00005-000"}, "id": "a60d2aa5-2019-04-18T17:14:53Z-00004-000", "conclusion": "Russell Hantz Should Have Won Survivor: Samoa"}, {"premises": 
[{"text": "First round is for acceptance", "stance": "PRO"}], "context": {"sourceId": "a60d2aa5-2019-04-18T17:14:53Z", "previousArgumentInSourceId": "a60d2aa5-2019-04-18T17:14:53Z-00004-000", "acquisitionTime": "2019-04-18T17:14:53Z", "discussionTitle": "Russell Hantz Should Have Won Survivor: Samoa", "sourceTitle": "Debate Argument: Russell Hantz Should Have Won Survivor: Samoa | Debate.org", "sourceUrl": "https://www.debate.org/debates/Russell-Hantz-Should-Have-Won-Survivor-Samoa/1/", "nextArgumentInSourceId": ""}, "id": "a60d2aa5-2019-04-18T17:14:53Z-00005-000", "conclusion": "Russell Hantz Should Have Won Survivor: Samoa"}, {"premises": 
[{"text": "Inducting these below average players would not be representative of one of the most profitable, successful, and enjoyable eras in all of baseball. Yes, in hindsight, it was an unfair advantage, but virtually everyone was doing it. To leave out Bonds, A-Rod, Clemens, and Pettite would be leaving out four of the best players of all time (just to name a few). And most doctors have agreed with the point that PED's have a rather low plateau in terms of improving overall game, and that they act more as a longevity helper. Skill is there, PED help keep it going longer. You can't leave out an entire era of baseball, just because the players did what was inherent of the time; take PED's.", "stance": "CON"}], "context": {"sourceId": "ffd45b01-2019-04-18T18:54:19Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:54:19Z", "discussionTitle": "Anybody who used performance enhancing drugs in the MLB shouldn't be elected to the Hall of fame", "sourceTitle": "Online Debate: Anybody who used performance enhancing drugs in the MLB shouldn't be elected to the Hall of fame | Debate.org", "sourceUrl": "https://www.debate.org/debates/Anybody-who-used-performance-enhancing-drugs-in-the-MLB-shouldnt-be-elected-to-the-Hall-of-fame/1/", "nextArgumentInSourceId": "ffd45b01-2019-04-18T18:54:19Z-00001-000"}, "id": "ffd45b01-2019-04-18T18:54:19Z-00000-000", "conclusion": "Anybody who used performance enhancing drugs in the MLB shouldn't be elected to the Hall of fame"}, {"premises": 
[{"text": "I am not saying all average players should make it but what about above average players who werent as good as the ones that used steriods? They won't make it because these people used steriods and got a chance at getting ahead of them. How would the players know if steriods didn't effect the quality of their game, theres no evidence to support that claim. You think there going to tell you, yeah it helped my game out a lot, they wouldn't say that. They are lying you, they make a false claim with no evidence to support that claim. They have no evidence it didn't effect their game. Why do you think they call it performance enhancing drugs, key words performance enhancing. Do you understand what performance enhancing means? It means that it improves your game, so them saying it didn't is lies. If steriods didn't enhance each players game play why would they ban it? If it didn't effect their quality of play why would the MLB ban it?", "stance": "PRO"}], "context": {"sourceId": "ffd45b01-2019-04-18T18:54:19Z", "previousArgumentInSourceId": "ffd45b01-2019-04-18T18:54:19Z-00000-000", "acquisitionTime": "2019-04-18T18:54:19Z", "discussionTitle": "Anybody who used performance enhancing drugs in the MLB shouldn't be elected to the Hall of fame", "sourceTitle": "Online Debate: Anybody who used performance enhancing drugs in the MLB shouldn't be elected to the Hall of fame | Debate.org", "sourceUrl": "https://www.debate.org/debates/Anybody-who-used-performance-enhancing-drugs-in-the-MLB-shouldnt-be-elected-to-the-Hall-of-fame/1/", "nextArgumentInSourceId": "ffd45b01-2019-04-18T18:54:19Z-00002-000"}, "id": "ffd45b01-2019-04-18T18:54:19Z-00001-000", "conclusion": "Anybody who used performance enhancing drugs in the MLB shouldn't be elected to the Hall of fame"}, {"premises": 
[{"text": "The Hall of Fame is merely glorifying the biggest money makers/employees of the league. Sure, you can romanticize baseball, but when it comes down to it, it is simply a business. If you let in the all the average players from the 25 year span of steroid prevalence, you are downgrading the overall quality of the Hall. You call it cheating, but there wasn't rules of regulations put in place at the time. It was stupid not to use steroids during this time. Most players will admit that steroids didn't effect the quality of their game, but rather just helped to extend their career. This may create artificially inflated records, but it's not like Clemens, Pettite, Bonds, A-Rod, Conseco, and Martinez wouldn't have been great players without them. Cheating comes from breaking the rules. No rules = no cheating. Hindsight is 20/20 but you can't penalize people for doing what everyone else was doing. So, should we induct Darrell Strawberry into the hall for being average? No.", "stance": "CON"}], "context": {"sourceId": "ffd45b01-2019-04-18T18:54:19Z", "previousArgumentInSourceId": "ffd45b01-2019-04-18T18:54:19Z-00001-000", "acquisitionTime": "2019-04-18T18:54:19Z", "discussionTitle": "Anybody who used performance enhancing drugs in the MLB shouldn't be elected to the Hall of fame", "sourceTitle": "Online Debate: Anybody who used performance enhancing drugs in the MLB shouldn't be elected to the Hall of fame | Debate.org", "sourceUrl": "https://www.debate.org/debates/Anybody-who-used-performance-enhancing-drugs-in-the-MLB-shouldnt-be-elected-to-the-Hall-of-fame/1/", "nextArgumentInSourceId": "ffd45b01-2019-04-18T18:54:19Z-00003-000"}, "id": "ffd45b01-2019-04-18T18:54:19Z-00002-000", "conclusion": "Anybody who used performance enhancing drugs in the MLB shouldn't be elected to the Hall of fame"}, {"premises": 
[{"text": "No, they cheated therefore they shouldn't make the hall of fame. It doesn't matter if a lot of players did it. They cheated therefore they should be penalized. The people who make the Hall of Fame should be in there because of their honor to the game, not for cheating and deceiving people so they can have a physical advantage. You said that there are many \"incredible players\" in the Mitchell Report. Don't you think maybe they were so incredible because they used steriods and performance enhancing drugs? If they didn't use them they wouldn't be as good as the stats show. I understand players are out there to get theirs and get as much money as they can, but what about the true players of the game who aren't using these performing enhancing drugs. They did the right thing and won't make the hall of fame because they might have decent numbers over their career but the ones who used performance enhancing drugs had better stats than them because they cheated.", "stance": "PRO"}], "context": {"sourceId": "ffd45b01-2019-04-18T18:54:19Z", "previousArgumentInSourceId": "ffd45b01-2019-04-18T18:54:19Z-00002-000", "acquisitionTime": "2019-04-18T18:54:19Z", "discussionTitle": "Anybody who used performance enhancing drugs in the MLB shouldn't be elected to the Hall of fame", "sourceTitle": "Online Debate: Anybody who used performance enhancing drugs in the MLB shouldn't be elected to the Hall of fame | Debate.org", "sourceUrl": "https://www.debate.org/debates/Anybody-who-used-performance-enhancing-drugs-in-the-MLB-shouldnt-be-elected-to-the-Hall-of-fame/1/", "nextArgumentInSourceId": "ffd45b01-2019-04-18T18:54:19Z-00004-000"}, "id": "ffd45b01-2019-04-18T18:54:19Z-00003-000", "conclusion": "Anybody who used performance enhancing drugs in the MLB shouldn't be elected to the Hall of fame"}, {"premises": 
[{"text": "Well, we meet again. If we were to prevent MLB players from entering the Hall of Fame because they used steroids; nearly every All-Star from 1980 to early 2000's would be ineligible. Take a look at the Mitchell Report, and you will find a list of incredible players which is far too long to list on here, who would all be banned from baseball's greatest honor. Steroids were just as part of the game during the 80's and 90's as Peanuts and Cracker Jacks. It was an era of steroids. If you weren't using them, then you were considered abnormal. You cannot fault an entire generation of players for just being a product of the times. I agree that records, such as the HR record broken by Bonds, should have an asterisk with them, but this should not be the case with the Hall of Fame. If we were to do what you propose, then from 1980 to 2000 there would be about 5 people in the Hall.", "stance": "CON"}], "context": {"sourceId": "ffd45b01-2019-04-18T18:54:19Z", "previousArgumentInSourceId": "ffd45b01-2019-04-18T18:54:19Z-00003-000", "acquisitionTime": "2019-04-18T18:54:19Z", "discussionTitle": "Anybody who used performance enhancing drugs in the MLB shouldn't be elected to the Hall of fame", "sourceTitle": "Online Debate: Anybody who used performance enhancing drugs in the MLB shouldn't be elected to the Hall of fame | Debate.org", "sourceUrl": "https://www.debate.org/debates/Anybody-who-used-performance-enhancing-drugs-in-the-MLB-shouldnt-be-elected-to-the-Hall-of-fame/1/", "nextArgumentInSourceId": "ffd45b01-2019-04-18T18:54:19Z-00005-000"}, "id": "ffd45b01-2019-04-18T18:54:19Z-00004-000", "conclusion": "Anybody who used performance enhancing drugs in the MLB shouldn't be elected to the Hall of fame"}, {"premises": 
[{"text": "Any athlete who uses performance enhancing drugs and has a good career should not be able to make the hall of fame. This includes Alex Rodriguez, Barry Bonds, and all the other players that used them. I believe that if you use these you are getting an advantage that everyone else isn't. They didn't hit all these home runs off of there pure talent and skills, they needed a booster to get where they are and they cheated. They should never be able to be among the Hall of Fame electors like Babe Ruth and Hank Aaron who did it with out performance enhancing drugs.", "stance": "PRO"}], "context": {"sourceId": "ffd45b01-2019-04-18T18:54:19Z", "previousArgumentInSourceId": "ffd45b01-2019-04-18T18:54:19Z-00004-000", "acquisitionTime": "2019-04-18T18:54:19Z", "discussionTitle": "Anybody who used performance enhancing drugs in the MLB shouldn't be elected to the Hall of fame", "sourceTitle": "Online Debate: Anybody who used performance enhancing drugs in the MLB shouldn't be elected to the Hall of fame | Debate.org", "sourceUrl": "https://www.debate.org/debates/Anybody-who-used-performance-enhancing-drugs-in-the-MLB-shouldnt-be-elected-to-the-Hall-of-fame/1/", "nextArgumentInSourceId": ""}, "id": "ffd45b01-2019-04-18T18:54:19Z-00005-000", "conclusion": "Anybody who used performance enhancing drugs in the MLB shouldn't be elected to the Hall of fame"}, {"premises": 
[{"text": "lol well I addressed 1 yes but I think these points can also be applied to 2 and 3., let's see. For 2, Religious minorities have not \"flourished\" under Islam. In fact, they have dwindled to mere shadows after centuries of persecution and discrimination. Some were converted from their native religion by brute force, others under the agonizing strain of dhimmitude. What Muslims call \"tolerance,\" others correctly identify as institutionalized discrimination. The consignment of Jews and Christians to dhimmis under Islamic rule means that they are not allowed the same religious rights and freedoms as Muslims. They cannot share their faith, for example, or build houses of worship without permission. Historically, dhimmis have often had to wear distinguishing clothing or cut their hair in a particular manner that indicates their position of inferiority and humiliation. They do not share the same legal rights as Muslims, and must even pay a poll tax (the jizya). They are to be killed or have their children taken from them if they cannot satisfy the tax collector\"s requirements. For hundreds of years, the Christian population in occupied Europe had their sons taken away and forcibly converted into Muslim warriors (known as Jannisaries) by the Ottoman Turks. It is under this burden of discrimination and third-class status that so many religious minorities converted to Islam over the centuries. Those who didn\"t often faced economic and social hardships that persist to this day and are appalling by Western standards of true religious tolerance and pluralism. For those who are not \"the People of the Book,\" such as Hindus and atheists, there is very little tolerance to be found once Islam establishes political superiority. The Quran tells Muslims to \"fight in the way of Allah\" until \"religion is only for Allah.\" The conquered populations face death if they do not establish regular prayer and charity in the Islamic tradition (ie. the pillars of Islam). Tamerlane and other Muslim warriors slaughtered tens of millions of Hindus and Buddhists, and displaced or forcibly converted millions more over the last thousand years. Islamists in Somalia behead Christians. In Iran, they are jailed. One of the great ironies of Islam is that non-Muslims are to be treated according to the very standards by which Muslims themselves would claim the right to violent self-defense were the shoe on the other foot. Islam is its own justification. Most Muslims therefore feel no need to explain the ingrained arrogance and double standard. There are about 500 verses in the Quran that speak of Allah\"s hatred for non-Muslims and the punishment that he has prepared for their unbelief. There is also a tiny handful that say otherwise, but these are mostly earlier verses that many scholars consider to be abrogated by the later, more violent ones. As for Sura 109, any true Quran scholar will point out that the purpose of the verse was to distinguish Islam from the gods of the Quraysh (one of which was named \"Allah\") rather than to advocate religious tolerance for non-Muslims. At the time that he narrated this very early verse, Muhammad did not have any power, and thus no choice but to be \"tolerant\" of others. By contrast, there was no true tolerance shown when he returned to Mecca with power many years later and demanded the eviction or death of anyone who would not convert to Islam. In fact, he physically destroyed the cherished idols of the people to whom he had previously addressed in Sura 109. If tolerance simply means discouraging the mass slaughter of those of a different faith, then today's Islam generally meets this standard more often than not. But, if tolerance means allowing people of other faiths the same religious liberties that Muslims enjoy, then Islam is fundamentally the most intolerant religion under the sun. For 3, There is not the least bit of intolerance for slavery anywhere in the Quran. In fact, the \"holy\" book of Islam explicitly gives slave-owners the freedom to sexually exploit their slaves \" not just in one place, but in at least four separate Suras. Islamic law is littered with rules concerning the treatment of slaves, some of which are relatively humane, but none that prohibit the actual practice by any stretch. Vote for me!!!", "stance": "CON"}], "context": {"sourceId": "7eec18b5-2019-04-18T17:32:15Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T17:32:15Z", "discussionTitle": "Islam is a religion of peace", "sourceTitle": "Debate: Islam is a religion of peace | Debate.org", "sourceUrl": "https://www.debate.org/debates/Islam-is-a-religion-of-peace/6/", "nextArgumentInSourceId": "7eec18b5-2019-04-18T17:32:15Z-00001-000"}, "id": "7eec18b5-2019-04-18T17:32:15Z-00000-000", "conclusion": "Islam is a religion of peace"}, {"premises": 
[{"text": "There are some facts to what you said but most is speculation. However, you failed to address my other two points, and so the debate is won by default. 2. Religious minorities have flourished under Islam. Muslims are commanded to protect Jews and Christians (the People of the Book) and do them no harm. The Quran says in Sura 109, \"To you, your religion. To me, mine.\" 3. Islam is intolerant of enslaving human beings. The religion eradicated the institution of slavery thanks to the principles set in motion by Muhammad, who was an abolitionist.", "stance": "PRO"}], "context": {"sourceId": "7eec18b5-2019-04-18T17:32:15Z", "previousArgumentInSourceId": "7eec18b5-2019-04-18T17:32:15Z-00000-000", "acquisitionTime": "2019-04-18T17:32:15Z", "discussionTitle": "Islam is a religion of peace", "sourceTitle": "Debate: Islam is a religion of peace | Debate.org", "sourceUrl": "https://www.debate.org/debates/Islam-is-a-religion-of-peace/6/", "nextArgumentInSourceId": "7eec18b5-2019-04-18T17:32:15Z-00002-000"}, "id": "7eec18b5-2019-04-18T17:32:15Z-00001-000", "conclusion": "Islam is a religion of peace"}, {"premises": 
[{"text": "There shouldn't be any argument over who the \"true Muslim\" is because the Quran clearly distinguishes the true Muslim from the pretender in Sura 9 and elsewhere. According to this - one of the last chapters of the Quran - the true believer \"strives and fights with their wealth and persons\" while the hypocrites are those who \"sit at home,\" refusing to join the jihad against unbelievers in foreign lands. In truth, Muhammad organized 65 military campaigns in the last ten years of his life and personally led 27 of them. The more power that he attained, the smaller the excuse needed to go to battle, until finally he began attacking tribes merely because they were not yet part of his growing empire. After Muhammad\"s death, his successor immediately went to war with former allied tribes which wanted to go their own way. Abu Bakr called them 'apostates' and slaughtered anyone who did not want to remain Muslim. Eventually, he was successful in holding the empire together through blood and violence. The prophet of Islam's most faithful followers and even his own family soon turned on each other as well. There were four caliphs (leaders) in the first twenty-five years, each of which was a trusted companion of his. Three of these four were murdered. The third caliph was murdered by those allied with the son of the first caliph. The fourth caliph was murdered in the midst of a conflict with the fifth caliph, who began a 100-year dynasty of excess and debauchery that was brought to an end in a gruesome, widespread bloodbath by descendents of Muhammad\"s uncle (who was not even a Muslim). Muhammad\"s own daughter, Fatima, and his son-in-law, Ali, who both survived the pagan hardship during the Meccan years safe and sound, did not survive Islam after the death of Muhammad. Fatima died of stress from persecution within three months, and Ali was later assassinated by Muslim rivals. Their son (Muhammad\"s grandson) was killed in battle with the faction that became today\"s Sunnis. His people became Shias. The relatives and personal friends of Muhammad were mixed into both warring groups, which then fractured further into hostile sub-divisions as Islam expanded. Muslim apologists, who like to say that is impossible for today's terrorists to be Muslim when they kill fellow Muslims, would have a very tough time explaining the war between Fatima's followers and Aisha to a knowledgeable audience. Muhammad explicitly held up both his favorite daughter and his favorite wife as model Muslim women, yet they were invoked respectively by each side in the violent civil war that followed his death. Which one was the prophet of God so horribly wrong about? Muhammad left his men with instructions to take the battle against Christians, Persians, Jews and polytheists (which came to include millions of unfortunate Hindus). For the next four centuries, Muslim armies steamrolled over unsuspecting neighbors, plundering them of loot and slaves, and forcing the survivors to either convert or pay tribute at the point of a sword. Companions of Muhammad lived to see Islam declare war on every major religion in the world in just the first few decades following his death - pressing the Jihad against Hindus, Christians, Jews, Zoroastrians, and Buddhists. By the time of the Crusades (when the Europeans began fighting back), Muslims had conquered two-thirds of the Christian world by sword, from Syria to Spain, and across North Africa. Millions of Christians were enslaved by Muslims, and tens of millions of Africans. The Arab slave-trading routes would stay open for 1300 years until pressure from Christian-based countries forced Islamic nations to declare the practice illegal (in theory). To this day, the Muslim world has never apologized for the victims of Jihad and slavery. There is not another religion in the world that consistently produces terrorism in the name of God as does Islam. The most dangerous Muslims are nearly always those who interpret the Quran most transparently. They are the fundamentalists or purists of the faith, and believe in Muhammad\"s mandate to spread Islamic rule by the sword, putting to death those who will not submit. In the absence of true infidels, they will even turn on each other. The holy texts of Islam are saturated with verses of violence and hatred toward those outside the faith, as well as the aforementioned \"hypocrites\" (Muslims who don't act like Muslims). In sharp contrast to the Bible, which generally moves from relatively violent episodes to far more peaceful mandates, the Quran travels the exact opposite path (violence is first forbidden, then permitted, then mandatory). The handful of earlier verses that speak of tolerance are overwhelmed by an avalanche of later ones that carry a much different message. While Old Testament verses of blood and guts are generally bound by historical context within the text itself, Quranic imperatives to violence usually appear open-ended and subject to personal interpretation. From the history of the faith to its most sacred writings, those who want to believe in \"peaceful Islam\" have a lot more to ignore than do the terrorists. By any objective measure, the \"Religion of Peace\" has been the harshest, bloodiest religion the world has ever known. In Islam there is no peace unless Muslims have power - and even then...", "stance": "CON"}], "context": {"sourceId": "7eec18b5-2019-04-18T17:32:15Z", "previousArgumentInSourceId": "7eec18b5-2019-04-18T17:32:15Z-00001-000", "acquisitionTime": "2019-04-18T17:32:15Z", "discussionTitle": "Islam is a religion of peace", "sourceTitle": "Debate: Islam is a religion of peace | Debate.org", "sourceUrl": "https://www.debate.org/debates/Islam-is-a-religion-of-peace/6/", "nextArgumentInSourceId": "7eec18b5-2019-04-18T17:32:15Z-00003-000"}, "id": "7eec18b5-2019-04-18T17:32:15Z-00002-000", "conclusion": "Islam is a religion of peace"}, {"premises": 
[{"text": "1. Muhammad was a peaceful man who taught his followers to be the same. Muslims lived peacefully for centuries, fighting only in self-defense, and only when it was necessary. True Muslims would never act aggressively. 2. Religious minorities have flourished under Islam. Muslims are commanded to protect Jews and Christians (the People of the Book) and do them no harm. The Quran says in Sura 109, \"To you, your religion. To me, mine.\" 3. Islam is intolerant of enslaving human beings. The religion eradicated the institution of slavery thanks to the principles set in motion by Muhammad, who was an abolitionist.", "stance": "PRO"}], "context": {"sourceId": "7eec18b5-2019-04-18T17:32:15Z", "previousArgumentInSourceId": "7eec18b5-2019-04-18T17:32:15Z-00002-000", "acquisitionTime": "2019-04-18T17:32:15Z", "discussionTitle": "Islam is a religion of peace", "sourceTitle": "Debate: Islam is a religion of peace | Debate.org", "sourceUrl": "https://www.debate.org/debates/Islam-is-a-religion-of-peace/6/", "nextArgumentInSourceId": ""}, "id": "7eec18b5-2019-04-18T17:32:15Z-00003-000", "conclusion": "Islam is a religion of peace"}, {"premises": 
[{"text": "*Round 3 Rebuttals*Pro goes KCA:\"Everything that begins to exist has a cause.\"My response:First off, that's a bare assertion, and quantum mechanics would disagree.https://profmattstrassler.com...Now, my favorite argument for god is in fact this one, the Kalam Cosmological Argument, because it was an attempt to take the infinite regress problem of \"everything that exists has a cause\" and change it so that god is exempt from the \"if it exists, it has a cause\" rule; this is a form of special pleading.http://www.logicallyfallacious.com...Before the Kalam argument, was the original cosmological argument that asserted that \"everything that exists has a cause.\" This turns into an infinite regress, because if god exists, according to the assertion, then god must have a cause, and god's cause must have a cause, and god's cause's causes's cause must have a cause etc...So, the Kalam takes an infinitive verb phrase \"to begin to exist,\" applies it to \"everything that exists has a cause,\" and changes the assertion to \"everything that BEGINS TO EXIST has a cause,\" which exempts god from being caused, because, thanks to special pleading, he's always existed and never BEGINS TO exist.This argument is two-fold fallacious.A. It uses circular reasoning, or it begs the question.B. It special pleads god's exemption.A. By saying that things \"begin to exist,\" you automatically create a set of \"things that don't begin to exist\" and a set of \"things that do begin to exist.\" The problem is that the set of \"things that don't begin to exist\" ends up only having one thing in it, god, which makes separating \"begin to exist things\" and \"not beginning to exist things\" a way to smuggle in god's presumed exemption in the conclusion.The assertion that a thing, god, didn't begin to exist in the premise is simply repeated by saying that god is the only member of the \"didn't begin to exist\" set in the conclusion, which is begging the question or circular reasoning.http://www.logicallyfallacious.com...B. By asserting that everything began to exist, except for god, you are special pleading god's exemption to the assumed rule. Without an explanation of how god should be considered exempt from the category, exempting him is special pleading, thus it is flawed logic and we can reject the conclusions from such.Pro, other than bare assertions, like \"god is uncaused,\" how is god exempt from the beginning to exist rule that you openly endorse?Pro, could you explain the mechanism by which god accomplishes this exemption?If you can't, then how do you know that this exemption has occurred?Pro continues:\"The beginning of time/space began to exist or be put into motion, thus there must be a cause.\"My response:Much like the process of creation, causation is also temporal.This means that time could not have been caused, because causation itself requires time.It's like saying, \"time began to exist as the result of a time event that occurred BEFORE the existence of time.\"The temporal contradictions of creation and causation at [+0,-0] have not been addressed by Pro.Pro baldly asserts again:\"God is a self existing being who was not caused, thus needs no answer for a cause because He is uncaused.\"My response:Aside from this egregious tautology, Pro simply asserts that god was uncaused and provides no explanation as to how this is the case.I could just as easily assert that flagoiganberries are self existing beings, uncaused, and need no answer, and I would have accomplished the same level of demonstration that Pro has with his asserted god.Pro tried to draw a similarity between designed-by-human computers and the universe.I pointed out that if Pro is going to say that the universe was designed, which I also reject, like computers, then the universe, like computers, was designed by a natural, not supernatural, intelligence.Pro responds:\"To be clear, this is a synonymous way of saying \"humans created every computer we know of, not God.\"My response:No, it's another way of pointing out that your \"universe is like a computer\" analogy doesn't support a supernatural entity like your proposed god.Instead, your analogy shows that natural designs come from natural agents, so if the natural universe was designed, your analogy would indicate that a natural entity was responsible; this is not indicative of a supernatural designer, the type of designer Pro is attempting to affirm.Pro continues:\"Computer codes and mediums do not just magically pop into existance.\"My response:Yeah, natural entities are responsible for these computer codes, hence why computer codes are not \"magical.\"Pro furthers:\"[Something magically popping into existence is] synonymous with saying Call of Duty 4 and its Construct randomly happened.\"My response:Well, again, all of the examples EVER of video games have been shown to be designed by a natural entity, but we only have one example of the universe, and it has not been shown to be designed...the absurdity of the random video game manifestation contradicts the many examples of designed video games and is therefore nontransferable to the universe which has no standard examples with which to compare.Pro retorts:\"Con has...declared that there once was no time...time \"became\" at some point...since Con states there was no time to have a creation event, he is ceding that there could be no start event in the first place, which is illogical, seeing that we do exist.\"My response:Ah, Pro addressed it finally.Creation and origin are not the same thing.creation - the process of bringing something into existence.http://www.oxforddictionaries.com...origin - the point where something begins.http://www.oxforddictionaries.com...Time therefore had an origin, a POINT called the big bang, yet it did not experience a PROCESS of being created; that process must occur over time and at [+0,-0] there was no stative time or the passage thereof.So, it's NOT illogical to concede an origin, but not a creation.Creation is a series of events and an origin is a point; the terms are different.Pro stays adamant:\"Time and space placed in motion in the first place had a cause.\"My response:Again, this is like saying, \"Time was placed in motion in the first place by a time-based action.\"How can a cause, a thing occurring over time, happen without time?Pro adds:\"Without God, time and space never roll into motion...it would take a tremendous amount of energy to put time and space into motion. Where did the energy come from?\"My response:I guess Pro ignored all of my round 2...oh well, here it is in a different way.Quantum fluctuations are what nothing is, and this nothing is unstable; nothing cannot remain, so something, energy, is guaranteed.At [+0,-0], spacetime fluctuated in and out of existence with the other fluctuating variables in quantum fluctuations, but once matter became stative [+1,-1], so did space.At this point [+1,-1], space was as small as a virtual sub nuclear particle, so the proportion of stative energy from QF to such small space was massive...so massive that it drove the inflation of space.http://www.damtp.cam.ac.uk...Pro reasons:\"If we are to believe an energy force put it all into motion, without time, how could this be? Con himself has stated that no creation event could happen without static time. The same applies to whatever his theoretical cause is.\"My response:Did you look at my 2nd round, Pro?All of the answers are there and sourced.But to save you the scroll...Right, at [+0,-0], unstable quantum fluctuations have space, time, matter, and energy fluctuating in and out of existence such that there is no stative time or the passage thereof, thus no temporal concepts like creation/causation occur.But at [+0,-0], once a virtual sub nuclear particle avoids annihilation from its antiparticle, which is the inherent instability of QF, matter, energy, space and time are then stative [+1,-1] and this is the origin of the universe; it's an origin, not a creation.Stative space at this point is so small that any stative energy is proportionally quite powerful-->inflation.Pro ignores my round 2 some more:\"Con must rebuttle by claiming some sort of cause that put time and space into motion in the first place. No matter what that answer is it is unknowable even from the atheistic viewpoint.\"My response:Though it's not a cause, time and space in the first place is not only knowable, it's been demonstrated by the WMAP from NASA.[+0,-0] Quantum Fluctuations-->[+1,-1] Big Bang.Here's the model again: http://map.gsfc.nasa.gov...Pro gets bold:\"If Con gives a theoretical cause of time and space going into motion, he needs evidence of this cause, otherwise it is a faith based assertion, and is no better an answer than a creator god or at best equal to the assertion of a creator in validity.\"My response:Pro, read my round 2 thoroughly...and check NASA's Big Bang Model that I've provided twice now.Pro finishes:\"If time was stationary or \"not\" at all, this gives a lot of room to the notion of a creator that is timeless.\"My response:Let me translate.\"This gives a lot of room to the notion of a user of time-based actions that is timeless.\"Pro, do you see the contradiction in your assertions?If the creator is timeless, then why is he defined as a user of time i.e. a creator?", "stance": "CON"}], "context": {"sourceId": "780578ff-2019-04-18T13:30:33Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T13:30:33Z", "discussionTitle": "The Universe Was Created By God", "sourceTitle": "Online Debate: The Universe Was Created By God | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Universe-Was-Created-By-God/3/", "nextArgumentInSourceId": "780578ff-2019-04-18T13:30:33Z-00002-000"}, "id": "780578ff-2019-04-18T13:30:33Z-00001-000", "conclusion": "The Universe Was Created By God"}, {"premises": 
[{"text": "Everything that begins to exist has a cause. The beginning of time/space began to exist or be put into motion, thus there must be a cause. God is a self existing being who was not caused, thus needs no answer for a cause because He is uncaused. Con stated: \"...every example of a computer we've ever known is designed by a natural, not supernatural, entity.\" To be clear, this is a synonymous way of saying \"humans created every computer we know of, not God.\" And humans are intelligent agents who designed these computers. * Con Stated: \"...simply because some codes resemble human-created codes doesn't mean that these codes were designed or indicate a designer, unless Pro is claiming that Microsoft and Google created the universe.\" Microsoft and Google were created by humans, which are intelligent agents who created such software. Computer codes and mediums do not just magically pop into existance. It's synonymous with saying Call of Duty 4 and its Construct randomly happened. We know this is impossible without an intelligent designer. And our reality is much more complex than Call of Duty 4. We are talking about Grand Theft Auto on super steroids in our case of reality. I assume Con does not believe in magic, nor do I. * Con said: \"How can this \"medium\" be created when this \"medium\" is the origin of time? How can you call it creation, when there was no time for the process of creation to occur without the \"medium\" itself?\" Con has with this statement declared that there once was no time. Time \"became\" at some point. This would indicate that time being put into motion in the first place was caused. He says that without time there \"could be no creation\", yet must cede that there was a \"creation\", whether by God or by something else all together, otherwise we wouldn't exist. There was a beginning event that propelled the start of our reality of space and time. Since Con states there was no time to have a creation event, he is ceding that there could be no start event in the first place, which is illogical, seeing that we do exist. We need an agent to start the process that is beyond time, seeing that without time we can have no creation event otherwise, according to Con. Time and space placed in motion in the first place had a cause. What is that cause? God? Something else? Without God, time and space never roll into motion. A stationary time and space sounds nice, but potential is not potential at all without a cause. It's like watching a leaf sitting in one spot for an hour. Suddenly it picks up, moves across the yard, and goes into motion. Why? It's motion had a cause. Without the wind or some other external cause, the leaf would not move. Thus, it is the same with time and space. It would take a tremedous amount of energy to put time and space into motion. Where did the energy come from? If we are to believe an energy force put it all into motion, without time, how could this be? Con himself has stated that no creation event could happen without static time. The same applies to whatever his theoretical cause is. * Con must rebuttle by claiming some sort of cause that put time and space into motion in the first place. No matter what that answer is it is unknowable even from the atheistic viewpoint. If Con gives a theoretical cause of time and space going into motion, he needs evidence of this cause, otherwise it is a faith based assertion, and is no better an answer than a creator god or at best equal to the assertion of a creator in validity. * If time was stationary or \"not\" at all, this gives a lot of room to the notion of a creator that is timeless. So what do we know in accordance with Con's assertion of stationary or nonexistant time. 1)Time did not exist/was not in motion, and yet we exist. 2)Whatever the cause is of the creation or putting into motion of time, is timeless and not affected by time, otherwise nothing would have happened, thus we would not exist. 3)If causes can be non-effected by time and be causes in the first place, then whatever is the construct of that system allows for a timeless creator. Something must be beyond time if Con's assertion is 100% true. He must show evidence of a cause that is beyond time and space.", "stance": "PRO"}], "context": {"sourceId": "780578ff-2019-04-18T13:30:33Z", "previousArgumentInSourceId": "780578ff-2019-04-18T13:30:33Z-00001-000", "acquisitionTime": "2019-04-18T13:30:33Z", "discussionTitle": "The Universe Was Created By God", "sourceTitle": "Online Debate: The Universe Was Created By God | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Universe-Was-Created-By-God/3/", "nextArgumentInSourceId": "780578ff-2019-04-18T13:30:33Z-00003-000"}, "id": "780578ff-2019-04-18T13:30:33Z-00002-000", "conclusion": "The Universe Was Created By God"}, {"premises": 
[{"text": "Thanks Pro for your response. I maintain that the universe was not created, because of the temporal problems of such a claim. Without a universe at [+0,-0], there is no stative time in order to correctly declare that a temporal process, creation, occurred; no time, no creation, no creator. But Pro doesn't seem to see it that way... *Round 1 Rebuttal* Pro asserts: \"Without God we get a regress in infinite causality. Meaning, we must accept infinite history, which is synonymous with the logic of saying everyone has a mother, but there is no first mother. We have history, but no first history. We have events, but no first event.\" My response: Nope. I've explained, that without god, the universe has an origin, and, because there is no stative time in [+0,-0] quantum fluctuations, there is no infinity of time; time began when the universe began, so I guess this is our \"first mother.\" Pro asks: \"Which came first, the chicken or the egg? Ironically, everyone always says the chicken.\" My response: Well, you didn't ask me before your assertion about everyone. The egg came first, because mutations that lead to speciation occur in the zygote, which is inside the egg. Therefore, the predecessor to the chicken had a mutation occur within the egg that makes that egg a chicken egg, which lead to the first chicken. The egg came first. Pro continues: \"Many scientists have stated that if the fundamental physical constants were to vary even so slightly, the establishment of matter, astronomical constructs, elemental diversity, and life, as humans know it would have never happened. Reality is beyond a miracle.\" My response: No, you're just calling an after-the-fact result a miracle. This doesn't show there must be a creator, it just shows that the low odds of existence happened. Low odds do not necessitate purposiveness. *Round 2 Rebuttal* Pro claims: \"There is no empty space. There is a \"bubbling soup\" of quantum field fluctuations that come and go quickly.\" My response: I agree, and in this state at [+0,-0], there is no stative time. Instead, time is just another variable that \"comes and goes quickly\" with the other fluctuating variables. So when there was no universe, [+0,-0], time did not remain; it fluctuated. Pro adds: \"In the double slit experiment we see an interesting phenomenon of quantum strangeness. When nonobserved electrons cause patterns of waves. When observed, their behavior and pattern changes based on observation.\" My response: Yup. I fail to see what this has to do with quantum fluctuations or the creation of the universe/stative time, but the double slit experiment shows that particles can be both a particle and a wavelength. Pro then claims: \"SPACE TIME DOES NOT RESTRICT THE LORD\" My response: Aside from this being a bare assertion, the lack of spacetime restricts creation, a process that REQUIRES time to have occurred. No time, no creation, no creator, no created universe. Pro attempts to support this assertion with the bible: \"In the book of John, Jesus Christ made a statement concerning time and its relation to Him...in our sense of time Christ walked the Earth after Moses and Elijah had been dead and gone a long time.\" My response: Pro, why should we consider the bible authoritative on matters of time or the universe? So what if the bible says that \"Moses face was shining like the sun, and the Children of Israel put a veil over his face?\" What does any of this have to do with the creation of the universe? Pro makes another bare assertion: \"There is one way known to satisfy the paradox of infinite causes. If you can name another, go ahead.\" My response: [+0,-0] Quantum Fluctuations --> [+1,-1] Big Bang. Check my round 2 for sources on this. Pro continues: \"If you examine a computer and its constructs, you would know an intelligence created it.\" My response: Yeah, and every example of a computer we've ever known is designed by a natural, not supernatural, entity. So, applying this rule to the universe, you should conclude that something natural, not supernatural like god, was responsible. Also, we have only one example of a universe, unlike our many examples of computers from which we can deduce commonalities; or maybe Pro can find another universe that indicates his claim. Pro piles on: \"Our reality is controlled by computer code, and not just any code...it isn\"t just random 1\"s and 0\"s either. Bizarrely, the code they found is code which is used in computer browser operating system software.\" My response: Despite theawakenment.com's lack of credibility on matters of the universe or existence, simply because some codes resemble human-created codes doesn't mean that these codes were designed or indicate a designer, unless Pro is claiming that Microsoft and Google created the universe. Pro goes on about genetic code: \"Genomes use the genetic code to write two completely separate languages. The first explains how proteins are made, and the other commands the cell on how genes will be controlled.\" My response: Ok, well when you have a debate about the origins of life, then maybe you could bring this up, but in a debate about the universe, this is irrelevant. Pro then provides a clip from the Matrix to explain \"What is real?\" All the clip shows is that there was a fictional movie made with Keanu Reeves...that's it. Then Pro mentions: \"Einstein...demonstrated time as having a point.\" My response: Yeah, like the Big Bang. Pro adds: \"Picture Christ as the point, the singularity if you will.\" My response: Ok, but this puts Jesus as the result, not the cause. Pro furthers: \"In Genesis God spoke reality into existance with a burst of light, similar to the Big Bang model.\" My response: Nothing about the Big Bang model involves speaking anything...that Genesis mentions light and light is an elementary particle is coincidence and not indicative of Genesis's authoritativeness on matters of the universe. Pro finishes: \"This created medium belongs to Him, was created for Him, and is under His authority.\" My response: How can this \"medium\" be created when this \"medium\" is the origin of time? How can you call it creation, when there was no time for the process of creation to occur without the \"medium\" itself? I'm not attacking god, I'm attacking the TEMPORAL process of creation occurring without time...it's inherently nonsensical. Pro should attempt to address the temporal problems of calling the origin of time \"creation.\" How do you discern creator from created without time? I reject this resolution, because, without stative time, temporal processes cannot occur.", "stance": "CON"}], "context": {"sourceId": "780578ff-2019-04-18T13:30:33Z", "previousArgumentInSourceId": "780578ff-2019-04-18T13:30:33Z-00002-000", "acquisitionTime": "2019-04-18T13:30:33Z", "discussionTitle": "The Universe Was Created By God", "sourceTitle": "Online Debate: The Universe Was Created By God | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Universe-Was-Created-By-God/3/", "nextArgumentInSourceId": "780578ff-2019-04-18T13:30:33Z-00004-000"}, "id": "780578ff-2019-04-18T13:30:33Z-00003-000", "conclusion": "The Universe Was Created By God"}, {"premises": 
[{"text": "There is no empty space. There is a \"bubbling soup\" of quantum field fluctuations that come and go quickly. ttp://youtu.be... http://www.dailygalaxy.com... http://scienceblogs.com... * In the double slit experiment we see an interesting phenomenon of quantum strangeness. When nonobserved electrons cause patterns of waves. When observed, their behavior and pattern changes based on observation. http://youtu.be... * \"I knew you before I formed you in your mother's womb. Before you were born I set you apart.\" (Jeremiah 1:5) * SPACE TIME DOES NOT RESTRICT THE LORD. In the book of John, Jesus Christ made a statement concerning time and its relation to Him. \"Very truly I tell you,\" Jesus answered, \"before Abraham was born, I AM.\" (John 8:58) Notice He didn't say \"I WAS.\" He said \"I AM.\" In Exodus, before Jesus was a man within our sense of time, the Lord talks with Moses, but Moses cannot look upon the Lord's face condensed by fire and blinding light. \"The Lord said to Moses, \u201cI am who I am.\u201d And he said, \u201cSay this to the people of Israel, \u2018I AM has sent me to you.\u2019\u201d (Exodus 3:14) In (1 Kings) Elijah went to where Moses had seen and talked to the Lord prior at Mount Horeb. He is surrounded by mighty winds that destroy boulders, the Earth quakes, and then he sees a flaming fire consumed with the Lord's voice, which is described as gentle and quiet. He begins speaking to the Lord. (1 Kings19:8) https://en.m.wikipedia.org... In our sense of time Christ walked the Earth after Moses and Elijah had been dead and gone a long time. In the New Testament Christ had a perplexing event where His disciples were terrified at what was happening and could not understand it. \"Moses and Elijah appeared before them, talking with Jesus.\" (Matthew 17:3) When whatever was happening initially stopped, Jesus turned towards them and... \"There he was transfigured before them. His face shone like the sun, and his clothes became as white as the light.\" (Matthew 17:2) When Moses prior, in Exodus, finished speaking to the Lord... In Exodus 34:35, Moses face was shining like the sun, and the Children of Israel put a veil over his face. * Perhaps a video showing how that might work would be beneficial for visual conceptualisation. Intersteller- \"The Library\" http://youtu.be... * \"The heavens declare the glory of God; the skies proclaim the work of his hands.\" (Psalms 19:1) There is one way known to satisfy the paradox of infinite causes. If you can name another, go ahead. The construct of this method is indisputably designed. If you examine a computer and its constructs, you would know an intelligence created it. How can our reality have no first event, be infinite, and yet still be? Well, let's see what the Science Advisor to the President of the United States of America says. -James Gates, Physicist and Science Advisor to Barack Obama. James Gates and his researchers discovered something very intriguing buried within the mathematical equations of super symmetry. What did they find? They found computer code. Our reality is controlled by computer code, and not just any code. This is a specific type of code referred to as \"self correcting code\". Richard Hamming established this coding system building on the concepts of Claude Shannon. Thus it is sometimes called \"Hamming Code\". And it isn\u2019t just random 1\u2019s and 0\u2019s either. Bizarrely, the code they found is code which is used in computer browser operating system software. http://theawakenment.com... James Gates himself- http://youtu.be... * Genomes use the genetic code to write two completely separate languages. The first explains how proteins are made, and the other commands the cell on how genes will be controlled. One language is written on top of the other. Isn't it interesting that so much of our reality is codes and languages? www.washington.edu/news/2013/12/12/scientists-discover-double-meaning-in-genetic-code * From DNA and RNA, to codons, the mathematically programmed construct of reality, everything shouts from the rooftops,\"Intelligent design!\" * What is reality? Let's check it out. \"What is real\"? http://youtu.be... *In reality we do not need an answer for the answer if the answer is from beyond our reality. If the answer is from this reality, it demands an answer for the cause of every caused thing in an infinite regress. We must have a singularity somewhere. This singularity must come from outside, or beyond our reality. Once we establish it as the answer, we do not need an answer for the answer. When the answer comes from beyond our reality, it becomes a futile thing to attempt to define the construct of anything from beyond our reality. But, you know me. I'll give it a go.Einstein referred to time interms of upper dimensions. He demonstrated time as having a point. From the point time could go in any direction as if in upper dimensional space, similar to how we move on a complex highway system, forward, to the left, up, then back down, and all around. Picture Christ as the point, the singularity if you will. From that point of \"time and space\" He can go to \"the beginning\". He can go to \"the end\". He exists as born, a man, creator, and finisher. He Himself said in the book of Revelation, \"I am the Alpha and the Omega. The beginning and the end.\" In 1 John he is referred to in the status of that all things that exist exist only from Him. In Genesis God spoke reality into existance with a burst of light, similar to the Big Bang model. In Revelation, God has come finishing it all. Via prophecy, God declared the beginning from the end. If He truely knows the end, He exists in the future, in the past, and in the present. He is omnipresent. This created medium belongs to Him, was created for Him, and is under His authority. He is timeless, immaterial, yet material all at once. He is the singularity. He is omnipotent, omnipresent, and omniscient as a programmer can be all of those things over the worlds he creates, thus it is with God, yet with more complexity than man can comprehend. The Alpha is the cause of the beginning. The Omega is cause of the end.", "stance": "PRO"}], "context": {"sourceId": "780578ff-2019-04-18T13:30:33Z", "previousArgumentInSourceId": "780578ff-2019-04-18T13:30:33Z-00003-000", "acquisitionTime": "2019-04-18T13:30:33Z", "discussionTitle": "The Universe Was Created By God", "sourceTitle": "Online Debate: The Universe Was Created By God | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Universe-Was-Created-By-God/3/", "nextArgumentInSourceId": "780578ff-2019-04-18T13:30:33Z-00005-000"}, "id": "780578ff-2019-04-18T13:30:33Z-00004-000", "conclusion": "The Universe Was Created By God"}, {"premises": 
[{"text": "*Intro*Thanks Pro for accepting the debate.I think this is gonna be a good one.I reject the claim that the universe was created at all, let alone by an agent, including a presumed god. To have something created, brought into existence per this debate, there needs to be stative time and the passage thereof to allow the process of creation to occur.Creation necessarily requires:1. a creator remaining long enough to create2. the action of this creator creating3. the subsequent existence of the created productWithout stative time and the passage thereof, a temporal process like creation, or bringing something into existence, is nonsensical.How could one discern a creator from its created product without the passage of stative time?Creators must precede their creations, and precedence, the fact of occurring earlier in time, requires stative time.I reject this resolution, because stative time's origin and the universe's origin are in fact the same, which negates a temporal process like creation from occurring without the universe.*THE UNIVERSE*All existing matter and space considered as a whole; the cosmos.Our universe has matter and space.Matter distorts space and creates gravity.http://www.einstein-online.info...The way that particle physicists and cosmologists look at the total universe's energy is by the totality of observable matter (you, me, the planets and stars) and gravity (distortions of space). https://en.wikipedia.org...Matter, in this energy combination, acts as positive energy (+), because matter is doing the distorting.Gravity, in this energy combination, acts as negative energy (-), because it's a result of the distorting.So, what if we could see how curved space is throughout the entire observable universe given this (+)matter and (-)gravity interplay?Well we can, and we have, using the WMAP, which is an anisotropy probe attached to a space shuttle that measures variations in the otherwise uniform Cosmic Microwave Background (CMB) radiation, and gives us a massively accurate picture of the scale, shape, and size of the observable universe.http://map.gsfc.nasa.gov...We now know that our universe is flat, because the spacial curvature (the total effect of matter on space) of the universe is zero.http://astrogeo.oxfordjournals.org...Therefore, all of the positive energy (+matter) is exactly being cancelled out by all of the negative energy (-gravity) in our universe, so that the total energy [+matter,-gravity] of the universe is in fact zero.As a set, the universe's matter and gravity would look like [+matter, -gravity] = 0So, we could imagine what the set might look like currently, given our massive universe of +matter and -gravity...[+10000000000000,-10000000000000] = 0This shows lots of +matter and lots of -gravity exactly cancelled out.But when there was no universe, matter and gravity were at [+0,-0] = 0At [+0,-0], there is no matter or gravity to speak of and of course the total energy is 0.In this zero energy state, there is/are no radiation/particles/wavelengths/matter/energy/space/time/gravity...nothing [+0,-0]= 0.So, for this debate, I will be referring to the otherwise inaccurate phrase, \"before the universe,\" as [+0,-0], when there was no universe.*QUANTUM FLUCTUATIONS (QF)*In our universe of space and matter, when you strip \"something\" of particles, radiation, and energy, you are left with nothing but empty space; this empty space is full of quantum fluctuations.Quantum fluctuations are sub nuclear particles (not actually full particles, which is why some physicists call them \"virtual\" particles) existing and being annihilated by antiparticles, and the forces between these sub nuclear particles fluctuate along with this existence and annihilation.I have to make this point perfectly clear.These sub nuclear particles fluctuating in and out of existence are what nothing is, and this is always the case.This is what nothing is.http://scholarsresearchlibrary.com...The article above refers to quantum fluctuations as vacuum fluctuations because, in our universe of space and matter, we've detected these fluctuations by using a vacuum that strips the basics of something from empty space.But the sub nuclear particles in QF are something, right?Nope.They never statively exist; they exist and don't exist at the same instant, and it is this fluctuation that makes up nothing.There is no \"nothing\" without these fluctuations, period.What is nothing?It is a state of fluctuating sub nuclear particles and their forces called quantum fluctuations.That video is short and explanatory of QF = nothing.Quantum fluctuations are as real as microorganisms, and we've demonstrated and measured their effect, in current space, in detail.http://physics.aps.org...However, at [+0,-0], unlike our current universe, there was no space, and instead, like the forces between the sub nuclear particles, space and time fluctuated along with the sub nuclear particles.Space is merely the position of matter or the distance between matter; matter dictates space.At [+0,-0], in a quantum fluctuation, a sub-nuclear particle exists and is simultaneously annihilated by its antiparticle, and this pseudo moment allows for the fluctuated existence/nonexistence of space and time and the forces between the sub-nuclear particles; this was the condition at [+0,-0], which is a constant fluctuation of time/space/matter/energy/gravity thanks to QF. These zero-energy quantum fluctuations, nothing, are such an unstable state that energy is guaranteed to be expressed from them; that expression is called the big bang and is the origin of our universe.From nothing [+0,-0] to something [+1,-1] = The Big Bang. http://map.gsfc.nasa.gov...*THE ORIGIN OF THE UNIVERSE - THE BIG BANG*Pro has already conceded that the Big Bang occurred, but in order to explain why the universe couldn't have been created, by god or otherwise, I must explain our current understanding of the Big Bang model.With the right radio telescope, even you can see that the space between the stars above us isn't just black space, it's filled with microwave radiation.http://science.nasa.gov...All of this CMB radiation, which is a \"black body\" as it absorbs all intercepted electromagnetic radiation, is nearly a uniform glow between stars across the universe, and is a proven indicator of an expandable hot dense state such as the Big Bang being the cosmos' origin.http://www.mpg.de...The small variations in the microwave's uniformity, show a very specific pattern, the same as that expected of a fairly uniformly distributed hot dense state that has expanded to the current size of the universe; this is called inflation.http://www.damtp.cam.ac.uk...Yeah, that link is from Cambridge...I know, argument from authority...go to page 9 of the PDF which is page 2 of the preface.These small variations have been measured in detail, and match what would be expected if small thermal variations, generated by quantum fluctuations of sub-nuclear particles, had expanded to the size of the observable universe we see today.*THE RESOLUTION IS FALSE*Unfortunately for this resolution, at [+0,-0], in quantum fluctuations, there was no stative time, because there was no stative space.Space and time are part of a continuum, so we call it spacetime.http://www.einstein-online.info...I reject the claim that the universe has a creator, god, because creation is a temporal process, contingent on stative time, and at [+0,-0] there was no stative time or the passage thereof, because there was no stative space; temporal processes like creation are nonsensical without stative time.Therefore, a creator of the universe cannot be, because there is no creator of a universe that wasn't created.", "stance": "CON"}], "context": {"sourceId": "780578ff-2019-04-18T13:30:33Z", "previousArgumentInSourceId": "780578ff-2019-04-18T13:30:33Z-00004-000", "acquisitionTime": "2019-04-18T13:30:33Z", "discussionTitle": "The Universe Was Created By God", "sourceTitle": "Online Debate: The Universe Was Created By God | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Universe-Was-Created-By-God/3/", "nextArgumentInSourceId": "780578ff-2019-04-18T13:30:33Z-00006-000"}, "id": "780578ff-2019-04-18T13:30:33Z-00005-000", "conclusion": "The Universe Was Created By God"}, {"premises": 
[{"text": "Atheism is logically impossible. Without God we get a regress in infinite causality. Meaning, we must accept infinite history, which is synonymous with the logic of saying everyone has a mother, but there is no first mother. We have history, but no first history. We have events, but no first event. Which came first, the chicken or the egg? Ironically, everyone always says the chicken. Why? Because the human mind knows that we must have a first uncaused cause. It's common sense. The concept of everyone having a mother, yet there being no \"first mother\" is obviously absurd and illogical. The same applies for causes. Everything was caused, but there is no first cause? It's identical logic. Thus, we cannot exist...unless...there is a cause from outside of space and time existing beyond the laws of science and time as we know them. * Atheistic Philosophical question- \"How can God exist beyond our reality?\" How can a computer programmer exist outside of the video game he creates? They just do. That is simply reality as we know it. --- The universe began to exist. The Big Bang- \"The big bang picture is too firmly grounded in data from every area to be proved invalid in its general features.\" -Lawrence Krauss \"The Big Bang theory offers a comprehensive explanation for a broad range of observed phenomena, including the abundance of LIGHT elements.\" https://en.m.wikipedia.org... \"God said, Let there be light, and there was light.\" (Genesis 1:3) * \"The model accounts for the fact that the universe EXPANDED.\" https://en.m.wikipedia.org... \"God saw that the light was good, and he separated the light from the darkness.\" (Genesis 1:4) \"This is what the LORD says, your Redeemer and Creator: \"I am the LORD, who made all things. I alone stretched out the heavens.\" (Isaiah 44:24) --- Just for grins... \"He spreads out the skies in empty space; he suspends the earth over nothing.\" (Job 26:7) ----- The Drake equation is a probability based argument used to arrive at an estimate of the number of active, communicative extraterrestrial civilizations in the Milky Way galaxy. The original argument was that there should be intelligent life \"teaming\" across the Milky Way. After years of searching audably and by sight, nothing came to fruition. This phenomenon was so named the Fermi Paradox. Where is everyone? An original model of what conditions must exist for a planet to support life became bigger, and bigger, and bigger until... Carl Sagan in connection with this equation came to an interesting conclusion. He said that NO planets can support life. (That would include Earth.) The given number was 1/1,000,000,000,000,000 in probability, and equated to a quarter coming up heads a quadzillion times in a row for the environment of Earth to exist at all. ----- It took the blink of an eye for the equation of our existance to manifest itself. If any one thing had been different, our universe could not exist at all. Many scientists have stated that if the fundamental physical constants were to vary even so slightly, the establishment of matter, astronomical constructs, elemental diversity, and life, as humans know it would have never happened. Reality is beyond a miracle. ----- Fred Hoyle who coined the term \"big bang\" said the findings of science had shook his once unmoved belief in Atheism to its core. Paul Davies described how he \"loved Hoyle's maverick personality and contempt for orthodoxy.\" * The DNA code, based on \"codons\", informs and programs a cell's behavior. Wikipedia describes codon as such: \"A codon is defined by the initial nucleotide from which translation starts. For example, the string GGGAAACCC, if read from the first position, contains the codons GGG, AAA, and CCC; and, if read from the second position, it contains the codons GGA and AAC; if read starting from the third position, GAA and ACC. Every sequence can, thus, be read in its 5' to 3' direction in three reading frames, each of which will produce a different amino acid sequence. With double-stranded DNA, there are six possible reading frames, three in the forward orientation on one strand and three reverse on the opposite strand. The actual frame from which a protein sequence is translated is defined by a start codon, usually the first AUG codon in the mRNA sequence.\" Codes? Design? You tell me. But let's dig deeper. * James Gates, Physicist and Science adviser to Barack Obama. James Gates and his researchers discovered something very intriguing buried within the mathematical equations of super symmetry. What did they find? They found what he said resembled computer code. \"And it isn\u2019t just random 1\u2019s and 0\u2019s either. Bizarrely, the code they found is code which is used in computer browser operating system software.\" http://theawakenment.com... James Gates himself- http://youtu.be...", "stance": "PRO"}], "context": {"sourceId": "780578ff-2019-04-18T13:30:33Z", "previousArgumentInSourceId": "780578ff-2019-04-18T13:30:33Z-00005-000", "acquisitionTime": "2019-04-18T13:30:33Z", "discussionTitle": "The Universe Was Created By God", "sourceTitle": "Online Debate: The Universe Was Created By God | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Universe-Was-Created-By-God/3/", "nextArgumentInSourceId": "780578ff-2019-04-18T13:30:33Z-00007-000"}, "id": "780578ff-2019-04-18T13:30:33Z-00006-000", "conclusion": "The Universe Was Created By God"}, {"premises": 
[{"text": "*No acceptance round; just start debating.*Definitions can be changed, BEFORE ACCEPTING the debate, in the comments section, as long as both Pro and Con agree, otherwise...*Definitions below are agreed to by accepting the debate.ResolutionThe universe was created by god.ProHas the Burden of Proof and 4 sets of 10,000 characters to AFFIRM the resolution that the universe was created by god. This requires Pro to show:1) god's existence2) god's involvement in the creation of the universeConHas only 3 sets of 10,000 characters to NEGATE the resolution that the universe was created by god.Definitionsuniverse - all existing matter and space considered as a whole; the cosmos.http://www.oxforddictionaries.com...created - to bring into existence.http://www.merriam-webster.com...god - the perfect and all-powerful spirit or being that is worshiped especially by Christians.http://www.merriam-webster.com...", "stance": "CON"}], "context": {"sourceId": "780578ff-2019-04-18T13:30:33Z", "previousArgumentInSourceId": "780578ff-2019-04-18T13:30:33Z-00006-000", "acquisitionTime": "2019-04-18T13:30:33Z", "discussionTitle": "The Universe Was Created By God", "sourceTitle": "Online Debate: The Universe Was Created By God | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Universe-Was-Created-By-God/3/", "nextArgumentInSourceId": "780578ff-2019-04-18T13:30:33Z-00000-000"}, "id": "780578ff-2019-04-18T13:30:33Z-00007-000", "conclusion": "The Universe Was Created By God"}, {"premises": 
[{"text": "Con asked the most profound question ever posed by Atheism. \"Pro, why should we consider the bible authoritative on matters of time or the universe?\" ** Science is the study of the natural. This is not where the definitive answer lies. Religion is the study of the supernatural. This is where the answer lies. ** The Bible told the future of the world. In the Bible, God declares that the world would find freedom and blessing through Isaac. He declared the world would reap a curse from Ishmael. So what right? It goes on to tell us that the descendents of Ishmael will be violent with their hand against each other and against everyone else. Ishmael is the father of the Arabs. Ishmael later became known as the father of Islam. It tells us Ishmael's seed would be slaves to the end of days. Muslims later chose to refer to themselves as the \"Slaves of Allah\". Isaac's seed would be free. Isaac is the father of the Jews, Jesus, and Christians. The nations known for freedom are Christian or Israel. Asian countries are not free or democratic. Muslim nations? It's the West, Christian world that is free. ** Islam fulfills the Bible's prophetic guideline in reference to the Beast in too many improbable ways to imagine. Islam came along 700 years after the last book of the Bible was written. ** Jesus Himself gave a warning to God's children in the end of days. \"So if someone tells you, 'Look, the Messiah is out in the desert,' don't bother to go or look. Or, 'Look, he is here,' do not believe it!\" The Mahdi (Islamic messiah) of course, will appear in in the middle of nowhere, in the desert. http://www.islamicweb.com... ** -The Qur'an mentions that in the end of days \"the Beast\" will address the unbelievers and admonish them for their lack of attention towards God. https://en.m.wikipedia.org... \"And when the Word is fulfilled against them, the unjust, we shall produce from the earth a beast to face them.\" \u2014\u2009Qur'an, sura 27 (An-Naml), ayat 82 The Bible uses the exact term \"the beast\" in describing the Antichrist. https://bible.org... ** Islam- \"The beast will strike the head, and it will brighten the face of the believer with the staff and \u201cHe is destined for Paradise\u201d will be written on his forehead.\" https://en.m.wikipedia.org... In the Bible, the beast (Antichrist), marks the foreheads of his followers. http://www.raptureready.com... \"And I saw the souls of those who had been beheaded...\" (Revelation 20:4) Christians are being killed in mass, targeted, and beheaded by ISIS in an event labled genocide by the U.S. government. http://www.ijreview.com... ** \"Damascus will become a heap of ruins.\" (Isaiah 17:1) After the Syrian conflict, here is Damascus today. A heap of ruins. http://youtu.be... ** \"And Jerusalem was divided into 3 parts, and the cities of the nations then began to fall.\" (Revelation 16:19) Jerusalem is divided into Jewish, Muslim, and Christian. http://moira.meccahosting.com... ** What is antichrist? \"It is whoever denies that Jesus is the Christ. Such a person is the ANTICHRIST--denying the Father and the Son.\" (1 John 2:22) The Quran specifically says Jesus is not the \"Son of God\". https://carm.org... ** \"The second beast was given power to give breath to the image of the first beast, so that the image could speak and cause all who refused to bow to the IMAGE to be killed.\" (Revelation 13:15) The Quran commands unbelievers be killed. The punishment for apostasy is death. http://youtu.be... (Quran 2:191-193) ** \"The great river Euphrates, and its water was dried up to prepare the way for the armies to cross.\" (Revelation 16:12) The water is dangerously low. http://youtu.be... https://www.foreignaffairs.com... * Criteria of the religion of Antichrist. -Bow to an image. (Revelation 13:15) They do. http://youtu.be... What are they actually bowing to? The black stone. (Pictures) http://www.crystalinks.com... -The image \"speaks\". (Revelation 13:15) \"Allah wrote this confirmation. This stone opens its mouth upon the order of Allah, who put that confirmation in it.\" https://en.m.wikipedia.org... -Nonworship = death. (Rev 13:15) http://youtu.be... Has an \"infallable prophet\" who denounces Christ. http://youtu.be... Muhammed, the infallable great Prophet that cannot even be depicted denounced Christ in the Quran. ** Islamic tradition holds that the Black Stone fell from Heaven. https://en.m.wikipedia.org... (Satan fell from Heaven)(Luke 10:18) 666? Greek to Arabic. http://youtu.be... **Only one religion in history was from the seed of Ishmael, had a great infallable prophet who specifically renounced the deity of Christ, commanded beheading of Christians, hated Jews, , bowed to an image, and believed the image telepathically spoke to people and literally would speak upon the apocalypse. What are the odds? The Bible's Old Testament depicted that the battle on Earth is literally between Satan's children and God's children, between Christ and Satan. Strangely, thousands of years later the New Testament, as confirmed by Christ, depicted this battle exactly as it is today in ways no one could have known. (Genesis 3:15)Finally Christ depicted the condition of the world as that many would fall away from the faith. Atheism is on the move in all of the West and quickly. He said the world would go into economic collapse, become ungodly, have perplexing world issues, the youth would become rebellious to authority and their parents, people would begin to rebel against and mock God, and \"knowledge\" would be the cause. Man would become self centered, distracted from God, unloving, despisers of good, and that they would begin to call evil good and good evil bringing upon the world the iniquity of their sins, and thus the wrath of God. We know reality is composed of codes that don't just resemble computer codes, but are computer codes. We know Jesus claimed to be God in human form. We know the probability of the Bible depicting the end in such a way is unsermountable. God created everything, including the universe.Christ-\"When you see these things coming upon the Earth, do not be afraid, but look up, for your redemeption draws nigh.\" *Thanks Con. God bless all that you do.", "stance": "PRO"}], "context": {"sourceId": "780578ff-2019-04-18T13:30:33Z", "previousArgumentInSourceId": "780578ff-2019-04-18T13:30:33Z-00007-000", "acquisitionTime": "2019-04-18T13:30:33Z", "discussionTitle": "The Universe Was Created By God", "sourceTitle": "Online Debate: The Universe Was Created By God | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Universe-Was-Created-By-God/3/", "nextArgumentInSourceId": ""}, "id": "780578ff-2019-04-18T13:30:33Z-00000-000", "conclusion": "The Universe Was Created By God"}, {"premises": 
[{"text": "While you're right that it is morally wrong to kill a fetus, How do you or anyone for the matter have a say in this? You think making it illegal is going to solve ANYTHING? People are still going to have abortions whether it's legal or not and wouldn't it be better for it to be done the medical way? Besides, Abortions being legal doesn't necessarily mean that all the fetuses are going to die. It gives woman the option to chose and abortions are still very unlikely then. Abortion should be legal both for medical reasons and because it has nothing to do with you. Better safe than sorry.", "stance": "CON"}], "context": {"sourceId": "7586cae6-2019-04-18T11:18:51Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T11:18:51Z", "discussionTitle": "Abortion should be illegal", "sourceTitle": "Debate: Abortion should be illegal | Debate.org", "sourceUrl": "https://www.debate.org/debates/Abortion-should-be-illegal/71/", "nextArgumentInSourceId": "7586cae6-2019-04-18T11:18:51Z-00001-000"}, "id": "7586cae6-2019-04-18T11:18:51Z-00000-000", "conclusion": "Abortion should be illegal"}, {"premises": 
[{"text": "Abortion should be illegal because it is a murder of a human being. I will present my reasons after you present your first argument.", "stance": "PRO"}], "context": {"sourceId": "7586cae6-2019-04-18T11:18:51Z", "previousArgumentInSourceId": "7586cae6-2019-04-18T11:18:51Z-00000-000", "acquisitionTime": "2019-04-18T11:18:51Z", "discussionTitle": "Abortion should be illegal", "sourceTitle": "Debate: Abortion should be illegal | Debate.org", "sourceUrl": "https://www.debate.org/debates/Abortion-should-be-illegal/71/", "nextArgumentInSourceId": ""}, "id": "7586cae6-2019-04-18T11:18:51Z-00001-000", "conclusion": "Abortion should be illegal"}, {"premises": 
[{"text": "Well, since my opponent never posted a response: Vote Con because: Rock band is guitar hero times 4 it does everything guitar hero does fame means nothing. Thank you, and please, don't vote on you're game, read our arguments!", "stance": "CON"}], "context": {"sourceId": "d4aa298e-2019-04-18T19:43:24Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:43:24Z", "discussionTitle": "guitar is better than rock band", "sourceTitle": "Debate Issue: guitar is better than rock band | Debate.org", "sourceUrl": "https://www.debate.org/debates/guitar-is-better-than-rock-band/1/", "nextArgumentInSourceId": "d4aa298e-2019-04-18T19:43:24Z-00001-000"}, "id": "d4aa298e-2019-04-18T19:43:24Z-00000-000", "conclusion": "guitar is better than rock band"}, {"premises": 
[{"text": "Ok, so I'll just go in the order my opponent stated things. First of all, I do know something about both games. I have Guitar Hero 2 and 3, AND Rock Band. ok. 1. Yes, there are two sets of buttons, but they do basically the same thing. Are they in the same order? Yes. Are they anything THAT different? No. 2. I never said anything about difficulty, and difficulty doesn't always make a game better. But if we're talking about difficulty, the drums are definitely in question. The drums are DEFINITELY a source of difficulty in the game. Also Harmonix did that ON PURPOSE, so the game is more accessible to people on their first time playing. Because of this, more people can play, which links to my argument of MULTIPLAYER experience. More people play=fun to harmonix standards. 3. This argument of videos makes little sense. You argue that guitar hero has more videos than rock band on youtube, but how does that make guitar hero any BETTER? Just because something has more videos, is it better? No. This means nothing with your resolution.", "stance": "CON"}], "context": {"sourceId": "d4aa298e-2019-04-18T19:43:24Z", "previousArgumentInSourceId": "d4aa298e-2019-04-18T19:43:24Z-00000-000", "acquisitionTime": "2019-04-18T19:43:24Z", "discussionTitle": "guitar is better than rock band", "sourceTitle": "Debate Issue: guitar is better than rock band | Debate.org", "sourceUrl": "https://www.debate.org/debates/guitar-is-better-than-rock-band/1/", "nextArgumentInSourceId": "d4aa298e-2019-04-18T19:43:24Z-00002-000"}, "id": "d4aa298e-2019-04-18T19:43:24Z-00001-000", "conclusion": "guitar is better than rock band"}, {"premises": 
[{"text": "yo man you know notin first of all the guitars in rock band have two sets of buttons and one side doesnt really i've tried and the game rock band is easy on drums guitar bass guitar and definetly microphone the songs on guitar hero are challenging and guitar hero is really famous even check on youtube you will find more guitar hero vids than rock band and how many games does rockband made so far so haaaaaaaaaaaaa", "stance": "PRO"}], "context": {"sourceId": "d4aa298e-2019-04-18T19:43:24Z", "previousArgumentInSourceId": "d4aa298e-2019-04-18T19:43:24Z-00001-000", "acquisitionTime": "2019-04-18T19:43:24Z", "discussionTitle": "guitar is better than rock band", "sourceTitle": "Debate Issue: guitar is better than rock band | Debate.org", "sourceUrl": "https://www.debate.org/debates/guitar-is-better-than-rock-band/1/", "nextArgumentInSourceId": "d4aa298e-2019-04-18T19:43:24Z-00003-000"}, "id": "d4aa298e-2019-04-18T19:43:24Z-00002-000", "conclusion": "guitar is better than rock band"}, {"premises": 
[{"text": "First of all, I see this is you're first debate on debate.org, so I'll be the first to say welcome! Haha Ok, now to the debate! Guitar Hero is a great game. However, I don't think how fun it is compares to Rock Band. Guitar Hero can do whammys, online play, and co-op, but Rock Band can do it too. Rock Band can use guitar hero guitars, so anything that a guitar hero guitar can do, Rock Band can. Its awesome, but rock band can do it too What guitar hero DOESN't have is the multiplayer experience. Rock Band has guitar, bass, drums, and vocals, while Guitar hero only has guitar and bass. This means that co-op mode on Rock Band is WAY more fun. Also, Rock Band has a great song list, that anyone can like, because there is variety.", "stance": "CON"}], "context": {"sourceId": "d4aa298e-2019-04-18T19:43:24Z", "previousArgumentInSourceId": "d4aa298e-2019-04-18T19:43:24Z-00002-000", "acquisitionTime": "2019-04-18T19:43:24Z", "discussionTitle": "guitar is better than rock band", "sourceTitle": "Debate Issue: guitar is better than rock band | Debate.org", "sourceUrl": "https://www.debate.org/debates/guitar-is-better-than-rock-band/1/", "nextArgumentInSourceId": "d4aa298e-2019-04-18T19:43:24Z-00004-000"}, "id": "d4aa298e-2019-04-18T19:43:24Z-00003-000", "conclusion": "guitar is better than rock band"}, {"premises": 
[{"text": "i think guitar hero is better because they have cool attacks such as amp oveload or whammy those are cool and guitar hero has 5 games. guitar hero is for the 360, ps2, ps3 and thats it. also you can play online with other people and also co-op mode and really nice songs please vote for guitar hero!!!!!!!!!!!!!", "stance": "PRO"}], "context": {"sourceId": "d4aa298e-2019-04-18T19:43:24Z", "previousArgumentInSourceId": "d4aa298e-2019-04-18T19:43:24Z-00003-000", "acquisitionTime": "2019-04-18T19:43:24Z", "discussionTitle": "guitar is better than rock band", "sourceTitle": "Debate Issue: guitar is better than rock band | Debate.org", "sourceUrl": "https://www.debate.org/debates/guitar-is-better-than-rock-band/1/", "nextArgumentInSourceId": ""}, "id": "d4aa298e-2019-04-18T19:43:24Z-00004-000", "conclusion": "guitar is better than rock band"}, {"premises": 
[{"text": "When you wrote: \"Kidnapper states \"yes we are breaking the law but everybody here understands that it is our tradition and you can\"t change it.\" (3.37) I believe you are mistaken about what part of the law the kidnapper was referencing. While it\"s true that kidnappers were aware that their actions were against the law, the breaking of the law discussed in the video is almost directly pertaining to the act of the kidnapping itself. They admit that taking someone off the street by force is wrong. What I don\"t necessarily see in your premise is how kidnapping on its own can be linked to the occurrence of rape. It\"s unlikely that they believed that their actions are contributing to the girl being eventually raped and most likely they were convinced they were simply following the tradition. The best man even states that if they were stopped by the police, they simply would have clarified that kidnapping was part of a wedding party, and that would most likely suffice as an explanation (20 mins-20 secs). Your claim: \"At times there can be a situation where there has been some time elapsed between the force and the intercourse. This situation is never the less threatening even if no explicate threat of harm has been communicated. (167.5.4)\" has some determination problems as well. The main issue I have with this argument is that it doesn\"t specify what time frame is necessary between the use of force and the actual intercourse. Plus, it doesn\"t establish a set of circumstances required for the force to be interpreted as a key component in perpetuating the act of rape. In a hypothetical case where a man forcefully kidnaps a woman, holds her captive for an extended time, during which he slowly breaks her physically and emotionally to the point that when they actually have sex she is no longer resisting, I could see a direct correlation between the use of force on that first day and eventual submission of the captured woman. So even though, at the time of the intercourse, force was no longer present, the initial force used during the kidnapping was critical in the process that led to sex. I fail to see how the time interval between kidnapping of the bride in the video and her eventual decision to consent is conducive to her consenting to marriage and sex. At the time of consent during the wedding ceremony, the use of force during kidnapping seems already irrelevant in her decision making. When she says \"yes\" to marriage, she already has full autonomy and is undeniably aware that she can say \"no\" without any fear of harm being done to her. It is possible that, in the situation when she does not consent, the process of convincing her to marry could perhaps go on for days (15 mins-00 secs). In that case, mental and physical fatigue could be a contributing factor in obtaining consent and initial use of force during kidnapping could be linked to eventual sex. That though, has not taken place in the video. I do see problems with this claim as well: \"A man often times believes and practices that when some women say no , all they have to do is pressure them in a proper manner and it would result in her saying yes or in the least go along with that same act she never wanted to have any part in. ( 177.5.2) \". Only in the recent years and mainly in the western cultures, the dating practice of aggressive male and passive female has been slowly phased out and replaced by more equal approach of two confident in their wants and desires adults meeting up for romantic purposes. Diminished focus on social stigmas related to dating and increased urbanization to big cities, where negative reputation and notoriety is less significant than in small villages or cities, greatly contributed to women in these cultures no longer feeling an obligation to play the role of a passive female at the risk of any public shaming. In these modern cultures women can properly articulate their feelings and \"no\" means \"yes\" philosophy is less likely to be practiced. Circumstances above definitely do not apply to the case in the video. The location in Kyrgyzstan is a very rural area and showcased society seems to follow old fashion, patriarchal way of thinking when it comes to gender roles and what behavior is appropriate for women. The \"no\" means \"yes\" philosophy is very much relied on in male/female relations. It is explained that answer \"No\" is associated with female purity and innocence, while saying \"Yes\" will be identified with negatively perceived characteristic of being desperate to get married (16 mins-15 secs). A lot of importance is being placed on the idea of purity for women, as evidenced by public display symbolizing girl\"s virginity on her wedding night (30 mins-30 secs). If we additionally consider that bride\"s mother actually agreed to be married by kidnapping, meaning her resistance and protest was most likely a staged performance, it is virtually impossible to determine if this is a case of \"No\" means \"No\" or not (23mins-05 secs).", "stance": "CON"}], "context": {"sourceId": "afd62ce-2019-04-18T16:16:13Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T16:16:13Z", "discussionTitle": "The question of rape in the bride kidnapping video", "sourceTitle": "Online Debate: The question of rape in the bride kidnapping video | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-question-of-rape-in-the-bride-kidnapping-video/1/", "nextArgumentInSourceId": "afd62ce-2019-04-18T16:16:13Z-00003-000"}, "id": "afd62ce-2019-04-18T16:16:13Z-00002-000", "conclusion": "The question of rape in the bride kidnapping video"}, {"premises": 
[{"text": "Sandra Nisanov Phi/Law 310.08 Round 3 The following claims that you have made directly prove my argument. \"I agree it would be wrong to generalize physical resistance and verbal protest as the only means of non - consenting. Not every woman is capable of producing the same expressive reaction; there are cases where it is completely plausible that her defensive system would just simply shut down and she would be rendered helpless, unable to move or protest. That situation would definitely have characteristics of a non-traditional rape; if there are obvious indicators of force or threats of force that would cause the paralyzing fear.\" and \"As it seems unlikely that fear of being harmed was a contributing factor, we can assess whether the mental distress she experienced would be sufficient to qualify the grooms actions as an act of rape. I do agree that other examples of bride kidnapping could evidence rape. When a woman is taken off the streets by a stranger and subjected to extended process of being convinced to marry, it is not difficult to imagine her consent being obtained as a result of severe mental distress.\" It is exactly statements such as these that show the bride was pressured so severely that her mindset transformed into the idea that if she agrees; what follows would be the termination of the pressure and convincing from all of the woman that have surrounded her. Furthermore she understood through her tradition that these events of convincing can take minutes, hours, or even days, so it has been established that these convincing ceremonies could be endless. A man often times believes and practices that when some women say no , all they have to do is pressure them in a proper manner and it would result in her saying yes or in the least go along with that same act she never wanted to have any part in. ( 177.5.2) The following claim that you have made is irrelevant because the \"amount of time\" need not be specified in order to constitute grounds of rape. \"The main issue I have with this argument is that it doesn\"t specify what time frame is necessary between the use of force and the actual intercourse. Plus, it doesn\"t establish a set of circumstances required for the force to be interpreted as a key component in perpetuating the act of rape. In a hypothetical case where a man forcefully kidnaps a woman, holds her captive for an extended time, during which he slowly breaks her physically and emotionally to the point that when they actually have sex she is no longer resisting, I could see a direct correlation between the use of force on that first day and eventual submission of the captured woman. So even though, at the time of the intercourse, force was no longer present, the initial force used during the kidnapping was critical in the process that led to sex. \" It is legitimate to punish the man who chooses to ignore explicitly the words of protestation coming from that woman. With quite certainty if is safe and necessary to say that \"many women who say yes \" whether on dates or on the job \" would say no if they could ; I have no doubt that women\"s silence is sometimes the product not of passion and desire , but of pressure and pain.\" (181.1.1-2) Most importantly the amount of time that has passed between the kidnapping and the actual act of intercourse; is not basis to exculpate the kidnapper. At times there can be a situation where there has been some time elapsed between the force and the intercourse. This situation is never the less threatening even if no explicate threat of harm has been communicated. (167.5.4)", "stance": "PRO"}], "context": {"sourceId": "afd62ce-2019-04-18T16:16:13Z", "previousArgumentInSourceId": "afd62ce-2019-04-18T16:16:13Z-00002-000", "acquisitionTime": "2019-04-18T16:16:13Z", "discussionTitle": "The question of rape in the bride kidnapping video", "sourceTitle": "Online Debate: The question of rape in the bride kidnapping video | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-question-of-rape-in-the-bride-kidnapping-video/1/", "nextArgumentInSourceId": "afd62ce-2019-04-18T16:16:13Z-00004-000"}, "id": "afd62ce-2019-04-18T16:16:13Z-00003-000", "conclusion": "The question of rape in the bride kidnapping video"}, {"premises": 
[{"text": "The main principle regarding the act of rape seems to always be centered on the determination of consent by both parties at the time of the intercourse. Refusal and consistent resistance to being penetrated would be considered as sufficient evidence that a victim did not consent to have sex. But when you state in your second premise that \"most cases of rape are complex when no physical injury is inflicted (160.7.4)\" we enter a gray area of judgment. I agree it would be wrong to generalize physical resistance and verbal protest as the only means of nonconsenting. Not every woman is capable of producing the same expressive reaction; there are cases where it is completely plausible that her defensive system would just simply shut down and she would be rendered helpless, unable to move or protest. That situation would definitely have characteristics of a non-traditional rape; if there are obvious indicators of force or threats of force that would cause the paralyzing fear. What non-traditional rape standard often is unclear about and what it fails to produce is a distinctive criterion of nonconsent. Your premise of \"nontraditional rape being quite similar to what happens in many bedrooms across America (161.4.1)\" seems to reflect that very notion. If all sex is coerced in some way (161.3.1); the line between consensual and forced sex can be unknowingly crossed at any point, and lack of consent is not properly communicated, is it not possible that cases of mistaken consent could be a regular occurrence? No two people are the same, so experiences with a certain similar group of people might be our only guide about typical behavior related to that group. It is possible that a man has repeated certain type of seductive behavior with a number of women and was never made aware by any of them that his actions went too far. At that point it is possible that he has determined certain aggressive behavior as acceptable. In \"Rape\" Susan Estrich uses an example of Pat and Rusk. Pat is a young woman who met Rusk at a bar and later gave him a ride home. At one point, when she declined twice to go up, he took her car keys and she followed him to his apartment. The two proceeded to have sex. While Rusk\"s action to grab car keys might seem to be excessively forceful and without a doubt surprised Pat, at no point in his room did he say or indicate that any harm would be done to her if she doesn\"t cooperate with his wishes. His controlling demeanor and aggressive tone caused Pat to assume and articulate possible negative consequences of nonconsenting, without there really being any evidence that would suggest possibilities of bodily harm. His decision to walk Pat to her car and ask if they could meet again would further imply that he might have been unaware of any wrongdoing (171.4-172.4). What Pat and Rusk example demonstrates is how difficult it is to determine intentions in a non-traditional rape; and how any situations, depending on each party\"s position, can be a subject to different interpretations. In bride kidnapping the only real use of physical force occurs during the kidnapping itself (12min30secs-15mins40secs). Assuming the resistance is not a preplanned part of the wedding proceedings, this is the only time that the woman\"s freedom is restricted and her pleas are ignored. After the bride regains her autonomy, she seems to make a conscious decision to continue the marriage ceremonies. Since the kidnapping is the only means of physical force that was used, it seems safe to assert that physical force or threat of physical force was not a factor in the women\"s decision to marry. Therefore it is important to examine whether psychological manipulation or fear was a decisive element in the bride\"s decision. Unlike the woman in \"Rape\", who\"s unfamiliarity of the man and her surroundings led to her consenting out of fear, the bride in the video has known the groom for some extended time and was romantically involved with him (4mins 40 secs). She was fully aware that she will not experience any harm if she does not agree to marry and the video indicates that her family was aware of her location. As it seems unlikely that fear of being harmed was a contributing factor, we can assess whether the mental distress she experienced would be sufficient to qualify the grooms actions as an act of rape. I do agree that other examples of bride kidnapping could evidence rape. When a woman is taken off the streets by a stranger and subjected to extended process of being convinced to marry, it is not difficult to imagine her consent being obtained as a result of severe mental distress. The bride in the video, after the initial vigorous resistance, just seems to give in way too easy; and only moments after she was given her freedom back. When you reference that kidnapee states \"since I was already taken, they wouldn\"t leave me alone anyhow so I knew I have no choice (27.15)\", I find it hard to believe that no other alternatives were available in this situation. There is no evidence she even considered or discussed other choices and, like you stated in your argument when you wrote: Women often feel that \"in this position many women who say \"yes\" are not in fact choosing freely but are submitting because they feel a lack of power to say \"no\".\" (177.5.1). Additionally, your claim that \"she understood that there is absolutely no other choice therefore her fear to act otherwise was clearly present\" is completely subjective as far as determining the presence of a choice inhibiting fear. Her assumed resignation to her fate should more likely be attributed to her upbringing in Kyrgyzstan, rather than fear of any repercussions as a result of saying \"No\". She was more likely brought up with an instilled knowledge that in a situation like this, its proper for her to eventually agree since it is a part of a long lasting tradition (27mins09secs).", "stance": "CON"}], "context": {"sourceId": "afd62ce-2019-04-18T16:16:13Z", "previousArgumentInSourceId": "afd62ce-2019-04-18T16:16:13Z-00003-000", "acquisitionTime": "2019-04-18T16:16:13Z", "discussionTitle": "The question of rape in the bride kidnapping video", "sourceTitle": "Online Debate: The question of rape in the bride kidnapping video | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-question-of-rape-in-the-bride-kidnapping-video/1/", "nextArgumentInSourceId": "afd62ce-2019-04-18T16:16:13Z-00005-000"}, "id": "afd62ce-2019-04-18T16:16:13Z-00004-000", "conclusion": "The question of rape in the bride kidnapping video"}, {"premises": 
[{"text": "Sandra Nisanov Phi/Law 310.08 Round 2 Your premise number four has proved exactly my point on the undeniable accusation that the kidnapper has performed an act of rape. Your premise goes as follows: for a charge to be considered a rape it is important to establish that force, a threat of force or manipulation through fear was used in order to perpetrate the act (164.3.1) It is exactly through manipulation and fear of force that the kidnapee agreed to the marriage. The bride to be confesses that she did not want to get married at this time and since she was already taken they wouldn't leave her alone anyhow so she had no other choice but to stay and therefore agreed to the marriage. (27.5) This demonstrates the idea that women often feels that \"in this position many women who say \"yes\" are not in fact choosing freely but are submitting because they feel a lack of power to say \"no\".\" (177.5.1) Further more the standard of physical force, or threat of it, to constitute sex as rape give men an easy opportunity to claim that from what they understood; the women gives consent to the act. (164.3.1) This demonstrates clearly that the bride to be had no choice but to say yes and agreed to the marriage on the grounds that she completely lacked power in any other choice. She understood that there is absolutely no other choice therefore her fear to act otherwise was clearly present. \"From a woman\"s point of view , the danger in this position where women -might in fact find themselves in a situation where they in saying yes really mean no- is that many women who say yes are in fact choosing freely but are submitting because they feel a lack of power to say no.\" (177.5.1) Next, your tenth premise can be easily challenged. You have made a claim that \"while having full autonomy and being asked if she is willingly consenting to marriage the woman says yes\"(26.53) It is absolutely outrageous to somehow make out that this woman in the video was considered of her autonomy in any respect. If her autonomy was respected, first off she would not need to have been kidnapped in order for her to agree to a marriage with this kidnapper. The fact that the actual sex took place after the marriage is completely irrelevant because the sequence of events that led up to that night have stripped this woman completely of her autonomy, therefore leaving her no choice but to follow along with this situation which has consumed her. For the central role of consent, the justification in the law of rape is that it protects a woman\"s choice the autonomy of a woman in relations to sex. (175.4.1) Through law men have a duty to be alert, keep their eyes open, and be sure of their situation before engaging in sex. A woman must be given credit for knowing that what she speaks is true instead of reading her mind. A blameworthy choice has been made by a man if he has the inherit capacity to act reasonably but fails to do so, which would result directly in the violation of the duty to which he was appointed. Regardless of the fact that negligent acts are less great than the acts imposed by purposeful conduct, being negligently sexually penetrated is still a grand issue. \" Being treated like an object whose words or actions are not even worthy of consideration adds insult to the injury.\" Part of the injury of rape is the dehumanization that ensures the denial of autonomy and dignity; and this can be demonstrated in both purposeful rape and negligent rape. (166.7.2-5) The following statements which have come directly from the video, reveal that the autonomy of the all the women was not considered in any of the following scenes: \"Father of groom states \"Be careful not to let her run away.\" (2.25) \"While a random bride is being dragged into the apartment she is pleading\" she does not want to stay and please let her go\" (2.51) \"There was a situation of a man and a woman who were in love, the woman wanted to marry him, but she explicitly explained that she did not want to be kidnapped and didn't want to partake in anything following the kidnapping which and almost all cases consist of consummating the marriage. (3.14) \"After several years of marriage a couple is asked to reflect on the events that brought them together. The husband admits that when he met her he asked whether or not to send his parents for work or should he just kidnapped her right on the spot? and her response was \"don't do it\" (3.58) \"When the male and all his friends went to retrieve his bride the young man states \"you can beat us or even cry\" they then proceed while the woman screams out to her mother as she kicks and screams. (12.39) \"Bride confesses that she did not want to get married at this time and since she was already taken they wouldn't leave her alone anyhow so she have no other choice but to stay and agreed to the marriage. (27.5)", "stance": "PRO"}], "context": {"sourceId": "afd62ce-2019-04-18T16:16:13Z", "previousArgumentInSourceId": "afd62ce-2019-04-18T16:16:13Z-00004-000", "acquisitionTime": "2019-04-18T16:16:13Z", "discussionTitle": "The question of rape in the bride kidnapping video", "sourceTitle": "Online Debate: The question of rape in the bride kidnapping video | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-question-of-rape-in-the-bride-kidnapping-video/1/", "nextArgumentInSourceId": "afd62ce-2019-04-18T16:16:13Z-00006-000"}, "id": "afd62ce-2019-04-18T16:16:13Z-00005-000", "conclusion": "The question of rape in the bride kidnapping video"}, {"premises": 
[{"text": "In her article \"Rape\" Susan Estrich analyzes various cases of rape and identifies certain, ever present, elements that categorize the act of rape in two distinct groups: traditional rape and non-traditional rape. Traditional rape is mainly related to the \"use of force\" or a clearly articulated \"threat of force\", where intentions of a perpetrator are unmistakable and there is a definite absence of mistake. Non-traditional rape differs in a way that less force or no force is used, threats are not necessarily articulated and there is a possibility of mistake regarding consent (160.7-161.1). VICE documentary, \"Bride Kidnapping in Kyrgyzstan\", looks more closely at the local Kyrgyzstan tradition of marriage by kidnapping, where a woman is taken off the streets and ultimately convinced to marry her kidnapper. The video follows actions of a young man as he is preparing to kidnap and marry his girlfriend. While there are elements associated with this event which could be interpreted as evidential of rape, certain circumstances surrounding this particular couple structure the following argument in a way that negates an occurrence of rape. 1.) The rape is defined by judging the victim\"s response to the act of having sex (162.2.4) 2.) Defining nonconsent is difficult in cases where certain cultures find it proper for female to act nonconsensual when pursued by male, even if she is actually consenting (177.5.2). 3.) The actions of the victim need to completely and beyond a doubt express the lack of consent (164.4.2). 4.) For a charge to be considered a rape it is important to establish that force, a threat of force or manipulation through fear was used in order to perpetrate the act (164.3.1). 5.) For rape charge to be held, it is important to prove perpetrators intent and absence of mistake about consent (163.6.3). 6.) The man has known the woman for a long time and they have both discussed a potential marriage in the future (4 mins-45 secs). 7.) The marriage by kidnapping is a tradition in Kyrgyzstan that allows women to consent to marriage while still remaining \"innocent\" and not coming off as desperate to marry (16 mins-10 secs). 8.) Getting married by kidnapping could be a part of an agreement between the bride and the groom, where kidnapping part is staged by two parties (23 mins-05 secs). 9.) The woman showed she was capable of physical and verbal resistance (12 mins-33secs) but ceased to resist and express her nonconsent when she was given back her autonomy (15 mins-30 secs). 10.) While having full autonomy and being asked if she is willingly consenting to marriage the woman says \"yes\" (26 mins-53 secs). 11). It\"s customary in Kyrgyzstan to have sex on the wedding night (30 mins-35 secs). ------------------------------------------------------------------------------------------------------------------------ 12.) Since the bride willingly consented to marriage, the husband is not guilty of rape. Determining whether a traditional or non-traditional rape occurred is heavily based on establishing the presence of force or threat of force during or leading up to the act. The victim has to demonstrate clear, unquestionable resistance to taking part in the sexual act, either physically or verbally; or indicate that her consent is obtained through fear, where she believed not cooperating might result in a serious harm to her person. In cases of the traditional rape, where a stranger uses physical strength or weapon to overpower or completely intimidate the victim; uses threats of doing harm if she doesn\"t cooperate, and then proceeds to have intercourse with the victim, there is a very little question when it comes to the lack of consent and the resulting crime of rape (160.7.2-3). The determination becomes inherently more complex when it comes to the issue of non-traditional rape. Unlike the stranger with a weapon example, these cases might involve numerous circumstances where perpetrator and victim might have a mutual history or were engaging in the dating process. For majority of societies, romantic encounters and dating situations are characterized by an aggressive, pursuant behavior from men and passive behavior from women (161.5.2-3). For many women it is of the utmost importance to maintain an image that they do not easily engage in sexual relations; and even if they are willing to consent to intercourse, they might only communicate their intentions through subtle hints. The decision on the level of aggressiveness required in such cases will fall squarely on the male; and without clear guidance from his partner, it might be up to him to judge what constitutes acceptable behavior and what could be thought of as too forceful. If the female is too passive and unable to express her lack of consent, it is entirely possible that the male acted with an understandable notion that his partner fully consented by letting him take the charge (177.5). \"Bride Kidnapping in Kyrgyzstan\" could illustrates that exact point. The couple has been romantically involved for some extended amount of time. They discussed the idea of marriage and were both fully aware that marriage by kidnapping is a common tradition in their culture. Union through this type of tradition was even prevalent among their nearest family members, dating couple past generations (27 mins-10 secs). The girl\"s mother admitted to actually agreeing to a marriage by kidnapping, which could indicate the physical and verbal resistance during kidnapping was only a part of marriage proceedings and not a manifestation of her lack of consent (23mins -10 secs). That notion seems to be supported by her quick submission, especially after she regained her autonomy (15 mins-30 secs). Not only she stopped any form of resistance, but she seemed to be genuinely smiling while going along with the remaining proceedings. Even when given another chance to demonstrate her nonconsent and unwillingness to marry, the woman says \"yes\" when asked if she is willingly consenting to marriage. Since she agreed to be married and spend the weeding night with the groom, his actions in the video do not evidence that rape or nontraditional rape occurred.", "stance": "CON"}], "context": {"sourceId": "afd62ce-2019-04-18T16:16:13Z", "previousArgumentInSourceId": "afd62ce-2019-04-18T16:16:13Z-00005-000", "acquisitionTime": "2019-04-18T16:16:13Z", "discussionTitle": "The question of rape in the bride kidnapping video", "sourceTitle": "Online Debate: The question of rape in the bride kidnapping video | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-question-of-rape-in-the-bride-kidnapping-video/1/", "nextArgumentInSourceId": "afd62ce-2019-04-18T16:16:13Z-00007-000"}, "id": "afd62ce-2019-04-18T16:16:13Z-00006-000", "conclusion": "The question of rape in the bride kidnapping video"}, {"premises": 
[{"text": "Sandra Nisanov Phi/Law 310.08 Round 1 Author Patricia Smith makes it clear on what grounds and individual should be convicted of rape and she works beyond basic ideologies to show that rape in fact has occurred in some situations where it would be easy to think otherwise. Patricia Smith provides evidence to show that the kidnapper in the video in fact is guilty of rape. Most importantly she recognizes the distinction between negligence and purposefulness but stands firm that it is quite irrelevant to establish which of the two it is when convicting an individual of rape. She claims as follows: 1)In society both men and women have gotten used to the norms of male aggressiveness and female passivity. (161.5.2) 2)Most cases of rape are complex when no physical injury is inflicted. (160.7.4) 3)Rape is not the only crime where the relationship before the crime took place between the characters is considered by prosecutors in screening the case, but it has yet to be questioned whether or not considering the prior relationship in rape cases is less justifiable or different than considering it in an assault case. (160.2.4) 4)At times there can be a situation where there has been some time elapsed between the force and the intercourse. This situation is never the less threatening even if no explicate threat of harm has been communicated. (167.5.4) 5)Practically all jurisdictions have adopted \"force\" or \"threat of force\" grounds to which determined a rape has occurred. (167.5.1) 6)The central role of consent in the law of rape exists to protect a women\"s autonomy and a women\"s choice in the case of sexual relations. (175.4.1) 7)Women often feel that \"in this position many women who say \"yes\" are not in fact choosing freely but are submitting because they feel a lack of power to say \"no\".\" (177.5.1) 8)Kidnapee states \"since I was already taken, they wouldn\"t leave me alone anyhow so I knew I have no choice.\" (27.15) 9)When Bride is asked how she feels at the moment she explains how she wanted to cry earlier but now she is extremely tired. (26.27) 10)\"Understandably some men in our society have honestly believed in a different reality of sexual relations and that many may honestly view such situations differently than woman. But it is precisely because men and woman may perceive these situations differently and because the injury to woman stemming from the different male perception may be grave that it is necessary and appropriate for the law to impose a duty upon the men to act with reason and to punish them when they violate that duty.\" (166.6.2) 11)The conduct a reasonable man should be evaluated by the law as opposed to being influenced by a playboy Macho philosophy which insinuates,\" no means yes\" but by valuing the words of a woman. (161.5.5) 12)\"So, too, for threats of harm short of physical injury and for the deception and the false pretenses as methods of seduction. The powerlessness of women and the value of bodily integrity are great enough to argue that women deserve more comprehensive protection for their bodies than the laws of extortion or fraud provide for money.\" (181.2.1) 13)Through law men have a duty to be alert, keep their eyes open, and be sure of their situation before engaging in sex. A woman must be given credit for knowing that what she speaks is true instead of reading her mind. A blameworthy choice has been made by a man if he has the inherit capacity to act reasonably but fails to do so, which would result directly in the violation of the duty to which he was appointed. Regardless of the fact that negligent acts are less great than the acts imposed by purposeful conduct, being negligently sexually penetrated is still a grand issue. \" Being treated like an object whose words or actions are not even worthy of consideration adds insult to the injury.\" Part of the injury of rape is the dehumanization that ensures the denial of autonomy and dignity; and this can be demonstrated in both purposeful rape and negligent rape. (166.7.2-5) 14)Some feminists have argued that there needs to be a political revolution in order to counteract the traditional approach to rape, which is a failure. Unfortunately in most cases what passes as sex in our society, is in reality coerced. There cannot be any distinction between rape and what occurs in many bedrooms across our country. (161.3.2) 15)\"If in 1986 silence does not negate consent, at least crying and saying no should.\"(161.5.6) 16)A man who claims he thought a woman was consenting, or didn\"t bother to think about it should always be compared to what a reasonable man would do in that sort of situation where he would have clearly known that there was no consent present. In this case the negligence of the man who did not bother to think about mistaking the non consent for consent from the woman, should be punishable. (163.6.2) 17)A negligent rapist is still a rapist and should be punished. It is justifiable that knowledge of the risk is sufficient enough to determine blame. (165.5.1-2) _______________________________________________________________________ 18)The kidnapper is guilty of rape. Although this kidnapper seems to have overcome the female where she feels she has no choice but to go along with his plan; that does not provide legitimate means to prove that he is not guilty of rape.", "stance": "PRO"}], "context": {"sourceId": "afd62ce-2019-04-18T16:16:13Z", "previousArgumentInSourceId": "afd62ce-2019-04-18T16:16:13Z-00006-000", "acquisitionTime": "2019-04-18T16:16:13Z", "discussionTitle": "The question of rape in the bride kidnapping video", "sourceTitle": "Online Debate: The question of rape in the bride kidnapping video | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-question-of-rape-in-the-bride-kidnapping-video/1/", "nextArgumentInSourceId": "afd62ce-2019-04-18T16:16:13Z-00000-000"}, "id": "afd62ce-2019-04-18T16:16:13Z-00007-000", "conclusion": "The question of rape in the bride kidnapping video"}, {"premises": 
[{"text": "When you state that \"The fact that we as a society or culture are a bit more progressive here in the United States is irrelevant because there have been at least one or more instances where rape has occurred even in today's society where the location is a progressive region in the United States. The law cannot protect a man just because his traditions are different. The fact that this rape has not taken place in the United States is irrelevant because the acts that this man committed are grounds to determine a rape has taken place no matter what region you are from\" I believe you are missing the main point of my previous argument. The fact that rape occurs not only in the United States, but all over the world does not make the cultural importance of \"No\" means \"Yes\" philosophy in Kyrgyzstan irrelevant. I will argue that cultural connotations of that philosophy are directly relevant to the marriage by kidnapping tradition. The importance of local culture and tradition are the basis for judgment not only for the kidnapper, but also for the victim. It would be absolutely ignorant and culturally elitist to interpreted actions described in the video only from the viewpoint of an outside observer, where interpretations of the events are made strictly using one\"s own personal culture as comparison basis. While a person in United States might view the tradition of \"Bride Kidnapping\" as an unquestionable crime of rape, the culturally relevant observer might see that event as simply an everyday typical occurrence, socially valuable to Kyrgyzstan culture. Your claim that \"the law cannot protect a man because his traditions are different\" only applies when that tradition is not under the jurisdiction of that law. Indeed, the U.S law would not protect a bride kidnapper if he committed the act on U.S territory. You can\"t use the term \"law\" as something that has the exact universal meaning all over the world, because it obviously does not. What constitutes as punishment for theft in U.S might not even remotely be similar to type of punishment for the same act in other parts of the world. So when you again state: \"So to make it clear what constitutes as rape cannot be different in one country then it is in another. The law must recognize rape and what constitutes it as a whole\" I feel you once more elected to rely on law standards not relevant to Kyrgyzstan and imposed law and social ideology discussed by Estrich, which mainly focuses on U.S law. Neither the groom nor the bride in the video is living under that set of law. The bride at no point in the video indicates that the actions taken by the groom was a violation of her person and she eventually accepts the events that unfolded as a natural occurrence, a part of her nation\"s tradition. She is initially upset for the way she was taken but that initial struggle is quickly replaced by realization that she is participating in that tradition, at which point she is willingly accepting the notion of getting married (27mins09 secs). In conclusion, I believe it is unreasonable to judge the young men in the video as a person who committed an act of rape. The use of force illustrated in the video and demonstrative lack of consent by the kidnapped woman was no longer relevant at the moment when the bride willingly agreed to become his wife. Even the initial harm done to her during the process of kidnapping was eventually interpreted by her as way of following the local tradition. The required in the crime of rape guilty intent was not present at any point during the act, from the moment of kidnapping to the wedding ceremony; everyone involved, including the bride, believed that following the tradition absolved him from anything that could be judged as intentional wrongdoing. If an argument could be made here, it is for the abandonment of the tradition itself on the moral basis, but the actions taken by the groom in the video do not evidence that a Rape of nontraditional rape occurred.", "stance": "CON"}], "context": {"sourceId": "afd62ce-2019-04-18T16:16:13Z", "previousArgumentInSourceId": "afd62ce-2019-04-18T16:16:13Z-00007-000", "acquisitionTime": "2019-04-18T16:16:13Z", "discussionTitle": "The question of rape in the bride kidnapping video", "sourceTitle": "Online Debate: The question of rape in the bride kidnapping video | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-question-of-rape-in-the-bride-kidnapping-video/1/", "nextArgumentInSourceId": "afd62ce-2019-04-18T16:16:13Z-00001-000"}, "id": "afd62ce-2019-04-18T16:16:13Z-00000-000", "conclusion": "The question of rape in the bride kidnapping video"}, {"premises": 
[{"text": "Sandra Nisanov Phi/Law 310.08 Round 4 When you say this: \"Only in the recent years and mainly in the western cultures, the dating practice of aggressive male and passive female has been slowly phased out and replaced by more equal approach of two confident in their wants and desires adults meeting up for romantic purposes. Diminished focus on social stigmas related to dating and increased urbanization to big cities, where negative reputation and notoriety is less significant than in small villages or cities, greatly contributed to women in these cultures no longer feeling an obligation to play the role of a passive female at the risk of any public shaming. In these modern cultures women can properly articulate their feelings and \"no\" means \"yes\" philosophy is less likely to be practiced. Circumstances above definitely do not apply to the case in the video. The location in Kyrgyzstan is a very rural area and showcased society seems to follow old fashion, patriarchal way of thinking when it comes to gender roles and what behavior is appropriate for women. The \"no\" means \"yes\" philosophy is very much relied on in male/female relations. It is explained that answer \"No\" is associated with female purity and innocence, while saying \"Yes\" will be identified with negatively perceived characteristic of being desperate to get married (16 mins-15 secs). A lot of importance is being placed on the idea of purity for women, as evidenced by public display symbolizing girl\"s virginity on her wedding night (30 mins-30 secs). If we additionally consider that bride\"s mother actually agreed to be married by kidnapping, meaning her resistance and protest was most likely a staged performance, it is virtually impossible to determine if this is a case of \"No\" means \"No\" or not (23mins-05 secs).\" you are further proving my point as to why the law should address all areas as well as all individuals with the same respect. The fact that we as a society or culture are a bit more progressive here in the United States is irrelevant because there have been at least one or more instances where rape has occurred even in today's society where the location is a progressive region in the United States. The law cannot protect a man just because his traditions are different. The fact that this rape has not taken place in the United States is irrelevant because the acts that this man committed are grounds to determine a rape has taken place no matter what region you are from. Because of the traditions there, the society is more patriarchal therefore often times favoring the men in the criminal law. This does not necessarily mean that rape has not taken place.\"Most of the time, a criminal law that reflects male views and male standards imposes its judgment on men who have injured other men. It is boys rules applied to a boys fight. In rape the male standard defines a crime committed against woman, and the male standards are used not only to judge men but also to judge the conduct of woman victims. Moreover, because the crime involves sex itself, the law of rape inevitably threads on the explosive ground of sex roles, of male aggression and female passivity, of our understandings of sexuality \" areas where differences between male and female perspective may be most pronounced.\" (160.4.4-7) Rape cases almost entirely disregard the defendant, and focus on the behavior of the victim, which is based on a male standard of what is appropriate behavior of a woman. (162.2-3) \"The study of rape as an illustration of sexism in the criminal law also raises broader questions about the way conceptions of gender and the different backgrounds and perspectives of man and woman are encompassed within the criminal law.\" (160.4.1) So to make it clear what constitutes as rape cannot be different in one country then it is in another. The law must recognize rape and what constitutes as a whole. If one individual murders another one what follows is necessary punishment regardless of what region you are from. The same concept should be applied to rape. One cannot be punished differently or not even accused of a crime which would have different circumstances in the for example the United States or any other progressive region. The conduct of a reasonable man should be evaluated by the law as opposed to being influenced by a playboy Macho philosophy which insinuates,\" no means yes\" but by valuing the words of a woman. (161.5.5) A man who claims he thought a woman was consenting, or didn\"t bother to think about it should always be compared to what a reasonable man would do in that sort of situation where he would have clearly known that there was no consent present. In this case the negligence of the man who did not bother to think about mistaking the non consent for consent from the woman, should be punishable. (163.6.2)", "stance": "PRO"}], "context": {"sourceId": "afd62ce-2019-04-18T16:16:13Z", "previousArgumentInSourceId": "afd62ce-2019-04-18T16:16:13Z-00000-000", "acquisitionTime": "2019-04-18T16:16:13Z", "discussionTitle": "The question of rape in the bride kidnapping video", "sourceTitle": "Online Debate: The question of rape in the bride kidnapping video | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-question-of-rape-in-the-bride-kidnapping-video/1/", "nextArgumentInSourceId": ""}, "id": "afd62ce-2019-04-18T16:16:13Z-00001-000", "conclusion": "The question of rape in the bride kidnapping video"}, {"premises": 
[{"text": "ThesisI'll argue that gendered language is harmful and promotes sexist attitudes. Con just has to disprove my arguments....Some common gendered words you may be familiar with are terms like \"chairman\", \"police man\", \"mankind\", and \"you guys\".Please express interest in the comments Also, everyone should know that accepting this debate doesn't mean I, or the judges, will label you a sexist or anything. Definitions:gendered language: reflecting the experience, prejudices, or orientations of one sex more than the other; also : reflecting or involving gender differences or stereotypical gender roles.should: used to indicate obligation, duty, or correctness, typically when criticizing someone's actions.Rules:-UPON ACCEPTANCE OF THIS DEBATE YOU CONSENT TO PARTICIPATION IN THE NEWLY ESTABLISHED HIGHER VOTING STANDARDS, FOUND HERE:https://docs.google.com......-Kritiks are allowed-Don't forfeit.-Sources cannot be in comments unless a link is broken-BoP will be splitThe rounds will be as follows;R1: Round rules n stuff, opponent accepts rules R2: Pro makes opening args/ con counter-arguesR3: Both sides rebuttR4: Both sides explain why they win, but can't add any brand new arguments or evidence", "stance": "PRO"}], "context": {"sourceId": "79b08345-2019-04-18T12:52:37Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:52:37Z", "discussionTitle": "Gendered Language Should be Replaced with Gender Neutral Terms.", "sourceTitle": "Online Debate: Gendered Language Should be Replaced with Gender Neutral Terms. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Gendered-Language-Should-be-Replaced-with-Gender-Neutral-Terms./1/", "nextArgumentInSourceId": "79b08345-2019-04-18T12:52:37Z-00000-000"}, "id": "79b08345-2019-04-18T12:52:37Z-00001-000", "conclusion": "Gendered Language Should be Replaced with Gender Neutral Terms."}, {"premises": 
[{"text": "I accept.", "stance": "CON"}], "context": {"sourceId": "79b08345-2019-04-18T12:52:37Z", "previousArgumentInSourceId": "79b08345-2019-04-18T12:52:37Z-00001-000", "acquisitionTime": "2019-04-18T12:52:37Z", "discussionTitle": "Gendered Language Should be Replaced with Gender Neutral Terms.", "sourceTitle": "Online Debate: Gendered Language Should be Replaced with Gender Neutral Terms. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Gendered-Language-Should-be-Replaced-with-Gender-Neutral-Terms./1/", "nextArgumentInSourceId": ""}, "id": "79b08345-2019-04-18T12:52:37Z-00000-000", "conclusion": "Gendered Language Should be Replaced with Gender Neutral Terms."}, {"premises": 
[{"text": "Pro forfeits, so continue my arguments from last round and vote Con!", "stance": "CON"}], "context": {"sourceId": "3c02a6e-2019-04-18T17:02:32Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T17:02:32Z", "discussionTitle": "Are Robots useful to the world", "sourceTitle": "Debate Issue: Are Robots useful to the world | Debate.org", "sourceUrl": "https://www.debate.org/debates/Are-Robots-useful-to-the-world/1/", "nextArgumentInSourceId": "3c02a6e-2019-04-18T17:02:32Z-00001-000"}, "id": "3c02a6e-2019-04-18T17:02:32Z-00000-000", "conclusion": "Are Robots useful to the world"}, {"premises": 
[{"text": "I'll accept the debate and I thank Pro for the opportunity.THESIS: The benefits of robotics outweigh the disadvantages.Every new technological advance has potential for harm. Technological advances should be adapted with caution and consideration, but we should never dismiss the challenge of a new technology simply because we detect potential drawbacks.I like to use fire as a metaphor when considering a new technology. When humans first gained control of fire and began to use fire for warmth, light, cooking, and protection we must have immediately discerned the hazards. If fire is not watched, it can burn out of control. Fire is smokey and the ashes are dirty. Enemies and predators can see and smell a fire from a distance. At some point, we had to ask ourselves if fire was worth the risk. Clearly, the answer was usually yes. So it is with most technological advances since fire. We have to be careful to discover and mitigate the risks of any new technology, but the challenge of progress is compelling and part of the adventure that is human history.Pro has argued that robotics has the disadvantage of making humans lazy. I'll counter by saying that short of imprisonment, no person or thing can make a person lazy. A roomba might require less human effort than vacuuming, but that doesn't mean that the human with extra time is forced to be idle. Instead of vacuuming, a human can be free to pursue other labor or activities, including those that might provide as much or more exertion than vacuuming. Robots might offer humans one more opportunity to prefer idleness, but robots don't force us to be lazy. That's a choice we make for ourselves.Some of the many foreseeable advantages of robotics include:Driverless cars- In fact, this may be the first large scale application of robotics to have a profound effect on modern culture. Google expects driverless cars to be mass produced and legal in some states as early as 2017. Some experts are more pessimistic, but most anticipate that driverless cars will be an option by 2025. Almost every expert expects that the superior safety and savings of driverless cars promote rapid adoption and rapid adaptation to a driverless car infrastructure. Driverless cars have an impeccable safety record. Over a million test miles have been driven without a single accident. The blind, the disabled, the elderly, and the young will be able to enjoy the same advantages of autonomous transportation as the majority. Parking will become far more efficient, resulting in increased real estate availability in populous areas. Eventually traffic jams, stop lights, traffic tickets will all become a thing of the past. There can be little doubt that this will also mean the obsolescence of a couple of million jobs, but this is a challenge we need to learn to overcome.Robotic farm equipment- Robotic tractors and cultivators and seed mills, etc. will greatly improve agricultural efficiency and reduce food prices. Again, job loss will be a major disadvantage which we will need to overcome, but few humans enjoy the back breaking work of industrial sized harvesting.Robotic factories- perhaps the most obvious application of robots, where humans are required to perform mind-numbingly repetitive tasks for low wages. Robots have been employed in factories since the 70's and are clearly positioned to make one of the least pleasant aspects of the industrial revolution obsolete.Robots in health- There is an increasing gap in medicine between the doctors engaged in the science of diagnosis and prescription and the art of nursing, the human element of evaluation and support. As nurses are increasingly called upon to fill that gap, robots can be used to complete the mundane tasks of making beds, cleaning up messes, delivering meals, etc. Robots can be used to resolve all kinds of access and safety problems on behalf of the elderly and disabled. Think of the advantages of a wheelchair that can navigate steps and steep slopes or that can help a person back to their feet when they fall.Military robots- We have already seen the rapid adoption of robots on the dangerous frontlines, particularly in Afghanistan where over 30,000 robots are in use. Obviously, the primary advantages are the safety of soldiers and the precision of robotic tools in deployment. We have already seen the potential blowback in the reaction to drone strikes overseas, but the advantages in saving soldier's lives is undeniable.Robotic police and firefighters- Again, safety is a primary advantage. There are also major efficiencies in being able to deploy a flying drone straight to a fire rather than the time lost and dangers incurred from speeding fire trucks through the streets. Robotic police might be intimidating, but think of all the times police shoot a person because they are worried about their personal safety. A robot can disable a person wielding a weapon without risking police and so save a life. In the next 50 years, we are going to see a major expansion of robotics in our culture. Robots offer humanity the possibility of freeing us from a thousand different repetitive and unpleasant tasks. It is true that humans do not always take the best advantage of such opportunities and humans clearly benefit from the discipline and patience required for practicing such tasks. Nevertheless, history has proved that these tasks have always been relegated to lower and middle classes and the compensation is rarely proportional to the undesirability of the work. Yes, robots will replace these jobs but for the most part these are jobs that few humans desire to do. Robots will free a much wider portion of the population to pursue education, arts, science, research, human development, social improvement and lessen the distinction between social classes. Robots have the potential to introduce revolutionary social improvements to the human condition.", "stance": "CON"}], "context": {"sourceId": "3c02a6e-2019-04-18T17:02:32Z", "previousArgumentInSourceId": "3c02a6e-2019-04-18T17:02:32Z-00000-000", "acquisitionTime": "2019-04-18T17:02:32Z", "discussionTitle": "Are Robots useful to the world", "sourceTitle": "Debate Issue: Are Robots useful to the world | Debate.org", "sourceUrl": "https://www.debate.org/debates/Are-Robots-useful-to-the-world/1/", "nextArgumentInSourceId": "3c02a6e-2019-04-18T17:02:32Z-00002-000"}, "id": "3c02a6e-2019-04-18T17:02:32Z-00001-000", "conclusion": "Are Robots useful to the world"}, {"premises": 
[{"text": "The Robots are making human as lazy and also its not good for future world.", "stance": "PRO"}], "context": {"sourceId": "3c02a6e-2019-04-18T17:02:32Z", "previousArgumentInSourceId": "3c02a6e-2019-04-18T17:02:32Z-00001-000", "acquisitionTime": "2019-04-18T17:02:32Z", "discussionTitle": "Are Robots useful to the world", "sourceTitle": "Debate Issue: Are Robots useful to the world | Debate.org", "sourceUrl": "https://www.debate.org/debates/Are-Robots-useful-to-the-world/1/", "nextArgumentInSourceId": ""}, "id": "3c02a6e-2019-04-18T17:02:32Z-00002-000", "conclusion": "Are Robots useful to the world"}, {"premises": 
[{"text": "When mentioning Long beach, California, I wasn't contrasting it from other states. I was simply explaining the impact that school uniforms potentially had on a neighborhood. Secondly, abuse and discipline are two different things. Although some people may argue that it is a form of discipline, abuse does not necessarily correspond with it. As you stated, \"depression and PTSD are some of the long term effects when discipline becomes abuse\", shows that abuse is the reason of the depression and not the discipline itself. Ask yourself, would you discipline your children? Or would you let them tell you what they want to wear because their friends are all wearing it. If you think about it they wear a uniform whether it's identical or not.", "stance": "PRO"}], "context": {"sourceId": "24034d4a-2019-04-18T16:35:18Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T16:35:18Z", "discussionTitle": "School Uniforms", "sourceTitle": "Debate: School Uniforms | Debate.org", "sourceUrl": "https://www.debate.org/debates/School-Uniforms/32/", "nextArgumentInSourceId": "24034d4a-2019-04-18T16:35:18Z-00001-000"}, "id": "24034d4a-2019-04-18T16:35:18Z-00000-000", "conclusion": "School Uniforms"}, {"premises": 
[{"text": "To properly conclude, the speaker has brought many valuable points to the discussion. However, these methods are not always sound. To begin, the speaker compares to Long Beach, California, even though it has a higher per capita murder rate of 7.4% to 5.1% of NYC (baruch.cuny.edu). Clearly, this should not be possible with lbschools.net, boasting a 90% decrease. Frankly, it seems like inflated numbers, using a small sample space to predict the population, instead of using larger ones. Regarding disciple, \"Depression and PTSD are some of the long-term effects when discipline becomes abuse\" (CNN.com). To have much of it, regardless of corporal or not, is not useful. Nevertheless, this was a wonderful debate that yielded many valid solutions.", "stance": "CON"}], "context": {"sourceId": "24034d4a-2019-04-18T16:35:18Z", "previousArgumentInSourceId": "24034d4a-2019-04-18T16:35:18Z-00000-000", "acquisitionTime": "2019-04-18T16:35:18Z", "discussionTitle": "School Uniforms", "sourceTitle": "Debate: School Uniforms | Debate.org", "sourceUrl": "https://www.debate.org/debates/School-Uniforms/32/", "nextArgumentInSourceId": "24034d4a-2019-04-18T16:35:18Z-00002-000"}, "id": "24034d4a-2019-04-18T16:35:18Z-00001-000", "conclusion": "School Uniforms"}, {"premises": 
[{"text": "There is no way to show that conformity at a young age, elementary school and some high schools, would make children machines. Discipline is important at an early age in a child's life. Without Discipline, children will grow up not knowing how to face certain obstacles. Then there is also the the respect factor, without discipline it can be said that there will not be respect for others. According to lbschools.net, Schools where uniforms are required have seen a 95 percent decrease in crime, 90 percent decrease in suspensions, and vandalism on school property decreased by 69 percent. Also in Long Beach, California, where school uniforms are required almost everywhere since 1995, the average cost of uniforms per year is roughly $60 to $70.", "stance": "PRO"}], "context": {"sourceId": "24034d4a-2019-04-18T16:35:18Z", "previousArgumentInSourceId": "24034d4a-2019-04-18T16:35:18Z-00001-000", "acquisitionTime": "2019-04-18T16:35:18Z", "discussionTitle": "School Uniforms", "sourceTitle": "Debate: School Uniforms | Debate.org", "sourceUrl": "https://www.debate.org/debates/School-Uniforms/32/", "nextArgumentInSourceId": "24034d4a-2019-04-18T16:35:18Z-00003-000"}, "id": "24034d4a-2019-04-18T16:35:18Z-00002-000", "conclusion": "School Uniforms"}, {"premises": 
[{"text": "As the speaker may have valuable points such as discipline, it still causes horrendous conformity. Simply put, conformity and discipline is like the military; such an act on small children in early education makes them machines. With Syria, that worn torn country has emboldened students with their blue uniforms (washingtontimes.com). Clearly, this is contradictory to \u201cland of free.\u201d To add, it apparently \u201c[interferes] students' right to choose their dress\u2026[Violating] First Amendment rights (Mitchell and Knechtle, 2003).\u201d Thus, apparently this is militarization and constitutional infringement. With finance, parents should know how to spend wisely; if they afford new \u201ckicks\u201d every season, they certainly can afford at least 7 pairs of clothes.", "stance": "CON"}], "context": {"sourceId": "24034d4a-2019-04-18T16:35:18Z", "previousArgumentInSourceId": "24034d4a-2019-04-18T16:35:18Z-00002-000", "acquisitionTime": "2019-04-18T16:35:18Z", "discussionTitle": "School Uniforms", "sourceTitle": "Debate: School Uniforms | Debate.org", "sourceUrl": "https://www.debate.org/debates/School-Uniforms/32/", "nextArgumentInSourceId": "24034d4a-2019-04-18T16:35:18Z-00004-000"}, "id": "24034d4a-2019-04-18T16:35:18Z-00003-000", "conclusion": "School Uniforms"}, {"premises": 
[{"text": "School uniforms help schools portray discipline. It keeps schools somewhat in check. Usually public schooling doesn't require uniforms, some do, while catholic schools try to keep a uniform a requirement. According to Statisticbrain.com, Parents spend roughly 1.3 billion dollars annually on school uniforms, which breaks down to about 249 dollars per parent per year. That would be much cheaper than trying to get the newest clothing per year and spending money so that the child can have a new outfit of the \"coolest styles\" each day. School uniforms also try to keep the school itself united. The uniforms help diminish economic and social barriers between students. (greatschools.org)", "stance": "PRO"}], "context": {"sourceId": "24034d4a-2019-04-18T16:35:18Z", "previousArgumentInSourceId": "24034d4a-2019-04-18T16:35:18Z-00003-000", "acquisitionTime": "2019-04-18T16:35:18Z", "discussionTitle": "School Uniforms", "sourceTitle": "Debate: School Uniforms | Debate.org", "sourceUrl": "https://www.debate.org/debates/School-Uniforms/32/", "nextArgumentInSourceId": "24034d4a-2019-04-18T16:35:18Z-00005-000"}, "id": "24034d4a-2019-04-18T16:35:18Z-00004-000", "conclusion": "School Uniforms"}, {"premises": 
[{"text": "School uniforms, in general, seem to stretch the notion of assertion over students. There may be advantages with respect to fashion conservation, but it still destroys the concept of independence and art. In reality, wearing such uniforms brings a relatively stable nation like America, more like that of Syria, where uniforms are required by students, as well as longer class days (everyculture.com). If there is not a decrease in student morality, then certainly there can be one in their artistic flare. As the sun-sentinel.com suggests, wearing \u201cuniforms stifle creativity\u201d implying that to be creative proposes to not wear them in the first place (material conditional then modus tollens). While they may have their benefits, they harm far more.", "stance": "CON"}], "context": {"sourceId": "24034d4a-2019-04-18T16:35:18Z", "previousArgumentInSourceId": "24034d4a-2019-04-18T16:35:18Z-00004-000", "acquisitionTime": "2019-04-18T16:35:18Z", "discussionTitle": "School Uniforms", "sourceTitle": "Debate: School Uniforms | Debate.org", "sourceUrl": "https://www.debate.org/debates/School-Uniforms/32/", "nextArgumentInSourceId": ""}, "id": "24034d4a-2019-04-18T16:35:18Z-00005-000", "conclusion": "School Uniforms"}, {"premises": 
[{"text": "Yes everyone can agree that animals are not evil because they do not have a higher intelligence to think about that, and we can agree that natural disasters can be considered not evil since they are not a alive thing with any form of intelligence. I would think that evil would lie with humans. And yes what is evil may be subjective in the form of small things like animals I am talking big league when it comes to evil. For example, Hitler is evil his motives may seem good at first however in the end his motives was because he was a selfish dick who wanted more than he had and he died from it, of course before his death he killed 11 MILLION people you can not justify that as good. That was plain and simple evil", "stance": "CON"}], "context": {"sourceId": "b0ddc07a-2019-04-18T12:49:56Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:49:56Z", "discussionTitle": "evil does not exist", "sourceTitle": "Debate: evil does not exist | Debate.org", "sourceUrl": "https://www.debate.org/debates/evil-does-not-exist/1/", "nextArgumentInSourceId": "b0ddc07a-2019-04-18T12:49:56Z-00005-000"}, "id": "b0ddc07a-2019-04-18T12:49:56Z-00004-000", "conclusion": "evil does not exist"}, {"premises": 
[{"text": "the Google definition of evil is \" profoundly immoral and malevolent\" and exist as \"have objective reality or being\" Evil is an idea that can not exist in the real world The idea of evil by its nature is subjective. You may think an action is evil but another person may claim it is good. For example one may believe that killing any living thing is evil, where others may say that killing animals is just part of life. Here are some questions than may arise. Who's beliefs are correct? and what if killing one things saves five others? Is an evil action always evil or can exceptions be made? and finally how gets the right to answer these questions? so evil is clearly not objective I also want to talk about volition. Most people would agree that killing is immoral. An earthquake may kill people but an earthquake is not malevolent, it has no will to kill people. Most would agree that an earthquake is not evil it has no freewill. Say some is killed by an animal for food is that animal evil? It is just following its instincts it did not relay have an active choice in the madder. People also follow there instincts and there brain reacts to outside stimulus. so if the brain controls peoples actions, and has no power over the outside world can they relay be evil or act evilly? I would say no. I also want to say morals change with time, and what one group thinks is immoral another might have no issue with, so I ask can something be evil today and not be evil in say 100 years? There is no way to measure or quantify evil, and there are a lot of grey areas about what is and is not considered evil. this lack of agreement shows the frail nature of the idea of evil, and its inability to exist in the world.", "stance": "PRO"}], "context": {"sourceId": "b0ddc07a-2019-04-18T12:49:56Z", "previousArgumentInSourceId": "b0ddc07a-2019-04-18T12:49:56Z-00004-000", "acquisitionTime": "2019-04-18T12:49:56Z", "discussionTitle": "evil does not exist", "sourceTitle": "Debate: evil does not exist | Debate.org", "sourceUrl": "https://www.debate.org/debates/evil-does-not-exist/1/", "nextArgumentInSourceId": "b0ddc07a-2019-04-18T12:49:56Z-00006-000"}, "id": "b0ddc07a-2019-04-18T12:49:56Z-00005-000", "conclusion": "evil does not exist"}, {"premises": 
[{"text": "I will accept your debate and prove that evil does exist. I look forward to what you have to say", "stance": "CON"}], "context": {"sourceId": "b0ddc07a-2019-04-18T12:49:56Z", "previousArgumentInSourceId": "b0ddc07a-2019-04-18T12:49:56Z-00005-000", "acquisitionTime": "2019-04-18T12:49:56Z", "discussionTitle": "evil does not exist", "sourceTitle": "Debate: evil does not exist | Debate.org", "sourceUrl": "https://www.debate.org/debates/evil-does-not-exist/1/", "nextArgumentInSourceId": "b0ddc07a-2019-04-18T12:49:56Z-00007-000"}, "id": "b0ddc07a-2019-04-18T12:49:56Z-00006-000", "conclusion": "evil does not exist"}, {"premises": 
[{"text": "A short debate with 3000 characters per round. I will argue evil does not exist first round acceptancesecond round arguments, define terms third round counter arguments forth round conclusion, no new arguments", "stance": "PRO"}], "context": {"sourceId": "b0ddc07a-2019-04-18T12:49:56Z", "previousArgumentInSourceId": "b0ddc07a-2019-04-18T12:49:56Z-00006-000", "acquisitionTime": "2019-04-18T12:49:56Z", "discussionTitle": "evil does not exist", "sourceTitle": "Debate: evil does not exist | Debate.org", "sourceUrl": "https://www.debate.org/debates/evil-does-not-exist/1/", "nextArgumentInSourceId": "b0ddc07a-2019-04-18T12:49:56Z-00000-000"}, "id": "b0ddc07a-2019-04-18T12:49:56Z-00007-000", "conclusion": "evil does not exist"}, {"premises": 
[{"text": "You say that evil does not exist from the points you made so this is what I will do. Lets see what you said There is no objective evil? Not true the best example I have ever heard for evil is, evil for evils sake, which means no ending purpose, just for the hell of it Like I said with the one above there is a direct point of view of evil IT does not change what people think of it does, again you have to look at it objectively which most people can not do You can infact measure evil, here is a article I found with what most would consider a accurate scale about evil http://www.npr.org... So for my final thing I just want to say, everyone can agree that good exist in the world yes? then you believe in evil and the reason why is because for good to exist there needs to be a opposite so we can know the difference. Like for light to exist then dark has to, it is the same principle. That is why evil does exist", "stance": "CON"}], "context": {"sourceId": "b0ddc07a-2019-04-18T12:49:56Z", "previousArgumentInSourceId": "b0ddc07a-2019-04-18T12:49:56Z-00007-000", "acquisitionTime": "2019-04-18T12:49:56Z", "discussionTitle": "evil does not exist", "sourceTitle": "Debate: evil does not exist | Debate.org", "sourceUrl": "https://www.debate.org/debates/evil-does-not-exist/1/", "nextArgumentInSourceId": "b0ddc07a-2019-04-18T12:49:56Z-00001-000"}, "id": "b0ddc07a-2019-04-18T12:49:56Z-00000-000", "conclusion": "evil does not exist"}, {"premises": 
[{"text": "You have yet to convince me that evil exist and I think I have made some compiling arguments against the idea of evil.I want to quickly comment on some of your last points You say Hitler did not think it was for the best, he do it because he thought aryans where better than everyone else, but those are not exclusive he could think and did think both. He wanted to have the people he thought where best to run things because if they where the best, giving them power would be for the best. Hitler also was not aryan, so he clearly was just not thinking about himself. Also on that point just because it was not best for Germany does not mean he did not think it was best for Germany.You said \"you have to look at it objective to really see if something is bad\" I agree with the sentiment, but since there is no objective bad, nothing can be called really bad. This idea also works for evil, since there is no objective evil there is nothing that is truly bad.The final thing I will say on your points, you said \"saying he was not evil is the same as saying a serial killer is not evil for murdering someone\" with this you are not wrong I would say a serial is not evil same as I would not call Hitler evil. more so in the case of serial killers, many of whom have mental disorders. I would say in cases of serial killers with a disorder it is not to different from the animal killing people, and we agreed that the animal is not evil.To bring it all together, evil is not real because1 There is no objective evil 2 Ideas of evil change and vary -This is why people who kill like Hitler are not evil, but we can agree it is tragic that the people where killed. 3 It can not be measured or Quantified", "stance": "PRO"}], "context": {"sourceId": "b0ddc07a-2019-04-18T12:49:56Z", "previousArgumentInSourceId": "b0ddc07a-2019-04-18T12:49:56Z-00000-000", "acquisitionTime": "2019-04-18T12:49:56Z", "discussionTitle": "evil does not exist", "sourceTitle": "Debate: evil does not exist | Debate.org", "sourceUrl": "https://www.debate.org/debates/evil-does-not-exist/1/", "nextArgumentInSourceId": "b0ddc07a-2019-04-18T12:49:56Z-00002-000"}, "id": "b0ddc07a-2019-04-18T12:49:56Z-00001-000", "conclusion": "evil does not exist"}, {"premises": 
[{"text": "But that's thing thing Hitler did not do it because he thought it was best, he did it because he thought that he and all who looked similar to him was better than everyone else. Yes the mass populace may say that this is bad and that is bad but you have to look at it objective to really see if something is bad .For example in the holocaust Hitler killed more than Jews he killed EVERYONE that was not a perfect arion which is why it was evil he did not do it for the best of Germany he did it because he wanted to and he thought he was better and that arions were better, so saying he was not evil is the same as saying a serial killer is not evil for murdering someone", "stance": "CON"}], "context": {"sourceId": "b0ddc07a-2019-04-18T12:49:56Z", "previousArgumentInSourceId": "b0ddc07a-2019-04-18T12:49:56Z-00001-000", "acquisitionTime": "2019-04-18T12:49:56Z", "discussionTitle": "evil does not exist", "sourceTitle": "Debate: evil does not exist | Debate.org", "sourceUrl": "https://www.debate.org/debates/evil-does-not-exist/1/", "nextArgumentInSourceId": "b0ddc07a-2019-04-18T12:49:56Z-00003-000"}, "id": "b0ddc07a-2019-04-18T12:49:56Z-00002-000", "conclusion": "evil does not exist"}, {"premises": 
[{"text": "First I would agree that what happened to the Jews in W.W.2 was tragic, and that Hitler played a huge role in that tragedy and is an undesirable human. However that does not mean that he is evil. He did what he thought was best for himself and Germany, so I argue this does not prove evil exists. I want to make a more abstract example, say there is an election, I think candidate A's views are immoral and and bad for the country, but that does not make him evil. I have my right to think candidate A is immoral but it does not make him immoral. The lack of evil does not mean that people still can't think this or that about anything. One could even think that someone is evil, but it does not make it so, same as one thinking the world is flat makes the world flat. I want to comment that just because something is not good that does not mean it is evil. Good is also very subjective and what is good for the majority may not be good for the minority and vice versa.", "stance": "PRO"}], "context": {"sourceId": "b0ddc07a-2019-04-18T12:49:56Z", "previousArgumentInSourceId": "b0ddc07a-2019-04-18T12:49:56Z-00002-000", "acquisitionTime": "2019-04-18T12:49:56Z", "discussionTitle": "evil does not exist", "sourceTitle": "Debate: evil does not exist | Debate.org", "sourceUrl": "https://www.debate.org/debates/evil-does-not-exist/1/", "nextArgumentInSourceId": ""}, "id": "b0ddc07a-2019-04-18T12:49:56Z-00003-000", "conclusion": "evil does not exist"}, {"premises": 
[{"text": "I fully welcome my opponent's unconventionality, and shall follow suit. Since my opponent has not justified his framework, not has he made positive arguments generally (as opposed to assertions), I am free to do the same. I will, in this round, present two arguments, each negating the resolution, based on two contrary assumptions (the first, that a constitution may have authority extended through time, and, the second, that a constitution cannot), such that, no matter what my opponent makes of the framework in which I am working, my conclusion is inevitable. Note that this is in direct opposition to my opponent\u2019s unwarranted decree that \u201cCon must argue that the Constitution should be a \"dead\" document to succeed\u201d \u2013 I must only argue that it should not be a living document (which includes an utterly impotent, and, therefore, de facto nonexistent constitution). I do not challenge my opponent\u2019s acceptance of \u201cnatural rights\u201d, but the exact list of rights he is accepting must be clarified before discourse may be had. So that there exists no ambiguity, I will operate with the assumption that the primary right is the Right to Autonomy, which has corollaries: the Right to Property and the Right to Self-Ownership. The Right to Autonomy states, generally, that each man has the right to exercise their own free will; the Right to Property that each man has the right to act exclusively over unclaimed material or material within his domain (this right also establishes the right to domain); the Right to Self-Ownership that each man must be treated as property of only themselves (unless they sign themselves into slavery), which, as explained, implies that they have exclusive control over their own person. If my opponent wishes to challenge any of these rights, I will present their justifications. The way my case is constructed means that, if my opponent cannot show that the Constitution is not \u201cdead\u201d, then it does not and should not have authority. Therefore, many of my opponent\u2019s arguments work towards my conclusion. To give the foundation of my argument, I present passages from Lysander Spooner\u2019s No Treason/Constitution of No Authority. Quoting the noble man on why Constitutions bind only those who signed them, and only on the terms that they signed them under: \u201cThose persons, if any, who did give their consent formally, are all dead now. Most of them have been dead forty, fifty, sixty, or seventy years. And the constitution, so far as it was their contract, died with them. They had no natural power or right to make it obligatory upon their children. It is not only plainly impossible, in the nature of things, that they could bind their posterity, but they did not even attempt to bind them. That is to say, the instrument does not purport to be an agreement between any body but \u201cthe people\u201d then existing; nor does it, either expressly or impliedly, assert any right, power, or disposition, on their part, to bind anybody but themselves. Let us see. Its language is: \u201cWe, the people of the United States (that is, the people then existing in the United States), in order to form a more perfect union, insure domestic tranquility, provide for the common defense, promote the general welfare, and secure the blessings of liberty to ourselves and our posterity, do ordain and establish this Constitution for the United States of America.\u201d It is plain, in the first place, that this language, as an agreement, purports to be only what it at most really was, viz., a contract between the people then existing; and, of necessity, binding, as a contract, only upon those then existing. In the second place, the language neither expresses nor implies that they had any right or power, to bind their \u201cposterity\u201d to live under it. It does not say that their \u201cposterity\u201d will, shall, or must live under it. It only says, in effect, that their hopes and motives in adopting it were that it might prove useful to their posterity, as well as to themselves, by promoting their union, safety, tranquility, liberty, etc.\u201d And on why those bound by it must have signed it of their own accords: \u201cThe laws holds, and reason declares, that if a written instrument is not signed, the presumption must be that the party to be bound by it, did not choose to sign it, or to bind himself by it. [...] Neither law nor reason requires or expects a man to agree to an instrument, until it is written; for until it is written, he cannot know its precise legal meaning. And when it is written, and he has had the opportunity to satisfy himself of its precise legal meaning, he is then expected to decide, and not before, whether he will agree to it or not. And if he do not THEN sign it, his reason is supposed to be, that he does not choose to enter into such a contract. The fact that the instrument was written for him to sign, or with the hope that he would sign it, goes for nothing. Where would be the end of fraud and litigation, if one party could bring into court a written instrument, without any signature, and claim to have it enforced, upon the ground that it was written for another man to sign? that this other man had promised to sign it? [...] The very judges, who profess to derive all their authority from the Constitution \u2014 from an instrument that nobody ever signed \u2014 would spurn any other instrument, not signed, that should be brought before them for adjudication. [\u2026] Moreover, a written instrument must, in law and reason, not only be signed, but must also be delivered to the party (or to some one for him), in whose favor it is made, before it can bind the party making it. The signing is of no effect, unless the instrument be also delivered. [\u2026] The Constitution was not only never signed by anybody, but it was never delivered by anybody, or to anybody's agent or attorney. It can therefore be of no more validity as a contract, then can any other instrument that was never signed or delivered.\u201d [2] Prong the First: If a Constitution is to Have Authority, it Must Not Change This is obvious by the fact that a contract is binding only insofar as it was consented to, and that \u201cprogress\u201d, no matter to what end, would obliterate the ability for the terms of a contract to be specified (and therefore it could not be agreed to \u2013 empty and tabula rasa contracts are not contracts). Prong the Second: If a Constitution Changes, and Therefore Has No Authority, it Must be Discarded My opponent\u2019s arguments mostly reject the consistency of our Constitution, and, therefore, we move to this prong. This conclusion is clearly given when one accepts that an improper contract is not binding; therefore, my opponent has shown that a living Constitution would be impotent, and, therefore, neither practically nor morally desirable. In addition, my opponent must recognise the difference between holding that a specific Constitution, by definition enduring, should be living, and that morally bankrupt Constitutions should be destroyed and replaced by More Perfect ones, and, if such replacement is impossible, just destroyed. My opponent needs to justify why the first would have been morally superior for, for example, Rome.", "stance": "CON"}], "context": {"sourceId": "a617b5f8-2019-04-18T12:37:07Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:37:07Z", "discussionTitle": "The US Constitution Should Be a Living Document", "sourceTitle": "Online Debate: The US Constitution Should Be a Living Document | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-US-Constitution-Should-Be-a-Living-Document/1/", "nextArgumentInSourceId": "a617b5f8-2019-04-18T12:37:07Z-00005-000"}, "id": "a617b5f8-2019-04-18T12:37:07Z-00004-000", "conclusion": "The US Constitution Should Be a Living Document"}, {"premises": 
[{"text": "Thanks to Shab for accepting this battle to the death debate.Untraditionally, I will not be laying out a framework for this debate yet. Instead, I am merely going to present facts this round, which I will use to make my case in the next round. Assume that my framework is natural rights; if Con doesn't contest, this is the framework we will use. Con must argue that the Constitution should be a \"dead\" document to succeed. Accordingly, these facts I present will be used in the next round to accomplish two objectives: 1) to show that the Constitution should be living, and 2) to show that the Constitution should not be dead. Because it can only be one or the other, judges should treat both types of arguments as positive arguments that advance my case. How the Founders Intended It?Significant hullabaloo is raised by some in defending the \"original\" Constitution. However, the Constitution from its inception was actually intended to be a living document, according to a significant number of its creators and ratifiers. The Constitution was not a coherent statement of ideology, outside of certain vague commitments to liberty. It was the product of compromise (1). Specifically, the compromise was between Federalists and Anti-Federalists. The Anti-Federalists would find camaraderie among the originalists today. The Federalists included John Marshall, a delegate to the Virginia convention to ratify the Constitution, and the fourth Supreme Court justice, responsible for the creation of judicial review (2). It is important to note that judicial review stems from no explicit constitutional authority authority whatsoever--it is truly one of the first and most famous examples of the living constitution, far before the phrase was coined. We can indeed see this same evidence of two interpretations of the constitution in the debate over the Repeal Act in 1803--\"[T]he Federalists urged that the constitutionality of the Repeal Act be referred to the Supreme Court. The Republicans responded that the people, not the courts, were the judges of the constitutionality of acts of Congress\" (2, pg. 313). Furthermore, \"Only 11 of the 55 delegates to the Constitutional Convention, according to Madison's notes, expressed an opinion on the desirability of judicial review. Of those that did so, nine generally supported the idea and two opposed\" (3) We'll return to Justice Marshall later, but for now it is enough to say that originalism was not the doctrine of the Founders. I will explain the importance of this in Round 2. Judicial Review--In Defense of Liberty The GPO has published a handy-dandy list of things deemed unconstitutional by the Supreme Court (4). Of particular note are cases 150, 144, 140, and 133. I will not use them now, but I have acknowledged that as a courtesy to my opponent. The fundamental fact about rights is that, by definition, they cannot be subjected to a vote. Either they exist, or they do not exist, and woe be to the positivist that ascribes only the \"rights\" they like to the people they like--if rights are mutable, they are not rights. A dead constitution necessarily entails that we rewind our conceptions of rights, and of morality, to an earlier, worse time. More than just judicial review, the living constitution approach ensures that the Constitution is a document worthy of respect. The law is not an end, it is a means to the end of the public good. There is no quality of law that gives it an intrinsic utility or moral worth. Even the law of a religious society with religious law is worthless if the law is not followed. To the extent that the law protects the public welfare, it is worthy of praise; to the extent that it damages the public welfare, it is worthy of scorn. One of the great successes of the Living Constitution recently has been Obergefell v. Hodges. In that case, the Supreme Court struck down bans on gay marriage because of the Due Process and Equal Process clauses (5). Both clauses clearly were not meant to apply to gay marriage, and it is doubtful the Founders would have supported gay marriage. Yet, because of the actions of the Supreme Court, gay marriage is legal, and it is guaranteed to remain legal. No legislature can change that. The Living Constitution approach has successfully ensured that the Constitution remains a document worthy of respect that preserves the rights of the people. Rome Quite the segue, eh? This section demonstrates the harm caused when constitutions--in this case, the unwritten Roman Constitution--are insufficient to provide for the people. The beginning of the end of the Roman Republic is generally traced to the tribunate of Tiberius Gracchus (6, pg. 144). Rome was in dire straits. The poor filled the streets of Rome, and wealth continued to be concentrated in the hands of a few (pg. 145). Tiberius pushed for land reform. Tribunes, as it happened, all had the power to unilaterally veto any proposal, and one by the name of Marcus Octavius did just that (146-147). The common people wanted reform (147). The law was intransigent. The natural response? Tiberius convinced the assembly to eject Octavius from office, a step with no legal precedent (147). For his trouble, Tiberius was murdered by the pontifex maximus and a mob of senators and retainers (147). This set the stage for enduring conflict between two camps--the populares and the optimates--with the former relying on popular support to pass reforms and the latter relying on senatorial support to promote stability (153). The clear issue is that there was a dichotomy between the two, when there shouldn't have been a dichotomy. Choosing between terrible law and lawless reform is not a choice. The populares largely gave up on the law altogether, and the optimates failed miserably in their attempts to restore the Republic. A dead constitution goes the way of the optimates--into extinction and irrelevance. It can preserve no freedom in the long run, because it preserves only itself. A living constitution, on the other hand, would have bypassed many of the problems traditionalist Rome had with the populares. It would have enabled Tiberius and others to enact the will of the majority while preserving the rest of the Roman institutions. Attempting reforms under a dead constitution is like attempting a surgery with a battleaxe. You'll get the problem area cut out just fine--and a few other vital organs while you're at it. The scalpel of the living constitution is necessary to preserve this stability.ConclusionIn this round, I demonstrated several strengths of a living constitution, and provided necessary historical context for understanding my case. A living constitution more effectively protects liberties, more effectively allows for reform, and was favored by a good number of the Founders.Sources http://law2.umkc.edu... John Marshall by Jean Smith http://law2.umkc.edu... https://www.gpo.gov... https://www.oyez.org... The Romans: From Village to Empire by Boatwright et al.", "stance": "PRO"}], "context": {"sourceId": "a617b5f8-2019-04-18T12:37:07Z", "previousArgumentInSourceId": "a617b5f8-2019-04-18T12:37:07Z-00004-000", "acquisitionTime": "2019-04-18T12:37:07Z", "discussionTitle": "The US Constitution Should Be a Living Document", "sourceTitle": "Online Debate: The US Constitution Should Be a Living Document | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-US-Constitution-Should-Be-a-Living-Document/1/", "nextArgumentInSourceId": "a617b5f8-2019-04-18T12:37:07Z-00006-000"}, "id": "a617b5f8-2019-04-18T12:37:07Z-00005-000", "conclusion": "The US Constitution Should Be a Living Document"}, {"premises": 
[{"text": "I accept.", "stance": "CON"}], "context": {"sourceId": "a617b5f8-2019-04-18T12:37:07Z", "previousArgumentInSourceId": "a617b5f8-2019-04-18T12:37:07Z-00005-000", "acquisitionTime": "2019-04-18T12:37:07Z", "discussionTitle": "The US Constitution Should Be a Living Document", "sourceTitle": "Online Debate: The US Constitution Should Be a Living Document | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-US-Constitution-Should-Be-a-Living-Document/1/", "nextArgumentInSourceId": "a617b5f8-2019-04-18T12:37:07Z-00007-000"}, "id": "a617b5f8-2019-04-18T12:37:07Z-00006-000", "conclusion": "The US Constitution Should Be a Living Document"}, {"premises": 
[{"text": "R1 is for acceptance only; no new arguments in the last round. Other than that, everything (excluding blatantly anti-debate practices like Google Doc links to avoid the character limit) is fair game.Definitions\"Should\" implies moral desirability.A \"living constitution\" is one that \" . . . changes over time, and adapts to new circumstances, without being formally amended\" (1). Generally, this interpretation is opposed to originalism, which states that \"those who make, interpret, and enforce the law ought to be guided by the meaning of the United States Constitution\u2014the supreme law of the land\u2014as it was originally written\" (2).Sources 1. http://www.law.uchicago.edu...2. http://www.heritage.org...", "stance": "PRO"}], "context": {"sourceId": "a617b5f8-2019-04-18T12:37:07Z", "previousArgumentInSourceId": "a617b5f8-2019-04-18T12:37:07Z-00006-000", "acquisitionTime": "2019-04-18T12:37:07Z", "discussionTitle": "The US Constitution Should Be a Living Document", "sourceTitle": "Online Debate: The US Constitution Should Be a Living Document | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-US-Constitution-Should-Be-a-Living-Document/1/", "nextArgumentInSourceId": "a617b5f8-2019-04-18T12:37:07Z-00000-000"}, "id": "a617b5f8-2019-04-18T12:37:07Z-00007-000", "conclusion": "The US Constitution Should Be a Living Document"}, {"premises": 
[{"text": "what a clown", "stance": "CON"}], "context": {"sourceId": "a617b5f8-2019-04-18T12:37:07Z", "previousArgumentInSourceId": "a617b5f8-2019-04-18T12:37:07Z-00007-000", "acquisitionTime": "2019-04-18T12:37:07Z", "discussionTitle": "The US Constitution Should Be a Living Document", "sourceTitle": "Online Debate: The US Constitution Should Be a Living Document | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-US-Constitution-Should-Be-a-Living-Document/1/", "nextArgumentInSourceId": "a617b5f8-2019-04-18T12:37:07Z-00001-000"}, "id": "a617b5f8-2019-04-18T12:37:07Z-00000-000", "conclusion": "The US Constitution Should Be a Living Document"}, {"premises": 
[{"text": "Con is wrong, but I've been stuck away from a computer for the past two days and I can't respond in time. I'm posting to avoid the forfeit glitch.For now, I concede. Hopefully we can do this again some time--I have some major fixes I made to my argument and I've learned not doing arguments in the first round was a poor strategy, lol.GG WP", "stance": "PRO"}], "context": {"sourceId": "a617b5f8-2019-04-18T12:37:07Z", "previousArgumentInSourceId": "a617b5f8-2019-04-18T12:37:07Z-00000-000", "acquisitionTime": "2019-04-18T12:37:07Z", "discussionTitle": "The US Constitution Should Be a Living Document", "sourceTitle": "Online Debate: The US Constitution Should Be a Living Document | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-US-Constitution-Should-Be-a-Living-Document/1/", "nextArgumentInSourceId": "a617b5f8-2019-04-18T12:37:07Z-00002-000"}, "id": "a617b5f8-2019-04-18T12:37:07Z-00001-000", "conclusion": "The US Constitution Should Be a Living Document"}, {"premises": 
[{"text": "On Framework Note, here, that my opponent claims to have accepted my list of rights. Afterwards, he argues against the primacy of autonomy (saying that it must be compromised in the advance of something \u201cgreater\u201d). He must have been very confused; there is no other explanation for this massive lapse in understanding. I specifically noted that the Right to Autonomy was the \u201cprimary right\u201d, and other rights were corollaries. Given that my opponent has still presented no justification for his framework except for saying, descriptively, that certain things are \u201cjust\u201d or \u201crespectful of dignity\u201d (which my opponent seems to believe counts as proving it so), there is absolutely no reason to accept the \u201cappended\u201d rights he tries to tack onto my own framework. Indeed, the very fact that he ACCEPTS my framework and then argues against its fundamental nature should be enough to discredit his attempts at consistency. The question one must first ask in this debate is \"By what standard am I to pass moral judgement?\u201d I pose one simple challenge to both my opponent and the reader: find any answer which does not, at least implicitly, require autonomy of the Will. You will find that you cannot. This being so, it is clear that, unless my opponent decides to finally offer a positive argument, my a priori true position must be accepted prima facie. Defence1. Consent of the Governed Quoting Ayn Rand: \u201cA right is the sanction of independent action. A right is that which can be exercised without anyone\u2019s permission. If you exist only because society permits you to exist\u2014you have no right to your own life. A permission can be revoked at any time. If, before undertaking some action, you must obtain the permission of society\u2014you are not free, whether such permission is granted to you or not. Only a slave acts on permission. A permission is not a right.\u201d It should be clear that I am not arguing that justice is \u201cup to a vote\u201d, or whatever other ridiculous position my opponent wishes to paint me as holding; justice is the protection of consensual relations and the destruction of all others. This is much different \u2013 justice is not \u201cmajority rules\u201d or arbitrary under my theory, but, rather, justice itself is the principle of free association with the world and others. This is why my opponent\u2019s rant about how \u201cWhat grants the Constitution legitimacy is not consent; it is its protection of the rights of the people\u201c falls flat; that which professes to protect rights cannot itself be a slavemaster. Thus, my opponent\u2019s strawman is burnt to a crisp. The point made by my opponent about \u201cpracticality\u201d is also worthless; is the unjust, then, to become just because it is expedient? I see no reason why one cannot consent to everything done to them; my opponent has a totally unjustified pessimism towards freedom. Also, I do fully believe that starving is oftentimes consensual. I have no problem biting the bullet; it\u2019s your job to show why I\u2019m wrong even if I do get around your silly reductios. Moving to another of my opponent\u2019s scattered chains of twisted logic, he takes for granted that doing \u201cbeneficial\u201d things is never unjust. This, while literally true, attempts to smuggle something past the reader: it assumes that non-beneficial actions actually are, in order to prove their moral acceptability. This is a ruse. He says himself that the reason the theft of the apple is a crime is the absence of consent. There are no two ways about this: Pro has unequivacly conceded that a possible distinguishing factor of a criminal act, as opposed to any other act, is a lack of consent. This, in itself, torpedoes the argument that consensual action is not an end in itself (and also the idea that \u201ckind things\u201d are always just). If that done without consent is criminal (and therefore unjust), and benevolent actions are always just, nonconsensual actions must always be unbeneficial. Q.E.D. I leave you with this unjustified, out-of-context segment of Robert Nozick (Anarchy, State, and Utopia is very relevant here) that should, in itself, be just as weighty as my opponent\u2019s unjustified, out of context segments of Dworkin, and far weightier when taking into account my positive arguments for my framework: \u201cPolitical philosophy is concerned only with certain ways that persons may not use others; primarily, physically aggressing against them, A specific side constraint upon action toward others expresses the fact that others may not be used in the specific ways the side constraint excludes, Side constraints express the inviolability of others, in the ways they specify, These modes of inviolability are expressed by the following injunction: 'Don't use people in specified ways,' An end-state view, on the other hand. would express the view that people are ends and not merely means (if it chooses to express this view at all), by a different injunction: 'Minimize the use in specified ways of persons as means.' Following this precept itself may involve using someone as a means in one of the ways specified, Had Kant held this view, he would have given the second formula of the categorical imperative as, 'So act as to minimize the use of humanity simply as a means,' rather than the one he actually used: 'Act in such a way that you always treat humanity, whether in your own person or in the person of any other, never simply as a means, but always at the same time as an end. Side constraints express the inviolability of other persons, But why may not one violate persons for the greater social good? Individually, we each sometimes choose to undergo some pain or sacrifice for a greater benefit or to avoid a greater harm: we go to the dentist to avoid worse suffering later; we do some unpleasant work for its results; some persons diet to improve their health or looks; some save money to support themselves when they are older. In each case, some cost is borne for the sake of the greater overall good, Why not, similarly, hold that some persons have to bear some costs that benefit other persons more, for the sake of the overall social good? But there is no social entity with a good that undergoes some sacrifice for its own good. There are only individual people, different individual people, with their own individual lives. Using one of these people for the benefit of others, uses him and benefits the others. Nothing more. What happens is that something is done to him for the sake of others. Talk of an overall social good covers this up. (Intentionally?) To use a person in this way does not sufficiently respect and take account of the fact that he is a separate person, that his is the only life he has. He does not get some overbalancing good from his sacrifice, and no one is entitled to force this upon him-least of all a state or government that claims his allegiance (as other individuals do not) and that therefore scrupulously must be neutral between its citizens.\"2. Rome (An Exercise in Inconsequentialism) My opponent makes the rather unconvincing argument that, had the Romans made a new Constitution, it would likely itself have been in opposition to liberty, and thus the proper thing to do is not to make a new Constitution. The problem is obvious: I did not advocate for the creation of any Constitution, only a Constitution of a certain\u2026 constitution. Unless my opponent is fully committed to the idea that it is physically and logically impossible that such a Constitution be created, he must admit that it is possible, and thus relevant to the moral discourse. If this is done, it is clear that, of the choices, a new and truly just Constitution would be the obvious best. In conclusion, I wish the reader to keep in mind that my opponent constantly appeals to dignity. I ask: What is more dignified? Self-determination or subjugation? To quote, again, Senpai Nozick: \u201cThe minimal state treats us as inviolate individuals, who may not be used in certain ways by others as means or tools or instruments or resources; it treats us as persons having individual right with the dignity this constitutes. Treating us with respect by respecting our rights, it allows us, individually or with whom we please, to choose our life and to realize our ends and our conception of ourselves, insofar as we can, aided by the voluntary cooperation of other individuals possessing the same dignity. How dare any state or group of individuals do more. Or less.\u201d", "stance": "CON"}], "context": {"sourceId": "a617b5f8-2019-04-18T12:37:07Z", "previousArgumentInSourceId": "a617b5f8-2019-04-18T12:37:07Z-00001-000", "acquisitionTime": "2019-04-18T12:37:07Z", "discussionTitle": "The US Constitution Should Be a Living Document", "sourceTitle": "Online Debate: The US Constitution Should Be a Living Document | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-US-Constitution-Should-Be-a-Living-Document/1/", "nextArgumentInSourceId": "a617b5f8-2019-04-18T12:37:07Z-00003-000"}, "id": "a617b5f8-2019-04-18T12:37:07Z-00002-000", "conclusion": "The US Constitution Should Be a Living Document"}, {"premises": 
[{"text": "I accept Con's list of rights, but I will also add a list of my own. The exhaustive list of rights is everything that is necessary to provide equal respect and concern for all citizens. According to Ronald Dworkin (Justice for Hedgehogs), \"Someone's total freedom is his power to act in whatever way he might wish, unimpeded by constraints or threats . . . His negative liberty is the area of his freedom that a political community cannot take away without injuring him in a special way . . .\" (366). The distinction between the two is important. Borrowing from a secondary source,Dworkin believes that a right to liberty in general is too vague to be meaningful. However, certain specific liberties such as freedom of speech, freedom of worship, rights of association, and of personal and sexual relations, do require special protection against governmental interference. This is not because these preferred liberties have some special substantive or inherent value (as most rights philosophers hold), but because of a kind of procedural impediment that these preferred liberties might face. The impediment is that if those liberties were left to a utilitarian calculation, that is, an unrestricted calculation of the general interest, the balance would be tipped in favor of restrictions. . . . Dworkin says that if a vote were truly utilitarian, then all voters would desire the liberties for themselves, and the liberties would be protected under a utilitarian calculation. However, a vote on these liberties would not be truly utilitarian nor would it afford equal concern about and respect for liberties solely by reflecting personal wants or satisfactions of individuals and affording equal concerns to others . . . because [of] external preferences, such as prejudice and discrimination against other individuals deriving from the failure to generally treat other persons as equals . . . These external preferences would corrupt utilitarianism by causing the individual to vote against assigning liberties to others. Accordingly, the liberties that must be protected against such external preferences must be given a preferred status. By doing so, society can protect the fundamental right of citizens to equal concern and respect because it prohibits \"decisions that seem, antecedently, likely to have been reached by virtue of the external components of the preferences democracy reveals.\" (The Philosophic Foundations of Human Rights, Jerome Shestack, Human Rights Quarterly 20.2: 201-234) Con's first point deals with liberty of contract. His argument basically boils down to the \"Contract? I never signed a contract!\" shtick, and you shouldn't buy it for a number of reasons. First, the principle that liberty is inviolable overrides consent--in other words, rights cannot be subjected to a vote, for the simple reason that if they can be revoked by a simple majority vote, they aren't really rights. Second, consent of the governed is not valuable as an end, but a means to an end. Suppose a woman opposes restrictions on abortion until fetal viability, but the state they reside in institutes waiting periods, requires consent of parents/the court, etc. They did not consent to those restrictions being placed upon people. Even if she are in the government itself, it cannot be said that the women \"consented\" to such restrictions. The sense of consent that Con uses is this broad sense, in which every person must consent to every single law they live under and every condition that would potentially infringe on their freedom, and it is a total fantasy--there is zero possibility of ever achieving broad consent like that. Even in the state of nature, the fantasy land where everyone voluntarily consents to contracts, Con cannot pretend that people \"consent\" to starvation, for instance. If we accept that consent of the governed is thus not a right, then we have destroyed our own framework that we agreed to. The only solution is to change the way we view our terms. If I have an apple, for instance, and a thief takes it without my permission, what is the crime? The crime in itself cannot be my lack of consent; the crime is the theft of the apple, and the lack of consent is why it is a crime. However, say a random stranger, in an act of kindness, slips $20 into my coat. I did not consent to that, but was any crime committed? After all, I did not consent to this action performed on me. Consent of the governed is a means to the end of the protection of liberty--it is not an end in itself. It does not matter that Americans today did not sign the Constitution. If one were to sign a regular contract, ignorant of some of the provisions, and it turns out that those provisions are actually favorable to the ignorant person, there is no injustice. What grants the Constitution legitimacy is not consent; it is its protection of the rights of the people. As Dworkin notes, \" . . . a collective decision to impose a duty not to kill and to threaten a serious sanction for any violation is in itself an insult to the dignity of subjects. On the contrary, your dignity as an equal citizen requires that government protect you in this way. It is not demeaning . . . to accept that a majority of your fellow citizens has the right to fix traffic rules and enforce the rules they fix, provided that the rules . . . are not wicked or desperately foolish\" (Dworkin 367). With this in mind, we must devise a different analysis from what Con has suggested. The measure of any governmental system is not whether it is completely consensual, but whether it is just, and by extension, whether it protects individual liberties. Con's argument is wholly based on contract language, which I have debunked, but his alternatives seem to be meaningless when it comes to protecting liberty--destroying and replacing Constitutions in itself carries no inherent procedural benefit. A Living Constitution does. As Dworkin noted, democratic utilitarian calculations and votes on rights are inherently unjust because of discrimination against others, so the rights cannot be put to a vote. They must be protected by an independent institution--the Supreme Court. Rehashing constitutions every few years or abolishing the constitution is merely a more complicated form of the tyranny of the majority. Extend Obergefell v. Hodges as an example of protection of rights thanks to the Living Constitution. Extend judicial review as another example. Since Con asked me to justify why a living constitution would be superior to a new constitution in Rome, I'll respond to that. The reason is as simple as that a new constitution was impossible to create. As I said last round, there was \"enduring conflict between two camps--the populares and the optimates--with the former relying on popular support to pass reforms and the latter relying on senatorial support to promote stability (153). The clear issue is that there was a dichotomy between the two, when there shouldn't have been a dichotomy. Choosing between terrible law and lawless reform is not a choice. The populares largely gave up on the law altogether, and the optimates failed miserably in their attempts to restore the Republic.\" Had new constitutions been made, they would have inevitably slanted toward the more-numerous populares, who were the epitome of majoritarian, as evidenced by the many mobs that they formed to kill political leaders and kick people out of the Senate and all sorts of other fun things (sarcasm). If I haven't shown that a LC would be better, I've at least shown that creating a new Constitution or leaving the dead one would have been a lot worse.", "stance": "PRO"}], "context": {"sourceId": "a617b5f8-2019-04-18T12:37:07Z", "previousArgumentInSourceId": "a617b5f8-2019-04-18T12:37:07Z-00002-000", "acquisitionTime": "2019-04-18T12:37:07Z", "discussionTitle": "The US Constitution Should Be a Living Document", "sourceTitle": "Online Debate: The US Constitution Should Be a Living Document | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-US-Constitution-Should-Be-a-Living-Document/1/", "nextArgumentInSourceId": ""}, "id": "a617b5f8-2019-04-18T12:37:07Z-00003-000", "conclusion": "The US Constitution Should Be a Living Document"}, {"premises": 
[{"text": "all points should be given to me.", "stance": "CON"}], "context": {"sourceId": "a99a31aa-2019-04-18T16:24:33Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T16:24:33Z", "discussionTitle": "ronaldo is a bad player", "sourceTitle": "Debate Issue: ronaldo is a bad player | Debate.org", "sourceUrl": "https://www.debate.org/debates/ronaldo-is-a-bad-player/1/", "nextArgumentInSourceId": "a99a31aa-2019-04-18T16:24:33Z-00001-000"}, "id": "a99a31aa-2019-04-18T16:24:33Z-00000-000", "conclusion": "ronaldo is a bad player"}, {"premises": 
[{"text": "He's very good. great scramble and aim is good.", "stance": "CON"}], "context": {"sourceId": "a99a31aa-2019-04-18T16:24:33Z", "previousArgumentInSourceId": "a99a31aa-2019-04-18T16:24:33Z-00000-000", "acquisitionTime": "2019-04-18T16:24:33Z", "discussionTitle": "ronaldo is a bad player", "sourceTitle": "Debate Issue: ronaldo is a bad player | Debate.org", "sourceUrl": "https://www.debate.org/debates/ronaldo-is-a-bad-player/1/", "nextArgumentInSourceId": "a99a31aa-2019-04-18T16:24:33Z-00002-000"}, "id": "a99a31aa-2019-04-18T16:24:33Z-00001-000", "conclusion": "ronaldo is a bad player"}, {"premises": 
[{"text": "He's a very well known player across the world. having almost all the league records and he's has very great strength, agility, and good at crossing players up.", "stance": "CON"}], "context": {"sourceId": "a99a31aa-2019-04-18T16:24:33Z", "previousArgumentInSourceId": "a99a31aa-2019-04-18T16:24:33Z-00001-000", "acquisitionTime": "2019-04-18T16:24:33Z", "discussionTitle": "ronaldo is a bad player", "sourceTitle": "Debate Issue: ronaldo is a bad player | Debate.org", "sourceUrl": "https://www.debate.org/debates/ronaldo-is-a-bad-player/1/", "nextArgumentInSourceId": "a99a31aa-2019-04-18T16:24:33Z-00003-000"}, "id": "a99a31aa-2019-04-18T16:24:33Z-00002-000", "conclusion": "ronaldo is a bad player"}, {"premises": 
[{"text": "ronaldo is bad", "stance": "PRO"}], "context": {"sourceId": "a99a31aa-2019-04-18T16:24:33Z", "previousArgumentInSourceId": "a99a31aa-2019-04-18T16:24:33Z-00002-000", "acquisitionTime": "2019-04-18T16:24:33Z", "discussionTitle": "ronaldo is a bad player", "sourceTitle": "Debate Issue: ronaldo is a bad player | Debate.org", "sourceUrl": "https://www.debate.org/debates/ronaldo-is-a-bad-player/1/", "nextArgumentInSourceId": ""}, "id": "a99a31aa-2019-04-18T16:24:33Z-00003-000", "conclusion": "ronaldo is a bad player"}, {"premises": 
[{"text": "I'm glad you challenged me to this debate. I will try to be as respectful as possible when making my position clear. \"Just as support for women\"s suffrage was on the rise by the 1910s, there were equally as vehement opponents to those expanded rights. The anti-suffragist movement based its objections on several points that adhered strongly to the stability of civilization and the traditional roles of women. On March 22, 1914, the anti-suffragist Grace Duffield Goodwin laid out several commandments for rejecting the right to vote in a column in the New York Tribune \" and in listicle form, no less. These points are derived from a 141-page treatise she penned entitled Anti-Suffrage: Ten Good Reasons which you can read at the Internet Archives. (One example from the book \" Chapter One: The Ballot Is Not A Right)\" 1) \"Because the basis of government is force \" its stability rests upon its physical power to enforce its laws; therefore it is inexpedient to give the vote to woman. Immunity from service in executing the law would make most women irresponsible voters.\" Women were not allowed to serve in juries or in the Armed Forces in 1914, and very few sought out roles in traditional law enforcement. Goodwin\"s thinking is that if women can\"t actually enforce the laws, they should not be able to determine the laws. 2) \"Because the suffrage is not a question of right or of justice, but of policy and expediency; and if there is no question of right or of justice, there is no case of woman suffrage.\" Goodwin echoes the feelings of many Americans back then that the right to vote and to elect leaders was not a fundamental right of Americans. Keep in mind that just 125 years before her, many believed that only land-holding white educated men should have the right to vote. 3) \"Because it is the demand of a minority of women, and the majority of women protest against it.\" And really, Goodwin argues, women don\"t really want the vote anyway. Goodwin thankfully avoids mentioning many of the offensive characteristics suffragists supposedly possessed. 4) \"Because it means simply doubling the vote, and especially the undesirable and corrupt vote, of our large cities.\" Voting procedures in America were already so distorted by corrupt political machines, adding voices to this mix would only make it worse. Keep in mind that political machines were still greatly in control in most places in the United States, locally and nationally. Swelling the numbers of voters would only give machines like Tammany Hall further opportunities to corrode the process. (As for the \"undesirable\" vote, I believe Mrs. Goodwin\"s classism is shining through here.) These are just some of his arguments-- and I'm sure you can agree, they seem fairly sound. However, one must consider that there's a biological part to all of this. Women are naturally going to vote for what they subconciously believe to be the 'stronger', more 'dominant' party. This is why shotgun-styled advertisements (like what we saw this year in the elections-- with Hillary constantly buying out advertisement lots for her own agenda) work particularly well on this group. Minority women, especially, seem to be prone to the ill effects of targeted advertisements, and is the main consumer of these 'brands'. It's the same throughout history, and it has always been that way-- not because of some evil patriarchal society that seemingly wants to keep women down, no, it's simple biology and nature at that. Women have their place and so do men. Furthermore: 5) \"Because the great advance of women in the last century \" moral, intellectual and economic \" has been made without the vote; which goes to prove that is it not needed for their further advancement along the same lines.\" Women can simply piggyback upon the decisions made by men on their ascent through professional circles. Many are already benefiting greatly from this adjacency. So why change anything? 6) \"Because women now stand outside politics, and therefore are free to appeal to any party in matters of education, charity and reform.\" Mrs. Goodwin dances around a salient point here \" the idea that being outside of politics allows somebody to get things done that would be impossible within the constraints of government. Of course, this isn\"t a justification for simply women; today many choose the sidelines as a place to affect change. 7) \"Because the ballot has not proved a cure-all for existing evils with men, and we find no reason to assume that it would be more effectual with women.\" She\"s being accidentally radical here with the notion that because it\"s so broken, why even bother participating in it? We all think a version of this every year we go to the polls. It\"s the universal notion of my vote doesn\"t matter. Mrs Goodwin uses it here as a justification of avoiding the process entirely. ___________________________________________________________________________________________________ The ballot, as has been said, is not a right. It is an honor to be given the right to vote, and should any party not have the guts or the brains to live up to such a task, that honor should be relinquished.", "stance": "CON"}], "context": {"sourceId": "32ec86bf-2019-04-18T12:39:11Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:39:11Z", "discussionTitle": "Women Should have rights.", "sourceTitle": "Debate Topic: Women Should have rights. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Women-Should-have-rights./1/", "nextArgumentInSourceId": "32ec86bf-2019-04-18T12:39:11Z-00001-000"}, "id": "32ec86bf-2019-04-18T12:39:11Z-00000-000", "conclusion": "Women Should have rights."}, {"premises": 
[{"text": "You may have the first argument.", "stance": "PRO"}], "context": {"sourceId": "32ec86bf-2019-04-18T12:39:11Z", "previousArgumentInSourceId": "32ec86bf-2019-04-18T12:39:11Z-00000-000", "acquisitionTime": "2019-04-18T12:39:11Z", "discussionTitle": "Women Should have rights.", "sourceTitle": "Debate Topic: Women Should have rights. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Women-Should-have-rights./1/", "nextArgumentInSourceId": ""}, "id": "32ec86bf-2019-04-18T12:39:11Z-00001-000", "conclusion": "Women Should have rights."}, {"premises": 
[{"text": "We need to establish that I am against real-world, real-life payment, a free-day and the option of attending school. I am NOT against extra credit, or 'teacher dollars' in most cases. What we need to distinguish is what we're talking about when we say 'reward'. Is it money? Or is it something a teacher comes up with like 'teacher dollars'? Figure this out before we get to real debating. If a reward is anything in general then I don't think any rational person has an extreme 'Yes' or 'No' answer.", "stance": "CON"}], "context": {"sourceId": "3b334439-2019-04-18T14:16:24Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T14:16:24Z", "discussionTitle": "Should Students Be Rewarded To Go To School", "sourceTitle": "Debate: Should Students Be Rewarded To Go To School | Debate.org", "sourceUrl": "https://www.debate.org/debates/Should-Students-Be-Rewarded-To-Go-To-School/1/", "nextArgumentInSourceId": "3b334439-2019-04-18T14:16:24Z-00001-000"}, "id": "3b334439-2019-04-18T14:16:24Z-00000-000", "conclusion": "Should Students Be Rewarded To Go To School"}, {"premises": 
[{"text": "I have learned as a student that when students are rewarded they work towards getting the reward over and over. My teacher is using a method where she would give out teacher dollars to the students at the top of the class and for doing an assignment and getting full marks and even perfect attendance. right now there is a battle for who has the most teacher dollars in the class which means that in all our marks that are being recorded no one in my entire class of 25 kids has any marks below half.", "stance": "PRO"}], "context": {"sourceId": "3b334439-2019-04-18T14:16:24Z", "previousArgumentInSourceId": "3b334439-2019-04-18T14:16:24Z-00000-000", "acquisitionTime": "2019-04-18T14:16:24Z", "discussionTitle": "Should Students Be Rewarded To Go To School", "sourceTitle": "Debate: Should Students Be Rewarded To Go To School | Debate.org", "sourceUrl": "https://www.debate.org/debates/Should-Students-Be-Rewarded-To-Go-To-School/1/", "nextArgumentInSourceId": "3b334439-2019-04-18T14:16:24Z-00002-000"}, "id": "3b334439-2019-04-18T14:16:24Z-00001-000", "conclusion": "Should Students Be Rewarded To Go To School"}, {"premises": 
[{"text": "Just by saying that we don't have a choice doesn't mean we should get a tangible reward. Education in itself is a reward. Look at the long-term benefits. You go to school, you go to college, you graduate either get a job or go on for further education. That gives you a reward. Rewarding students physically is just not a good idea because there is no single flat physical gift. Letting people do whatever they want is not an option due to legal liabilities. Money, how much? Where's it coming from?", "stance": "CON"}], "context": {"sourceId": "3b334439-2019-04-18T14:16:24Z", "previousArgumentInSourceId": "3b334439-2019-04-18T14:16:24Z-00001-000", "acquisitionTime": "2019-04-18T14:16:24Z", "discussionTitle": "Should Students Be Rewarded To Go To School", "sourceTitle": "Debate: Should Students Be Rewarded To Go To School | Debate.org", "sourceUrl": "https://www.debate.org/debates/Should-Students-Be-Rewarded-To-Go-To-School/1/", "nextArgumentInSourceId": "3b334439-2019-04-18T14:16:24Z-00003-000"}, "id": "3b334439-2019-04-18T14:16:24Z-00002-000", "conclusion": "Should Students Be Rewarded To Go To School"}, {"premises": 
[{"text": "Students should be paid to go to school because we do not have a choice as to whether or not we can go yet teachers decide to beome teachers. Teachers get paid a large sum of money and although our reward as students is our education, to prepare our selves for our future, we should be rewarded with more of a physical treatment such as money, a free day of just not having to go to school at all or being allowed to do whatever we want.", "stance": "PRO"}], "context": {"sourceId": "3b334439-2019-04-18T14:16:24Z", "previousArgumentInSourceId": "3b334439-2019-04-18T14:16:24Z-00002-000", "acquisitionTime": "2019-04-18T14:16:24Z", "discussionTitle": "Should Students Be Rewarded To Go To School", "sourceTitle": "Debate: Should Students Be Rewarded To Go To School | Debate.org", "sourceUrl": "https://www.debate.org/debates/Should-Students-Be-Rewarded-To-Go-To-School/1/", "nextArgumentInSourceId": ""}, "id": "3b334439-2019-04-18T14:16:24Z-00003-000", "conclusion": "Should Students Be Rewarded To Go To School"}, {"premises": 
[{"text": "My opponent mentioned that the most frequent causes of fatal car crashes is daydreaming. To support their claim, my opponent provided statistics that date back to 2013 which was a time where technology had just taken a leap. As stated by Alistair Charlton, a reporter at International Business times in 2014, 2013 was, \"...the year existing technology took huge, game-changing leaps forward\". In 2013, phones and such technology was just being beginning to evolve into what it is today. Today, technology has become more incorporated in our daily routines which is why, as stated by Julie Luhrsen, one of the attorneys of Luhrsen Goldberg Attorneys At Law in 2017, \"People who use their cell phones to talk or text while driving are by far the most common reason for distracted driving accidents. In fact, the National Safety Council estimates that 26% of all car crashes involve cell phones\". My opponent utilized the same source I mentioned and stated that there are many other causes of fatal crashes not just texting. Luhrsen did state this but my opponent failed to incorporate the rest of Luhrsen's statement, \"...cell phones to talk or text while driving are by far the most common reason for distracted driving accidents\". This validates my claim that texting and driving should not be allowed or in other words, people should not text and drive, because it creates a major distraction to the driver and not only puts their own life at risk but of those around them. Therefore, people should not text and drive. https://www.lginjuryfirm.com... https://www.ibtimes.co.uk...", "stance": "PRO"}], "context": {"sourceId": "a8803c78-2019-04-18T11:28:17Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T11:28:17Z", "discussionTitle": "People should not text and drive.", "sourceTitle": "Debate: People should not text and drive. | Debate.org", "sourceUrl": "https://www.debate.org/debates/People-should-not-text-and-drive./1/", "nextArgumentInSourceId": "a8803c78-2019-04-18T11:28:17Z-00002-000"}, "id": "a8803c78-2019-04-18T11:28:17Z-00001-000", "conclusion": "People should not text and drive."}, {"premises": 
[{"text": "My opponent stated that texting and driving is a major distraction to drivers, however, texting is not the biggest or most fatal distraction. According to Jack Benton, an environment, safety, and health specialist, from Safety News, in a 2013 article, 62% of fatal car crashes were caused by drivers simply being lost in thought or daydreaming. While cell phone use did cause 12% of fatal car accidents, it is far less than the most frequent cause, daydreaming. Texting while driving is also not the only distraction a driver way face when behind the wheel. According to Julie Luhrson, an injury defense attorney, stated in her 2017 article, drivers can be distracted by numerous causes such as noisy children, GPS, and music. Going by my opponent's logic, all of those things should be illegal too. Therefore, it is useless to illegalize texting while driving. https://www.lginjuryfirm.com... https://ehssafetynewsamerica.com...", "stance": "CON"}], "context": {"sourceId": "a8803c78-2019-04-18T11:28:17Z", "previousArgumentInSourceId": "a8803c78-2019-04-18T11:28:17Z-00001-000", "acquisitionTime": "2019-04-18T11:28:17Z", "discussionTitle": "People should not text and drive.", "sourceTitle": "Debate: People should not text and drive. | Debate.org", "sourceUrl": "https://www.debate.org/debates/People-should-not-text-and-drive./1/", "nextArgumentInSourceId": "a8803c78-2019-04-18T11:28:17Z-00003-000"}, "id": "a8803c78-2019-04-18T11:28:17Z-00002-000", "conclusion": "People should not text and drive."}, {"premises": 
[{"text": "My opponent stated that people should be allowed to text and drive because it is a convenient and faster way to communicate with others. This is true, cell phones do allow people to communicate with others at a faster, more convenient rate but, they should not be used in any way while driving. This is because texting and driving puts people at a higher risk of being in an accident. As stated by the Los Angeles DUI Law Office, \"...texting is the biggest distraction we face today and that it is six times more dangerous than drinking and driving. To add, according to the Brain Injury Society, \"Drivers who are texting while behind the wheel have a 23% higher chance of causing a crash. That is equivalent to downing four beers and getting behind the wheel\". This demonstrates how significant the effects of texting and driving are considering that drunk driving was the leading cause of \"traffic fatalities\" for years but has now been overpassed by texting and driving. Therefore, with this in mind, texting and driving should not be allowed.", "stance": "PRO"}], "context": {"sourceId": "a8803c78-2019-04-18T11:28:17Z", "previousArgumentInSourceId": "a8803c78-2019-04-18T11:28:17Z-00002-000", "acquisitionTime": "2019-04-18T11:28:17Z", "discussionTitle": "People should not text and drive.", "sourceTitle": "Debate: People should not text and drive. | Debate.org", "sourceUrl": "https://www.debate.org/debates/People-should-not-text-and-drive./1/", "nextArgumentInSourceId": "a8803c78-2019-04-18T11:28:17Z-00004-000"}, "id": "a8803c78-2019-04-18T11:28:17Z-00003-000", "conclusion": "People should not text and drive."}, {"premises": 
[{"text": "For this debate, the negative side is arguing that people should be allowed to text and drive. In this day and age, texting has become a very convenient way for people to communicate long-distance. According to the admin from Asia-Pacific Economics Blog in a 2015 article, texting while driving can be convenient if you quickly need to change plans and have to tell whoever you made plans with. Texting is also quicker than talking on the phone. According to T. Griffith from Car Gurus, sending a quick text while at a red light is a safer and quicker alternative to talking on the phone or texting while the vehicle is in motion. With that being said, there should not be an all out ban to texting while driving. https://blog.cargurus.com... https://apecsec.org...", "stance": "CON"}], "context": {"sourceId": "a8803c78-2019-04-18T11:28:17Z", "previousArgumentInSourceId": "a8803c78-2019-04-18T11:28:17Z-00003-000", "acquisitionTime": "2019-04-18T11:28:17Z", "discussionTitle": "People should not text and drive.", "sourceTitle": "Debate: People should not text and drive. | Debate.org", "sourceUrl": "https://www.debate.org/debates/People-should-not-text-and-drive./1/", "nextArgumentInSourceId": "a8803c78-2019-04-18T11:28:17Z-00005-000"}, "id": "a8803c78-2019-04-18T11:28:17Z-00004-000", "conclusion": "People should not text and drive."}, {"premises": 
[{"text": "People should not text and drive because texting creates a major distraction while doing everyday functions such as driving. According to the DMV, the Department of Motor Vehicles, \"In just the 5 seconds it takes to send or read a short text message, you've already zoomed past the length of a football field(traveling at 55mph) with minimal attention on the road ahead\".This demonstrates that not only does texting and driving put your own life at risk but it endangers the life of those around you. As stated by the US Department of Transportation's National Highway Traffic Safety Administration (NHTSA), \"...causes their own driving to deteriorate and can lead to crashes, injuries and even death...more than 3,300 people were killed in 2011 and 387,000 were injured in crashes involving a distracted driver\".", "stance": "PRO"}], "context": {"sourceId": "a8803c78-2019-04-18T11:28:17Z", "previousArgumentInSourceId": "a8803c78-2019-04-18T11:28:17Z-00004-000", "acquisitionTime": "2019-04-18T11:28:17Z", "discussionTitle": "People should not text and drive.", "sourceTitle": "Debate: People should not text and drive. | Debate.org", "sourceUrl": "https://www.debate.org/debates/People-should-not-text-and-drive./1/", "nextArgumentInSourceId": "a8803c78-2019-04-18T11:28:17Z-00000-000"}, "id": "a8803c78-2019-04-18T11:28:17Z-00005-000", "conclusion": "People should not text and drive."}, {"premises": 
[{"text": "My opponent failed to address my claim that if noisy children, GPS, and music are distractions, then they should be illegal as well. My opponent also claimed that cell phones are a lot more dangerous after 2013 than before. However, according to Emma Elsworthy from Mirror, a British news company, stated in a 2017 article sharing the results of a poll of over 2000 applicants, one in five stated that their children were the most distracting when driving, one in six claimed that their partners were the most distracting, and the most distracting were people that drove with their headlights in the dark. Therefore, while texting may be distracting to drivers, it is not the most distracting. With other circumstances proving to be much bigger distractions than texting, it would be irresponsible to illegalize texting before anything else. Therefore, people should be allowed to text while driving. https://www.mirror.co.uk...", "stance": "CON"}], "context": {"sourceId": "a8803c78-2019-04-18T11:28:17Z", "previousArgumentInSourceId": "a8803c78-2019-04-18T11:28:17Z-00005-000", "acquisitionTime": "2019-04-18T11:28:17Z", "discussionTitle": "People should not text and drive.", "sourceTitle": "Debate: People should not text and drive. | Debate.org", "sourceUrl": "https://www.debate.org/debates/People-should-not-text-and-drive./1/", "nextArgumentInSourceId": ""}, "id": "a8803c78-2019-04-18T11:28:17Z-00000-000", "conclusion": "People should not text and drive."}, {"premises": 
[{"text": "My opponent has forfeited again, default to con. This could have been an interesting debate and I would be willing to have a rematch, perhaps with a longer time limit.", "stance": "CON"}], "context": {"sourceId": "c79c2590-2019-04-18T19:03:21Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:03:21Z", "discussionTitle": "Star Wars is better than The Lord of the Rings.", "sourceTitle": "Debate Argument: Star Wars is better than The Lord of the Rings. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Star-Wars-is-better-than-The-Lord-of-the-Rings./1/", "nextArgumentInSourceId": "c79c2590-2019-04-18T19:03:21Z-00001-000"}, "id": "c79c2590-2019-04-18T19:03:21Z-00000-000", "conclusion": "Star Wars is better than The Lord of the Rings."}, {"premises": 
[{"text": "My opponent was sadly unable to make a post for round 2, so I restate my round 1, thankyou.", "stance": "CON"}], "context": {"sourceId": "c79c2590-2019-04-18T19:03:21Z", "previousArgumentInSourceId": "c79c2590-2019-04-18T19:03:21Z-00000-000", "acquisitionTime": "2019-04-18T19:03:21Z", "discussionTitle": "Star Wars is better than The Lord of the Rings.", "sourceTitle": "Debate Argument: Star Wars is better than The Lord of the Rings. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Star-Wars-is-better-than-The-Lord-of-the-Rings./1/", "nextArgumentInSourceId": "c79c2590-2019-04-18T19:03:21Z-00002-000"}, "id": "c79c2590-2019-04-18T19:03:21Z-00001-000", "conclusion": "Star Wars is better than The Lord of the Rings."}, {"premises": 
[{"text": "I would like to thank my opponent for posting an interesting debate topic. The resolution, \"Stars Wars is better than the Lord of the Rings\" taken on it's own would produce a very subjective and nebulous debate. Fortunately my opponent identifies specific criteria to address this issue, and once I have addressed his I will other my own. Creativity My opponent states that Star Wars is more creative and that \"No one can disagree that Lord of the Rings is simply ideas from Old Norse Scriptures compiled with Ancient Mythology,\" However according to Wookieepedia (The Star Wars Wiki). \"The Star Wars story employs archetypal motifs common to science fiction, political climax and classical mythology, as well as musical motifs of those aspects. \" http://starwars.wikia.com... The Setting My opponent states that, \"In actuality, however, Middle-Earth is just another name for Midgard- The land between Heaven and Hell. \" I am not convinced that this is an accurate portrayal of Midgard, in addition though Tolkien was inspired by Midgard LoTR makes no reference to key features of Midgard such as Jormungandr, the bifrost bridge linking the world to Asgard etc etc. My opponent needs to substantiate this point. In addition the Star Wars Universe is in simple terms simply a rehash of preexisting science fiction. My opponent needs to explain what in the Star Wars setting is original compared to what was already present in the genre. Droids, aliens, vast space empires, the battle between good and evil, even the Jedi have all in one form or another been done before. With reference to 'species' my opponent states, \"did you know that \"Orc\" is simply another word for an enemy in Old Norse and Anglo-Saxon? With this, we could understand another reason why Peter Jackson did not comprehend Tolkien's writings - As far as I'm concerned, Tolkien's depictions of Orcs, or Orqai, may have been simply from the viewpoint of the Men, these \"creatures\" could have been human-like and not disgusting zombie-things like in the trilogy.\" The Tolkienesque Orc is not simply taken from the old norse, though there is a eytomological linkup. In addition though it is debatable that Peter Jackson's interpretation was the same as Tolkiens version my opponent is not actually aware of what the original version was envisaged to be, ugly replusive and flesh eating. In addition Tolkein's Orcs has inspired the fantasy genre, they have given inspiration to numerous writers and subgenres. Dungeons and Dragons, Warhammer, Morgan Howell etc etc. http://en.wikipedia.org... Conversely Star Wars has failed to create one enduring alien race that has been celebrated or reimagined by any later science fiction writer. It has hower created the Gamorreans, or rather stole the concept of Orcs from Tolkien and passed it off as its own. Please compare Orcs here, http://www.google.co.uk... With Gamorreans http://www.google.co.uk... Elves are inspired by norse mythology, very much so. However it is only through the power and quality of Tolkiens writing that the Norse-Tolkienesque elf has become such a popular staple of the fantasy genre. Starwars has not created, or brought back a single fictional race so loved or enjoyed as Tolkiens elves, dwarfs, and orcs. The Nazgul: The dreaded Nazgul, or Black Riders alternatively are the Wraiths of Lord of the Rings. A Wraith is a demonic ghost or spirit; Which is what they basically are. There are 9, they were once all kings and received rings but couldn't wear them or touch them... eventually they became overcome by greed and envy and were transformed into these hideous abominations. Does anyone think \"King Midas\" here?! I fail to see the connection here. Though Tolkien was inspired by norse mythology, George Lucas has 'created' numerous two dimensional alien races, frequently with the assistance of paid empolyees and are generally based around a lazy racial stereotype. Twi'leks, are simply arab traders in space. Watto, (a toydarian) was created by a team and criticised as an antisemitic parody. http://en.wikipedia.org.... Ja-Ja Binks faced acusations of 'blackface' amongst others. http://en.wikipedia.org... My opponent states that, \"In The Lord of the Rings, there is magic much like any other fairy tale. There are Wizards and Witches and Bad Wizards and Bad Witches... but it's all pretty typical and not too impressive, maybe it would be if Tolkien would've explained magic in LOTR a little better - Like, certain people are born with it or it stems from a source... or something. But Nope, Johnny (i.e. Tolkien, no disrespect btw) leaves us with nothing.\" Likewise George Lucas fails to explain the nature of the force and his failure to do so creates inconsistencies that cause confusion. For instance the Dark Side derives it's power from death, it is however part of the force, the force is derived from life. Why should a powerful user of the Force, which is derived from Midi-chlorians suffer from physical decay, such as Palpatine or King Onderon. It makes no sense. In addition certain creatures without a bloodstream are also capable of using the force. http://starwars.wikia.com... My opponent states of the Expanded Universe that \"The Movies did a very good job of detailing the main species of Star Wars, but the EU is just fascinating. You could explore for hours and hours or days and days... And you could never know all the species, and planets, and crime lords.. etc.\" However the Expanded Universe creates inconsistencies, for instance in the films Palpatine states that the Republic has not fought a major since it's founding. In the expanded Universe we have the Stark Hyperspace war within living memory, the Hyperspace War, the 100 years of Darkness, the wars of Darth Revan, the Mandalorian wars. In addition hundreds of people have contributed to the expanded universe, LoTR is mostly the creation of one man. My opponent extols the virtues of the Starwars universe in the same way that he attacks what he perceives to be the failures of LoTR. (Some of which I have already addressed but I'll go over what I have missed). The Setting \"This Universe contains so many different things it would take a lifetime to name. The Planets are all original with a different history and different natives - From Hoth to Tatooine\" This is true, however the Star-Wars Universe is vast, it is also devoid of any real development. For instance what is the constitution of the Republic, what are the powers of the Chancellors, how many have been impeached, are there term limits, are there political parties, what are the major religions of the galaxy. These key details are ignored. At least we can gain some sense of culture from Tolkiens Gondorians and the riders of Rohan, the Star Wars universe is a vast but lazy construction. I have address the issue of species, George Lucas has populated his universe with superficial two dimensional constructs, no depth, no characterisation and generally racist caricatures. Do Hutts worship? Are Rodians anything but hired killers? Tolkien even went so far as to develop an entire language for the elves, a simple description of a single interesting alien race with actual depth is beyond Mr Lucas. PS: I have addressed my complaints with regards the force. In conclusion Stars Wars, which is the creation of many people, is utterly unoriginal, has added nothing to the science fiction genre and is a poorly developed setting without depth. LoTR the creation of a single person, Tolkien in in effect revered as the father of modern fantasy.", "stance": "CON"}], "context": {"sourceId": "c79c2590-2019-04-18T19:03:21Z", "previousArgumentInSourceId": "c79c2590-2019-04-18T19:03:21Z-00001-000", "acquisitionTime": "2019-04-18T19:03:21Z", "discussionTitle": "Star Wars is better than The Lord of the Rings.", "sourceTitle": "Debate Argument: Star Wars is better than The Lord of the Rings. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Star-Wars-is-better-than-The-Lord-of-the-Rings./1/", "nextArgumentInSourceId": "c79c2590-2019-04-18T19:03:21Z-00003-000"}, "id": "c79c2590-2019-04-18T19:03:21Z-00002-000", "conclusion": "Star Wars is better than The Lord of the Rings."}, {"premises": 
[{"text": "I thank my opponent for accepting this debate. I will begin my argument right away. I believe Star Wars is all-around better than Lord of the Rings. Overall, it is much more creative and Lord of the Rings is, to be blatant, a series of recycled ideas put into a novel and a movie trilogy. In my first argument, I will separate each of my reasonings as to why Star Wars is better than Lord of the Rings. Star Wars is much more creative. This cannot be disputed. No one can disagree that Lord of the Rings is simply ideas from Old Norse Scriptures compiled with Ancient Mythology, with some alternate names in there. I will, of course, separate these ideas into different sections. Firstly I will explain why Lord of the Rings is not so original after all. ~The Setting~ The famous, or perhaps infamous Middle-Earth, the land of men. The world that Tolkien is so famous for 'creating'. In actuality, however, Middle-Earth is just another name for Midgard- The land between Heaven and Hell. So this is simply a recycled idea, in which Tolkien touches upon by introducing many races - And these can be presented as metaphors; I will elaborate in my next section... ~The Species~ As famous as The Land of Middle-Earth is, perhaps even more notable is the reputable species that roam Middle-Earth: From the Savage Orcs to the Chivalrous Elves. I'll break them up into categories, which will explain why these races are not so original after-all. The Orcs: The infamous Orcs; The brash yet loyal servants of The Dark Lord, Sauron. These beasts would make even the bravest Gondorian shiver with fear...But did you know that \"Orc\" is simply another word for an enemy in Old Norse and Anglo-Saxon? With this, we could understand another reason why Peter Jackson did not comprehend Tolkien's writings - As far as I'm concerned, Tolkien's depictions of Orcs, or Orqai, may have been simply from the viewpoint of the Men, these \"creatures\" could have been human-like and not disgusting zombie-things like in the trilogy. They could have simply been depicted as such because of their barbaric ways; Like the Picts were to the Romans. Now don't get me wrong, I never believed that either until I thought - \"Maybe that's just a metaphor!\" Or maybe that's what he planned in his early writings.. or maybe I'm wrong completely. Who knows. The Elves: Ahh, The Elves. All that's good in Middle-Earth. Or is it? Did you know the Orcs are simply corrupted elves? Nonetheless, these ideas date back to the farthest reaches of the German barbarian tribes. Also, in Old Norse, Men were said to transform into Elves upon their death if they were pious during their lives. The Hobbits: Ahh, the goody two shoes of Lord of the Rings, the Hobbit. One of the most annoying creatures ever created. My opinion aside, Tolkien's concept of hobbits seems to have been inspired by Edward Wyke Smith's 1927 children's book The Marvellous Land of Snergs, and by Sinclair Lewis's 1922 novel Babbitt. In my opinion, a hobbit seems to be a mix of the main races in LOTR - The Humans, Elves, and Dwarves. The Nazgul: The dreaded Nazgul, or Black Riders alternatively are the Wraiths of Lord of the Rings. A Wraith is a demonic ghost or spirit; Which is what they basically are. There are 9, they were once all kings and received rings but couldn't wear them or touch them... eventually they became overcome by greed and envy and were transformed into these hideous abominations. Does anyone think \"King Midas\" here?! I could list many more, but I've already used up almost half of my characters. So I'd like to, now, get on to the magic part of LOTR. Before that, however, let me just say that the beloved Gandalf is taken from a Dwarf from Old Norse. Directly. ~The Magic~ In The Lord of the Rings, there is magic much like any other fairy tale. There are Wizards and Witches and Bad Wizards and Bad Witches... but it's all pretty typical and not too impressive, maybe it would be if Tolkien would've explained magic in LOTR a little better - Like, certain people are born with it or it stems from a source... or something. But Nope, Johnny (i.e. Tolkien, no disrespect btw) leaves us with nothing. Too bad. All right, I've wasted enough space - Onto Star Wars. ------------------------------------------------------------------------------------------------ If I haven't already convinced the Audience, let me explain some things to you about Star Wars, and why people take it for granted. Star Wars is by far the most expansive universe ever, bar none. More than our own universe, more than all the other fantasy universes combined. Why is this? Three words. The Expanded Universe. [Before the viewers or my opponent says that I didn't count the Lord of the Rings expanded universe, if it has one, I did. I used to be obsessed with LOTR and I know every species that exists in Middle-Earth.] The Movies did a very good job of detailing the main species of Star Wars, but the EU is just fascinating. You could explore for hours and hours or days and days... And you could never know all the species, and planets, and crime lords.. etc. So, I will do basically what I did with LOTR. ~The Setting~ This and the various Species are the most amazing parts of Star Wars. Star Wars' setting, unlike Middle-Earth's is not just one planet ( or, in LOTR's case, one region.) -- It is an entire Galaxy. Yes, Galaxy. Filled with thousands of planets, species, space stations, factions, etc. This Universe contains so many different things it would take a lifetime to name. The Planets are all original with a different history and different natives - From Hoth to Tatooine. ~The Species~ Another doozy. The Species in Star Wars are all original and for the most part are not inspired at all by other writings or figures - unlike The Lord of the Rings. Some of the truly unique species are: The Hutts: A race purely meant to form crime organizations, the Hutts are grotesque, slug-like creatures. George Lucas created this race purely from his and his associates' noggins, and it is one of many truly... unique species in Star Wars. http://starwars.wikia.com... The Rodians: The stereotypical Martian, which is what they were called on-set. These grubby Aliens are another unusual yet really cool species of the Star Wars galaxy. One notable Rodian was Greedo, the poor sap spaced by Han Solo at the Cantina. http://starwars.wikia.com... The Herglic: This Pokemon-looking beast has only been seen in the Expanded Universe; Although IMO it deserves a bigger role. It is one of the weirdest-looking species in Star Wars. http://starwars.wikia.com... The Sullustans: These Primate-like creatures look like they'd be more at home swinging on a tree than piloting a ship (a la Admiral Ackbar). They are one of the oddest-looking things in Star Wars. http://starwars.wikia.com... See? All these species are very unique yet fit into the galaxy perfectly. The only race that might have been inspired by another creature is: The Wookiee(Two E's!): The furry, Bigfoot-like beasts that you just wanna give a big ol' hug! These friendly creatures native to the Jungle planet, Kashyyyk, are one of the best known species in the Star Wars Galaxy. Chewie is an example. (gotta love him). http://starwars.wikia.com... Like I said above, they may have been inspired by Bigfoot/Sasquatch, but that's a myth whether that monster even exists. ~The Magic~ (AKA The Force) The \"Magic\" in Star Wars is not really magic at all, but the Force; A natural-born ability that actually stems from bacteria inside the body. Sound cheesy? It's not. This shouldn't be underestimated - from performing a little bit of Lightning on your enemy, to tricking Stormtroopers, this is the ultimate power in the universe. I await my opponent.", "stance": "PRO"}], "context": {"sourceId": "c79c2590-2019-04-18T19:03:21Z", "previousArgumentInSourceId": "c79c2590-2019-04-18T19:03:21Z-00002-000", "acquisitionTime": "2019-04-18T19:03:21Z", "discussionTitle": "Star Wars is better than The Lord of the Rings.", "sourceTitle": "Debate Argument: Star Wars is better than The Lord of the Rings. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Star-Wars-is-better-than-The-Lord-of-the-Rings./1/", "nextArgumentInSourceId": ""}, "id": "c79c2590-2019-04-18T19:03:21Z-00003-000", "conclusion": "Star Wars is better than The Lord of the Rings."}, {"premises": 
[{"text": "Higgins, I concede that you may have been my most challenging opponent yet... However I agree that voters should vote based on the validity of our points, as WELL as the number of points we can creatively come up with to support our position. Voters should also take into account the logic and reasoning behind each of our arguments, our gift of persuasion and articulation, and the overall presentation of our ideas to support our claim. With that being said, I would like to point out that not only have I refuted each and every one of my opponents main points, but also provided a sufficient and succesful rebuttal to actually prove him wrong, or at least put a spin on his point to show that in fact his argument really does support the notion that basketball is in fact better than basbeall. Thus in my conclusion I will provide a re-cap of these examples, as well as include a brief summation of the additional points that I have made to which my opponent failed to prove me wrong. Here we go... 1. My opponent argued that baseball was the better team sport, because it put more emphasis on individual success and therefore pressure to perform at one's best, and then collectively add up each teammate's contribution... or something. I replied by reminding him that a team sport is and should not be about individual performance, but rather working together towards a collaborative goal. Win: Me 2. My challenger attempted to argue that a slower paced sport is preferable over a fast paced game; not only do I disagree (as it is, afterall, a matter of opinion) but I trumped his argument by reminding him that with basketball you have more leeway in determining the tempo of the game, whereas with baseball there's really not much you can do to speed up each individual play Win: Me 3. My opponent agreed that baseball and basketball are both equally easy to learn and accessible to play. However I then won this argument by pointing out the fact that baseball players have to invest in gloves or mitts, while basketball players only have to utilize the two \"hoops\" and one (less easy to lose) ball. Win: Me 4. Pro contends that baseball is a better sport than basketball because it provides less room for injury. On the other hand, I argue that the athleticism necessary to play basketball provides for better, more talented and well-rounded athletes to play the game. Plus, basketball is a greater source of exercise than baseball on all levels. Win: Me, Me 5. It was a good idea to contest that a baseball's playing field is better than a basketball court due to the fact that baseball is played outdoors and typically in fair weather. However my argument is that not everyone enjoys being outdoors - especially people with allergies; the cancellation of baseball games due to weather conditions can be disappointing, dissatisfying and annoying to players, fans and those that head particular organizations; basketball can in fact be played indoors and outdoors whereas baseball cannot effectively be played indoors Win: Me, Me, Me 6. My opponent claims that baseball has the most interesting increase and decrease of stats (thus providing for a more exciting Fantasy team experience), as well as the most compelling trades in professional sports. My argument is that the topic of debate is baseball vs. basketball, not Fantasy Baseball vs. Fantasy Basketball. Also, while baseball may have interesting trades going on, basketball definitely has superior free agent makets, so. Win: Me, if anything 7. My opponent discussed the adrenaline rush received from baseball; I argued that beating the the time clock as opposed to playing the set number of innings provide for a greater rush. Win: Me 8. Pro mentioned that more people can play baseball than basketball at a time, because there are 9 people on a team as opposed to 5. However I argued that basketball includes the consistent rotation of players, making it probable that 9 or more players can and will participate during the duration of an entire basketball game. Win: Me, if anything 10. My challenger states that baseball and softball are not sexist. I feel like softball being considered a \"sissy version\" of baseball has a mental impact on people's assumption of the sport, especially young kids (girls). Also, the fact that there is a WNBA is a plus for women's involvement in professional sports. Win: Me 11. As far as strategy goes, my opponent successfully argued against my point that there is more implmentation of strategic planning in basketball than in baseball. However, he did not make an argument for baseball having MORE implementation than basketball, so this point results in a tie. Win: Tie 12. My challenger suggests that a sport bing more lucrative does not necessarily make it better, per se, and I agree. However to come people it DOES make it better... or more enjoyable... so. The win goes to me, but I'll consider it a tie. Win: Tie 13. Pro attempted to refute the fact that basketball requires athletes to play a more equal and engaging part of both offense and defense by stating that you never know which part of the field the ball will be set to play. Or something. And while that is true, it still does not make it less true or more okay that basketball requires more skill and whatnot. Win: Me? 14. My opponent stated that basketball discriminates against shorter or smaller people. I argue that many people have overcome that stereotype and give hope to young people who would also like to overcome adversity for a sport that they love. Win: Me? I believe there were even more arguments in which I have out-debated Pro, however, I will conclude for now due to the fact that my challenger has not beat me on one single point throughout this entire debate. So while I do admit that this debate was (the most challeneing, actually) extremely interesting and well-rounded, and that my opponent gave me a decent run for my money, I would also like to point out that I clearly \"won\" on every single point, and therefore deserve the win. I not only successfully argued against all of my opponent's claims, but also made many of my own that he could not refute. My points were all well though out, carefully constructed, and outnumber my challenger's. In addition they were all pretty clever... heh... so happy reading, and vote Con! Thanks :)", "stance": "CON"}], "context": {"sourceId": "197ac9b-2019-04-18T19:47:57Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:47:57Z", "discussionTitle": "Baseball is a better sport than basketball.", "sourceTitle": "Debate: Baseball is a better sport than basketball. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Baseball-is-a-better-sport-than-basketball./1/", "nextArgumentInSourceId": "197ac9b-2019-04-18T19:47:57Z-00001-000"}, "id": "197ac9b-2019-04-18T19:47:57Z-00000-000", "conclusion": "Baseball is a better sport than basketball."}, {"premises": 
[{"text": "Again it becomes apparent that the differentiation of the two games only lead to a matter of opinion... While I think a slower paced game is more enjoyable, you have argued that the opposite can be said of other people. And since more people do enjoy basketball over baseball according to statistics, I suppose you do have a good point. However I ask that voters vote not based on the number of reasons that one challenger provides the other, but rather the validity of our points, and our ability of one opponent to outtalk the other and provide for a more convincing argument. On a final note I would like to state for the record that I do believe my points have more relevance and certainty than my opponents, and I would like to take this final opportunity to argue some of her last points. Here we go... A. Basketball does NOT in fact allow for more strategy implementation. There is an equal or more amount of strategy that goes into baseball. This is because a batter can choose a number of routes that he wants to go, for instance, attempting to hit the ball to a particular side of the field, bunting over swinging, intentionally being hit by a pitch, intentionally walking or striking out, etc. A player can also choose to steal bases, go for a double play over a single play, attempt to run home after a catch is made in the outfield, and more. A pitcher has a variety of pitching options to choose from, etc. And managers and coaches alike have to use their smarts to come up with the best route to receive the best result, so don't give me any of that crap that basketball rquires the most strategy or plays because that is simply not true. B. Basketball might be more lucrative than baseball, so what. That doesn't make it better. C. This much is true, basketball players do definitely have a chance to play more defense than baseball players. However baseball players still always have to be on their toes just in case a play comes to them. The suspense is that you never know where the ball is going to be in play. D. I argue that basketball is better at discriminating against a specific body type than baseball, because in baseball there is not such an emphasis on being tall or big boned and baseball accepts athletes of all shapes and sizes Thank you for this debate, and good luck.", "stance": "PRO"}], "context": {"sourceId": "197ac9b-2019-04-18T19:47:57Z", "previousArgumentInSourceId": "197ac9b-2019-04-18T19:47:57Z-00000-000", "acquisitionTime": "2019-04-18T19:47:57Z", "discussionTitle": "Baseball is a better sport than basketball.", "sourceTitle": "Debate: Baseball is a better sport than basketball. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Baseball-is-a-better-sport-than-basketball./1/", "nextArgumentInSourceId": "197ac9b-2019-04-18T19:47:57Z-00002-000"}, "id": "197ac9b-2019-04-18T19:47:57Z-00001-000", "conclusion": "Baseball is a better sport than basketball."}, {"premises": 
[{"text": "Almost ALL arguments made on either of our parts are going to be a matter of opinion due to the nature of the debate topic at hand. It is our job to refine our points and exemplify that our arguments are stronger than our respective opponent's; the better competitor will (hopefully) win the most votes. With that said, I will begin by again refuting your argument that baseball is a better sport because of its slower pace laid-back nature. I disagree, sighting the fact that sports in general became popular and celebrated during the time of the Ancient Greeks, in an era where men participated in the first Olympic games and attempted to display superiroity in various aspects of athleticism. Using their bodies, men came to compete and win against their opponents by methods of paramount strength, agility, speed, talent, wit, etc. Generally, when people are able to move and think at a faster pace, it is deemed a more challenging feat. An example is a timed game of chess; people who perform at top-speed or play chess with a time clock are said to be better chess players. Thus a sport that requires a more fast paced tempo can arguably be considered more challenging when using the logic that I have put forth. More challenging means consistent room for improvement, and a better way to exemplify talent and superiority in various areas practically synonomous with sports (i.e. strength and stamina). Also, not every game of basketball has to be fast paced. There are many teams, in fact, that are actually known to both prefer and excel during a more \"laid back\" game of basketball. However, the benefit of basketball over baseball is that one can always choose to either increase or decrease the level of intensity (tempo) of a game, whereas baseball is pretty consistent with its timing and pace. In regard to a time clock vs. set number of innings required for a game, my point was not to argue that a timeclock is of greater value than a set number of innings or plays, but rather to provide an example of why having to \"beat the clock\" provides a greater adrenaline rush. Like I said, you can't really do much to change the tempo of a baseball game, whereas with basketball you can say, \"Ok - there's only a little time left - we have to pick up the pace!\" The game gets more exciting that way for both the players (who have to think on their feet and perform), and the fans who watch in anticipation to see if their team can overcome the pressure, and prevail by outsmarting and outplaying their opponents. I can also provide a more than sufficient rebuttal to your claim that it's beneficial for everyone on the team to have equal at-bats, whereas basketball consists of various players taking different amounts of shots. My main point is that the concept of teamwork doesn't have to do with individual performances being put together to create one result, but rather a collaborative effort to virtually ignore individual success, and focus instead on the achievements of the TEAM as a whole. In other words, people on basketball teams aren't *supposed* to take the same number of shots. The beauty of it is that each position is equally important and consists of different \"tasks\" and responsibilities. For instance, I would expect a Shooting Guard or a Forward to take more shots than a Point Guard. Reason being that the PG's \"job\" isn't to make baskets, per se, but rather to find an open teammate to pass the ball to in order to complete the play and make the shot. A PG's role is different than a Center's job -- that's the beauty of it. It's different positions consisting of different players working together towards a common goal. I love it. I would also like to argue your stance that baseball encourages more kids to play than basketball does. First of all, basketball players do not usually play for the duration of the entire game. In fact, it is common to see a frequent rotation of players going in and out of the game, thus making it not only possible but actually probable that 9 or more kids can participate on a basketball team. Additionally, since you brought up a sport's accessibility to children, I would like to point out that basketball is in fact a cheaper and easier sport to play than baseball. This is because someone would have to buy a glove or mitt to play baseball, whereas you only need 3 pieces of equipment (two \"hoops\" and a ball) to play b-ball. ALSO, due to the smaller ball and overall nature of the game, a baseball is easier to lose than a basketball, thus making basketball the better bet for kids who worry about losing equipment. Again I argue the superiority of basketball to baseball due to its more demanding physical attributes to play the game. I believe that sports were designed to exhibit superior athleticism, and you clearly most be in better physical shape and have more refined skills to play basketball over baseball. Plus, a lot of people play sports as an alternative to straight-up exercise, and basketball provides a MUCH greater work out than baseball, obviously. My opponent is correct in stating that there are neither no co-ed baseball or basketball teams; however, there is at least an official professional level agency for women's basketball, whereas baseball remains off-limits to women once they reach a professional level of their careers. Thus many girls choose to participate in basketball over baseball, because they know they have a better chance of making a living as an athlete if they chose one route over the other. And finally, your argument that it's \"nicer\" to enjoy a sport in sunny weather rather than indoors is lacking, to say the least. First of all, just because you enjoy being outdoors does not mean that everybody else does. What about the millions of people who have allergies and prefer being in a place where they don't have to worry about the downsides to their condition? Second, the cancellation of games due to weather conditions can be both disappointing and a huge inconvenience. This goes for both the players, the fans, and the organizations that run the games. Third, the weather outside - for instance the variation of hot and cold - has an impact on a player and their ability to perform. In an indoors arena, the level of playing field is typically very consistent, and therefore does not deter an athlete from performing at their best. Lastly on this point, you forgot that basketball doesn't HAVE to be played indoors -- there are many, many games and events that actually support and/or mandate that basketball be played outside, where players and fans can enjoy all of the \"sunny weather\" that you promoted in regards to the playing field of baseball. Thus where you can and cannot play a sport and when definitely gives basketball the advantage over baseball. To wrap up this around, I would also like to include several key points, including: A) Basketball allows for more strategy implementation B)Regarding professional sports, the average basketball player earns $5 million; the average baseball player earns $2 million C) Basketball requires more skill because a player must always play both the positions of offense and defense during the duration of a game. With baseball, a player can go an entire game (or even season!) without ever having to be on the defensive end of a play. With basketball, all players are resonsible for equal talent and performance on both ends of offense vs. defense; even if they fail in stealing or rebounding a ball, they still must guard their respective assignment or zone to the best of their ability to prevent their opponent from scoring D) Basketball promotes self-esteem and the notion to try and never give up. This is because small players such Muggsy Bogues stood at just 5'3\" tall and weighed a mere 136 lbs, and still made it to the NBA as one of the franchise's most successful players << No more characters :P", "stance": "CON"}], "context": {"sourceId": "197ac9b-2019-04-18T19:47:57Z", "previousArgumentInSourceId": "197ac9b-2019-04-18T19:47:57Z-00001-000", "acquisitionTime": "2019-04-18T19:47:57Z", "discussionTitle": "Baseball is a better sport than basketball.", "sourceTitle": "Debate: Baseball is a better sport than basketball. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Baseball-is-a-better-sport-than-basketball./1/", "nextArgumentInSourceId": "197ac9b-2019-04-18T19:47:57Z-00003-000"}, "id": "197ac9b-2019-04-18T19:47:57Z-00002-000", "conclusion": "Baseball is a better sport than basketball."}, {"premises": 
[{"text": "Based on you turning my position of basketball's flaws being assets, I think it's fair to assume that it is simply a matter of differing opinions and therefore neither can be regarded as fact. So for instance, I say that baseball's slower paced tempo of the game is of better value than the upbeat pace of basketball, because it provides for a more relaxing sport to watch and laid back sport to play. You get to compete athletically without too much exhaustion which can and does make the game more enjoyable for certain people. To refute your point that basketball is greater than baseball because there is a \"time limit\" per se, my argument is that there is also some kind of limit on baseball as there are a set number of innings (unless the game goes into extra innings, the way basketball can go into overtime). To argue that basketball is more of a team sport because there is less individual responsibility, I also say nay... I feel as though each individual performance collectively adds to the team as a whole; everyone has equal amount of at-bats to make things happen, whereas in basketball not everyone takes the same amount of shots. I agree that both baseball and basketball are of the same accessibility to play- touche. However on that note I would like to point out that baseball encourages more kids to play, be involved and participate in a team sport because each team requires 9 players instead of just 5. Thus more kids can play in the game without having a lot of people \"sit out\" or whatever. I also think that the lesser \"athleticism\" you need to play baseball is actually a good thing. People who want to have the option to train their bodies, work hard, stay in shape, etc which will undoubtedly improve their performance in the game. But those who want to remain physically unfit also have the option to play (ie: a position like 1B where there is little amount of running or moving required). Softball is not that popular, but just as there are no co-ed basketball teams, there are no co-ed baseball teams; that doesn't mean that baseball discriminates against women. And the less popularity of a sport doesn't make it less awesome, you're right. For example most people would argue that soccer or \"football\" is the best sport, but if you look at the numbers in this country, soccer doesn't even come close to being considered the favorite or most widely played. I personally enjoy the fact that baseball has to be played in nice weather. It provides a nice atmosphere for players and fans alike, plus it gets people outside and enjoying the sunshine for a change. And that's about it for now.", "stance": "PRO"}], "context": {"sourceId": "197ac9b-2019-04-18T19:47:57Z", "previousArgumentInSourceId": "197ac9b-2019-04-18T19:47:57Z-00002-000", "acquisitionTime": "2019-04-18T19:47:57Z", "discussionTitle": "Baseball is a better sport than basketball.", "sourceTitle": "Debate: Baseball is a better sport than basketball. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Baseball-is-a-better-sport-than-basketball./1/", "nextArgumentInSourceId": "197ac9b-2019-04-18T19:47:57Z-00004-000"}, "id": "197ac9b-2019-04-18T19:47:57Z-00003-000", "conclusion": "Baseball is a better sport than basketball."}, {"premises": 
[{"text": "Basketball is the more popular sport world-wide in comparison to baseball, with basketball being ranked as the 2nd most popular with 400+ million participants, and baseball being ranked 7th with 60+ million participants. Because both sports are played in the Olympics, countries all over the world have had exposure to both games, and by the amount of participants that engage in each we can assume that more people are fans of basketball as opposed to baseball. However I will not assume that more participants worldwide = a better sport. Well, maybe. But not necessarily. Thus I will continue on to state that a lot of basketball's assets, in my opinion, you recognized as flaws. For instance I feel that the fast pace of basketball in opposition with baseball is one of the many things that make it a more exciting game to both watch and play. Each 'play' in baseball can be dragged out and even seem monotonous after awhile (foul ball after foul ball after pitch after pitch after pitch with many seconds and pointless minutes in between). However basketball keeps both the athletes and viewers on their toes, and more plays mean more opportunities for the tone and pace of the game to shift. This gives the opposing team a better chance of coming back to regain the lead, thus making it a more exciting and fun game to engage in or spectate. Plus, having a time limit for a game increases the intensity and adrenaline much more than the rush you speak of in your argument for baseball giving you that same feeling. Another aspect of your argument that I disagree with is when you claim that individual responsibility is *benefit* of baseball. Instead I argue that mistakes are more forgivable in basketball, and thus more emphasis is placed on cooperation and teamwork rather than showing off or stressing over the fact that your performance can either make or break the team's record. How often does a baseball player get blamed when he strikes out in the bottom of the 9th and therefore ends his team's chance of winning the game? However in a game of basketball, even if someone misses the winning shot in the 4th quarter, there were many more shots taken in the game of basketball than at-bats in a game of baseball, making it more apparent that a team's win or loss is not thanks in particular to one individual, but rather the team as a collective unit working together effectively and scoring points. I would also like to take this opportunity to disagree that baseball is a cheaper and easier alternative to basketball. This is because kids can make \"baskets\" out of anything just as you can turn any instrument into a \"bat\" of sorts. For instance, you can use a trash can, basket or even drawn-on square box to serve as a \"hoop\" and just about any ball that bounces as a ball. You can even play by yourself if you had to... Furthermore, I would like to elaborate and correct you on your argument that baseball is a safer game than basketball to play. While it's true that you will probably sustain more injuries in a game of basketball than a game of baseball, I would like to point out that basketball is in fact a more physical game, and with that intense level of athleticism being demonstrated you are bound to come across both pros and cons in terms of rewards and potential risks. For example, you may be more likely to strain a muscle while playing basketball; however, basketball is a sport that requires more physical activity and stamina. Thus the benefit to this \"risk\" is the fact that basketball keeps you in much better shape than baseball does. This becomes apparent when you take a look at the physical fitness of basketball players vs. the physical health of baseball players. Basketball players have to spend long periods of time running back and forth, and constantly moving various parts of their body at the same time. It provides a great cardio work out, and keeps the muscles flexible, loose and strong. Due to the easy-going and less strenuous nature of the game, baseball players can get away with being less agile and less healthy individuals than basketball players. Thanks to an organization like the WNBA, basketball has become a more popular sport due to its mass appeal geared for and towards women. Instead of creating an \"inferior\" sport like softball (many people feel like it's a sissy version of baseball), women are actually encouraged to participate in a sport like basketball, and can now even go Pro. Additionally, college basketball programs are FAR more successful than their baseball and softball programs (times ten). In response to a ball park being an ideal place to hold a sporting event, I disagree based on the reasoning that you can play basketball in any type of weather condition during any particular season. Whereas a baseball game can be rained out, or ended early on account of drizzle or snow fall, basketball is played indoors and is therefore more convenient/consistent. You mentioned that baseball was relatively easy to learn; I'll argue that basketball has rules and goals that are just as simple. At the same time, a certain amount of planning and strategy (not to mention practice, training, strengthening and conditioning) goes into basketball While you contend that baseball has the most compelling trade aspects in any realm of professional sports, I'd like to point out, \"The Larry Bird rule that gives NBA teams the right to match deals in order to keep their stars gives basketball the advantage\" -- Baseball America. With that, I think I'll go to bed for now. I feel like I have sufficiently responded to each and every one of your points, and in turn made some arguments of equivocal or greater value to prove that basketball is in fact the superior of the two sports. I now leave it up to you to respond, and in my next argument I will be glad to refute any of your additional points as well as provide some more of my own for a final rebuttal in the third round. Thank you and good night :)", "stance": "CON"}], "context": {"sourceId": "197ac9b-2019-04-18T19:47:57Z", "previousArgumentInSourceId": "197ac9b-2019-04-18T19:47:57Z-00003-000", "acquisitionTime": "2019-04-18T19:47:57Z", "discussionTitle": "Baseball is a better sport than basketball.", "sourceTitle": "Debate: Baseball is a better sport than basketball. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Baseball-is-a-better-sport-than-basketball./1/", "nextArgumentInSourceId": "197ac9b-2019-04-18T19:47:57Z-00005-000"}, "id": "197ac9b-2019-04-18T19:47:57Z-00004-000", "conclusion": "Baseball is a better sport than basketball."}, {"premises": 
[{"text": "Although both baseball and basketball are both popular team sports, there are many advantages that baseball has over basketball making it the better of the two games. For instance, while both sports promote teamwork and a collective effort by all athletes on their respective teams, baseball allows for a greater aspect of personal responsibility. Each member of the team has the opportunity to literally \"go to bat\" for their team and make an impact on their teams standing and the entire game. Also, teamwork is necessary to complete many plays such as the double play, triple play, 2B or SS cut off on a throw to home plate, or even to get a guy out at 1B. But at the same time, each player has to do their part in order to complte the play, thus putting a certain amount of pressure on the player and creating a good kind of stress or adrenaline rush that makes the game more exciting and fun for both the athlete and the audience. The slower paced game of baseball is one of the main reasons why it remains such a popular sport and \"America's favorite past time\" ... because you can sit back, relax, have a beer, and enjoy the game without always having to be so riled up all the time. Though baseball definitely has its exciting moments, and the thrill of your favorite player hitting a home run or grand slam never gets old, its definitely a more chill game that provides for a different type of viewing experience. For people (kids) who want to play baseball at home, but don't have a lot of money for equipment, they'll be happy to know that you can make a bat of just about anything... a stick (stickball), a paddle, a raquet, etc. And just about any type of ball... wiffle ball, hand ball, tennis ball, etc. can be used for a baseball. You can make bases out of just about anything too, even draw them on. And gloves may or may not be necessary depending on the type of ball and \"bat\" that is being used. But my point is that it is not a terribly expensive game to play. The rules of baseball are pretty easy to learn, making it easy to grasp and a fun time for both beginners and champions alike. Baseball is one of the safest sports you can play; there is little wear and tear on an athlete's body (that's why baseball players have a longer career that athletes involved with other sports) and there is a lesser chance of injury than say with basketball which is known to give its players knee problems, ankle injuries, and more. Professional baseball is played in a ball park, which is a traditional gathering spot for friends and family to meet up and have an infamous ballpark frank, or spend the day together taking in a good game. Professional baseball also has the most compelling trades and interesting increase and decrease of stats, also making it the most fun Fantasy pro sport game. Baseball has been around longer in the United States than basketball, and it has earned the title of our National Pastime because so many Americans are fans. It is a fun game on any competitive level, and the better of the two sports by far. Your turn!", "stance": "PRO"}], "context": {"sourceId": "197ac9b-2019-04-18T19:47:57Z", "previousArgumentInSourceId": "197ac9b-2019-04-18T19:47:57Z-00004-000", "acquisitionTime": "2019-04-18T19:47:57Z", "discussionTitle": "Baseball is a better sport than basketball.", "sourceTitle": "Debate: Baseball is a better sport than basketball. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Baseball-is-a-better-sport-than-basketball./1/", "nextArgumentInSourceId": ""}, "id": "197ac9b-2019-04-18T19:47:57Z-00005-000", "conclusion": "Baseball is a better sport than basketball."}, {"premises": 
[{"text": "Bitcoin can be an amazing investment.If you do it wrong, however, even though it's not a very complicated system, it can be less beneficial.Am I saying to go dump all your money into cryptocurrencies no, but never the less it can make a poor man rich.And as to what you linked it's completely subjective.", "stance": "PRO"}], "context": {"sourceId": "12bb7847-2019-04-18T11:34:03Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T11:34:03Z", "discussionTitle": "Bitcoin is a smart investment.", "sourceTitle": "Debate Topic: Bitcoin is a smart investment. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Bitcoin-is-a-smart-investment./1/", "nextArgumentInSourceId": "12bb7847-2019-04-18T11:34:03Z-00001-000"}, "id": "12bb7847-2019-04-18T11:34:03Z-00000-000", "conclusion": "Bitcoin is a smart investment."}, {"premises": 
[{"text": "Bitcoin and cryptocurrencies 'will come to bad end', says Warren Buffett. Read more. Investing means buying an asset that actually creates products, services or cashflow, such as a profitable business or a rentable piece of real estate, for an extended period of time. https://www.theguardian.com...", "stance": "CON"}], "context": {"sourceId": "12bb7847-2019-04-18T11:34:03Z", "previousArgumentInSourceId": "12bb7847-2019-04-18T11:34:03Z-00000-000", "acquisitionTime": "2019-04-18T11:34:03Z", "discussionTitle": "Bitcoin is a smart investment.", "sourceTitle": "Debate Topic: Bitcoin is a smart investment. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Bitcoin-is-a-smart-investment./1/", "nextArgumentInSourceId": ""}, "id": "12bb7847-2019-04-18T11:34:03Z-00001-000", "conclusion": "Bitcoin is a smart investment."}, {"premises": 
[{"text": "I'm not quite sure I understand what you're getting at here. I assume the dark lord is reference to Harry Potter, but I am not sure I understand. Are you saying that JarJar Binks IS Voldemort, or that JarJar Binks has a high status in the world, and he uses this status for evil? Please let me know. Ps: you should probably link the specific videos you are speaking of.", "stance": "CON"}], "context": {"sourceId": "2eb9da00-2019-04-18T12:20:27Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:20:27Z", "discussionTitle": "Jar Jar Binks is the Dark Lord in Star Wars", "sourceTitle": "Online Debate: Jar Jar Binks is the Dark Lord in Star Wars | Debate.org", "sourceUrl": "https://www.debate.org/debates/Jar-Jar-Binks-is-the-Dark-Lord-in-Star-Wars/1/", "nextArgumentInSourceId": "2eb9da00-2019-04-18T12:20:27Z-00001-000"}, "id": "2eb9da00-2019-04-18T12:20:27Z-00000-000", "conclusion": "Jar Jar Binks is the Dark Lord in Star Wars"}, {"premises": 
[{"text": "Jar Jar has powers that are shown in the movies but look like he is dumb. Look up jar jar theories on youtube and u will see.", "stance": "PRO"}], "context": {"sourceId": "2eb9da00-2019-04-18T12:20:27Z", "previousArgumentInSourceId": "2eb9da00-2019-04-18T12:20:27Z-00000-000", "acquisitionTime": "2019-04-18T12:20:27Z", "discussionTitle": "Jar Jar Binks is the Dark Lord in Star Wars", "sourceTitle": "Online Debate: Jar Jar Binks is the Dark Lord in Star Wars | Debate.org", "sourceUrl": "https://www.debate.org/debates/Jar-Jar-Binks-is-the-Dark-Lord-in-Star-Wars/1/", "nextArgumentInSourceId": ""}, "id": "2eb9da00-2019-04-18T12:20:27Z-00001-000", "conclusion": "Jar Jar Binks is the Dark Lord in Star Wars"}, {"premises": 
[{"text": "Your last comment about redundancy is an excellent description of this debate. 1. A baby's innocence. \"punishment for sin(i.e. murder, hell), is something that should not be applied to a child.\" This is statement is correct if saying it from the viewpoint it is looked through, a human society viewpoint, civilization and acts of human being towards other human beings. It is simply not correct if viewed through the awesome sinless, perfect authority of God's Just and Holy Sovereignty. \"examples of where god commits genocide for the sins of the adult population.\" <------The bibles position is that all have fallen short, and all are sinful that \"deserve\" hell but (I know, I know) were given something they didn't deserve, that is, Jesus Christ. ================== [2.] 100% of people who are educated on the Hebrew and Greek translations will all shoot you down on this. Job is THE perfect example of God's ultimate authority in the old testament scriptures because they understand what the original writer was in fact portraying, not what the reader thought it was portraying. To interject your own opinion about what was happening to Job and ignore the person that was experiencing it, not to mention, actually talking to God, heck... to believe that the events were not false and that Jobs knowledge (because that's what the bible says it is) is false is a fallacy in it's own merit. I'm sorry I'm breaking my rule: \"Simple summary: God kills Job's family, livestock, and steals...\" <---- Steals? The Bible states that all the wealth people own already belongs to God, so God cannot steal what has always been his. ...all his wealth. Then proceeds to hurt Job personally with illness. All this time Job is begging for an answer,...\" <------ Not once did Job ever beg or even ask for an answer... his mistake (not sin) was challenging God to dare accuse himself of sinning(and dare use that as an explanation for his actions against Job), because Job KNEW he was not guilty of sinning. \"...asking what he did wrong, what he did to deserve this(talking to his friends).\" <---- I'd hate to say it but this is simply not in the biblical story. It was Job's friends who accused him of sinning, and it was Job who openly challenged God to prove that sin was a cause of these events, because again Job KNEW this was not the case. \"Meanwhile God started all this because of a bet with SATAN...\" <----- You have this 100% backwards, it was Satan who started this all because he wanted to wager a bet that Job would curse God. \"...(you know, the most evil entity ever). At the end, God shows up and instead of explaining to Job why all this has happened to him, he goes on a rhetorical speech asking him \"where you there when the earth was born?\" <---- Again, the mother of all explanation being ignored(Sorry to say it like that, really I'm a nice guy!), God can do anything is pleases... even Job knew this... and was terrified because of it! Job 23:13 - \"But he stands alone, and who can oppose him? He does whatever he pleases... 15 Therefore, I would be dismayed at His presence; When I consider, I am terrified of Him. ================ [3.] \"How is it fair to obligate God [the author of life itself] to give a second chance when punishment is deserved for constant sin against God?\" 1. I am not obligating god. I am merely stating that by human standards, what god did and the system he created was/is not fair. 2. \"Again, not everyone was \"constantly sinning\". The bible states that everyone constantly sins... 3. \"Nor do we have any proof that God's law was known to them.\" There is also no proof that Abraham became righteous as a result from God speaking to him, on the contrary, it simply said that Abram obeyed God's command to start his Journey, nothing more. \"(btw: Romans-1 says this for the believers in the sense that \"god was all around them\" in the argument for his existence. Not his Law.).\" <----- I agreed when I put it there and even now! Hence \"So people are without excuse.\" I realize you are logical person... all of the \"no proof\" arguments are canceled out because of the basic logical standpoint that \"the absence of proof does not prove anything\". \"The point is that you are assuming that these people had full knowledge of their actions\"<------- Not at all, I did note that Numbers and Leviticus accounts for unintentional sins and even unknown sins! Honestly, do you know anyone, like in Lot's case that wanted to rape other men by breaking down Lot's door, and didn't know it was wrong? Even aborigines know to respect a man's home! 4. Unintentional Sin is again, for the believers of the religion. Those who could not know of the religion could not know of the concept of Sin, be it unintentional or otherwise. <---- you are right with the word \"sin\" but are wrong with the action of sin. This is ultimately shot down with Romans 2 that says: \"\"13for it is not the hearers of the Law who are just before God, but the doers of the Law will be justified. 14For when Gentiles who do not have the Law do instinctively the things of the Law, these, not having the Law, are a law to themselves, 15in that they show the work of the Law written in their hearts, their conscience bearing witness and their thoughts alternately accusing or else defending them,\"\" [4.] God's \"right\" to choose. \"[NOTE]Con: Did not deny God chose a group of people and condemned all others.\" <----because I was busy making that case that this is not true...I am being redundant now, guilty! \"Also Mathew 20:1-16 Is a good parable for work, but for the souls of a human? That's taking it a bit too far.\" <----Now I know your not reading your bible... Jesus took it that far by starting this parable with \"For the kingdom of heaven is like...\" C: God's \"right\" MkII \"No. Creation of something does not imply ownership, especially when free-will and sentience are concerned.\" <------ You mean the free-will and sentience that... God created...? Also implying that God is above morality is implying the appeal to authority fallacy http://en.wikipedia.org...... Please, do not argue that because God is perfect, the system must be perfect. That is beneath you.\" <--- First off, I genuinely accept that compliment! That made me feel special coming from someone yourself. And I would never dare to resort to such childish tactics that unstable Christians resort to[yes I said that]. I must add though... to be fair... that the bible...which is true for this debate... does say \"As for God, his way is perfect: the word of the LORD is tried: he is a buckler to all those that trust in him.\" - Psalms 18:30. I didn't argue that... technically the bible did that one! Thanks again!", "stance": "CON"}], "context": {"sourceId": "ab67c808-2019-04-18T16:08:33Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T16:08:33Z", "discussionTitle": "The system of \"Sin\" is not fair.", "sourceTitle": "Debate Topic: The system of \"Sin\" is not fair. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-system-of-Sin-is-not-fair./1/", "nextArgumentInSourceId": "ab67c808-2019-04-18T16:08:33Z-00001-000"}, "id": "ab67c808-2019-04-18T16:08:33Z-00000-000", "conclusion": "The system of \"Sin\" is not fair."}, {"premises": 
[{"text": "Ah. I did not intend to pull a \"fast one\" on you, but it's hard to phrase the \"rules\" correctly in the start. 1. A baby's innocence. -Now first off I was not making the argument that a child is not sinful from birth, or that bible does not state so. What I was saying is that the punishment for sin(i.e. murder, hell), is something that should not be applied to a child. -This cuts back to the \"sins of our father\" point. We are all paying for the sins of Adam in general, but there are examples of where god commits genocide for the sins of the adult population. ================== [2.] Oh boy. Yeah Job is one of the few examples I would never, EVER use in reference to his \"knowledge\" of the Lord or his morality. Simple summary: God kills Job's family, livestock, and steals all his wealth. Then proceeds to hurt Job personally with illness. All this time Job is begging for an answer, asking what he did wrong, what he did to deserve this(talking to his friends). Meanwhile God started all this because of a bet with SATAN(you know, the most evil entity ever). At the end, God shows up and instead of explaining to Job why all this has happened to him, he goes on a rhetorical speech asking him \"where you there when the earth was born?\" -Then God proceeds to replace that which Job had lost, but not in originality. God replaces everything by quantity. [The story of Job shows entirely that God punishes unfairly and to those undeserving.] God effectively murdered innocent people to prove a point to Satan. That's probably the worse example you could have given for your argument. ================ [3.] \"How is it fair to obligate God [the author of life itself] to give a second chance when punishment is deserved for constant sin against God?\" 1. I am not obligating god. I am merely stating that by human standards, what god did and the system he created was/is not fair. 2. Again, not everyone was \"constantly sinning\". We have no proof that all of mankind(even the children) were committing outrageous acts against God for the story of Noah, or that the slave/Egyptian children sinned so heavily, or that any of these acts of complete genocide were Justified. This is another problem with the system and it's fairness, God does not state what sin or what acts lead to the genocide of these people. 3. Nor do we have any proof that God's law was known to them. (btw: Romans-1 says this for the believers in the sense that \"god was all around them\" in the argument for his existence. Not his Law.). -No proof that God came to them as he did Moses. -No proof that God's law is available to everyone in a way they can comprehend it. -No proof that Jesus has shown himself to everyone either.(for the argument of after). The point is that you are assuming that these people had full knowledge of their actions, the consequences, and the system God presented. The bible never mentions this, nor does reality support it. Even now you can easily prove that God does not present his system to everyone. [Note]: I get that we are arguing with the bible = true rule,but when it aligns with modern reality I think this has relevance. 4. Unintentional Sin is again, for the believers of the religion. Those who could not know of the religion could not know of the concept of Sin, be it unintentional or otherwise. ============= [4.] God's \"right\" to choose. [NOTE]Con: Did not deny God chose a group of people and condemned all others. Also Mathew 20:1-16 Is a good parable for work, but for the souls of a human? That's taking it a bit too far. --------------- C: God's \"right\" MkII No. Creation of something does not imply ownership, especially when free-will and sentience are concerned. Also implying that God is above morality is implying the appeal to authority fallacy http://en.wikipedia.org... Please, do not argue that because God is perfect, the system must be perfect. That is beneath you. Note: [Redundancy]: Of course god is \"void of sin\", since to sin is to disobey him. Alrighty, having fun so far and thank you for participating. Lets go to round 3!", "stance": "PRO"}], "context": {"sourceId": "ab67c808-2019-04-18T16:08:33Z", "previousArgumentInSourceId": "ab67c808-2019-04-18T16:08:33Z-00000-000", "acquisitionTime": "2019-04-18T16:08:33Z", "discussionTitle": "The system of \"Sin\" is not fair.", "sourceTitle": "Debate Topic: The system of \"Sin\" is not fair. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-system-of-Sin-is-not-fair./1/", "nextArgumentInSourceId": "ab67c808-2019-04-18T16:08:33Z-00002-000"}, "id": "ab67c808-2019-04-18T16:08:33Z-00001-000", "conclusion": "The system of \"Sin\" is not fair."}, {"premises": 
[{"text": "Before I begin, I would like to say how much I admire your constant stable minded attitude toward responding. A true logical mind indeed you are... something I aspire to attain to perfection if that were possible. I do accept the note of not correcting your responses but just responding to them. I do have to admit that I did not attack or even touch the topic of God dealing with Sodom and Gomorrah, and unfortunately must decline the opportunity again because, like others, this \"problem\" can automatically be answered by addressing underlying issues. One of these underlying issues that was accidentally assumed, and not picked up by myself in the opening of this debate, was \"a baby's innocence\". 1.\"A baby's innocence\" I am almost afraid that if this point is not fairly discussed and unskewed, then this debate will reflect the same direction. I must bring this debate back to the rule of \"for the sake of this argument the Bible is true.\" That means that for the sake of this debate, even cute, innocent looking, tiny, can't-make-proper-decisions-for-themselves babies are in fact just as sinful as us adults who can and do sin on purpose. \"Behold, I was brought forth in iniquity; And in sin my mother conceived me.\" - Psalms 51:5. \"The wicked are estranged from the womb; These who speak lies go astray from birth. They have venom like the venom of a serpent; like a deaf cobra that stops up its ear, So that it does not hear the voice of charmers, or a skillful caster of spells. O God, shatter their teeth in their mouth; break out the fangs of the young lions, O Lord\" - Psalms 58:3-6 2. \"The LORD gave and the LORD has taken away; may the name of the LORD be praised.\" (Job 1:21) If there is anyone in the Bible that has the right to complain about God being immoral, it is Job! He had his own children taken away amongst other horrible things, and yet he states that the Lord has the right to do so hence, him praising God after. I am compelled to reinstate that this is not Jobs opinion, but KNOWLEDGE of the Lord. 3. The idea that \"God NOT giving people a second chance is not fair.\" I formed this educated assumption by \"P1\" which says \"God does not give a \"second chance\" in the old testament to many groups of people. He simply writes them off as \"too far gone\" and murders them.\" To say that God didn't give them a second chance is to automatically admit they did something that is deserving of some sort of punishment. Plain and simply put I will answer this in the form of a question...how is it fair to obligate God [the author of life itself] to give a second chance when punishment is deserved for constant sin against God? And just in case this turns into a \"well, they didn't know they were sinning against God\" issue... Romans 1 says \"For the wrath of God is revealed from heaven against all ungodliness and unrighteousness of people who suppress the truth by their unrighteousness, 19 because what can be known about God is plain to them, because God has made it plain to them. 20 For since the creation of the world his invisible attributes \" his eternal power and divine nature \" have been clearly seen, because they are understood through what has been made. So people are without excuse.\" Levitus and Numbers, as you know, even goes on to talk about even 'unintentional sin' or unknown sin must also be offered a sacrifice. 4. God's right to choose. \"P3: God's chosen people(the jews) were the only ones God continually spoke to before Jesus. Leaving primarily them alone to know of God and how to avoid the fate of Hell.\" This is simply God's right to choose, in this case, he chose to keep a promise made to Abraham, because God is faithful in his promises. Let me fairly remind you that he almost broke this promise as my previous argument shows [which is another debate in it's own]. Matthew 20:1-16: 9 \"The workers who were hired about five in the afternoon came and each received a denarius. 10 So when those came who were hired first, they expected to receive more. But each one of them also received a denarius. 11 When they received it, they began to grumble against the landowner. 12 \"These who were hired last worked only one hour,\" they said, \"and you have made them equal to us who have borne the burden of the work and the heat of the day.\" 13 \"But he answered one of them, \"I am not being unfair to you, friend. Didn\"t you agree to work for a denarius? 14 Take your pay and go. I want to give the one who was hired last the same as I gave you. 15 Don\"t I have the right to do what I want with my own money? Or are you envious because I am generous?\" C: One of the most common mistakes that happen when humans question God's moral compass is to imply that God is not the creator of the morals. God alone has a right reserved to take away anything and everything according to the bible. Unlike us, he created everything and according to the bible IS everything. God also, unlike us, is not only sinless but void of sin. These are major contributors, when understood, to God's \"seemingly immoral, genocidal, murderous\" ways.", "stance": "CON"}], "context": {"sourceId": "ab67c808-2019-04-18T16:08:33Z", "previousArgumentInSourceId": "ab67c808-2019-04-18T16:08:33Z-00001-000", "acquisitionTime": "2019-04-18T16:08:33Z", "discussionTitle": "The system of \"Sin\" is not fair.", "sourceTitle": "Debate Topic: The system of \"Sin\" is not fair. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-system-of-Sin-is-not-fair./1/", "nextArgumentInSourceId": "ab67c808-2019-04-18T16:08:33Z-00003-000"}, "id": "ab67c808-2019-04-18T16:08:33Z-00002-000", "conclusion": "The system of \"Sin\" is not fair."}, {"premises": 
[{"text": "I feel that any addition to the original post I made might push the debate farther than it should in terms of simplicity and a \"simple read\", although it is already very long. My response in accordance to the points brought up: 1. I'm not exactly sure how to go about saying this so I will try to make it as clear as possible. If you are making the point that God is seperate from humanity and that god is holy, seperated, and a different entity: I accept that as per the bible stating it.(I thought this was by default accepted once you accept the bible as tru per the opening). However, your math was off. The punishment of sinning is not only that you are sent to hell, but that God may take your life before that(and then consequently you would go to hell). I want o make this clear because to say that the only punishment God has given for sin in the bible is to to got to hell, is not true. 2. \"Sins of our fathers\". I'd like to address the acts that we are all born sinful and that is becaue of the original \"fall\" of Adam and Eve. Romans 5:18-19: 18 Therefore, as one trespass[b] led to condemnation for all men, so one act of righteousness[c] leads to justification and life for all men. 19 For as by the one man's disobedience the many were made sinners, so by the one man's obedience the many will be made righteous. -Let us ignore the Jesus stuff for the sake of the debate. This verse states that all were condemned for the sin of Adam and Eve. The \"father\" of all mankind, made many sinners. Note: You did not respond or explain to people why God killed the several groups of people in the stories of Noah, Moses, Sodom and Gomorrah and the Amalekites, where in each the entire group of people were wiped out because they were deemed \"sinful\" or \"corrupt\" in the eyes of God. -You assume that the verses stating that the child will not pay for the sins of the father prove that no child was punished in these genocides unfairly, but that assumption is false. Not only in the sense that all mankind has paid for the sins of Adam, but that these groups of people(children included) were punished for the sins of the mature members. Innocent children were punished (killed) in these acts. Note: I am not proposing that the bible is false, but that the verse was meant for a different interpretation. That being The son shall not bear the responsibility of the father according to the law.(i.e. the 613 commandments in the Old Testament). So that if a father broke the law, the son could not be punished for this. I believe this verse was intended in such a way. -God did kill children. In accordance with the story of Noah, Moses, Sodom and Gomorrah and the Amalekites, all died for their sin(from birth) and the sins of their father. To think that not one child existed in these examples is rather naive, but for an example we can look towards the story of Moses: Exodus 11: 4-7: \"4. So Moses said, \"This is what the Lord says: \"About midnight I will go throughout Egypt. 5 Every firstborn son in Egypt will die, from the firstborn son of Pharaoh, who sits on the throne, to the firstborn son of the female slave, who is at her hand mill, and all the firstborn of the cattle as well. 6 There will be loud wailing throughout Egypt\"worse than there has ever been or ever will be again. 7 But among the Israelites not a dog will bark at any person or animal.\" Then you will know that the Lord makes a distinction between Egypt and Israel.\" -I'd like to note that there are examples of where God himself killed the innocent and where he ordered the Israelites to do such. There is a difference, but I find that the overall effect the same. [On the topic of Born-Sinners] The Bible repeatedly tells us that we are born sinners thanks to adam and eve. In the first part I opened with the assumption that both parties would accept children as being \"innocent\". I make this assumption based upon the notion that children do not fully understand or comprehend the acts that they do and their consequences. I realize that this can also apply to more mature humans, but for children I think we can agree that \"innocence\" is among them to a certain age. This presents a conflicting view. We percieve children as innocent though the bible does not and from birth gives them the effective sentence of Hell, though they could not have possibly disobeyed god. This is effectively \"the sins of the father\", that father being Adam. 3. Deserving of Hell. I'd like to make the point that the verse you listed(1corinthians 10:4) is talking aobut the Jewish religion. I.e. the same \"spiritual drink\" and \"unto Moses\" relate to the Old Testament. Of course within the belief that Jesus was God(the trinity), those who already believed in the Jewish God(i.e. the jews), would have technically been believing in Jesus before he came to Earth. However that leaves us with John 14:6 \"6 Jesus saith unto him, I am the way, the truth, and the life: no man cometh unto the Father, but by me.\" So the original meaning of the Corinthians verse is that the Jews would continue their religion by believing in Jesus. This does not apply to the non-jewish people before Jesus, but ot assure the Jews that Christianity is a continuation of their religion. ============================================= The whole point of 3 was that those who could not know of the Law, Jesus, or of the bible were sent to hell, regardless if they are \"Good\" by moral or even biblical standards. It is in accordance with 2, where they are punished not by something they did, but by the sin of Adam. Meaning: People go to Hell for circumstances that are outside of their control. ========================================= In response to your edits on P1-3(I'd rather you not since this makes it harder to read through later.) P1-3 1.Noah can be called a preacher and Abraham can plead for Sodom, but that has no effect whatsoever on the decision made by God and what it stands for. In response to your assumption that God \"morally\" executed a killer, I deny that. God committed genocide. (Genocide definition: the deliberate killing of a large group of people, especially those of a particular ethnic group or nation.) This is entirely different from the moral justification of killing a specific person or group. The justification for genocide is non-existent. 2. The good people? The people who are for the most part good. Humanitarian, peaceful, non-violent. I'd presume there is a general definition of a \"good\" person we can agree on. 3. It is founded on all the scripture, in fact the entire story of the Old Testament is of the Jewish people. To clarify, I was talking of the time before Jesus. Genesis 17:7 \"7 And I will establish my covenant between me and thee and thy seed after thee in their generations for an everlasting covenant, to be a God unto thee, and to thy seed after thee.\" ==================== Note: You did not edit the closing correctly. You left the phrase \"and punishes those undeserving of punishment\" ========= To summarize: 2.\"Sins of Our Father\" - Adam and Eve: mankind pays the price for generations because of their Sin. The are (according to the bible) the parents of all. -God also murdered select groups of people for the sins of the whole. -God did kill children(listed examples). [Children are innocent] -Yet the God has killed them in the act of Genocide. -Yet God condemns them to hell from their birth. 3. People go to Hell for circumstances that are outside of their control. P1: God does not give a \"second chance\" in the old testament to many groups of people. He simply writes them off as \"too far gone\" and murders them. P2: See 3. P3: God's chosen people(the jews) were the only ones God continually spoke to before Jesus. Leaving primarily them alone to know of God and how to avoid the fate of Hell. C: The system of sin is one that punishes those undeserving of punishment and for circumstances that are beyond a person's control.", "stance": "PRO"}], "context": {"sourceId": "ab67c808-2019-04-18T16:08:33Z", "previousArgumentInSourceId": "ab67c808-2019-04-18T16:08:33Z-00002-000", "acquisitionTime": "2019-04-18T16:08:33Z", "discussionTitle": "The system of \"Sin\" is not fair.", "sourceTitle": "Debate Topic: The system of \"Sin\" is not fair. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-system-of-Sin-is-not-fair./1/", "nextArgumentInSourceId": "ab67c808-2019-04-18T16:08:33Z-00004-000"}, "id": "ab67c808-2019-04-18T16:08:33Z-00003-000", "conclusion": "The system of \"Sin\" is not fair."}, {"premises": 
[{"text": "As a preface to anyone who is viewing this debate: 1. Whether you are Christian or Non-Christian, please view the facts as they are presented as unbiased as possible... otherwise the voting could never truly reflect the facts 'not opinions' presented as they are for THIS debate. I thank the Pro for providing the only ground work for this type of debate... and something that even you the reading must agree to for the sake of voting properly. 2. \"Note: For this debate you must assume the bible is true.\" <--- As per the Pro. 3. Also reader, please note that he does use the term 'true' and not 'real'. So you must accept, for the purposes of this debate that EVERYTHING the Bible says is 'TRUE' and not false. The definition of sin is: To go against or disobey god. First Rebuttal: 1. \"The system in the bible for sin and it's punishment, is not fair in regards to humanity.\" -Surprisingly this was actually my first statement that I was locked into and I realized that there is actually flaw to this statement. The flaw is the word humanity! The definition that is. You see if I were to take your rules seriously about this debate than this statement is done out of ignorance. I could literally use basic math to rephrase the sentence to see it a little more clearly by using your given definition of sin. \"The system in the bible for [disobeying God]and it's punishment[of going to hell], is not fair in regards to humanity.\" For you to fully understand the Bibles arguments that God is in fact being \"fair\", you must understand God's attributes. There are many, but the main one is God is Holy. Many Christians surprisingly don't even know what this means! The bible says God is \"Holy, holy, holy\" (Revelation 4:8), it's saying that He is separated, separated, separated (Old Hebrew language would repeat something that is important rather than modern English using BOLD or exclamations) which is referring to God being so very separated from the world, people, evil and sin that it is not even funny. Again not by choice, it's just what he is. So when Adam and Eve disobeyed God's commandment of not eating from the tree of good and evil, they chose to disobey God's commandment and because they had knowledge like God ABOUT sin, unlike God, they had freewill to act upon that knowledge. And again God is Holy and sin has no part in God or his actions whatsoever, God simply has knowledge of it just like Satan told Eve. The end result is a disobedience woman and man who passing their \"corruption\" to their descendants \"Now this I say, brethren, that flesh and blood cannot inherit the kingdom of God; neither doth corruption inherit incorruption.\" -1 Corinthians 15:50 THEN ENTERS MY NICE FLOW INTO YOUR FIRST ARGUMENT... 2. \"Sins of our Fathers\" \"Behold, I was shapen in iniquity; and in sin did my mother conceive me.\" Psalms 51:5 - To be absolutely clear, their is nothing in the bible that says God has ever or will ever give a death sentence to a baby whose (according to your example) parents are terrible role models when it comes to following God. \"I, the LORD your God, am a jealous God, visiting the iniquity of the fathers on the children, and on the third and the fourth generations of THOSE WHO HATE ME, but showing lovingkindness to thousands, to those WHO LOVE ME AND KEEP MY COMMANDMENTS.\" Without going into a lot of detail, there is nowhere here that says God will kill or send to hell the sons of sinful parents. You'd have to reach petty far to get it there. Deuteronomy 24:16 says, \"Fathers shall not be put to death for their sons, nor shall sons be put to death for their fathers; everyone shall be put to death for his own sin.\" Lastly your remark about us being \"moral\" is also ignorance because according to the rules the Bible is true, so if I were to take that and rephrase your remark it would read... \"We as [Sinful, disobedient people] do not in good moral conscience blame the [psalms 51:5] for the father's mistakes. We do not give [psalms 51:5] death sentences because the father murdered.\" <---- How can immoral sinful people have a good moral conscious? I'm just trying to follow your Rule about the Bible being true! \"And we do this for a reason, that being that someone who did not participate in the crime should not be blamed or punished, regardless of genetic similarity.\" <------ I agree and God does too! 3. Those \"undeserving\" of Hell. -For the sake of readers getting bored I will correct some Biblical areas as per your rule, as to bring about a quick non-biased approach from the reader: \"In the bible there is the belief that whoever sins and does not [ask for] forgiveness goes to Hell.\" \"This is both before and after Jesus, with Jesus being the way to salvation after he ascends to Heaven.\" Not so my friend according to the Bible which is true for the sake of this debate \"Moreover, brethren, I would not that ye should be ignorant, how that all our fathers were under the cloud, and all passed through the sea; And were all baptized unto Moses in the cloud and in the sea; And did all drink the same spiritual drink: for they drank of that spiritual Rock that followed them: and that Rock was Christ.\" 1 Corinthians 10:4 \"P1:God punishes many people throughout the bible without a chance at redemption. This is shown in the Flood [Noah is called a Preacher of Righteousness - 2 Peter 2:5], Sodom and Gomorrah [Genesis 18:16-33 says that Abraham pleaded for the safety of Sodom]\"the Amelekites(the list goes on). These people(men, women, and children) all [were killed] thanks to God's actions [I don't get this, so if an executioner, in your words \"morally\" executes a killer then the executioner is wrong?]. \"It sets the standard that God can kill anyone at anytime and send them to an eternal torture.\" <-----This is actually very surprisingly biblical. Psalm 115:3 says \"But our God is in the heavens; He does whatever He pleases.\" and 1 Samuel 2:6 says \"The LORD kills and makes alive; He brings down to Sheol and raises up.\" \"P2: Those who could not have known of God or his religion went to hell regardless of they were \"good\" according to the bible's system.\" <---- I just have to ask, who are these so called \"good\" people your are referring to specifically? \"P3: God selects his chosen people, and condemns all others to Hell. <---- This is simply not founded in any scripture although Israel is God's chosen people God even wanted to wipe out Israel at one point [Numbers 14:11-19]. \"According to the Bible, the Jews were God's \"chosen people\", meaning he had forsaken all others to Hell until the time of Jesus and the opening up of the religion thanks to Christianity.\"<----please refer to previous C: The system of Sin-and-Punishment the bible presents DOES IN FACT present a fair chance at salvation for all of humanity and punishes those undeserving of punishment. I hope I've been fair in my rebuttal.", "stance": "CON"}], "context": {"sourceId": "ab67c808-2019-04-18T16:08:33Z", "previousArgumentInSourceId": "ab67c808-2019-04-18T16:08:33Z-00003-000", "acquisitionTime": "2019-04-18T16:08:33Z", "discussionTitle": "The system of \"Sin\" is not fair.", "sourceTitle": "Debate Topic: The system of \"Sin\" is not fair. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-system-of-Sin-is-not-fair./1/", "nextArgumentInSourceId": "ab67c808-2019-04-18T16:08:33Z-00005-000"}, "id": "ab67c808-2019-04-18T16:08:33Z-00004-000", "conclusion": "The system of \"Sin\" is not fair."}, {"premises": 
[{"text": "Hi I'll be on the side of \"Pro\" and will be debating on the subject of Christianity's sin-and-punishment being fair to the human race as a whole. Note: For this debate you must assume the bible is true. The definition of sin is: To go against or disobey god. The definition of Hell is: A place where the souls of mankind who enter are eternally tormented/tortured. I base this on the things god has punished for.(i.e. the forbidden fruit, going against his commands, etc.). ============================ If you wish to post something to this or against it, please do so, but I am not hoping for this to be the main topic. ============================= The system in the bible for sin and it's punishment, is not fair in regards to humanity. 1. \"Sins of our Fathers\" -This applies to the concept in Christianity known as \"our fallen world\" -This applies to God's punishment of people throughout the bible for the sins of their father or great grandfather. The belief of paying for the sins or disobedience of our fathers is unfair. We as humans do not in good moral conscience blame the child for the father's mistakes. We do not give children death sentences because the father murdered. And we do this for a reason, that being that someone who did not participate in the crime should not be blamed or punished, regardless of genetic similarity. 2. Those undeserving of Hell. In the bible there is the belief that whoever sins and does not acquire forgiveness goes to Hell. This is both before and after Jesus, with Jesus being the way to salvation after he ascends to Heaven. P1: God punishes many people throughout the bible without a chance at redemption. This is shown in the Flood, Sodom and Gomorrah, the Amelekites(the list goes on). These people(men, women, and children) all went to hell thanks to God's actions. It sets the standard that God can kill anyone at anytime and send them to an eternal torture. P2: Those who could not have known of God or his religion went to hell regardless of they were \"good\" according to the bible's system. P3: God selects his chosen people, and condemns all others to Hell. According to the Bible, the Jews were God's \"chosen people\", meaning he had forsaken all others to Hell until the time of Jesus and the opening up of the religion thanks to Christianity. C: The system of Sin-and-Punishment the bible presents does not present a fair chance at salvation for all of humanity and punishes those undeserving of punishment. I await the con, hope you have fun!", "stance": "PRO"}], "context": {"sourceId": "ab67c808-2019-04-18T16:08:33Z", "previousArgumentInSourceId": "ab67c808-2019-04-18T16:08:33Z-00004-000", "acquisitionTime": "2019-04-18T16:08:33Z", "discussionTitle": "The system of \"Sin\" is not fair.", "sourceTitle": "Debate Topic: The system of \"Sin\" is not fair. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-system-of-Sin-is-not-fair./1/", "nextArgumentInSourceId": ""}, "id": "ab67c808-2019-04-18T16:08:33Z-00005-000", "conclusion": "The system of \"Sin\" is not fair."}, {"premises": 
[{"text": "Fandom round! Yo mama so fat, she's bigger than both the outside and inside of the TARDIS. Yo mama so ugly, she makes Umbridge look like Fleur. Yo mama so stupid, when she heard \"the pen is mightier than the sword\", she thought it was a quote from Percy Jackson. Yo mama so slutty, she's slept with more guys than Irene Adler.", "stance": "CON"}], "context": {"sourceId": "bd4972ff-2019-04-18T17:01:27Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T17:01:27Z", "discussionTitle": "yo mamma jokes", "sourceTitle": "Debate Topic: yo mamma jokes | Debate.org", "sourceUrl": "https://www.debate.org/debates/yo-mamma-jokes/3/", "nextArgumentInSourceId": "bd4972ff-2019-04-18T17:01:27Z-00001-000"}, "id": "bd4972ff-2019-04-18T17:01:27Z-00000-000", "conclusion": "yo mamma jokes"}, {"premises": 
[{"text": "Yo mama is so stupid that when she saw the \"Under 17 not admitted\" sign at a movie theatre, she went home and got 16 friends. Yo mama is so fat that when she turns around people throw her a welcome back party. Yo mama is so stupid that when the computer said \"Press any key to continue\", she couldn't find the 'Any' key. Yo mama is so poor that I went to her house and tore down some cob webs, and she said \"Who's tearing down the drapes?\" Last but no least BONUS: Yo mama so stupid she brought a spoon to the Super Bowl", "stance": "PRO"}], "context": {"sourceId": "bd4972ff-2019-04-18T17:01:27Z", "previousArgumentInSourceId": "bd4972ff-2019-04-18T17:01:27Z-00000-000", "acquisitionTime": "2019-04-18T17:01:27Z", "discussionTitle": "yo mamma jokes", "sourceTitle": "Debate Topic: yo mamma jokes | Debate.org", "sourceUrl": "https://www.debate.org/debates/yo-mamma-jokes/3/", "nextArgumentInSourceId": "bd4972ff-2019-04-18T17:01:27Z-00002-000"}, "id": "bd4972ff-2019-04-18T17:01:27Z-00001-000", "conclusion": "yo mamma jokes"}, {"premises": 
[{"text": "Yo mama so poor, she can't even pay attention. Yo mama so fat, her boggart is Jillian Michaels.", "stance": "CON"}], "context": {"sourceId": "bd4972ff-2019-04-18T17:01:27Z", "previousArgumentInSourceId": "bd4972ff-2019-04-18T17:01:27Z-00001-000", "acquisitionTime": "2019-04-18T17:01:27Z", "discussionTitle": "yo mamma jokes", "sourceTitle": "Debate Topic: yo mamma jokes | Debate.org", "sourceUrl": "https://www.debate.org/debates/yo-mamma-jokes/3/", "nextArgumentInSourceId": "bd4972ff-2019-04-18T17:01:27Z-00003-000"}, "id": "bd4972ff-2019-04-18T17:01:27Z-00002-000", "conclusion": "yo mamma jokes"}, {"premises": 
[{"text": "Yo mama is so poor that she can't even put her two cents in this conversation. Yo mama is so stupid that when she read on her job application to not write below the dotted line she put \"OK\". Last round (a minimum of 4 yo mama jokes)", "stance": "PRO"}], "context": {"sourceId": "bd4972ff-2019-04-18T17:01:27Z", "previousArgumentInSourceId": "bd4972ff-2019-04-18T17:01:27Z-00002-000", "acquisitionTime": "2019-04-18T17:01:27Z", "discussionTitle": "yo mamma jokes", "sourceTitle": "Debate Topic: yo mamma jokes | Debate.org", "sourceUrl": "https://www.debate.org/debates/yo-mamma-jokes/3/", "nextArgumentInSourceId": "bd4972ff-2019-04-18T17:01:27Z-00004-000"}, "id": "bd4972ff-2019-04-18T17:01:27Z-00003-000", "conclusion": "yo mamma jokes"}, {"premises": 
[{"text": "Yo mama so sexually promiscuous she's like a lemonade stand- ten cents a squeeze. Yo mama so ugly her mother had to be drunk to breastfeed her.", "stance": "CON"}], "context": {"sourceId": "bd4972ff-2019-04-18T17:01:27Z", "previousArgumentInSourceId": "bd4972ff-2019-04-18T17:01:27Z-00003-000", "acquisitionTime": "2019-04-18T17:01:27Z", "discussionTitle": "yo mamma jokes", "sourceTitle": "Debate Topic: yo mamma jokes | Debate.org", "sourceUrl": "https://www.debate.org/debates/yo-mamma-jokes/3/", "nextArgumentInSourceId": "bd4972ff-2019-04-18T17:01:27Z-00005-000"}, "id": "bd4972ff-2019-04-18T17:01:27Z-00004-000", "conclusion": "yo mamma jokes"}, {"premises": 
[{"text": "Yo mama is so poor that when I saw her kicking a can down the street, I asked her what she was doing, and she said \"moving.\" Yo mama is so fat that when she was diagnosed with a flesh-eating disease, the doctor gave her ten years to live.", "stance": "PRO"}], "context": {"sourceId": "bd4972ff-2019-04-18T17:01:27Z", "previousArgumentInSourceId": "bd4972ff-2019-04-18T17:01:27Z-00004-000", "acquisitionTime": "2019-04-18T17:01:27Z", "discussionTitle": "yo mamma jokes", "sourceTitle": "Debate Topic: yo mamma jokes | Debate.org", "sourceUrl": "https://www.debate.org/debates/yo-mamma-jokes/3/", "nextArgumentInSourceId": "bd4972ff-2019-04-18T17:01:27Z-00006-000"}, "id": "bd4972ff-2019-04-18T17:01:27Z-00005-000", "conclusion": "yo mamma jokes"}, {"premises": 
[{"text": "Yo mama so stupid, she sold her car for gas money. Yo mama so stupid, she didn't get an abortion.", "stance": "CON"}], "context": {"sourceId": "bd4972ff-2019-04-18T17:01:27Z", "previousArgumentInSourceId": "bd4972ff-2019-04-18T17:01:27Z-00005-000", "acquisitionTime": "2019-04-18T17:01:27Z", "discussionTitle": "yo mamma jokes", "sourceTitle": "Debate Topic: yo mamma jokes | Debate.org", "sourceUrl": "https://www.debate.org/debates/yo-mamma-jokes/3/", "nextArgumentInSourceId": "bd4972ff-2019-04-18T17:01:27Z-00007-000"}, "id": "bd4972ff-2019-04-18T17:01:27Z-00006-000", "conclusion": "yo mamma jokes"}, {"premises": 
[{"text": "Yo mama so stupid, she got fired form the m&m's factory because she threw away the w's Yo mama so stupid she thought Taco Bell as a Mexican phone company", "stance": "PRO"}], "context": {"sourceId": "bd4972ff-2019-04-18T17:01:27Z", "previousArgumentInSourceId": "bd4972ff-2019-04-18T17:01:27Z-00006-000", "acquisitionTime": "2019-04-18T17:01:27Z", "discussionTitle": "yo mamma jokes", "sourceTitle": "Debate Topic: yo mamma jokes | Debate.org", "sourceUrl": "https://www.debate.org/debates/yo-mamma-jokes/3/", "nextArgumentInSourceId": "bd4972ff-2019-04-18T17:01:27Z-00008-000"}, "id": "bd4972ff-2019-04-18T17:01:27Z-00007-000", "conclusion": "yo mamma jokes"}, {"premises": 
[{"text": "I accept.", "stance": "CON"}], "context": {"sourceId": "bd4972ff-2019-04-18T17:01:27Z", "previousArgumentInSourceId": "bd4972ff-2019-04-18T17:01:27Z-00007-000", "acquisitionTime": "2019-04-18T17:01:27Z", "discussionTitle": "yo mamma jokes", "sourceTitle": "Debate Topic: yo mamma jokes | Debate.org", "sourceUrl": "https://www.debate.org/debates/yo-mamma-jokes/3/", "nextArgumentInSourceId": "bd4972ff-2019-04-18T17:01:27Z-00009-000"}, "id": "bd4972ff-2019-04-18T17:01:27Z-00008-000", "conclusion": "yo mamma jokes"}, {"premises": 
[{"text": "First round is for acceptance. Please keep it appropriate. Also 2 yo mamma jokes per round.", "stance": "PRO"}], "context": {"sourceId": "bd4972ff-2019-04-18T17:01:27Z", "previousArgumentInSourceId": "bd4972ff-2019-04-18T17:01:27Z-00008-000", "acquisitionTime": "2019-04-18T17:01:27Z", "discussionTitle": "yo mamma jokes", "sourceTitle": "Debate Topic: yo mamma jokes | Debate.org", "sourceUrl": "https://www.debate.org/debates/yo-mamma-jokes/3/", "nextArgumentInSourceId": ""}, "id": "bd4972ff-2019-04-18T17:01:27Z-00009-000", "conclusion": "yo mamma jokes"}, {"premises": 
[{"text": "BE INSPIRED http://www.youtube.com...", "stance": "CON"}], "context": {"sourceId": "62106601-2019-04-18T18:24:49Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:24:49Z", "discussionTitle": "Capital punishment should be abolished in the United States", "sourceTitle": "Debate: Capital punishment should be abolished in the United States | Debate.org", "sourceUrl": "https://www.debate.org/debates/Capital-punishment-should-be-abolished-in-the-United-States/1/", "nextArgumentInSourceId": "62106601-2019-04-18T18:24:49Z-00001-000"}, "id": "62106601-2019-04-18T18:24:49Z-00000-000", "conclusion": "Capital punishment should be abolished in the United States"}, {"premises": 
[{"text": "Partly my fault too, but yeah thanks for understanding, and sorry again. >.<", "stance": "PRO"}], "context": {"sourceId": "62106601-2019-04-18T18:24:49Z", "previousArgumentInSourceId": "62106601-2019-04-18T18:24:49Z-00000-000", "acquisitionTime": "2019-04-18T18:24:49Z", "discussionTitle": "Capital punishment should be abolished in the United States", "sourceTitle": "Debate: Capital punishment should be abolished in the United States | Debate.org", "sourceUrl": "https://www.debate.org/debates/Capital-punishment-should-be-abolished-in-the-United-States/1/", "nextArgumentInSourceId": "62106601-2019-04-18T18:24:49Z-00002-000"}, "id": "62106601-2019-04-18T18:24:49Z-00001-000", "conclusion": "Capital punishment should be abolished in the United States"}, {"premises": 
[{"text": "Its ok, real life gets in the way sometimes.", "stance": "CON"}], "context": {"sourceId": "62106601-2019-04-18T18:24:49Z", "previousArgumentInSourceId": "62106601-2019-04-18T18:24:49Z-00001-000", "acquisitionTime": "2019-04-18T18:24:49Z", "discussionTitle": "Capital punishment should be abolished in the United States", "sourceTitle": "Debate: Capital punishment should be abolished in the United States | Debate.org", "sourceUrl": "https://www.debate.org/debates/Capital-punishment-should-be-abolished-in-the-United-States/1/", "nextArgumentInSourceId": "62106601-2019-04-18T18:24:49Z-00003-000"}, "id": "62106601-2019-04-18T18:24:49Z-00002-000", "conclusion": "Capital punishment should be abolished in the United States"}, {"premises": 
[{"text": "Damn it all. I'm very sorry but I won't be able to finish this debate. Very sorry for the horrible conduct. Vote con.", "stance": "PRO"}], "context": {"sourceId": "62106601-2019-04-18T18:24:49Z", "previousArgumentInSourceId": "62106601-2019-04-18T18:24:49Z-00002-000", "acquisitionTime": "2019-04-18T18:24:49Z", "discussionTitle": "Capital punishment should be abolished in the United States", "sourceTitle": "Debate: Capital punishment should be abolished in the United States | Debate.org", "sourceUrl": "https://www.debate.org/debates/Capital-punishment-should-be-abolished-in-the-United-States/1/", "nextArgumentInSourceId": "62106601-2019-04-18T18:24:49Z-00004-000"}, "id": "62106601-2019-04-18T18:24:49Z-00003-000", "conclusion": "Capital punishment should be abolished in the United States"}, {"premises": 
[{"text": "Thanks for the debate Phantom. I'll refute your case in the next round.==Case== FrameworkObservation 1: The primary purpose of punishment prima facieis retribution; rehabilitation is a secondary concern. Crimes are, after all, acts of aggression against victims where as rehabilitation is an act of restoration towards the criminal; it must thus be regarded as fundamentally unjust to put the benefits of the criminal (IE rehabilitation) above the benefits to the victim (IE compensation and retribution). As Michael Moore put it: \u201cWe are justified in punishing because and only because offenders deserve it.\u201d Retribution needs to be valued above restoration. Observation 2: Consider only the effects that the implementation of Capital punishment has on the deserving--victims and law abiding citizens (civil socety). Observation 3: Abolish means to do away with entirely. If there's one forseeable case in which Capital Punishment in needed, you negate.Observation 4: Ignore all objections the CP that address issues with the current system (can be reformed). C1: Capital Punishment deters crimeMethodology: We need to apply ceteris paribus when looking at the Death Penalty. We can't compare Texas to New York, or New Jersey to Louisiana for obvious reasons; consider only the relationships between crime and capital punishment in specific places. Empirics: Westley Lowe observed that between 1991 and 1999 there was a 700% increase in the number of executions, along with a drop of 33% in the murder rate. More specifically, in Texas the resumption of executions in 1982 resulted in a 60% drop in the murder rate; within Texas, the Houston area (Harris county, where the polunsky execution unit is housed) the area with the most aggressive death penalty prosecuters reside, experienced a 72% decrease in the murder rate between '91-99[1]. This is significant, because it shows not only that nationwide murder decreased but as we get into areas that aggressively impost capital punishment (Texas executes more people than any other state, and Harris county more than any other county) the results are even more substantial! I could bring in more empirical evidence for this, but I don't think it's needed. Academics: Lowes findings on deterrence have been held true in at least three major academic studies, namely: Studies from Emory University stating that each execution prevents between three and eighteen murders. [2] A 2006 study from the University of Houston, stating that the Illinois moratorium on the Death Penalty led to 150 additional homicides [3] A University of Colorado at Denver study showing that for each execution five muders were prevented.[4]. Logic: Of course, not all of the observed decrease in the murder rate is the result of Capital punishment, but there can be little doubt that a just society and \"tough on crime\" laws discourage criminal behavior. A study from the Criminal Justice Statistics Center found that a decrease in violent crime resulted from harsher penalties[5] (specifically defined as \"Increase in, higher probability of, and longer duration of incarceration.\"). The result is you negate since the lives of vicious murderers can't outweigh the lives of innocent civilians. C2: RecidivismCapital Punishment carries with it one incredible advantage, and that is that no executed murderer has ever harmed another individual again. As a matter of fact, of Death Row inmates held in 2009 over 5% committed their capital crime while in prison or on escape, and an amazing 2/3rds were previously convicted of a felony[6]. The last time Capital Punishment was abolished in the United States (1972), dozens of inmates were given sentences of life imprisonment and were later paroled, many of whom killed again, over 25 known victims are the result of these post-furman cases, along with dozens more from escaped or paroled murderers[7]. Two things must be drawn from this: 1. Laws change, parole boards change, rulings change, and people forget the past. The only way to forever ensure that a a murderer doesn't strike again is to kill him. 2. An immediate abolition (as the resolution calls for) would lead to more disasters. To use Texas as an example, life without parole was not implement until late 2005, so all inmates who committed their crimes before then (the vast majority) would be eligible for Parole and one day released[8]. Affirmation leads to deaths by historical precedents. Even behind bars criminals manage to strike again. For example, Clarence Ray Allen, serving a sentence of life imprisonment without parole (the likely alternative) still managed to cause the deaths of still more people: he got a paroled inmate he knew to kill one who testified against him, along with 2 completely innocent bystanders[9]. In an uncharacteristic act of justice and logic, the state of California executed this filth in 2006. He will never harm anyone again. C3: Justice.Refer back to my framework, we can only justifiably punish people because they deserve it, to deny this is absolute insanity! I will lay out two hypothetical (although not unrealistic) scenarios where the Death Penalty should surely be implemented. I have little doubt that my opponent will accuse me of making an \"appeal to emotion\" but since Justice is an emotional construct, theres little use in such an objection. One:How should our society respond to evil?Imagine a pedophile. He has fantasies about little girls, and constantly stalks them on the internet and in person. Constantly. Finally one day he snaps, and kidnaps an innocent little child, around age 6 or 7, takes her into a secluded area, pulls off her clothes, and brutally rapes her as she screams in vain for mercy and help. Finally, because he's a sick and twisted animal, he smashes her head with a rock and runs away. Now, we have two options. We can send him to prison for the rest of his life. We can pay to feed, clothe, protect, entertain, and \"rehabilitate\" him for the rest of his life. We can look the little girls parents in the eye and say, yeah your innocent child had to die, but her killer gets to live off of your dime because we dont want to \"sink to his level\". Sorry. What justice is that? The parents will have to deal with the constant nightmare of knowing that somewhere that predator still lives, and can still harm others; he can potentially escape, or they could (God forbid) have to go through to biannual nightmares of his parole hearings because of a change in sentencing laws (as happened in the sickening James Moore rape/murder case[10].). At the very least they know that he will be sitting in his cell watching television and pleasuring himself on the memories of what he did to their beautiful daughter for the rest of his days, all payed for by them and their fellow law abiding tax payers. Wonderful.Or, we could hang/electrocute/shoot/euthanize/gas him and end it once and for all. It seems that anyone with any moral sense what so ever knows which option is preferable. Two: Imagine for this scenario we have a leader of a militant personality cult, convicted of rape and murder. His followers are fanatic and will fight to the death to protect him, and commit suicide on his command. In the Aff world, he's imprisoned and his followers fight to get him out--they kill dozens of gaurds and lesser inmates in the process before they are all shot. In the Neg world, the man is rightfully executed and his followers commit suicide with him This might be a strange scenario, but recall that even one example where CP is needed is enough to negate. Also imagine a war criminal such as Adolf Hitler. My opponent must prove his system outweighs mine in:1. Deterrence2. Justice3. Recidivism preventionAlong with showing compelling reasons to change the status quo. Before then, the resolution is completely negated. The Death Penalty is a just consequence for those who choose a path of evil. http://www.debate.org...", "stance": "CON"}], "context": {"sourceId": "62106601-2019-04-18T18:24:49Z", "previousArgumentInSourceId": "62106601-2019-04-18T18:24:49Z-00003-000", "acquisitionTime": "2019-04-18T18:24:49Z", "discussionTitle": "Capital punishment should be abolished in the United States", "sourceTitle": "Debate: Capital punishment should be abolished in the United States | Debate.org", "sourceUrl": "https://www.debate.org/debates/Capital-punishment-should-be-abolished-in-the-United-States/1/", "nextArgumentInSourceId": "62106601-2019-04-18T18:24:49Z-00005-000"}, "id": "62106601-2019-04-18T18:24:49Z-00004-000", "conclusion": "Capital punishment should be abolished in the United States"}, {"premises": 
[{"text": "First I would like to say it is a pleasure to be debating thett3 once again on this topic. Judging from our last debate I'm sure this will be worthwhile. My arguments: Short Overview:I will be using three basic contentions to support my case. The first will show the unnecessary and major risk that will always exist with the death penalty, but does not exist with life imprisonment. The second will show the physchological societal shaping of ones personality and character traits brought about by events in ones life that leads to the fact that certain persons are not at fault for the way they turn out and thus imposing the harshest penalty against them is unjust and we must bend our efforts towards reforming these persons rather than terminating them. The third will show that capital punishment is inefficient in accomplishing the goals of the state, in that there are three main purposes for the state in taking action against law-breakers and capital punishment only performs two of those, while with life imprisonment we have the possibility of accomplishing all three. C.1 As long as the death penalty is in use, there is always the risk of killing innocents. Everyone should agree on the fact that every risk of note existing in our form of punishment aught to be diminished if possible. What about the utmost risk? The risk of the state killing innocent inhabitants of its own jurisdiction? Sadly this still exists through the use of capital punishment. Every time we send someone to their execution there is the possibility that we are sending an innocent man too his death. Why on earth should we allow these risks to take place when there is no need? For there is indeed not much need. Life imprisonment is effective and never includes the chance of killing an innocent man. Those sentenced to life imprisonment have the chance to be proven innocent before they die. Despite what advocates of the death penalty say, innocents being executed are not at all a rare accurance as evidence shows. Well over eighty people in the past quarter century have been condemned but then released before execution. [1] This source shows detailed accounts of eleven innocents being executed. [2] One researcher says he has found at least 74 cases in which wrongful executions have most likely taken place. [2] 69 inmates on death row have been released since 1973 (Source is from 1997 so it would be allot higher now).[3] This clearly shows the risks of the DP. Risks which are completely unnecessary and should be gotten rid of immediately. These men were lucky to escape with their lives. I should add that there have, undoubtedly, been cases in which innocent people have been executed but have not been proved innocent afterwards. After being executed there is not much need for someone to try too prove the innocence of someone who is already dead. So there are undoubtedly instances in the past where we have executed an innocent man but did not know so, and still do not know. With life imprisonment there is zero chance of killing an innocent man. It is a horrible thing for an innocent person to be killed at the hands of the state. It is also completely unnecessary. C.2 Erikson\u2019s stages of psychosocial development theory [9] This theory clearly shows that the way people turn out is based much on their life events. Thus it is not entirely their fault but corrupt society's. Rather than just executing criminals we should realize that one, they are not solely at fault, and two, we have the possibility of reforming them. Now obviously the death penalty is reserved for only the most extreme crimes, and I think it is logical to believe those people who commit these crimes are just products of our corrupt society. This theory demonstrates my argument. Imposing our harshest punishment against those who are not entirely at fault is clearly unjust.Many people are dealt with less harshly due to mental disorders. This follows the same lines. C.3 Those executed cannot be be reformed, or rehabilitated. Capital punishment does not achieve maximum purpose.Why do we take action against law breakers? Punishment Segregation Rehabilitation The ideal form of state action against criminals is one that accomplishes all purposes. This is an obvious fact. Thus whatever accomplishes all three purposes most effectively we must consider superior. With the use of life imprisonment we have the chance of accomplishing all three of these. However with the use of capital punishment the third is impossible, unless they are reformed before they are executed. But it is much more likely they would be reformed if they have their whole life to be reformed. Thus it is safe to conclude life imprisonment is superior too capital punishment. The death penalty deprives criminals of a second chance which SHOULD be given to them. The question is, why would we be using a form of punishment that only accomplishes two of its three main purposes, when there is another option that may accomplish all three? Though it's not completely necessary, here are a few examples. Two murderers, Van Houten and Krenwinkel, were sentenced to life imprisonment, but latter expressed remorse at their actions.[7] If they had been sentenced to death they would never have had the chance to repent. Watson and Atkins, two other murderers, became Christian Fundamentalists after being given a life sentence.[7]With the use of the death penalty the State is not accomplishing what it is supposed too. I thank my opponent for accepting this debate and await his response. Sources:[1] http://www.the-slammer.org............ [2] http://www.justicedenied.org............ [3] http://www.deathpenaltyinfo.org............ [4] http://www.debate.org......[5] http://www.deathpenaltyinfo.org............ [6] http://www.capitalpunishmentuk.org............[7] http://digital.lib.lehigh.edu.........[8] http://www.vincenter.org.........[9] http://www.electrical-res.com......", "stance": "PRO"}], "context": {"sourceId": "62106601-2019-04-18T18:24:49Z", "previousArgumentInSourceId": "62106601-2019-04-18T18:24:49Z-00004-000", "acquisitionTime": "2019-04-18T18:24:49Z", "discussionTitle": "Capital punishment should be abolished in the United States", "sourceTitle": "Debate: Capital punishment should be abolished in the United States | Debate.org", "sourceUrl": "https://www.debate.org/debates/Capital-punishment-should-be-abolished-in-the-United-States/1/", "nextArgumentInSourceId": "62106601-2019-04-18T18:24:49Z-00006-000"}, "id": "62106601-2019-04-18T18:24:49Z-00005-000", "conclusion": "Capital punishment should be abolished in the United States"}, {"premises": 
[{"text": "I accept.", "stance": "CON"}], "context": {"sourceId": "62106601-2019-04-18T18:24:49Z", "previousArgumentInSourceId": "62106601-2019-04-18T18:24:49Z-00005-000", "acquisitionTime": "2019-04-18T18:24:49Z", "discussionTitle": "Capital punishment should be abolished in the United States", "sourceTitle": "Debate: Capital punishment should be abolished in the United States | Debate.org", "sourceUrl": "https://www.debate.org/debates/Capital-punishment-should-be-abolished-in-the-United-States/1/", "nextArgumentInSourceId": "62106601-2019-04-18T18:24:49Z-00007-000"}, "id": "62106601-2019-04-18T18:24:49Z-00006-000", "conclusion": "Capital punishment should be abolished in the United States"}, {"premises": 
[{"text": "I am a bored man.Please only accept if you have won 10 or more debates.Too the voters! Please only vote on arguments! Do not vote on sources, conduct or grammar. If one paricipant performs poorly in those catagories that will take away from his arguments, but do not give either side those points. In accepting this debate my opponent is required to agree with this rule. Resolved: Capital punishment should be abolished in the United StatesI will be affirming the resolution.Burden of Proof:BoP is shared.Definitions:Capital Punishment- a punishment in which the person who committed the offense is put to death by the state. [1]Structure:1st round: Acceptance.2nd, and 3rd round: Arguments and rebuttal.4th round: No more arguments, just rebuttal and closing up.Terms:1. A forfeit results in the loss of the debate.2. If needed to save space because of the character limit, participants may post their sources in a separate link or in the comments section.If there are any questions please feel free to leave a comment or pm me.Sources:[1] http://en.wiktionary.org.........", "stance": "PRO"}], "context": {"sourceId": "62106601-2019-04-18T18:24:49Z", "previousArgumentInSourceId": "62106601-2019-04-18T18:24:49Z-00006-000", "acquisitionTime": "2019-04-18T18:24:49Z", "discussionTitle": "Capital punishment should be abolished in the United States", "sourceTitle": "Debate: Capital punishment should be abolished in the United States | Debate.org", "sourceUrl": "https://www.debate.org/debates/Capital-punishment-should-be-abolished-in-the-United-States/1/", "nextArgumentInSourceId": ""}, "id": "62106601-2019-04-18T18:24:49Z-00007-000", "conclusion": "Capital punishment should be abolished in the United States"}, {"premises": 
[{"text": "My opponent failed to fulfill his burden of proof from the Bible. Vote for me", "stance": "CON"}], "context": {"sourceId": "9d4b91c-2019-04-18T16:00:03Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T16:00:03Z", "discussionTitle": "There are only two kinds of Christians", "sourceTitle": "Online Debate: There are only two kinds of Christians | Debate.org", "sourceUrl": "https://www.debate.org/debates/There-are-only-two-kinds-of-Christians/1/", "nextArgumentInSourceId": "9d4b91c-2019-04-18T16:00:03Z-00001-000"}, "id": "9d4b91c-2019-04-18T16:00:03Z-00000-000", "conclusion": "There are only two kinds of Christians"}, {"premises": 
[{"text": "Ok Truth_seeker. Here you go. Your first one liner is false because the Church of Thyatira was following a false prophetess. A false prophetess cannot be Christ because 1 Christ had to be a male to fulfill the OT prophecies concerning the Messiah being a King. 2 Christ as the Lamb of God had to be without spot or blemish. Here is what Christ said about Thyatira: \"Nevertheless, I have this against you: You tolerate that woman Jezebel, who calls herself a prophetess. By her teaching she misleads my servants into sexual immorality and the eating of food sacrificed to idols. I have given her time to repent of her immorality, but she is unwilling. So I will cast her on a bed of suffering, and I will make those who commit adultery with her suffer intensely, unless they repent of her ways. I will strike her children dead.\" Revelation 20-23a NIV) Concerning your seconded one liner- Humans are complicated. For instance, I have only been at this here website for a week or two and have come across several posters who claim to have been Christians for years and then after some sort of problem became non-believers, (agnostic, atheistic, etc). So we can easily tie your two one liners together and come up with- (1) Christians are one dimensional. (2) They are incapable of changing their minds or making mistakes. (3) They are mindless robots who follow Christ like zombies. (Sorry about the third one liner at this point but you got one more coming and I wanted to for sure address your last one.) Thanks for the debate.", "stance": "PRO"}], "context": {"sourceId": "9d4b91c-2019-04-18T16:00:03Z", "previousArgumentInSourceId": "9d4b91c-2019-04-18T16:00:03Z-00000-000", "acquisitionTime": "2019-04-18T16:00:03Z", "discussionTitle": "There are only two kinds of Christians", "sourceTitle": "Online Debate: There are only two kinds of Christians | Debate.org", "sourceUrl": "https://www.debate.org/debates/There-are-only-two-kinds-of-Christians/1/", "nextArgumentInSourceId": "9d4b91c-2019-04-18T16:00:03Z-00002-000"}, "id": "9d4b91c-2019-04-18T16:00:03Z-00001-000", "conclusion": "There are only two kinds of Christians"}, {"premises": 
[{"text": "We weren't discussing the kinds of Atheists, we were discussing the kinds of Christians right?", "stance": "CON"}], "context": {"sourceId": "9d4b91c-2019-04-18T16:00:03Z", "previousArgumentInSourceId": "9d4b91c-2019-04-18T16:00:03Z-00001-000", "acquisitionTime": "2019-04-18T16:00:03Z", "discussionTitle": "There are only two kinds of Christians", "sourceTitle": "Online Debate: There are only two kinds of Christians | Debate.org", "sourceUrl": "https://www.debate.org/debates/There-are-only-two-kinds-of-Christians/1/", "nextArgumentInSourceId": "9d4b91c-2019-04-18T16:00:03Z-00003-000"}, "id": "9d4b91c-2019-04-18T16:00:03Z-00002-000", "conclusion": "There are only two kinds of Christians"}, {"premises": 
[{"text": "Truth_seeker, Are you familiar with the study on non-belief that the University of Tennessee at Chattanooga did? Part of the study was to figure out how many different types of atheistics (is this a word?) there are. Here is the list that the University came up with- 1 Intellectual Atheist/Agnostic (IAA) 2 Activist (AAA) 3 Seeker-Agnostic (SA) 4 Anti-Theist 5 Non-Theist 6 Ritual Atheist/Agnostic (RAA) Question: How does this list of Atheists relate to the types of Christians? There are only two types of Atheists- 1 Client-Atheists 2 Non-Client-Atheists The Client-Atheists don't believe in Christianity. But the Client-Atheists are controlled by the Christians. On the other hand- The Non-Client-Atheists refuse to be controlled by the Christians.", "stance": "PRO"}], "context": {"sourceId": "9d4b91c-2019-04-18T16:00:03Z", "previousArgumentInSourceId": "9d4b91c-2019-04-18T16:00:03Z-00002-000", "acquisitionTime": "2019-04-18T16:00:03Z", "discussionTitle": "There are only two kinds of Christians", "sourceTitle": "Online Debate: There are only two kinds of Christians | Debate.org", "sourceUrl": "https://www.debate.org/debates/There-are-only-two-kinds-of-Christians/1/", "nextArgumentInSourceId": "9d4b91c-2019-04-18T16:00:03Z-00004-000"}, "id": "9d4b91c-2019-04-18T16:00:03Z-00003-000", "conclusion": "There are only two kinds of Christians"}, {"premises": 
[{"text": "The Bible clearly states there is 1 kind of Christian and that is a follower of Christ", "stance": "CON"}], "context": {"sourceId": "9d4b91c-2019-04-18T16:00:03Z", "previousArgumentInSourceId": "9d4b91c-2019-04-18T16:00:03Z-00003-000", "acquisitionTime": "2019-04-18T16:00:03Z", "discussionTitle": "There are only two kinds of Christians", "sourceTitle": "Online Debate: There are only two kinds of Christians | Debate.org", "sourceUrl": "https://www.debate.org/debates/There-are-only-two-kinds-of-Christians/1/", "nextArgumentInSourceId": "9d4b91c-2019-04-18T16:00:03Z-00005-000"}, "id": "9d4b91c-2019-04-18T16:00:03Z-00004-000", "conclusion": "There are only two kinds of Christians"}, {"premises": 
[{"text": "The two types of Christians are: 1 Client-Christians 2 Non-Client-Christians A Client-Christian is more than a defeated Christian. A Client-Christian is guilty of aiding and abetting. A Non-Client-Christian refuses to submit to the will of the enemy. All other modern day descriptions of Christians is camouflage.", "stance": "PRO"}], "context": {"sourceId": "9d4b91c-2019-04-18T16:00:03Z", "previousArgumentInSourceId": "9d4b91c-2019-04-18T16:00:03Z-00004-000", "acquisitionTime": "2019-04-18T16:00:03Z", "discussionTitle": "There are only two kinds of Christians", "sourceTitle": "Online Debate: There are only two kinds of Christians | Debate.org", "sourceUrl": "https://www.debate.org/debates/There-are-only-two-kinds-of-Christians/1/", "nextArgumentInSourceId": ""}, "id": "9d4b91c-2019-04-18T16:00:03Z-00005-000", "conclusion": "There are only two kinds of Christians"}, {"premises": 
[{"text": "R1. Prove it. R2. That's your opinion. R3. Not to me. R4. Nah. I hate caffeine. R5. Green and red are both better R6. Prove Taco bell is awesome My opponent's arguments are pure opinin. Vote con", "stance": "CON"}], "context": {"sourceId": "aa880c2-2019-04-18T18:46:26Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:46:26Z", "discussionTitle": "Mountain Dew is the best soda", "sourceTitle": "Debate Topic: Mountain Dew is the best soda | Debate.org", "sourceUrl": "https://www.debate.org/debates/Mountain-Dew-is-the-best-soda/1/", "nextArgumentInSourceId": "aa880c2-2019-04-18T18:46:26Z-00002-000"}, "id": "aa880c2-2019-04-18T18:46:26Z-00001-000", "conclusion": "Mountain Dew is the best soda"}, {"premises": 
[{"text": "A short and sweet debate. Goodluck. xD Mountain Dew is the best soda for many reasons: -They have the greatest variety of flavors/types of drink. -Every one is awesome... they put time and effort towards the taste of each one. -It gives you a more refreshing feel than do other sodas. -More caffeine = more happiness. -Mountain Dew Voltage, the best one, is freakin blue. How can you beat that? -And lastly, it helps out Taco Bell, by letting them own the rights to Baja Blast, the 2nd best flavor.", "stance": "PRO"}], "context": {"sourceId": "aa880c2-2019-04-18T18:46:26Z", "previousArgumentInSourceId": "aa880c2-2019-04-18T18:46:26Z-00001-000", "acquisitionTime": "2019-04-18T18:46:26Z", "discussionTitle": "Mountain Dew is the best soda", "sourceTitle": "Debate Topic: Mountain Dew is the best soda | Debate.org", "sourceUrl": "https://www.debate.org/debates/Mountain-Dew-is-the-best-soda/1/", "nextArgumentInSourceId": "aa880c2-2019-04-18T18:46:26Z-00000-000"}, "id": "aa880c2-2019-04-18T18:46:26Z-00002-000", "conclusion": "Mountain Dew is the best soda"}, {"premises": 
[{"text": "Vote con", "stance": "CON"}], "context": {"sourceId": "aa880c2-2019-04-18T18:46:26Z", "previousArgumentInSourceId": "aa880c2-2019-04-18T18:46:26Z-00002-000", "acquisitionTime": "2019-04-18T18:46:26Z", "discussionTitle": "Mountain Dew is the best soda", "sourceTitle": "Debate Topic: Mountain Dew is the best soda | Debate.org", "sourceUrl": "https://www.debate.org/debates/Mountain-Dew-is-the-best-soda/1/", "nextArgumentInSourceId": ""}, "id": "aa880c2-2019-04-18T18:46:26Z-00000-000", "conclusion": "Mountain Dew is the best soda"}, {"premises": 
[{"text": "It can be whatever you want it to BEE.", "stance": "PRO"}], "context": {"sourceId": "42c0fb3a-2019-04-18T13:13:51Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T13:13:51Z", "discussionTitle": "life", "sourceTitle": "Debate Argument: life | Debate.org", "sourceUrl": "https://www.debate.org/debates/life/9/", "nextArgumentInSourceId": "42c0fb3a-2019-04-18T13:13:51Z-00003-000"}, "id": "42c0fb3a-2019-04-18T13:13:51Z-00002-000", "conclusion": "life"}, {"premises": 
[{"text": "Why would you use the bible as your example. There are other books out there that are special to other people.", "stance": "CON"}], "context": {"sourceId": "42c0fb3a-2019-04-18T13:13:51Z", "previousArgumentInSourceId": "42c0fb3a-2019-04-18T13:13:51Z-00002-000", "acquisitionTime": "2019-04-18T13:13:51Z", "discussionTitle": "life", "sourceTitle": "Debate Argument: life | Debate.org", "sourceUrl": "https://www.debate.org/debates/life/9/", "nextArgumentInSourceId": "42c0fb3a-2019-04-18T13:13:51Z-00004-000"}, "id": "42c0fb3a-2019-04-18T13:13:51Z-00003-000", "conclusion": "life"}, {"premises": 
[{"text": "Boi I only have 10,000 characters. The Bee Movie is like the bible to some people you are insulting an entire religion. Im very disappointed in you", "stance": "PRO"}], "context": {"sourceId": "42c0fb3a-2019-04-18T13:13:51Z", "previousArgumentInSourceId": "42c0fb3a-2019-04-18T13:13:51Z-00003-000", "acquisitionTime": "2019-04-18T13:13:51Z", "discussionTitle": "life", "sourceTitle": "Debate Argument: life | Debate.org", "sourceUrl": "https://www.debate.org/debates/life/9/", "nextArgumentInSourceId": "42c0fb3a-2019-04-18T13:13:51Z-00005-000"}, "id": "42c0fb3a-2019-04-18T13:13:51Z-00004-000", "conclusion": "life"}, {"premises": 
[{"text": "The Bee movie script is not an educational document because it was decreed by the high court in 1945 that no Bees could every be in a script so that is not a logical argument for life, philosophy, or anything else. Furthermore you didn't even put the whole thing. I don't see a \"The End\" at the bottom. I feel very insulted that you think of me so bad that you won't even include the whole script for me to read. This is not OK. I will be calling my lawyer about this. Expect to get some very upset letters in the mail soon.", "stance": "CON"}], "context": {"sourceId": "42c0fb3a-2019-04-18T13:13:51Z", "previousArgumentInSourceId": "42c0fb3a-2019-04-18T13:13:51Z-00004-000", "acquisitionTime": "2019-04-18T13:13:51Z", "discussionTitle": "life", "sourceTitle": "Debate Argument: life | Debate.org", "sourceUrl": "https://www.debate.org/debates/life/9/", "nextArgumentInSourceId": "42c0fb3a-2019-04-18T13:13:51Z-00006-000"}, "id": "42c0fb3a-2019-04-18T13:13:51Z-00005-000", "conclusion": "life"}, {"premises": 
[{"text": "Bee Movie Script According to all known laws of aviation, there is no way a bee should be able to fly. Its wings are too small to get its fat little body off the ground. The bee, of course, flies anyway because bees don't care what humans think is impossible. Yellow, black. Yellow, black. Yellow, black. Yellow, black. Ooh, black and yellow! Let's shake it up a little. Barry! Breakfast is ready! Ooming! Hang on a second. Hello? - Barry? - Adam? - Oan you believe this is happening? - I can't. I'll pick you up. Looking sharp. Use the stairs. Your father paid good money for those. Sorry. I'm excited. Here's the graduate. We're very proud of you, son. A perfect report card, all B's. Very proud. Ma! I got a thing going here. - You got lint on your fuzz. - Ow! That's me! - Wave to us! We'll be in row 118,000. - Bye! Barry, I told you, stop flying in the house! - Hey, Adam. - Hey, Barry. - Is that fuzz gel? - A little. Special day, graduation. Never thought I'd make it. Three days grade school, three days high school. Those were awkward. Three days college. I'm glad I took a day and hitchhiked around the hive. You did come back different. - Hi, Barry. - Artie, growing a mustache? Looks good. - Hear about Frankie? - Yeah. - You going to the funeral? - No, I'm not going. Everybody knows, sting someone, you die. Don't waste it on a squirrel. Such a hothead. I guess he could have just gotten out of the way. I love this incorporating an amusement park into our day. That's why we don't need vacations. Boy, quite a bit of pomp... under the circumstances. - Well, Adam, today we are men. - We are! - Bee-men. - Amen! Hallelujah! Students, faculty, distinguished bees, please welcome Dean Buzzwell. Welcome, New Hive Oity graduating class of... ...9:15. That concludes our ceremonies. And begins your career at Honex Industries! Will we pick ourjob today? I heard it's just orientation. Heads up! Here we go. Keep your hands and antennas inside the tram at all times. - Wonder what it'll be like? - A little scary. Welcome to Honex, a division of Honesco and a part of the Hexagon Group. This is it! Wow. Wow. We know that you, as a bee, have worked your whole life to get to the point where you can work for your whole life. Honey begins when our valiant Pollen Jocks bring the nectar to the hive. Our top-secret formula is automatically color-corrected, scent-adjusted and bubble-contoured into this soothing sweet syrup with its distinctive golden glow you know as... Honey! - That girl was hot. - She's my cousin! - She is? - Yes, we're all cousins. - Right. You're right. - At Honex, we constantly strive to improve every aspect of bee existence. These bees are stress-testing a new helmet technology. - What do you think he makes? - Not enough. Here we have our latest advancement, the Krelman. - What does that do? - Oatches that little strand of honey that hangs after you pour it. Saves us millions. Oan anyone work on the Krelman? Of course. Most bee jobs are small ones. But bees know that every small job, if it's done well, means a lot. But choose carefully because you'll stay in the job you pick for the rest of your life. The same job the rest of your life? I didn't know that. What's the difference? You'll be happy to know that bees, as a species, haven't had one day off in 27 million years. So you'll just work us to death? We'll sure try. Wow! That blew my mind! \"What's the difference?\" How can you say that? One job forever? That's an insane choice to have to make. I'm relieved. Now we only have to make one decision in life. But, Adam, how could they never have told us that? Why would you question anything? We're bees. We're the most perfectly functioning society on Earth. You ever think maybe things work a little too well here? Like what? Give me one example. I don't know. But you know what I'm talking about. Please clear the gate. Royal Nectar Force on approach. Wait a second. Oheck it out. - Hey, those are Pollen Jocks! - Wow. I've never seen them this close. They know what it's like outside the hive. Yeah, but some don't come back. - Hey, Jocks! - Hi, Jocks! You guys did great! You're monsters! You're sky freaks! I love it! I love it! - I wonder where they were. - I don't know. Their day's not planned. Outside the hive, flying who knows where, doing who knows what. You can'tjust decide to be a Pollen Jock. You have to be bred for that. Right. Look. That's more pollen than you and I will see in a lifetime. It's just a status symbol. Bees make too much of it. Perhaps. Unless you're wearing it and the ladies see you wearing it. Those ladies? Aren't they our cousins too? Distant. Distant. Look at these two. - Oouple of Hive Harrys. - Let's have fun with them. It must be dangerous being a Pollen Jock. Yeah. Once a bear pinned me against a mushroom! He had a paw on my throat, and with the other, he was slapping me! - Oh, my! - I never thought I'd knock him out. What were you doing during this? Trying to alert the authorities. I can autograph that. A little gusty out there today, wasn't it, comrades? Yeah. Gusty. We're hitting a sunflower patch six miles from here tomorrow. - Six miles, huh? - Barry! A puddle jump for us, but maybe you're not up for it. - Maybe I am. - You are not! We're going 0900 at J-Gate. What do you think, buzzy-boy? Are you bee enough? I might be. It all depends on what 0900 means. Hey, Honex! Dad, you surprised me. You decide what you're interested in? - Well, there's a lot of choices. - But you only get one. Do you ever get bored doing the same job every day? Son, let me tell you about stirring. You grab that stick, and you just move it around, and you stir it around. You get yourself into a rhythm. It's a beautiful thing. You know, Dad, the more I think about it, maybe the honey field just isn't right for me. You were thinking of what, making balloon animals? That's a bad job for a guy with a stinger. Janet, your son's not sure he wants to go into honey! - Barry, you are so funny sometimes. - I'm not trying to be funny. You're not funny! You're going into honey. Our son, the stirrer! - You're gonna be a stirrer? - No one's listening to me! Wait till you see the sticks I have. I could say anything right now. I'm gonna get an ant tattoo! Let's open some honey and celebrate! Maybe I'll pierce my thorax. Shave my antennae. Shack up with a grasshopper. Get a gold tooth and call everybody \"dawg\"! I'm so proud. - We're starting work today! - Today's the day. Oome on! All the good jobs will be gone. Yeah, right. Pollen counting, stunt bee, pouring, stirrer, front desk, hair removal... - Is it still available? - Hang on. Two left! One of them's yours! Oongratulations! Step to the side. - What'd you get? - Picking crud out. Stellar! Wow! Oouple of newbies? Yes, sir! Our first day! We are ready! Make your choice. - You want to go first? - No, you go. Oh, my. What's available? Restroom attendant's open, not for the reason you think. - Any chance of getting the Krelman? - Sure, you're on. I'm sorry, the Krelman just closed out. Wax monkey's always open. The Krelman opened up again. What happened? A bee died. Makes an opening. See? He's dead. Another dead one. Deady. Deadified. Two more dead. Dead from the neck up. Dead from the neck down. That's life! Oh, this is so hard! Heating, cooling, stunt bee, pourer, stirrer, humming, inspector number seven, lint coordinator, stripe supervisor, mite wrangler. Barry, what do you think I should... Barry? Barry! All right, we've got the sunflower patch in quadrant nine... What happened to you? Where are you? - I'm going out. - Out? Out where? - Out there. - Oh, no! I have to, before I go to work for the rest of my life. You're gonna die! You're crazy! Hello? Another call coming in. If anyone's feeling brave, there's a Korean deli on 83rd that gets their roses today. Hey, guys. - Look at that. - Isn't that the kid we saw yesterday? Hold it, son, flight deck's restricted. It's OK, Lou. We're gonna take him up. Really? Feeling lucky, are you? Sign here, here. Just initial that. - Thank you. - OK. You got a rain advisory today, and as you all know, bees cannot fly in rain. So be careful. As always, watch your brooms, hockey sticks, dogs, birds, bears and bats. Also, I got a couple of reports of root beer being poured on us. Murphy's in a home because of it, babbling like a cicada! - That's awful. - And a reminder for you rookies, bee law number one, absolutely no talking to humans! All right, launch positions! Buzz, buzz, buzz, buzz! Buzz, buzz, buzz, buzz! Buzz, buzz, buzz, buzz! Black and yellow! Hello! You ready for this, hot shot? Yeah. Yeah, bring it on. Wind, check. - Antennae, check. - Nectar pack, check. - Wings, check. - Stinger, check. Scared out of my shorts, check. OK, ladies, let's move it out! Pound those petunias, you striped stem-suckers! All of you, drain those flowers! Wow! I'm out! I can't believe I'm out! So blue. I feel so fast and free! Box kite! Wow! Flowers! This is Blue Leader. We have roses visual. Bring it around 30 degrees and hold. Roses! 30 degrees, roger. Bringing it around. Stand to the side, kid. It's got a bit of a kick. That is one nectar collector! - Ever see pollination up close? - No, sir. I pick up some pollen here, sprinkle it over here. Maybe a dash over there,", "stance": "PRO"}], "context": {"sourceId": "42c0fb3a-2019-04-18T13:13:51Z", "previousArgumentInSourceId": "42c0fb3a-2019-04-18T13:13:51Z-00005-000", "acquisitionTime": "2019-04-18T13:13:51Z", "discussionTitle": "life", "sourceTitle": "Debate Argument: life | Debate.org", "sourceUrl": "https://www.debate.org/debates/life/9/", "nextArgumentInSourceId": "42c0fb3a-2019-04-18T13:13:51Z-00000-000"}, "id": "42c0fb3a-2019-04-18T13:13:51Z-00006-000", "conclusion": "life"}, {"premises": 
[{"text": "Space, Time, these are the voyages of the star ship enterprise", "stance": "CON"}], "context": {"sourceId": "42c0fb3a-2019-04-18T13:13:51Z", "previousArgumentInSourceId": "42c0fb3a-2019-04-18T13:13:51Z-00006-000", "acquisitionTime": "2019-04-18T13:13:51Z", "discussionTitle": "life", "sourceTitle": "Debate Argument: life | Debate.org", "sourceUrl": "https://www.debate.org/debates/life/9/", "nextArgumentInSourceId": "42c0fb3a-2019-04-18T13:13:51Z-00001-000"}, "id": "42c0fb3a-2019-04-18T13:13:51Z-00000-000", "conclusion": "life"}, {"premises": 
[{"text": "Come on BEE nice?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!yo?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!?!", "stance": "CON"}], "context": {"sourceId": "42c0fb3a-2019-04-18T13:13:51Z", "previousArgumentInSourceId": "42c0fb3a-2019-04-18T13:13:51Z-00000-000", "acquisitionTime": "2019-04-18T13:13:51Z", "discussionTitle": "life", "sourceTitle": "Debate Argument: life | Debate.org", "sourceUrl": "https://www.debate.org/debates/life/9/", "nextArgumentInSourceId": ""}, "id": "42c0fb3a-2019-04-18T13:13:51Z-00001-000", "conclusion": "life"}, {"premises": 
[{"text": "I would like to begin by thanking my opponent for his response. However, it seems that a majority of his points are new arguments rather than the rebuttals that we had agreed on for round 3. I will, though, respond to them anyway even though the arguments provided by opponent ultimately shouldn\"t be given much weight (due to their not meeting the criteria set for the round). I would also like to note, that my opponent offers no evidence for any of his arguments. [For the purposes of space, I have included only the first and last few words of some of my opponent's longer arguments; the full arguments can be seen in the previous round] 1-\"[I]t\"s glorified infidelity.\" This is not the case. Infidelity is described as \"marital disloyalty; adultery.\"[1] Voluntary polygamous marriage (VPM) certainly does not meet the prior criterion; one partner is never being disloyal to a married partner by being with another married partner of the same marriage; it is the same marriage. The second criterion should probably be defined in its own right. Adultery is \"voluntary sexual intercourse between a married person and someone other than his or her lawful spouse.\"[2] So, VPM also fails to meet the second criterion of infidelity because a partner would be having sex with someone who is his or her lawful spouse. 2-\"It would be difficult for the government to tax.\" Taxation is already a difficult process, but I suppose my opponent is suggesting that VPM would make taxation even more difficult. I agree that this would likely be the case, but I would also point out that this is merely because it is currently a practice that is not recognized by the state. Marriage reform tends to necessitate tax reform. Introducing either interracial marriage or same-sex marriage into a system that criminalized and discriminated against them would likely force some kind of marriage-related tax reform. My opponent\"s argument here can only be taken seriously if s/he also discourages interracial and same-sex marriage. 3-\"Relationships should be between two people.\" This is entirely without grounding or warrant. To use an earlier example, it could be just as easy to say \"relationships should be between two people of the same race\" or \"relationships should be between people of different sexes.\" Merely stating these things is not a good reason to criminalize interracial or same-sex marriage. 4-\"Couples have to... there\"s multiple people.\" Following my opponent\"s logic here would yield disastrous results. For example, families also have to make decisions and compromises together. It is harder to agree when there are more people. Having children increases the number of people in a family. Therefore, people should not have children. Of course, if everybody did this, it would result in human extinction. 5-\"Polygamous relationships can... is already overpopulated.\" Actually, because the female reproductive system can only create a single child at a time (discounting multiple births), any form of polygamy could not increase the population more than monogyny could (assuming a roughly equal proportion of men and women in the world). 6-\"Polygamy is almost... being owned by men.\" Remember, this is VOLUNTARY polygamous marriage. If the woman\"s act is not voluntary, then it is not relevant to this debate. 7-\"Marriage is a... a cattle drive.\" A VPM can also be a partnership and a relationship; it is simply between more people. 8-\"Polygamy skews the natural ratio of marriageable men and women.\" This is true. I fail to see how this is necessarily disadvantageous. 9-\"Most people agree... to older men.\" Again, this is VOLUNTARY polygamous marriage. Joel Feinberg classifies the choice of a child as \"substantially nonvoluntary.\"[3] I think many people would agree. 10-\"Spouses can have... it creates tension.\" This is true. Marriage is difficult, but I fail to see how this justifies laws against VPM. 11-\"The established needs... around the house.\" My opponent has offered no evidence to support this. Even if s/he had, it would not provide a convincing justification for laws against VPM. 12-\"In all polygamous cultures, women have extremely low status.\" This seems unlikely, especially when you consider that there are societies in which polyandry is the predominant form of polygamy.[4] Even if this were the case, my opponent would also have to show that polygamy is the cause of this lower in each of these cultures for this argument to have much weight. 13-\"True love is a bond that is only possible to be shared between two people.\" Even if this were the case, it is not a good justification for laws against VPM because \"true love\" is not a prerequisite for marriage. 14-\"Most North American... or food stamps.\" That is unfortunate, but unless my opponent is suggesting that VPM is the cause of this, the argument does not hold much weight. If s/he is suggesting that VPM is the cause, then the argument seems to be guilty of a cum hoc ergo propter hoc fallacy. 15-\"Polygamy is a choice, while sexual orientations are not choices.\" I agree. 16-\"Legalizing polygamy would... on women\"s rights.\" This is completely unwarranted; I could just as easily say \"legalizing VPM would not give more power to religions and would not infringe on women\"s rights.\" Also, in terms of women\"s rights, I would also like to remind my opponent that the resolution deals with VOLUNTARY polygamous marriage and that a woman has just as much right to marry multiple men. 17-\"Legal polygamy would... to such marriages.\" My opponent assumes that nations are obligated to grant citizenship to immigrants merely because they are married to a citizen of that nation. However, my opponent offered no reason for us to accept this assumption. Some final notes: I-While my opponent offered a larger number of arguments, a multitude of arguments should not be confused for acumen. II-Though I have argued against my opponent\"s new arguments, s/he offered them in a round dedicated to rebuttals, and because of this, I was given far less opportunity to rebut them. III-My opponent did not refute my initial arguments. This is incredibly important because it means that my final syllogism, which firmly negates the resolution, stands. 1-Paternalism is either strong/hard or weak/soft (by definition) 2-Strong (or hard) legal paternalism is not just (by C1) 3-Laws against voluntary polygamous marriages are not weak/soft paternalism (by C2) 4-Therefore, laws against voluntary polygamous marriage are strong/hard paternalism (by disjunctive syllogism 1, 3) 5-Therefore, laws against voluntary polygamous marriage are not just (by identity 2, 4) Also, any new arguments against this portion of my initial argument would be incredibly unfair to the spirit of this debate as I am now completing my final round and would be unable to respond to them. So, ultimately, my syllogism has been unrefuted and its ultimate conclusion that laws against voluntary polygamous marriage are not just must stand. Finally, I would like to thank my opponent for his or her participation in this debate. Sources: [1] http://dictionary.reference.com... [2] http://dictionary.reference.com... [3] Feinberg, Joel. \"Legal Paternalism.\" Seattle: U of Washington. Print. (Pg 8) [4] Miller, Alan S. and Satoshi Kanazawa. Why Beautiful People Have More Daughters. New York: Perigee, 2007. Print. (Pg. 81)", "stance": "CON"}], "context": {"sourceId": "9a00b083-2019-04-18T18:09:34Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:09:34Z", "discussionTitle": "Laws against voluntary polygamous marriages are just", "sourceTitle": "Debate Issue: Laws against voluntary polygamous marriages are just | Debate.org", "sourceUrl": "https://www.debate.org/debates/Laws-against-voluntary-polygamous-marriages-are-just/1/", "nextArgumentInSourceId": "9a00b083-2019-04-18T18:09:34Z-00001-000"}, "id": "9a00b083-2019-04-18T18:09:34Z-00000-000", "conclusion": "Laws against voluntary polygamous marriages are just"}, {"premises": 
[{"text": "Can my opponent counter ay of the following points in any way? t\u2019s glorified infidelity. It would be difficult for the government to tax. Relationships should be between two people. Couples have to make decisions and compromises together, and it\u2019s harder to agree when there\u2019s multiple people. Polygamous relationships can end up with too many children. The world is already overpopulated. Polygamy is almost never polyandry. It\u2019s not about women\u2019s freedom to choose who they marry or how many spouses they have- it\u2019s about women being owned by men. Marriage is a partnership and a relationship. Polygamy turns marriage into a cattle drive. Polygamy skews the natural ratio of marriageable men and women. Most people agree that countries that practice polygamy live in an oppressive, abusive society with fanatical, religious men- especially when they marry young girls to older men. Spouses can have animosity, jealousy, etc towards other the other spouses and it creates tension. The established needs are impossible to meet in a polygamist marriage. These needs include- ongoing affection/attention, conversation, honesty and openness, financial support, and help around the house. In all polygamous cultures, women have extremely low status. True love is a bond that is only possible to be shared between two people. Most North American \u201cfamilies\u201d in polygamous situations are on welfare or food stamps. Polygamy is a choice, while sexual orientations are not choices. Legalizing polygamy would give more power to religions, and would infringe on women\u2019s rights. Legal polygamy would turn immigration into a nightmare. An immigrant can claim to be wed to half a nation of women and demand that all these women be brought to, say, the US. Polygamists can arrive at the border and demand refugee status because of persecution. Sorting out these claims would be impossible, since most nations refuse to give legal status to such marriages.", "stance": "PRO"}], "context": {"sourceId": "9a00b083-2019-04-18T18:09:34Z", "previousArgumentInSourceId": "9a00b083-2019-04-18T18:09:34Z-00000-000", "acquisitionTime": "2019-04-18T18:09:34Z", "discussionTitle": "Laws against voluntary polygamous marriages are just", "sourceTitle": "Debate Issue: Laws against voluntary polygamous marriages are just | Debate.org", "sourceUrl": "https://www.debate.org/debates/Laws-against-voluntary-polygamous-marriages-are-just/1/", "nextArgumentInSourceId": "9a00b083-2019-04-18T18:09:34Z-00002-000"}, "id": "9a00b083-2019-04-18T18:09:34Z-00001-000", "conclusion": "Laws against voluntary polygamous marriages are just"}, {"premises": 
[{"text": "It is unfortunate that my opponent was unable to respond to my arguments, so I will try to make my arguments this round briefer. I would first like to address my definition of polygamy, which has gone unrefuted. Talbott\"s definition of legal paternalism is \"the enactment and enforcement or paternalistic laws,\" which can be either weak (also called soft) or strong (also called hard).[1] This definition is important because it supports the first premise of my syllogism in C3. Next, my argument in C1 went unrefuted as well. This Millian argument showed that a certain type of legal paternalism (strong/hard) is not just. This argument is significant because it proves the second premise of my syllogism in C3. My opponent also failed to refute my argument in C2. This showed that laws against voluntary polygamous marriages are not weak/soft paternalism because they fail to meet the criteria of such forms of paternalism. This argument is important because it supports the third premise of my syllogism in C3. Finally, with all of the premises of my syllogism warranted, my conclusion (that laws against voluntary polygamous marriage are not just) necessarily follows. As a reminder, the following is the syllogism to which I am referring. 1-Paternalism is either strong/hard or weak/soft (by definition) 2-Strong (or hard) legal paternalism is not just (by C1) 3-Laws against voluntary polygamous marriages are not weak/soft paternalism (by C2) 4-Therefore, laws against voluntary polygamous marriage are strong/hard paternalism (by disjunctive syllogism 1, 3) 5-Therefore, laws against voluntary polygamous marriage are not just (by identity 2, 4) I have already supported 1-3. 4 follows from a disjunctive syllogism of premises 1 and 3. Because laws against polygamy are a type of paternalism, which is either strong/hard or weak soft and laws against voluntary polygamous marriage are not weak/soft, they must be strong/hard. 5, which disproves the resolution, necessarily follows because of the rules of identity on 2 and 4. Laws against voluntary polygamous marriage are strong/hard paternalism, strong/hard paternalism is not just; thus, laws against voluntary polygamous marriage are not just. This relies on the same reasoning that tells us that when A=B and B=C that A=C. [1] Talbott, William. \"Weak and Strong Legal Paternalism.\" Which Rights Should Be Universal? Oxford: Oxford UP, 2005. Print. (Pg. 53)", "stance": "CON"}], "context": {"sourceId": "9a00b083-2019-04-18T18:09:34Z", "previousArgumentInSourceId": "9a00b083-2019-04-18T18:09:34Z-00001-000", "acquisitionTime": "2019-04-18T18:09:34Z", "discussionTitle": "Laws against voluntary polygamous marriages are just", "sourceTitle": "Debate Issue: Laws against voluntary polygamous marriages are just | Debate.org", "sourceUrl": "https://www.debate.org/debates/Laws-against-voluntary-polygamous-marriages-are-just/1/", "nextArgumentInSourceId": "9a00b083-2019-04-18T18:09:34Z-00003-000"}, "id": "9a00b083-2019-04-18T18:09:34Z-00002-000", "conclusion": "Laws against voluntary polygamous marriages are just"}, {"premises": 
[{"text": "I would like to thank my opponent for accepting this debate. As far as I can tell, the only mention of polygamy in debates here so far have been in passing, so I hope everyone can enjoy looking at it a little bit closer. With debates concerning same-sex marriage currently taking over cable news channels, quite a bit has been said about \"the sanctity of marriage.\" People have questioned whether marriage should only be between one man and one woman or if it can also extend to one man and another man or one woman and another woman. While a great amount can be said about this subject, I turn my attention instead to a single word used in the rhetoric; that word is \"one.\" It seems that whether groups are advocating same-sex marriage or rejecting it, they believe that marriage is a commitment between one person and one other person only. On some level, this reflects the anti-polygamy sentiment of modern society. In fact, Edward Stein states \"that polygamy has never been legal in any [U.S.] state.\" He adds that the U.S. Supreme Court \"effectively denied that there is a right to marry more than one person at the same time\" in Reynolds v. United States.[1] In this debate, I will argue that is no just basis for laws against voluntary polygamous marriage. Before progressing any further, it would be beneficial to actually define polygamy. Generally, polygamy can be defined as marriage between more than two partners. Alan S. Miller and Satoshi Kanazawa note that polygamy is often confused with polygyny. They add that \"polygyny is the marriage of one man to more than one woman.\" On the other hand, polygamy can also include polyandry, \"the marriage of one woman to more than one man.\"[2] It should be mentioned that both polygyny and polyandry require that the relationship be heterosexual; I will not give much consideration to homosexual polyamory in this debate because doing so would require even more complex distinctions than those already made and does not even meet the technical definition of polygamy. Additionally, I would no like to define an important term in my arguments, which is legal paternalism. In \"Weak and Strong Legal Paternalism,\" William Talbott explains that \"[a] law is paternalistic if it is enacted to promote the good of the target audience by overruling their own judgment about what is good for them.\" He adds that \"[l]egal paternalism is the enactment and enforcement or paternalistic laws,\" which can be either weak (also called soft) or strong (also called hard).[3] C1-I would like to first explore why some kinds of paternalism (strong/hard) can be considered unjust. In On Liberty, John Stuart Mill makes a convincing argument against legal paternalism being just. Mill claims that \"neither one person, nor any number of persons, is warranted in saying to another human creature of ripe years, that he shall not do with his life for his own benefit what he chooses to do with it.\" He explains that this is because \"[h]e is the person most interested in his own well-being, the interest which any other person\u2026 can have in it, is trifling, compared with that which he himself has\" and \"with respect to his own feelings and circumstances, the most ordinary man or woman has means of knowledge immeasurably surpassing those that can be possessed by anyone else.\"[4] So, Mill suggests that a fully-capable adult is the most reliable judges on what is good for her because no other person is as interested in that person's good as she is. Of course, this means that other people as well as governments are less reliable judges. Thus, legal paternalism is generally not justified. Mill does provide some exceptions to this; such exceptions are weak/soft paternalism. C2-Laws against voluntary polygamous marriage do not meet the standards of either major theory of weak/soft paternalism. A-They do not meet Mill's standards. In fact, Mill directly addresses polygamy. He explains that the particular Mormon belief \"which is the chief provocative to the antipathy which thus breaks through the ordinary restraints of religious tolerance, is its sanction of polygamy.\"[5]. Mill admits that he strongly disapproves of the practice, but he concludes that polygamy should not be prohibited. He notes \"that this relation is as much voluntary on the part of the women concerned in it, and who may be deemed the sufferers by it, as is the case with any other form of the marriage institution; and however surprising this fact may appear, it has its explanation in the common ideas and customs of the world, which teaching women to think marriage the one thing needful, make it intelligible that many a woman should prefer being one of several wives, to not being a wife at all.\"[6] Whether or not the latter claim here represents an outdated worldview, the prior is certainly still relevant today. B-They do not meet Joel Feinberg's standards. In \"Legal Paternalism,\" Feinberg describes a weak form of paternalism. According to Feinberg, \"the state has the right to prevent self-regarding harmful conduct when but only when it is substantially nonvoluntary or when temporary intervention is necessary to establish whether it is voluntary or not.\"[7] Such an intervention is certainly paternalistic, but it is a weak form of paternalism and, as such, is justifiable. Feinberg describes a voluntary act as one that \"represent[s] the agent faithfully in some important way\u2026 [and] express[es] his or her settled values and preferences.\"[8] If the agent is somehow ignorant, uninformed, or misinformed about the particular circumstances of his or action, that action would not be considered voluntary. So, another person would be justified in preventing the agent from acting if that person believed the agent is somehow ignorant, uninformed, or misinformed. However, such an intervener would be justified in intervening long enough to establish whether the agent's action is voluntary or not. Of course, the resolution deals with voluntary polygamous marriage, so laws against it certainly are not weak/soft. In Harm to Self, Feinberg addresses polygamy more directly. He asserts that \"there are no convincing liberal reasons for the\" prohibition of polygamy. Feinberg then makes the slightly stronger claim \"that there should be no such crime [against polygamy] at all\".[9] This seems consistent with his account from \"Legal Paternalism.\" If an act is clearly voluntary, then paternalistic intervention is not justified. C3-Laws against voluntary polygamous marriage are not just. To prove this, I offer the following syllogism based on my arguments so far. 1-Paternalism is either strong/hard or weak/soft (by definition) 2-Strong (or hard) legal paternalism is not just (by C1) 3-Laws against voluntary polygamous marriages are not weak/soft paternalism (by C2) 4-Therefore, laws against voluntary polygamous marriage are strong/hard paternalism (by disjunctive syllogism 1, 3) 5-Therefore, laws against voluntary polygamous marriage are not just (by identity 2, 4) Sources: [1] Stein, Edward. \"Past and Present Proposed Amendments to the United States Constitution Regarding Marriage.\" Washington University Law Quarterly 82.3 (2004): 611-685. PDF. (Pg. 633) [2] Miller, Alan S. and Satoshi Kanazawa. Why Beautiful People Have More Daughters. New York: Perigee, 2007. Print. (Pg. 81) [3] Talbott, William. \"Weak and Strong Legal Paternalism.\" Which Rights Should Be Universal? Oxford: Oxford UP, 2005. Print. (Pg. 53) [4] Mill, John Stuart. On Liberty. New York: Prometheus, 1986. Print. (Pg. 86-7) [5] Ibid. (Pg 103) [6] Ibid. (Pg 104) [7] Feinberg, Joel. \"Legal Paternalism.\" Seattle: U of Washington. Print. (Pg 9) [8] Ibid. (Pg 7) [9] Feinberg, Joel. The Moral Limits of the Criminal Law. Vol. 3, Harm to Self. Oxford: Oxford UP, 1986. Print. (Pg. 265)", "stance": "CON"}], "context": {"sourceId": "9a00b083-2019-04-18T18:09:34Z", "previousArgumentInSourceId": "9a00b083-2019-04-18T18:09:34Z-00002-000", "acquisitionTime": "2019-04-18T18:09:34Z", "discussionTitle": "Laws against voluntary polygamous marriages are just", "sourceTitle": "Debate Issue: Laws against voluntary polygamous marriages are just | Debate.org", "sourceUrl": "https://www.debate.org/debates/Laws-against-voluntary-polygamous-marriages-are-just/1/", "nextArgumentInSourceId": "9a00b083-2019-04-18T18:09:34Z-00004-000"}, "id": "9a00b083-2019-04-18T18:09:34Z-00003-000", "conclusion": "Laws against voluntary polygamous marriages are just"}, {"premises": 
[{"text": "I accept.One thing though.Just: guided by truth, reason, justice, and fairness.[1]Polygamy: the practice or condition of having more than one spouse,especially wife, at one time.[2]Sources:[1] http://dictionary.reference.com...[2] http://dictionary.reference.com...;", "stance": "PRO"}], "context": {"sourceId": "9a00b083-2019-04-18T18:09:34Z", "previousArgumentInSourceId": "9a00b083-2019-04-18T18:09:34Z-00003-000", "acquisitionTime": "2019-04-18T18:09:34Z", "discussionTitle": "Laws against voluntary polygamous marriages are just", "sourceTitle": "Debate Issue: Laws against voluntary polygamous marriages are just | Debate.org", "sourceUrl": "https://www.debate.org/debates/Laws-against-voluntary-polygamous-marriages-are-just/1/", "nextArgumentInSourceId": "9a00b083-2019-04-18T18:09:34Z-00005-000"}, "id": "9a00b083-2019-04-18T18:09:34Z-00004-000", "conclusion": "Laws against voluntary polygamous marriages are just"}, {"premises": 
[{"text": "Four rounds: 1-Acceptance 2-Arguments (and rebuttal by of 1st argument by 2nd debater) 3-Initial Rebuttals 4-Final Rebuttals and Concluding Statements For Pro to uphold resolution s/he must show that laws against voluntary polygamous marriages ARE just and not simply that they CAN be just. For Con to successfully negate he must show that laws against voluntary polygamous marriage ARE not just and not simply that they CAN be unjust.", "stance": "CON"}], "context": {"sourceId": "9a00b083-2019-04-18T18:09:34Z", "previousArgumentInSourceId": "9a00b083-2019-04-18T18:09:34Z-00004-000", "acquisitionTime": "2019-04-18T18:09:34Z", "discussionTitle": "Laws against voluntary polygamous marriages are just", "sourceTitle": "Debate Issue: Laws against voluntary polygamous marriages are just | Debate.org", "sourceUrl": "https://www.debate.org/debates/Laws-against-voluntary-polygamous-marriages-are-just/1/", "nextArgumentInSourceId": ""}, "id": "9a00b083-2019-04-18T18:09:34Z-00005-000", "conclusion": "Laws against voluntary polygamous marriages are just"}, {"premises": 
[{"text": "I did not check every state's laws for everything. I searched three reliable sites for \"States that have laws against girls playing American Football\", and I did not find anything against them playing football. The biggest thing against women playing football was that they should find a different sport to play. Others call it \"Abusive\" for a woman to play football. However, I do not find this t obe abusive, and if it happened to be abusive, you could not blame coaches, teamates, or the opposing team, you blame her for getting into this game. This was a very fine debate. Thank you for your time, and good luck.", "stance": "PRO"}], "context": {"sourceId": "6f2f2ac3-2019-04-18T18:22:31Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:22:31Z", "discussionTitle": "Football is for women as well as men.", "sourceTitle": "Debate Topic: Football is for women as well as men. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Football-is-for-women-as-well-as-men./1/", "nextArgumentInSourceId": "6f2f2ac3-2019-04-18T18:22:31Z-00001-000"}, "id": "6f2f2ac3-2019-04-18T18:22:31Z-00000-000", "conclusion": "Football is for women as well as men."}, {"premises": 
[{"text": "First of all, Did you read the Youth Football rules for all 49 other states? Also, as the age increase for players, so does the competitiveness among players. When you have read the NMAA rules for High School football then you can rebuke me, but until then your argument on youth rules is invalid. YAFL allows females to play because, although we are competitive, we will not intentionally hurt them unless a player is a sociopath. I'm not doubting a women;s ability to play football I'm just saying that they would be a distraction and would not all be able to play the amount of required playing time. Don't get me wrong, omen can play but very few have the stamina and concentration to compete at the high school level. Let me ask you something, specifically what playing level are we talking about? you started with Professional but then we moved to high school and YAFL. There is another youth football league on the East Coast ( POP WARNER ) that encourages women play the good sport of football, but like I said before there is no platform for women's professional football anywhere in our country.... BTW Augusta National Division is NCAA not pro. thank you.", "stance": "CON"}], "context": {"sourceId": "6f2f2ac3-2019-04-18T18:22:31Z", "previousArgumentInSourceId": "6f2f2ac3-2019-04-18T18:22:31Z-00000-000", "acquisitionTime": "2019-04-18T18:22:31Z", "discussionTitle": "Football is for women as well as men.", "sourceTitle": "Debate Topic: Football is for women as well as men. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Football-is-for-women-as-well-as-men./1/", "nextArgumentInSourceId": "6f2f2ac3-2019-04-18T18:22:31Z-00002-000"}, "id": "6f2f2ac3-2019-04-18T18:22:31Z-00001-000", "conclusion": "Football is for women as well as men."}, {"premises": 
[{"text": "Reading the laws of other states, there is no law that says something like 7B: Women can't play football with men. There are absolutely no laws in other states that say that women can't play football. With my football experience, I have seen girls playing the sport. You know too,we played Atrisco Valley, and that girl who played as well, if not better, than some of the boys we have seen playing. Also, I have seen in a few, but not all of the High Schools have at least one girl playing for their team.There is one girl division The Augusta National division, which is for girls. Also, with some research I have found that there are girl football divisions in Germany. Not the \"soccer\" type football, as they call it in England, but actual American-type football. So yes, there are girl divisions for American football.", "stance": "PRO"}], "context": {"sourceId": "6f2f2ac3-2019-04-18T18:22:31Z", "previousArgumentInSourceId": "6f2f2ac3-2019-04-18T18:22:31Z-00001-000", "acquisitionTime": "2019-04-18T18:22:31Z", "discussionTitle": "Football is for women as well as men.", "sourceTitle": "Debate Topic: Football is for women as well as men. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Football-is-for-women-as-well-as-men./1/", "nextArgumentInSourceId": "6f2f2ac3-2019-04-18T18:22:31Z-00003-000"}, "id": "6f2f2ac3-2019-04-18T18:22:31Z-00002-000", "conclusion": "Football is for women as well as men."}, {"premises": 
[{"text": "Your argument id valid, however there is no other professional level of football in America other than the NFL (National Football League ) and the Arena Football League ( NOT sure on actual name ) which also prohibits women from playing. some states may vary on rules, but in New Mexico women are prohibited from playing football with men ( due to age and other variables), and there isnt enough interested women in football to create a whole division just for women. Besides if Women were aloud to play football they would be a distraction, and studies have proven that they fatigue faster then Men.", "stance": "CON"}], "context": {"sourceId": "6f2f2ac3-2019-04-18T18:22:31Z", "previousArgumentInSourceId": "6f2f2ac3-2019-04-18T18:22:31Z-00002-000", "acquisitionTime": "2019-04-18T18:22:31Z", "discussionTitle": "Football is for women as well as men.", "sourceTitle": "Debate Topic: Football is for women as well as men. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Football-is-for-women-as-well-as-men./1/", "nextArgumentInSourceId": "6f2f2ac3-2019-04-18T18:22:31Z-00004-000"}, "id": "6f2f2ac3-2019-04-18T18:22:31Z-00003-000", "conclusion": "Football is for women as well as men."}, {"premises": 
[{"text": "Many people say that women can not play football. However, I have found that when they say this, they say women are weak. Women are not given the chance to try football past the Young American Football League (YAFL). But if men think women can't play because of politics, they are not familiar with the laws. You can not put anybody under you, all men are created equal. he only league that prohibits women from completely playing is the NFL. So yes, girls have all the right to play outside the NFL.", "stance": "PRO"}], "context": {"sourceId": "6f2f2ac3-2019-04-18T18:22:31Z", "previousArgumentInSourceId": "6f2f2ac3-2019-04-18T18:22:31Z-00003-000", "acquisitionTime": "2019-04-18T18:22:31Z", "discussionTitle": "Football is for women as well as men.", "sourceTitle": "Debate Topic: Football is for women as well as men. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Football-is-for-women-as-well-as-men./1/", "nextArgumentInSourceId": ""}, "id": "6f2f2ac3-2019-04-18T18:22:31Z-00004-000", "conclusion": "Football is for women as well as men."}, {"premises": 
[{"text": "Are you done? Had your fun? I did too took too long to respond after round 2 I move words around like i'm movin' the planets out of gravitational orbit Like a black whole, i take the energy given to me, absorb it like hot porridge I went back to time, taught you the basics that i transported of the softest I'm talkin about you, it's only the survival of the strongest, your line is discordant Like a surgeon, i'm performin' a lobotomy cuz your committin a false dichotomy undeservin' of a robotically enhanced brain neurology, a primitive physiology With such complexities within my rhyme schemes, givin you chills, nanotechnology Derive their etymology and you'll discover that it all leads to the same sovereignty A theocracy hidden within the beginning of time, so just bite this terminology You cannot step up to my fluidity, my pure masculinity like salinity, i wreck the vicinity I worship the highest form of divinity but lyrically, bleedin you out for all eternity I don't need an affinity with the modernity of unity, i'm not establishin serenity Acknowledge that your existence is just a pest as i'm rippin you to shreds Like Ed Gein, i'm takin you apart, dissectin you, startin with your eggs n' legs Homie stop rapping, cuz your bars are easily calculated with mental webs I've had it with you so i'ma drop the nuke then drop the bio weapon to the weak! Make everyone catch Ebola n' make everyone puke n' now you reached your peak! You never knew what it's like to be a rapper with great flow, switch em up dual Like a dynamic duo, your going to face a destructive and unforgettable blow As of right now, close your eyes, your life is endin' just like the passin shadow", "stance": "CON"}], "context": {"sourceId": "e7373100-2019-04-18T15:50:20Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:50:20Z", "discussionTitle": "Rap Battle", "sourceTitle": "Debate: Rap Battle | Debate.org", "sourceUrl": "https://www.debate.org/debates/Rap-Battle/171/", "nextArgumentInSourceId": "e7373100-2019-04-18T15:50:20Z-00001-000"}, "id": "e7373100-2019-04-18T15:50:20Z-00000-000", "conclusion": "Rap Battle"}, {"premises": 
[{"text": "Welcome to the third round, the one where you drown on my words and yours, the sensation'll make you frown. Obviously, you didn't get it, clown, that was your chance to back down, but I guess this'll be my gift to your town... The day the cat is let out of the bag and truth is put in and slung around, dropped down in a vat of battery acid and passive traps waiting at the top for another sound... None. Maybe you've finally found that your sh*t ain't good? You ain't superman; never meet tall h*es in a single bound, but you are single now, but so is every other brother, living with his mother, asking the bartender for another round. Yeah, my bars are a little stacked, but my flow is wicked worse than the witch of the west. I'm putting on my Sunday best, attempt the test, how many people you think'll show up to truth's funeral as willing guests? Well, there's me and.... I guess I'll wait for the rest. I dressed a little too nicely for a b*tch attesting to his skills, who lives in live action roleplay. \"Oh, look, another quest!\" See, I let you go first, 'cause I knew you'd need that extra round! Pig comes up and destroys you in two, \"Truth is down! We found him on the ground, in a bloodied up ball gown, with a crayon sticking out his back, wearing a jagged crown!\" But you won't be on a crucifix and you'll die for your own sins! No one should have to listen to your rhymes, even your kin! And to be honest, in your skull is the best place for your pen. So leave it there, stop scratching your chin, trying to think of another rebuttal, or some rebound to win. You're done. It's over. There's no, \"How have you been?\" It's just the people refusing your sh*t, zero out of ten. So try and grab a freestyle chemical, shoot up the syringe! Because unless you bend your genetics, rap is gonna leave you like self-esteem from girls who binge. Come on it's okay! Type your resignation and then hit send. It won't be a debate why you quit; not investigated in Fringe. So, show me something I haven't seen... a good lyric would be nice. One that has a little flavor like Mexican spice. But since all your full of is caffeine and sh*t, I ain't enticed by your words, just tired of hearing what you spit. I've had it with the truth, it always comes with a price! Boring, lengthy bullsh*t that runs around like mice. So, I'm done with this, I need a new vice. I'm almost considering apologizing for my verse and replacing it with lies.", "stance": "PRO"}], "context": {"sourceId": "e7373100-2019-04-18T15:50:20Z", "previousArgumentInSourceId": "e7373100-2019-04-18T15:50:20Z-00000-000", "acquisitionTime": "2019-04-18T15:50:20Z", "discussionTitle": "Rap Battle", "sourceTitle": "Debate: Rap Battle | Debate.org", "sourceUrl": "https://www.debate.org/debates/Rap-Battle/171/", "nextArgumentInSourceId": "e7373100-2019-04-18T15:50:20Z-00002-000"}, "id": "e7373100-2019-04-18T15:50:20Z-00001-000", "conclusion": "Rap Battle"}, {"premises": 
[{"text": "your bars are uneven like a bone deformity one is longer than the other, not in conformity it appears that your bars are genetically disabled to battle me, you lack the capacity to be able Hey buddy why are you so sad and down? oh wait that's just a midget on the ground You look like you vomited all that bull crap When I told you to rap, you did exactly that You went to Taco bell and bought a wrap Then you threw up and said \"that's that\" truth must be very confusing, you're listening to so many Devils you going to the top on an elevator is wrong on so many levels God hates f*gs? Well I guess that means you time to take the sword and run you through your win score ratio is precisely zero to zero I'm wiping you out like the emperor Nero", "stance": "CON"}], "context": {"sourceId": "e7373100-2019-04-18T15:50:20Z", "previousArgumentInSourceId": "e7373100-2019-04-18T15:50:20Z-00001-000", "acquisitionTime": "2019-04-18T15:50:20Z", "discussionTitle": "Rap Battle", "sourceTitle": "Debate: Rap Battle | Debate.org", "sourceUrl": "https://www.debate.org/debates/Rap-Battle/171/", "nextArgumentInSourceId": "e7373100-2019-04-18T15:50:20Z-00003-000"}, "id": "e7373100-2019-04-18T15:50:20Z-00002-000", "conclusion": "Rap Battle"}, {"premises": 
[{"text": "Hey, everybody look! It's Slash! He's back to battle Capitalist with a bag of hash! But wait, he ain't smokin' and where's the top hat at? Oh, this is bad? Mad Hatter took his style and his smile! He looks so sad! But not even God can bring you back from this battle we've had! Not like you'll make it to heaven, anyways. Didn't you know God hates f*gs? Ouch! Don't get offended, I'm about 50% sure you're a dude, so I know you ain't on the rag. Don't want you to freeze up, though, this ain't a game, can't blame this on the lag! Let me give you a little taste of the truth. You're best chance for survival is wavin' the white flag. And we've all seen the proof in the bars above, so just go back to COD 1, 2, 3, 4, 5, 6, 7, 8, 9, Halo, GTA, and stay away or you'll find out the truth from inside your very own body bag. But I'll keep going just to make sure you get the point. There's no one to match me, no one to appoint. So when you finally throw in the towel and roll a joint, Lay off my d*ck, \"But Pig, just allow me to anoint!\" No, stay off my nuts! If you got the guts to face me, then realize when the battles won! No coming back to suck up, because done is done! There's no rappin' it iller, no more Slash, never was clashin' a killer. It was just bashin' an enlightenment f*g, smashin' his mask, taking his identity and crashin' it into the masses, to show that it's just another stay at home looter, with no homies and no bros, just a bronie, with a hard-on to put on a fa\"ade as a rapper, time to tell 'em the truth, phony. It's time to go home and announce the real you. A fool, with no tool under his belt to change the rules. 'Cause that's the only way you'll win against me, I got the jewels. I just do whatever I want, that's the way I do. So, when you're tellin' me I've never even been in a debate, I just sit and drool? Please, let's go by record... What's yours, uh 50 : 62? (Wins : Losses)", "stance": "PRO"}], "context": {"sourceId": "e7373100-2019-04-18T15:50:20Z", "previousArgumentInSourceId": "e7373100-2019-04-18T15:50:20Z-00002-000", "acquisitionTime": "2019-04-18T15:50:20Z", "discussionTitle": "Rap Battle", "sourceTitle": "Debate: Rap Battle | Debate.org", "sourceUrl": "https://www.debate.org/debates/Rap-Battle/171/", "nextArgumentInSourceId": "e7373100-2019-04-18T15:50:20Z-00004-000"}, "id": "e7373100-2019-04-18T15:50:20Z-00003-000", "conclusion": "Rap Battle"}, {"premises": 
[{"text": "I'm a communist, we are throwing a party and we're doing it big my homies asked me \"what you cooking?\" i said \"a capitalist pig \" when I scroll through your profile,all I see is regression no honors, no awards, no wins, it's the great depression in this battle, this is just an absolute monarchy I made your whole country turn into anarchy do you know why your going to lose? Why your bankrupt? its cuz you're already broke, you suck so go self destruct! before you die, I just wanted to sing a national anthem money equals power, so I'm holding you for ransom I'm a corrupt political leader,influence the people when it comes to human status, we're not equal he says that money is not the root of all evil Where's your society? dawg you got no people! On his opinions, he says that money is well paid, only fair for all trade for you that's what I forbade, I killed this fat greedy pig with a switchblade! on one of these poles, he says \"time is a measurement not a literal force\" Let me to change your mind, erase your history, and alter your future course your mother so stupid, she went to Craigslist trying to find the right house rejected all the black, yellow, green houses, just trying to find the White House you know what's demented?the fact that you can't protect yourself with the First Amendment I'm a dangerous and destructive descendant, my word's law, so you have absolutely no defendant", "stance": "CON"}], "context": {"sourceId": "e7373100-2019-04-18T15:50:20Z", "previousArgumentInSourceId": "e7373100-2019-04-18T15:50:20Z-00003-000", "acquisitionTime": "2019-04-18T15:50:20Z", "discussionTitle": "Rap Battle", "sourceTitle": "Debate: Rap Battle | Debate.org", "sourceUrl": "https://www.debate.org/debates/Rap-Battle/171/", "nextArgumentInSourceId": "e7373100-2019-04-18T15:50:20Z-00005-000"}, "id": "e7373100-2019-04-18T15:50:20Z-00004-000", "conclusion": "Rap Battle"}, {"premises": 
[{"text": "Okay, let's have a rap battle. Anyone can come and get it. Start off if you want.", "stance": "PRO"}], "context": {"sourceId": "e7373100-2019-04-18T15:50:20Z", "previousArgumentInSourceId": "e7373100-2019-04-18T15:50:20Z-00004-000", "acquisitionTime": "2019-04-18T15:50:20Z", "discussionTitle": "Rap Battle", "sourceTitle": "Debate: Rap Battle | Debate.org", "sourceUrl": "https://www.debate.org/debates/Rap-Battle/171/", "nextArgumentInSourceId": ""}, "id": "e7373100-2019-04-18T15:50:20Z-00005-000", "conclusion": "Rap Battle"}, {"premises": 
[{"text": "Once again another forfeiture, Vote Con!", "stance": "CON"}], "context": {"sourceId": "fb0633f8-2019-04-18T15:37:26Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:37:26Z", "discussionTitle": "Is it ok for a women to kick a guy in the balls", "sourceTitle": "Online Debate: Is it ok for a women to kick a guy in the balls | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-it-ok-for-a-women-to-kick-a-guy-in-the-balls/1/", "nextArgumentInSourceId": "fb0633f8-2019-04-18T15:37:26Z-00001-000"}, "id": "fb0633f8-2019-04-18T15:37:26Z-00000-000", "conclusion": "Is it ok for a women to kick a guy in the balls"}, {"premises": 
[{"text": "Vote Con!", "stance": "CON"}], "context": {"sourceId": "fb0633f8-2019-04-18T15:37:26Z", "previousArgumentInSourceId": "fb0633f8-2019-04-18T15:37:26Z-00000-000", "acquisitionTime": "2019-04-18T15:37:26Z", "discussionTitle": "Is it ok for a women to kick a guy in the balls", "sourceTitle": "Online Debate: Is it ok for a women to kick a guy in the balls | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-it-ok-for-a-women-to-kick-a-guy-in-the-balls/1/", "nextArgumentInSourceId": "fb0633f8-2019-04-18T15:37:26Z-00002-000"}, "id": "fb0633f8-2019-04-18T15:37:26Z-00001-000", "conclusion": "Is it ok for a women to kick a guy in the balls"}, {"premises": 
[{"text": "Vote con!", "stance": "CON"}], "context": {"sourceId": "fb0633f8-2019-04-18T15:37:26Z", "previousArgumentInSourceId": "fb0633f8-2019-04-18T15:37:26Z-00001-000", "acquisitionTime": "2019-04-18T15:37:26Z", "discussionTitle": "Is it ok for a women to kick a guy in the balls", "sourceTitle": "Online Debate: Is it ok for a women to kick a guy in the balls | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-it-ok-for-a-women-to-kick-a-guy-in-the-balls/1/", "nextArgumentInSourceId": "fb0633f8-2019-04-18T15:37:26Z-00003-000"}, "id": "fb0633f8-2019-04-18T15:37:26Z-00002-000", "conclusion": "Is it ok for a women to kick a guy in the balls"}, {"premises": 
[{"text": "Alright, I'll make this short and sweet. Men and women are not built the same. Men are built more physically, so it makes sense that it is easier to overpower a women then it would be another man of equal muscle mass. This is why rape happens, because men get carried away and does what ever he wants. This would an example of a time when it would be okay. When she is about to be raped, or assaulted, or anything similar, it is fine for her to do it. Thanks", "stance": "CON"}], "context": {"sourceId": "fb0633f8-2019-04-18T15:37:26Z", "previousArgumentInSourceId": "fb0633f8-2019-04-18T15:37:26Z-00002-000", "acquisitionTime": "2019-04-18T15:37:26Z", "discussionTitle": "Is it ok for a women to kick a guy in the balls", "sourceTitle": "Online Debate: Is it ok for a women to kick a guy in the balls | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-it-ok-for-a-women-to-kick-a-guy-in-the-balls/1/", "nextArgumentInSourceId": "fb0633f8-2019-04-18T15:37:26Z-00004-000"}, "id": "fb0633f8-2019-04-18T15:37:26Z-00003-000", "conclusion": "Is it ok for a women to kick a guy in the balls"}, {"premises": 
[{"text": "I will accept because I believe, I, as a man, believe there are situations where this would be okay.", "stance": "CON"}], "context": {"sourceId": "fb0633f8-2019-04-18T15:37:26Z", "previousArgumentInSourceId": "fb0633f8-2019-04-18T15:37:26Z-00003-000", "acquisitionTime": "2019-04-18T15:37:26Z", "discussionTitle": "Is it ok for a women to kick a guy in the balls", "sourceTitle": "Online Debate: Is it ok for a women to kick a guy in the balls | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-it-ok-for-a-women-to-kick-a-guy-in-the-balls/1/", "nextArgumentInSourceId": "fb0633f8-2019-04-18T15:37:26Z-00005-000"}, "id": "fb0633f8-2019-04-18T15:37:26Z-00004-000", "conclusion": "Is it ok for a women to kick a guy in the balls"}, {"premises": 
[{"text": "Id it ok to kick someone in the balls?", "stance": "PRO"}], "context": {"sourceId": "fb0633f8-2019-04-18T15:37:26Z", "previousArgumentInSourceId": "fb0633f8-2019-04-18T15:37:26Z-00004-000", "acquisitionTime": "2019-04-18T15:37:26Z", "discussionTitle": "Is it ok for a women to kick a guy in the balls", "sourceTitle": "Online Debate: Is it ok for a women to kick a guy in the balls | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-it-ok-for-a-women-to-kick-a-guy-in-the-balls/1/", "nextArgumentInSourceId": ""}, "id": "fb0633f8-2019-04-18T15:37:26Z-00005-000", "conclusion": "Is it ok for a women to kick a guy in the balls"}, {"premises": 
[{"text": "Hello, personally I was a Bernie Sanders supporter, but now that he has effectively ended his campaign by endorsing Clinton. Who has always been my close second candidate, I will not back down on supporting her now. I hope to have a good debate with you, and I wish you luck.", "stance": "CON"}], "context": {"sourceId": "f11351ad-2019-04-18T13:01:46Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T13:01:46Z", "discussionTitle": "Who should be the next President of the United States? Donald Trump(Pro)......Hillary Clinton(Con)", "sourceTitle": "Debate Argument: Who should be the next President of the United States? Donald Trump(Pro)......Hillary Clinton(Con) | Debate.org", "sourceUrl": "https://www.debate.org/debates/Who-should-be-the-next-President-of-the-United-States-Donald-Trump-Pro-......Hillary-Clinton-Con/1/", "nextArgumentInSourceId": "f11351ad-2019-04-18T13:01:46Z-00002-000"}, "id": "f11351ad-2019-04-18T13:01:46Z-00001-000", "conclusion": "Who should be the next President of the United States? Donald Trump(Pro)......Hillary Clinton(Con)"}, {"premises": 
[{"text": "Hello all! I am I favor of Mr. Donald J. Trump becoming the President of the United States. I believe that Hillary Clinton is a lying corrupt criminal. I will argue for Mr. Trump and Con will argue for Clinton. Thank You, and I hope this will be good debate. Please no trolling or rude behavior. Citations should be used if can. Good Luck to Con! The format of this debate is as follows: Round 1: Acceptance Only Round 2: Arguments....NO REBUTTALS Round 3: Rebuttals and Arguments Round 4: Rebuttals/Conclusion Report this Argument", "stance": "PRO"}], "context": {"sourceId": "f11351ad-2019-04-18T13:01:46Z", "previousArgumentInSourceId": "f11351ad-2019-04-18T13:01:46Z-00001-000", "acquisitionTime": "2019-04-18T13:01:46Z", "discussionTitle": "Who should be the next President of the United States? Donald Trump(Pro)......Hillary Clinton(Con)", "sourceTitle": "Debate Argument: Who should be the next President of the United States? Donald Trump(Pro)......Hillary Clinton(Con) | Debate.org", "sourceUrl": "https://www.debate.org/debates/Who-should-be-the-next-President-of-the-United-States-Donald-Trump-Pro-......Hillary-Clinton-Con/1/", "nextArgumentInSourceId": "f11351ad-2019-04-18T13:01:46Z-00000-000"}, "id": "f11351ad-2019-04-18T13:01:46Z-00002-000", "conclusion": "Who should be the next President of the United States? Donald Trump(Pro)......Hillary Clinton(Con)"}, {"premises": 
[{"text": "I wish Con good luck and hope we can have a good debate as well! Some of my contentions will come from a previous debate against a troll. Contention 1: Mr. Trump is not a politically correct person. He sees and tells the truth the way it is and is non political correctness is approved by many Americans.[1] By being politically correct, issues cannot get solved, like the issue of Radical Islam and the issue of Illegal Immigration. Muslims must be banned in order to prevent more terrorist attacks in the United States. As for current Muslim citizens, there should be a registered database for them. For Illegal Immigration, the illegals came here ILLEGALY. They broke the law to get here and they should be punished by being deported. There is no need to be politically correct and say children would be separated from mothers. They should've thought about that before coming to the U.S. Illegally. It just proves that many people think that America is stupid and won't enforce immigration laws. And what does Hillary propose? Amnesty for all illegals which is ridiculous.[2]A wall must be built to stop all of these illegal aliens from coming and ruining lives of Americans. The wall would only cost about 17 billion dollars.[3]This is within the margin of the 58 billion trade deficit America has with Mexico.[4] The next round is for rebuttals and second contention. http://www.rasmussenreports.com... https://www.hillaryclinton.com... http://m.imgur.com... https://ustr.gov... In the next round, I will say why Hillary Clinton wouldn't be a good POTUS.", "stance": "PRO"}], "context": {"sourceId": "f11351ad-2019-04-18T13:01:46Z", "previousArgumentInSourceId": "f11351ad-2019-04-18T13:01:46Z-00002-000", "acquisitionTime": "2019-04-18T13:01:46Z", "discussionTitle": "Who should be the next President of the United States? Donald Trump(Pro)......Hillary Clinton(Con)", "sourceTitle": "Debate Argument: Who should be the next President of the United States? Donald Trump(Pro)......Hillary Clinton(Con) | Debate.org", "sourceUrl": "https://www.debate.org/debates/Who-should-be-the-next-President-of-the-United-States-Donald-Trump-Pro-......Hillary-Clinton-Con/1/", "nextArgumentInSourceId": ""}, "id": "f11351ad-2019-04-18T13:01:46Z-00000-000", "conclusion": "Who should be the next President of the United States? Donald Trump(Pro)......Hillary Clinton(Con)"}, {"premises": 
[{"text": "Seria leviano dizer que a dan\"a n\"o \" um esporte, pelo fato de que a dan\"a trabalha diversos aspectos que se trabalha no esporte, tais como o lado emocional , o lado f\"sico, entre outros. A diferen\"a que talvez possa distinguir de maneira significativa uma da outra seria os fins que cada qual toma para si.", "stance": "CON"}], "context": {"sourceId": "f782b359-2019-04-18T15:16:31Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:16:31Z", "discussionTitle": "Dance Is Not a Sport", "sourceTitle": "Debate Argument: Dance Is Not a Sport | Debate.org", "sourceUrl": "https://www.debate.org/debates/Dance-Is-Not-a-Sport/1/", "nextArgumentInSourceId": "f782b359-2019-04-18T15:16:31Z-00003-000"}, "id": "f782b359-2019-04-18T15:16:31Z-00002-000", "conclusion": "Dance Is Not a Sport"}, {"premises": 
[{"text": "Before I begin I would like to say that I myself am an avid ballet dancer. I value dance too highly to call it a sport. Jake Vander Ark says the following about the difference between dance and sports: \"In sports, the objective is to win... tossing a toy back and forth to accomplish mindless objectives. ... In sports, winning is the endgame. players win so they can win so men can buy beer and congratulate each other for sitting in front of a TV, cheering on athletes... who provide meaningless entertainment that artificially heightens emotion. I can't think of anything lower. And dance is anything but low.\" Calling dance something other than a sport does not degrade its difficulty or its value, it actually heightens it.", "stance": "PRO"}], "context": {"sourceId": "f782b359-2019-04-18T15:16:31Z", "previousArgumentInSourceId": "f782b359-2019-04-18T15:16:31Z-00002-000", "acquisitionTime": "2019-04-18T15:16:31Z", "discussionTitle": "Dance Is Not a Sport", "sourceTitle": "Debate Argument: Dance Is Not a Sport | Debate.org", "sourceUrl": "https://www.debate.org/debates/Dance-Is-Not-a-Sport/1/", "nextArgumentInSourceId": "f782b359-2019-04-18T15:16:31Z-00000-000"}, "id": "f782b359-2019-04-18T15:16:31Z-00003-000", "conclusion": "Dance Is Not a Sport"}, {"premises": 
[{"text": "Seria leviano dizer que a dan\"a n\"o \" um esporte, pelo fato de que a dan\"a trabalha diversos aspectos que se trabalha no esporte, tais como o lado emocional , o lado f\"sico, entre outros. A diferen\"a que talvez possa distinguir de maneira significativa uma da outra seria os fins que cada qual toma para si.", "stance": "CON"}], "context": {"sourceId": "f782b359-2019-04-18T15:16:31Z", "previousArgumentInSourceId": "f782b359-2019-04-18T15:16:31Z-00003-000", "acquisitionTime": "2019-04-18T15:16:31Z", "discussionTitle": "Dance Is Not a Sport", "sourceTitle": "Debate Argument: Dance Is Not a Sport | Debate.org", "sourceUrl": "https://www.debate.org/debates/Dance-Is-Not-a-Sport/1/", "nextArgumentInSourceId": "f782b359-2019-04-18T15:16:31Z-00001-000"}, "id": "f782b359-2019-04-18T15:16:31Z-00000-000", "conclusion": "Dance Is Not a Sport"}, {"premises": 
[{"text": "While I do agree that there are emotionally and physically demanding aspects to both dance and sports, there are too many differences between them to call dance a sport itself. For example, the \"judgements\" in dance are subjective, and up to each individual to decide. There is basic technique, but there is also room for artistic interpretation. The main difference however, is the storytelling aspect of dance. Dance exists to tell a story through movement and music. That is something sports simply do not do. Yes, they are both physically demanding, but dance requires an acting ability and a storytelling aspect that is simply not present in sports.", "stance": "PRO"}], "context": {"sourceId": "f782b359-2019-04-18T15:16:31Z", "previousArgumentInSourceId": "f782b359-2019-04-18T15:16:31Z-00000-000", "acquisitionTime": "2019-04-18T15:16:31Z", "discussionTitle": "Dance Is Not a Sport", "sourceTitle": "Debate Argument: Dance Is Not a Sport | Debate.org", "sourceUrl": "https://www.debate.org/debates/Dance-Is-Not-a-Sport/1/", "nextArgumentInSourceId": ""}, "id": "f782b359-2019-04-18T15:16:31Z-00001-000", "conclusion": "Dance Is Not a Sport"}, {"premises": 
[{"text": "I beleive that the media representation that depicts free lawyers for criminals is misleading because to many Americans beleive that civil law is also free. Further more, too many Americans are losing property and other rights because there is no such thing as a free civil lawyer. I am impressed by the bravery of our policemen in making arrests in car chases, bank robberies, and I understand that they must be tough and sometimes even brutal in these instances. However, the media shows no honest representation of the vast numbers of losers in civil courts; and what is even more dangerous is outcomes of trials that is biased politically. Particularly when either litigants attorney may have a secret agreement with the other litigants attorney.", "stance": "PRO"}], "context": {"sourceId": "1db2f1dd-2019-04-18T19:56:11Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:56:11Z", "discussionTitle": "Politic... The Penal Judicial System Reform", "sourceTitle": "Debate Topic: Politic... The Penal Judicial System Reform | Debate.org", "sourceUrl": "https://www.debate.org/debates/Politic...-The-Penal-Judicial-System-Reform/1/", "nextArgumentInSourceId": "1db2f1dd-2019-04-18T19:56:11Z-00000-000"}, "id": "1db2f1dd-2019-04-18T19:56:11Z-00003-000", "conclusion": "Politic... The Penal Judicial System Reform"}, {"premises": 
[{"text": "I take that back. He posted a debate topic, I refuted. He didn't provide an argument (for whatever reason). As I made a case that countered everything he put forth, I arrive at the conclusion that I pwned.", "stance": "CON"}], "context": {"sourceId": "1db2f1dd-2019-04-18T19:56:11Z", "previousArgumentInSourceId": "1db2f1dd-2019-04-18T19:56:11Z-00003-000", "acquisitionTime": "2019-04-18T19:56:11Z", "discussionTitle": "Politic... The Penal Judicial System Reform", "sourceTitle": "Debate Topic: Politic... The Penal Judicial System Reform | Debate.org", "sourceUrl": "https://www.debate.org/debates/Politic...-The-Penal-Judicial-System-Reform/1/", "nextArgumentInSourceId": "1db2f1dd-2019-04-18T19:56:11Z-00001-000"}, "id": "1db2f1dd-2019-04-18T19:56:11Z-00000-000", "conclusion": "Politic... The Penal Judicial System Reform"}, {"premises": 
[{"text": "My opponent didn't want a debate, he just wanted to make a statement. Therefor, neither of us should win.", "stance": "CON"}], "context": {"sourceId": "1db2f1dd-2019-04-18T19:56:11Z", "previousArgumentInSourceId": "1db2f1dd-2019-04-18T19:56:11Z-00000-000", "acquisitionTime": "2019-04-18T19:56:11Z", "discussionTitle": "Politic... The Penal Judicial System Reform", "sourceTitle": "Debate Topic: Politic... The Penal Judicial System Reform | Debate.org", "sourceUrl": "https://www.debate.org/debates/Politic...-The-Penal-Judicial-System-Reform/1/", "nextArgumentInSourceId": "1db2f1dd-2019-04-18T19:56:11Z-00002-000"}, "id": "1db2f1dd-2019-04-18T19:56:11Z-00001-000", "conclusion": "Politic... The Penal Judicial System Reform"}, {"premises": 
[{"text": "I'm assuming you endorse a Penal Judicial System Reform, but you don't specifically address what this reform will entail. I assume this reform is limited to: 1. Getting rid of court appointed lawyers. I can't see how the claims you make later on can be addressed by reform. If you offer a method of reform, I will gladly debate it. Your case starts out with the incorrect premise that everyone who is given a \"free civil lawyer\" is a criminal. The initial reason people are assigned lawyers is to ascertain whether or not they are indeed criminals or simply an innocent who stands accused. I will start by refuting your points (as far as I could distinguish them). 1. \"Too many Americans are losing property and other rights because there is no such thing as a free civil lawyer.\" Subpoint A:The most important thing our justice system can achieve is an accurate trial with a suiting punishment. That is justice. That being said, due to human error 100% accuracy is something that is impossible to attain. Instead, our justice system settles for creating arbitrary rules that ensure fairness. The paramount responsibility of our justice system is to ensure fairness in the course of attaining accuracy. This entails making sure everyone is represented by someone who understands the law. Of course, it's impossible to make sure that everyone's lawyer will be of equal skill. We can however ensure that everyone has a lawyer who can properly defend them. Claim: Making sure everyone has a lawyer is important to establish a level playing field, which is necessary for fairness. Subpoint B: The Social Contract states that people give up some rights to ensure other rights are protected. For example, we give up taxes so that we may enjoy social services. Our Constitution promises us the right to a fair trial. For the protection of this right, we give up (to some extent) the right to property (taxes). Since we give up these taxes anyway, and we are first and foremost promised a fair trial, it isn't an infringement of our rights to use our taxes to fund the court appointed lawyer system. Claim: The right to a fair trial outweighs the potential right to property. Beyond the getting rid of the free lawyers, I don't see what reforms you endorse. So I will approach this debate through two perspectives: 1. (First and foremost) Ensuring that the right's guarenteed to us by our social contract are upheld. 2. Making sure Utility is best served.", "stance": "CON"}], "context": {"sourceId": "1db2f1dd-2019-04-18T19:56:11Z", "previousArgumentInSourceId": "1db2f1dd-2019-04-18T19:56:11Z-00001-000", "acquisitionTime": "2019-04-18T19:56:11Z", "discussionTitle": "Politic... The Penal Judicial System Reform", "sourceTitle": "Debate Topic: Politic... The Penal Judicial System Reform | Debate.org", "sourceUrl": "https://www.debate.org/debates/Politic...-The-Penal-Judicial-System-Reform/1/", "nextArgumentInSourceId": ""}, "id": "1db2f1dd-2019-04-18T19:56:11Z-00002-000", "conclusion": "Politic... The Penal Judicial System Reform"}, {"premises": 
[{"text": "Refutations\"Women are not equally represented in Government\" My opponent has not explained why a disconnect between the percentage of women in the population and the percentage of women in government positions matters. As long as you vote for them, their Gender, Race, etc. shouldn't matter. My opponent has not proven that the cause of this is discrimination. My opponent has not proven that the changes this \"issue\" would need to stop existing are viable. For example, I listed five papers in my second round showing a strong correlation between increased female representation on corporate boards and decline in corporate performance. \"Women in the US before Obamacare were denied basic health services in their insurance such as birth control because it violated other peoples beliefs\" My opponent is not talking about something that is currently an issue. My opponent does not recognize that the Hobby Lobby case did not deny women all forms of contraception/birth control. My opponent does not recognize that women could still get all forms of contraception themselves even then. \"Women are slightly more likely to be abused in a relationship http://www.saveservices.org...; My opponent does not recognize that his own source is an article proving that more men than women are victims of partner abuse. In fact, his source contains a lot of information backing up my point. It shows, with sources, that men are less likely to seek out help, & that two thirds of men who have tried to get help as victims of Domestic Violence have found these methods not at all helpful. (Really, thank you!) My opponent does not clarify what \"slightly more\" is, and gives us no context around the issue. My opponent's statement does not appear to be supported by the source he gave at all. \"Laws that fail to account for the special needs of women in pregnancy (this was the worst one I found)http://www.nytimes.com...;This does not appear to be happening on a large scale, in fact there are already laws against it.\"Catcalling women is social acceptable ; My opponent does not recognize that a man has done a similar experiment in the same area and got the same level of catcalling (). My opponent does not recognize that a woman has made a similar video walking 10 hours in Mumbai, dressing even more promiscuously and getting zero catcalls (http://ibnlive.in.com...). This proves that the catcalling was dependent on the location, not the Gender. As academic Christina Hoff Sommers points out (), most of the catcalls the woman in New York received were in one particular part of the city, and were by ethnic minority homeless people (persumably due to their low social status). \"Women are offered less for the same type of job\" My opponent does not recognize that the same type of job is not the same job. My opponent does not recognize that one of the articles he references in this point uses the same study I debunked in my second round. My opponent forgets that, as I've shown with sources before, men are more concerned with their pay than job satisfaction, unlike women. Like the more general wage Gap myth, there are several studies showing there is no gender bias in sciences, including ones I didn't link to in the second round. For example: Women in Science: No Discrimination, says Cornell Study http://www.science20.com... My opponent doesn't recognize that his source thinkprogress.org never clarifies how it controls by occupation, leading to ambiguity and a lot of reasonable doubt considering the paper reviewing over 50 peer-reviewed papers and concluding there is no pay gap, and the studies and analysis I've linked to before showing there is no gender bias in STEM. \"Women are significantly less likely to be extremely wealthy\" My opponent does not give any explanation as to why this is caused by discrimination. My opponent does not mention the fact that men make up around three quarters of the homeless (http://usich.gov...). \"Despite Quotas in Britain women are still not equally represented in government\" My opponent has not explained why a disconnect between the percentage of women in the population and the percentage of women in government positions matters. As long as you vote for them, their Gender, Race, etc. shouldn't matter. My opponent has not proven that the cause of this is discrimination. My opponent has not proven that the changes this \"issue\" would need to stop existing are viable. For example, I listed five papers in my second round showing a strong correlation between increased female representation on corporate boards and decline in corporate performance. Thank you.", "stance": "PRO"}], "context": {"sourceId": "93953a8c-2019-04-18T15:19:33Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:19:33Z", "discussionTitle": "In Western Countries, Men's rights are more of an issue than Women's rights.", "sourceTitle": "Online Debate: In Western Countries, Men's rights are more of an issue than Women's rights. | Debate.org", "sourceUrl": "https://www.debate.org/debates/In-Western-Countries-Mens-rights-are-more-of-an-issue-than-Womens-rights./1/", "nextArgumentInSourceId": "93953a8c-2019-04-18T15:19:33Z-00002-000"}, "id": "93953a8c-2019-04-18T15:19:33Z-00001-000", "conclusion": "In Western Countries, Men's rights are more of an issue than Women's rights."}, {"premises": 
[{"text": "You have laid out a lot of interesting point in your previous article but I still disagree with you on a fundamental level 1. Women are not equally represented in government for despite the 50% population of women they represent only 20% of government positions http://www.thenation.com... 2.Women in the US before Obamacare were denied basic health services in their insurance such as birth control because it violated other peoples beliefs http://abcnews.go.com... 3.Women are slightly more likely to be abused in a relationship http://www.saveservices.org... 4.Laws that fail to account for the special needs of women in pregnancy (this was the worst one I found) http://www.nytimes.com... 5. Catcalling women is social acceptable The video is interesting but what I find really interesting is videos made to criticize this video that blame the women for wearing to attractive clothes or how she was asking for it because that opinion is unfortunately socially acceptable at least in America (I've only been across the pond once) 6. Women are offered less for the same type of job http://www.bloomberg.com... http://thinkprogress.org... http://blogs.scientificamerican.com... http://gender.stanford.edu... 7. Women are significantly less likely to be extremely wealthy http://fortune.com... 8. Despite Quotas in Britain women are still not equally represented in government http://www.ukpolitical.info... Conclusion although you make very interesting points in your argument by law men have more freedom than men thus I can not see this belief as honest.", "stance": "CON"}], "context": {"sourceId": "93953a8c-2019-04-18T15:19:33Z", "previousArgumentInSourceId": "93953a8c-2019-04-18T15:19:33Z-00001-000", "acquisitionTime": "2019-04-18T15:19:33Z", "discussionTitle": "In Western Countries, Men's rights are more of an issue than Women's rights.", "sourceTitle": "Online Debate: In Western Countries, Men's rights are more of an issue than Women's rights. | Debate.org", "sourceUrl": "https://www.debate.org/debates/In-Western-Countries-Mens-rights-are-more-of-an-issue-than-Womens-rights./1/", "nextArgumentInSourceId": "93953a8c-2019-04-18T15:19:33Z-00003-000"}, "id": "93953a8c-2019-04-18T15:19:33Z-00002-000", "conclusion": "In Western Countries, Men's rights are more of an issue than Women's rights."}, {"premises": 
[{"text": "1. Domestic Violencea) Male victims [Richard L. Davis, 2009 Journal] Men are more likely than women to die as a result of domestic violence [1]. [Janet Bloomfield, 2013 Article; National Surveys from Centre for Disease Control & Department of Justice] More men than women are victims of intimate partner violence [2]. b) Female instigators [Martin Fiebert Ph.D., June 2013 study] Women are equally or more aggressive than men in relationships [3]. [Dr. Elizabeth Bates, July 2014 study] Women are significantly more likely to be physically aggressive [4]. c) Shelters [Mankind Initiative] In the United Kingdom, there are 180x the amount of Domestic violence shelters for Heterosexual women than for heterosexual men [5]. 2. Quotasa) Legitimacy [Wendy M. Williams & Stephen Ceci, Cornell University professors at the Department of Human Development 2014 study] There's no evidence that the supposed \"glass ceiling\" keeps women out of high-up STEM jobs. The evidence [6] shows that, as articulated in this video by the American Enterprise Institute [7],: Ph.D. women are as likely as their male counterparts to be invited to interview for tenure track jobsPh.D. women are as likely as their male counterparts to be offered that jobPh.D. women receive comparable salaries to their male counterpartsPh.D. women receive similar levels of funding to their male counterpartsPh.D. women express similar levels of satisfaction to their male counterparts Explanations for why there aren't as many women in some fields is they're not interested, however other factors are that male graduates value their earnings over their personal satifsfaction with the job [8]. b) Effect on performanceThe academic concensus on attempts to increase Gender diversity's effect on corporate performance is a negative correlation. The organization C4MB (Campaign for Merit in Business) has collected five reports, all concluding that increased female representation leads to performance decline [9]: Professor Kenneth R. Ahern (University of Southern California) & Professor Amy K. Dittmar (University of Michigan), 2011 paper Professor Oyving Bohern (Norwegian School of Management) & Professor R Oystein Strom (Oslo and Akershus University College), 2010 paper Professor David A Matsa (Northwestern University, Kellogg School of Management) & Professor Amalia R Miller (University of Virginia, 2011 paper Professor David Ferreira (London School of Economics) & Renee B. Adams (University of New South Wales), 2008 paper Professor Alan N. Berger (University of South Carolina, Wharton Financial Institutions Center and Tilburg University), Thomas Kick (Deutsche Bundesbank), Professor Klaus Schaek (Bangor University); studies done 1994-2010, paper published 2012 c) PopularityQuotas discriminate against men who are more suitable for a job just because they're men. But they receive support in Britain from: David Cameron's Conservative Party (Despite it being a mostly broken promise) [10] Ed Miliband's Labour Party [11] Nick Clegg's Lib Dems [12] Natalie Bennett's Green Party [13] 3. Views of Gender in societya) Standards [Amy W.Y. Yeung, 2012 report] Men who treat women the same way they treat men are seen as sexist by both men and women [14]. b) \"Women are wonderful\" effect [Alice H. Eagly, Antonio Mladinic, Stacey Otto, 1990 article] The \"Women are wonderful\" effect is a phenomena found through psychological research finding that even negatives qualities more common in women, such as aggression (see earlier source), are associated with women less than they are with men [15]. c) Women's view on men [DM, 2013] Research shows that women think that men are good for \"nothing\" [16]. 4. Crimea) Sentence Disparity [David B. Mustard, University of Georgia, April 2001 report] For the same crime under similar circumstances, the average sentence for a man is 51.5 months, whereas for a woman it's 18.5 months [17]. [DM, 2010 article] Judges in Britain have been ordered to show more mercy on women criminals [18]. 5. Educationa) Bias [19-University of Helsinki, 2011 report + 20-Christopher M. Cromwell, 2012 report] Female teachers are more biased than male teachers, female teachers disproportionately treat boys worse and give them lower grades [19,20]. 6. Feminist Bias in Academiaa) Non-feminist Domestic Violence studies [Murray A. Strauss, Ph.D., 2010 report] There are seven ways listed by Murray A. Strauss in his 2010 report in which non-feminist DV reports are censored [21]: \"Concealing the evidence\" \"Avoid Obtaining evidence on Female penetration\" \"Selective Citation of research\" \"Stage Conclusions that Contradict the Data\" \"Block publication of Articles that have information feminists don't like\" \"Prevent funding of Research\" \"Harass, Threaten, or Punish people who publish information feminists don't like\" ex. of Censorship: [Fox News, 2006 article] \"Feminists Deny Truth on Domestic Violence\" [22] ex. of Concealing the evidence: [Greg Anderson, 2014 article] \"Domestic Violence study suspended by UNSW for break of ethics\" [23] ex. of Preventing funding: [U.S. Department of Justice, 2006 report] -- \"U.S. Department of Justice refuses to fund #VAWA studies focusing on violence against men\" [24] b) Non-feminist IQ tests [25-Helmuth Nyborg, 2003 paper+26-Helmuth Nyborg, 2005 paper] Since the late 1980s, the standard IQ test has been altered to purposefully close the natural 8.25-point advantage that adult males have over adult females [25,26]. c) Feminist Factoids in politics Barack Obama, thought to be the most powerful man in the world, infamously repeats popular feminist lies, such as the 23% pay gap based on \"discrimination\" [27]. In reality, even reports suggesting a 6.6% gap [28] have had errors pointed out in them. Academic Christina Hoff Sommers [29] writes: \"Economics majors (66 percent male) have a median income of $70,000; for sociology majors (68 percent female) it is $40,000. Economist Diana Furchtgott-Roth of the Manhattan Institute has pointed to similar incongruities. The AAUW study classifies jobs as diverse as librarian, lawyer, professional athlete, and \"media occupations\" under a single rubric--\"other white collar.\" \"One report from the U.S. Dept. of Labor shows that the pay gap is \"almost entirely\" due to individual choices, and not discrimination [30]. d) Bias in Wikipedia [The Guardian, 2015] Wikipedia were recently forced to ban 5 editors fron Gender-related articles [31]. 7. Paternitya) Child Custody Related to general court bias against men, Men lose 84% of child custody cases [32]. b) Fatherlessness [Kristina Hansen, 2013] \"Study links aggressive boys to Mom's behaviour\" [33] Fatherlessness increases young boys' susceptibility to developing hypermasculine traits [34] 2013 Study: Fatherlessness children suffer neurobiological deficits [35] Sources1 http://www.emeraldinsight.com...2 http://www.avoiceformen.com...3 https://j4mb.files.wordpress.com...4 https://www.nationalparentsorganization.org...5 http://j4mb.wordpress.com...6 http://www.psychologicalscience.org...7 8 http://www.telegraph.co.uk...9 https://c4mb.files.wordpress.com...10 http://www.telegraph.co.uk...11 http://www.theguardian.com...12 http://www.itv.com...13 http://www.greenparty.org.uk...14 https://uwspace.uwaterloo.ca...15 http://pwq.sagepub.com...16 http://www.dailymail.co.uk...17 http://people.terry.uga.edu...18 http://www.dailymail.co.uk...19 http://www.ncbi.nlm.nih.gov...20 http://people.terry.uga.edu...21 http://pubpages.unh.edu...22 http://www.foxnews.com...23 http://www.familylawexpress.com.au...24 http://www.reddit.com...25 http://www.amazon.com...26 http://www.sciencedirect.com...27 28 http://www.aauw.org...29 http://www.huffingtonpost.com...30 http://www.consad.com...31 http://www.theguardian.com...32 http://www.census.gov...33 http://www.avoiceformen.com...34 https://books.google.co.uk...35 http://www.avoiceformen.com...", "stance": "PRO"}], "context": {"sourceId": "93953a8c-2019-04-18T15:19:33Z", "previousArgumentInSourceId": "93953a8c-2019-04-18T15:19:33Z-00002-000", "acquisitionTime": "2019-04-18T15:19:33Z", "discussionTitle": "In Western Countries, Men's rights are more of an issue than Women's rights.", "sourceTitle": "Online Debate: In Western Countries, Men's rights are more of an issue than Women's rights. | Debate.org", "sourceUrl": "https://www.debate.org/debates/In-Western-Countries-Mens-rights-are-more-of-an-issue-than-Womens-rights./1/", "nextArgumentInSourceId": "93953a8c-2019-04-18T15:19:33Z-00004-000"}, "id": "93953a8c-2019-04-18T15:19:33Z-00003-000", "conclusion": "In Western Countries, Men's rights are more of an issue than Women's rights."}, {"premises": 
[{"text": "I accept this debate", "stance": "CON"}], "context": {"sourceId": "93953a8c-2019-04-18T15:19:33Z", "previousArgumentInSourceId": "93953a8c-2019-04-18T15:19:33Z-00003-000", "acquisitionTime": "2019-04-18T15:19:33Z", "discussionTitle": "In Western Countries, Men's rights are more of an issue than Women's rights.", "sourceTitle": "Online Debate: In Western Countries, Men's rights are more of an issue than Women's rights. | Debate.org", "sourceUrl": "https://www.debate.org/debates/In-Western-Countries-Mens-rights-are-more-of-an-issue-than-Womens-rights./1/", "nextArgumentInSourceId": "93953a8c-2019-04-18T15:19:33Z-00005-000"}, "id": "93953a8c-2019-04-18T15:19:33Z-00004-000", "conclusion": "In Western Countries, Men's rights are more of an issue than Women's rights."}, {"premises": 
[{"text": "Hello, I am Jacob Gibbs.Resolution: Talking only about issues directly affecting the social equality (or lack of) in developed Western countries such as the United Kingdom and the United States of America, Men's rights are more of an issue than Women's rights.DefinitionsMen's rights: Issues in which social inequality is a result of decisions/choices, whether consciously or subconsciously, motivated by a hatred, or discrimination against, men.Women's rights: Issues in which social inequality is a result of decisions/choices, whether consciously or subconsciously, motivated by a hatred, or discrimination against, women.(+ for the purpose of the debate, Social (in/)equality relates to (in/)equality of opportunity, not (in/)equality of outcomeRules1. No abuse of semantics.2. No resorts to insults or personal attacks.3. All Terms of Service apply.4. Breaking any rule constitutes a forfeit.StructureRound 1 - AcceptanceRound 2 - ArgumentsRound 3 - Rebuttals", "stance": "PRO"}], "context": {"sourceId": "93953a8c-2019-04-18T15:19:33Z", "previousArgumentInSourceId": "93953a8c-2019-04-18T15:19:33Z-00004-000", "acquisitionTime": "2019-04-18T15:19:33Z", "discussionTitle": "In Western Countries, Men's rights are more of an issue than Women's rights.", "sourceTitle": "Online Debate: In Western Countries, Men's rights are more of an issue than Women's rights. | Debate.org", "sourceUrl": "https://www.debate.org/debates/In-Western-Countries-Mens-rights-are-more-of-an-issue-than-Womens-rights./1/", "nextArgumentInSourceId": "93953a8c-2019-04-18T15:19:33Z-00000-000"}, "id": "93953a8c-2019-04-18T15:19:33Z-00005-000", "conclusion": "In Western Countries, Men's rights are more of an issue than Women's rights."}, {"premises": 
[{"text": "domestic violence First of all the source I used if you rad it said that men were victims of abuse in a relationship 40% of the time while for women it was closer to 50% so I did not clarify the exact number because it was in my source. I also made no claim that men are not abused in a relationship but simply that men are more often the abusers http://www.saveservices.org... lower pay jobs My opponent has just said that women are likely to get higher pay if they have a Doctorate which a very small percentage of America actually has however my sources account for the general workforce and was done by prestigious university such as Yale which as in my source shows that women were offered up to 11,000 dollars less than men Effect on work place performance How does this have anything to do with equality? Popularity I find this ironic because you claim that the number of women in goverment dose not matter because it has no correlation with discrimination but now because men are earning a lower percentage of jobs in goverment its discrimination. That is truly hypocrisy at its finest standards so if women treated men like women it wouldn't be seen as sexist? women view on men apparently 1000 women represent the views of 3,500,000,000 living in the world because your source was a poll of 1000 adults Feminist Bias in media Why on earth would you use fox news as a source? Sorry I can not continue this but know that I argue this as a man who thinks its frankly dangerous to assume the fight for female equality is over", "stance": "CON"}], "context": {"sourceId": "93953a8c-2019-04-18T15:19:33Z", "previousArgumentInSourceId": "93953a8c-2019-04-18T15:19:33Z-00005-000", "acquisitionTime": "2019-04-18T15:19:33Z", "discussionTitle": "In Western Countries, Men's rights are more of an issue than Women's rights.", "sourceTitle": "Online Debate: In Western Countries, Men's rights are more of an issue than Women's rights. | Debate.org", "sourceUrl": "https://www.debate.org/debates/In-Western-Countries-Mens-rights-are-more-of-an-issue-than-Womens-rights./1/", "nextArgumentInSourceId": ""}, "id": "93953a8c-2019-04-18T15:19:33Z-00000-000", "conclusion": "In Western Countries, Men's rights are more of an issue than Women's rights."}, {"premises": 
[{"text": "One of Barack Obama's main rallying cries is that Washington is broken, that John McCain and Hillary Clinton have been part of the problem, not the solution. But the only thing Obama will do is expand Washington's power and control like WE'VE NEVER SEEN IN OUR 200+ YEARS AS A COUNTRY (with exception to the New Deal, from the socialist democrat darling FDR). Through nationalized health care, increasing taxes, environmental protectionism, business and corporate regulation, and more bureaucracy, Obama's future plan for Washington makes no sense at all with his original claim. If Washington is the problem and we need change, expanding Washington's power and control is the exact opposite solution that we need. His stance makes no sense and is completely irrational.", "stance": "PRO"}], "context": {"sourceId": "9bd41de6-2019-04-18T19:45:25Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:45:25Z", "discussionTitle": "Barack Obama is irrational.", "sourceTitle": "Online Debate: Barack Obama is irrational. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Barack-Obama-is-irrational./1/", "nextArgumentInSourceId": "9bd41de6-2019-04-18T19:45:25Z-00000-000"}, "id": "9bd41de6-2019-04-18T19:45:25Z-00005-000", "conclusion": "Barack Obama is irrational."}, {"premises": 
[{"text": "First, I'd like to point out that my opponent has dropped every point but the point about taxes. So, I will only be focusing on this in the final round, and you can assume that the CON won those points, since he obviously has no response. Right here, since he didn't flow thorugh with the other issues, I should win on a basic cost-benefit analysis. But I'll show you why he's wrong about taxes before letting you get to the vote. \"I'm not saying stop taxing companies completely. I'm saying that the government needs to roll back the taxes on corporate America. The economy is a trickle-down effect. When corporate America can operate and grow the economy, jobs are created and prosperity blooms. It is the upper class that runs the businesses that the lower class works.\" Supply-side economics are no guarantee. You also brought up that taxing more is bad because of the recession. BUt, individuals (both people and companies) tend to spend less during recessions, which only makes matters worse. So, if we get more money to the government for programs so they can SPEND THAT MONEY, it actually helps the problems of the recession. You see, the government is pretty much guaranteed to spend that money. So, it's not making the recession worse at all to tax. \"Of course they're still going to outsource. Do you know how much cheaper it is to do business outside of the United States? Why do you think the private sector continues to outsource? It's because our government over-taxes and over-regulates corporate America.\" You just contradicted yourself. You said that they'd still outsource with or without taxes, and then you say taht they outsource because of taxes. Which is it? The fact of the matter is, you're blaming outsourcing on overtaxing (when you haven't even given numbers as to this overtaxing), when they'll do it either way. Things like this are why Obama wants some regulation. \"Again, you didnt read closely enough. I didnt say taxing was marxist. I said redistribution of wealth was and is marxism. You cannot dispute that fact.\" And you missed the point of my original argument. It's not a redistribution of wealth. It's taxing so we can pay for government programs. That's basic. And I'm glad that you brought up that Wall Street Journal article, because you obviously didn't read it. It's just paraphrased. Actually, you didn't even paraphrase it, did you? No. You took the paraphrasing from Cato at Liberty, which is the blog of the Cato Institute, which is a libertarian think-tank. Here's the page you got it from: http://www.cato-at-liberty.org... So... You're basically taking something out of context that a BIASED THINK TANK took out of context. Here's the real article is: http://online.wsj.com... It's of course talking about his plan to deal with social security. This is my favorite part: \"His proposal would be a very large tax hike, yet it won't be enough.\" It continues: \"Mr. Obama's plan fixes less than half of Social Security's long-term deficit, making further tax increases inevitable. The Policy Simulation Group's Gemini model estimates that Mr. Obama's proposal, if phased as Mr. Obama suggests, would solve only part of the problem. A 10 year phase-in, for example, would address only 43% of Social Security's 75-year shortfall. And this is assuming that Congress would save the surplus from the tax increases -- almost $600 billion over 10 years -- rather than spending it, as Congress does now.\" I'll let you read the rest of it for yourself. So, you see, the problem isn't that the taxes are messing things up, as you're trying to imply. In fact, the problem is that the taxes aren't enough! If anything, it would require more taxes! Ladies and gentlemen, my opponent only has the point of taxes left going into Round Four, and this doesn't even flow through. He used his sources out of context and wrong, when in fact they supported a point contrary to what he was trying to get across. Even if you want to accept a few of his points, even if you think that Obama isn't the right choice for president, he has, in no way, proven that Obama is irrational. You must vote CON.", "stance": "CON"}], "context": {"sourceId": "9bd41de6-2019-04-18T19:45:25Z", "previousArgumentInSourceId": "9bd41de6-2019-04-18T19:45:25Z-00005-000", "acquisitionTime": "2019-04-18T19:45:25Z", "discussionTitle": "Barack Obama is irrational.", "sourceTitle": "Online Debate: Barack Obama is irrational. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Barack-Obama-is-irrational./1/", "nextArgumentInSourceId": "9bd41de6-2019-04-18T19:45:25Z-00001-000"}, "id": "9bd41de6-2019-04-18T19:45:25Z-00000-000", "conclusion": "Barack Obama is irrational."}, {"premises": 
[{"text": "\"Okay, so let's stop taxing companies. Then our government will be even more broken, because it won't be able to pay for anything. Good idea.\" I'm not saying stop taxing companies completely. I'm saying that the government needs to roll back the taxes on corporate America. The economy is a trickle-down effect. When corporate America can operate and grow the economy, jobs are created and prosperity blooms. It is the upper class that runs the businesses that the lower class works. \"And I guarantee you they'd still outsource with or without taxes.\" Of course they're still going to outsource. Do you know how much cheaper it is to do business outside of the United States? Why do you think the private sector continues to outsource? It's because our government over-taxes and over-regulates corporate America. \"Taxing to pay for government programs isn't Marxist. And guess waht? The government has the right, BY THE CONSTITUTUION, to tax.\" Again, you didnt read closely enough. I didnt say taxing was marxist. I said redistribution of wealth was and is marxism. You cannot dispute that fact. And for taxes (from the Wall Street Journal): \"Mr. Obama has recently veered sharply left. He now proposes to solve the looming Social Security shortfall exclusively with higher taxes. \u2026Currently, all wages below about $100,000 are subject to a 12.4% Social Security payroll tax. But all wages above that amount are not subject to the tax. Mr. Obama wants to eliminate the cap, but, in a concession to taxpayers, exempt wages between $100,000 and $200,000. \u2026Mr. Obama's plan would keep Social Security in the black for only three additional years. Under his proposal, annual deficits would hit in 2020, instead of 2017. By the 2030s the system would still run an annual deficit exceeding $150 billion. Mr. Obama's modest improvements to Social Security's financing come at a steep cost. \u2026The top marginal federal tax rates would effectively increase to 50.3% from 37.9%, equivalent to repealing the Bush income tax cuts almost three times over. If one accounts for behavioral responses, even the modest budgetary improvements from Mr. Obama's plan are likely to be overstated. If employers reduce wages to cover their increased payroll-tax liabilities, these wages would no longer be subject to state or federal income taxes, or Medicare taxes. A 2006 study by Harvard economist and Obama adviser Jeffrey Liebman concluded that roughly 20% of revenue increases from raising the tax cap would be offset by declining non-Social Security taxes. Assuming modest negative behavioral responses, Mr. Liebman projected an additional 30% reduction in net revenues, leaving barely half the intended revenue intact. Mr. Obama's plan would also dramatically raise incentives for tax evasion, further degrading revenue gains. Many high-earning individuals evade the Medicare payroll tax by setting up \"S Corporations,\" paying themselves in untaxed dividends rather than taxable wages. John Edwards avoided $590,000 in Medicare taxes this way in the 1990s. \u2026The U.S. already collects far more Social Security taxes from high earners than other countries do. Social Security taxes here are currently capped at about three times the national average wage \u2014 far above other developed countries. In Canada and France payroll taxes are levied only up to the average wage. In the United Kingdom, taxes stop at 1.15 times the average wage; in Germany and Japan at 1.5 times.\" Barack Obama is a radical leftist.", "stance": "PRO"}], "context": {"sourceId": "9bd41de6-2019-04-18T19:45:25Z", "previousArgumentInSourceId": "9bd41de6-2019-04-18T19:45:25Z-00000-000", "acquisitionTime": "2019-04-18T19:45:25Z", "discussionTitle": "Barack Obama is irrational.", "sourceTitle": "Online Debate: Barack Obama is irrational. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Barack-Obama-is-irrational./1/", "nextArgumentInSourceId": "9bd41de6-2019-04-18T19:45:25Z-00002-000"}, "id": "9bd41de6-2019-04-18T19:45:25Z-00001-000", "conclusion": "Barack Obama is irrational."}, {"premises": 
[{"text": "Oh, and just watch the straw man burn... \"I'm not saying other options are irrational, I'm saying that Barack Obama is irrational when he says Washington is broken and is the problem. His solution is to expand Washington like we've never seen. How does his position make any sense?\" No. He's saying that Washington has problems. He's suggesting ways to fix these problems. There are multiple ways to fix these problems, and Obama's plan is one. It's not irrational. In fact, it's very rationally founded. \"Since when was it the government's responsibility to provide health care for its people? It is no where in the Constitution. Health care is not a right. And don't even get me started on the expenses of national healthcare for 300,000,000 people.\" I never said it was in the Constitution. I never said it was a responsibility. I never said that it was a right. And Obama's plan is to get every American on one system, as you are claiming. He's trying to fix it so that those who need health care but can't afford it can get it. Whether it's in the Constitution or not, the government is there because of the social contract. Therefore, it provides for it's citizens. Obama is trying to suggest a way to make the government provide for the citizenry better, whether it is required to or not. This is not irrational. \"a) global warming is a crock of sh**. b) carbon dioxide is not a pollutant. Even if you believe in global warming hysteria, the percentage of pollution caused from CO2 (businesses) is minimal. Putting the environment as a priority of the economy is mentally insane. Obama wants to tax carbon emissions from the corporate and business sector which would seriously cripple and hurt our economy. It would be a complete disaster. This is the liberal agenda...ideology over common sense.\" 1.) I never said anything about global warming. I was talking about pollution. Whether global warming is real or fake, we should protect the environment. Whether global warming is real or fake, I like being able to breathe. 2.) On the whole CO2 thing... Evidence? \"Hmm, do you know why companies are outsourcing? MAYBE BECAUSE OF THE IDIOT CONGRESSMAN (ALMOST ENTIRELY LIBERALS AND A FEW FAKE REPUBLICANS) WHO TAX THE HELL OUT OF THE PRIVATE SECTOR. How do liberals not get it? Do you see what's happening in California? Companies are moving out of CA like wildfire because the legislature in the golden state is taxing the hell of them. Companies are moving to Nevada and Arizona, and California's economy is beginning to suffer.\" Okay, so let's stop taxing companies. Then our government will be even more broken, because it won't be able to pay for anything. Good idea. And I guarantee you they'd still outsource with or without taxes. \"Where in the Constitution does it talk about wealth redistribution? This is a tactic right out of the Marxist playbook. Why are liberals so fond of socialism? Have they not learned from history?\" This isn't Marxism. Taxing to pay for government programs isn't Marxist. And guess waht? The government has the right, BY THE CONSTITUTUION, to tax. \"Ya thats a brilliant idea. Let's raise taxes (at a rate we've never seen in our lives) during a time in our country where our economy is in a recession and our consumer confidence level is at a 26 year low. THIS IS COMPLETELY IRRATIONAL. How does raising taxes during an economic crisis make any sense whatsoever?\" Can you actually tell me the rate of taxing he's proposing to increase? Can you tell me where? Because so far you've just ranted about how much you hate taxes. Now, look at the resolution and my opponent's original case. He's claiming that Barack is irrational because the government has problems and he's proposing to expand the government in certain areas. What my opponent fails to recognize is these expanisons are made to address these governmental problems. They're made to correct innefficiencies. This has worked in the past. Replacing the Articles of Confederation with the Constitution. The Square Deal. The New Deal. And, as a matter of fact, these solutions are rationally founded. There is no reason why a government can't correct itself, which is what my opponent is implying. It's irrelevant as to whether you agree with Obama or not. It's irrelevant as to whether you think he's plans will work or not. What matters is that these solutions are RATIONALLY FOUNDED.", "stance": "CON"}], "context": {"sourceId": "9bd41de6-2019-04-18T19:45:25Z", "previousArgumentInSourceId": "9bd41de6-2019-04-18T19:45:25Z-00001-000", "acquisitionTime": "2019-04-18T19:45:25Z", "discussionTitle": "Barack Obama is irrational.", "sourceTitle": "Online Debate: Barack Obama is irrational. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Barack-Obama-is-irrational./1/", "nextArgumentInSourceId": "9bd41de6-2019-04-18T19:45:25Z-00003-000"}, "id": "9bd41de6-2019-04-18T19:45:25Z-00002-000", "conclusion": "Barack Obama is irrational."}, {"premises": 
[{"text": "\"This fallacy is that the only possible way to fix governmental problems is to limit the government. While this is certainly an option, it is not the only option, and other options are not irrational. There is no reason why creating the right programs within the government can't correct certain governmental problems.\" I'm not saying other options are irrational, I'm saying that Barack Obama is irrational when he says Washington is broken and is the problem. His solution is to expand Washington like we've never seen. How does his position make any sense? \"On health care, Obama wants to create a system where people that need health care can get it. Obama says that Washington is \"broken\" here, because the government fails to provide for its people.\" Since when was it the government's responsibility to provide health care for its people? It is no where in the Constitution. Health care is not a right. And dont even get me started on the expenses of national healthcare for 300,000,000 people. \"On environmental protectionism, yeah, he wants to protect the environment. Using the government as a tool to reduce pollution isn't' in the least bit irrational. The government is \"broken\" here because it is inefficient in protecting the environment. Obama wants to change that.\" a) global warming is a crock of sh**. b) carbon dioxide is not a pollutant. Even if you believe in global warming hysteria, the percentage of pollution caused from CO2 (businesses) is minimal. Putting the environment as a priority of the economy is mentally insane. Obama wants to tax carbon emissions from the corporate and business sector which would seriously cripple and hurt our economy. It would be a complete disaster. This is the liberal agenda...ideology over common sense. \"On business regulation, we live in a time where companies outsource and here illegal immigrants a lot... The government is \"broken\" here because it fails to keep these companies in line.\" Hmm, do you know why companies are outsourcing? MAYBE BECAUSE OF THE IDIOT CONGRESSMAN (ALMOST ENTIRELY LIBERALS AND A FEW FAKE REPUBLICANS) WHO TAX THE HELL OUT OF THE PRIVATE SECTOR. How do liberals not get it? Do you see what's happening in California? Companies are moving out of CA like wildfire because the legislature in the golden state is taxing the hell of them. Companies are moving to Nevada and Arizona, and California's economy is beginning to suffer. \"On taxes, Obama wants to repeal certain tax cuts on the upper classes in order to pay for these programs.\" Where in the Constitution does it talk about wealth redistribution? This is a tactic right out of the Marxist playbook. Why are liberals so fond of socialism? Have they not learned from history? \"Obama has, several times, admitted that fixing these problems won't be easy, and that we'll all have to make sacrifices. This is true. If it means that you have to pay higher taxes, deal with it. It's not irrational.\" Ya thats a brilliant idea. Let's raise taxes (at a rate we've never seen in our lives) during a time in our country where our economy is in a recession and our consumer confidence level is at a 26 year low. THIS IS COMPLETELY IRRATIONAL. How does raising taxes during an economic crisis make any sense whatsoever?", "stance": "PRO"}], "context": {"sourceId": "9bd41de6-2019-04-18T19:45:25Z", "previousArgumentInSourceId": "9bd41de6-2019-04-18T19:45:25Z-00002-000", "acquisitionTime": "2019-04-18T19:45:25Z", "discussionTitle": "Barack Obama is irrational.", "sourceTitle": "Online Debate: Barack Obama is irrational. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Barack-Obama-is-irrational./1/", "nextArgumentInSourceId": "9bd41de6-2019-04-18T19:45:25Z-00004-000"}, "id": "9bd41de6-2019-04-18T19:45:25Z-00003-000", "conclusion": "Barack Obama is irrational."}, {"premises": 
[{"text": "Thank you for starting the debate. My opponent's entire argument reasts on a logical fallacy. This fallacy is that the only possible way to fix governmental problems is to limit the government. While this is certainly an option, it is not the only option, and other options are not irrational. There is no reason why creating the right programs within the government can't correct certain governmental problems. Now, looking at my opponent's case against Obama point by point. On health care, Obama wants to create a system where people that need health care can get it. Obama says that Washington is \"broken\" here, because the government fails to provide for its people. On environmental protectionism, yeah, he wants to protect the environment. Using the government as a tool to reduce pollution isn't' in the least bit irrational. The government is \"broken\" here because it is inefficient in protecting the environment. Obama wants to change that. On business regulation, we live in a time where companies outsource and here illegal immigrants a lot. Some regulation is a good thing in order to keep these companies in line so they serve Americans as best they can. The government is \"broken\" here because it fails to keep these companies in line. On taxes, Obama wants to repeal certain tax cuts on the upper classes in order to pay for these programs. I realize a lot of people don't like taxes, but the money for correcting these problems has to come from somewhere. Obama has, several times, admitted that fixing these problems won't be easy, and that we'll all have to make sacrifices. This is true. If it means that you have to pay higher taxes, deal with it. It's not irrational. As far as the bureaucracy goes, I don't' see any evidence for this. It really just seems like a straw man argument. In order for you to accept my opponent's case, you have to accept that the only rational solution to governmental problems is libertarianism. While I do not negate the possible advantages of libertarianism, it is not the openly rational solution. There is no reason why putting certain governmental programs in place can't correct certain problems. Just because you don't think Obama's plan is the best doesn't make it irrational.", "stance": "CON"}], "context": {"sourceId": "9bd41de6-2019-04-18T19:45:25Z", "previousArgumentInSourceId": "9bd41de6-2019-04-18T19:45:25Z-00003-000", "acquisitionTime": "2019-04-18T19:45:25Z", "discussionTitle": "Barack Obama is irrational.", "sourceTitle": "Online Debate: Barack Obama is irrational. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Barack-Obama-is-irrational./1/", "nextArgumentInSourceId": ""}, "id": "9bd41de6-2019-04-18T19:45:25Z-00004-000", "conclusion": "Barack Obama is irrational."}, {"premises": 
[{"text": "Alright. First things first (I'm the realest..gosh that song's old), if we were to ensure the cooperation of our world organization, then we could accomplish so much more! Our world is run on money and competition. Greed is embodied into our human nature. However, if we were to collaborate, we could tackle this problem of global warming together. Thus, world peace places a higher priority on our list than global warming. Next, let's again remind ourselves that the rate of increase in temperature is 0.00612 degrees Fahrenheit per year. This minuscule figure tells us that we should have nothing to worry about. Therefore, I'd like to kindly remind Pro to chill out (pun intended) and remember that the world isn't anywhere near falling over the pit yet. Because of our natural urge to want more for ourselves, yes, we do fight wars over resources. Pro states it himself-they can contribute to the fire that fuels the flame for a war. However, we are nowhere near burning up. Therefore, I conclude my argument, and thus, the debate, with the notion that our society as the human race should focus on discontinue our quarrels and turn our eyes to the greater issues. After all, what good is trying to organize countries at war?", "stance": "CON"}], "context": {"sourceId": "af1c51bd-2019-04-18T13:43:20Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T13:43:20Z", "discussionTitle": "Global warming is a bigger issue than World Peace", "sourceTitle": "Debate Argument: Global warming is a bigger issue than World Peace | Debate.org", "sourceUrl": "https://www.debate.org/debates/Global-warming-is-a-bigger-issue-than-World-Peace/1/", "nextArgumentInSourceId": "af1c51bd-2019-04-18T13:43:20Z-00001-000"}, "id": "af1c51bd-2019-04-18T13:43:20Z-00000-000", "conclusion": "Global warming is a bigger issue than World Peace"}, {"premises": 
[{"text": "Sorry for my long delay, I have been busy Argument: While it is true that currently the climb of global warming is slow, just wait for the \"point of no return.\" Haven't heard of it? There are multiple website talking about it, so go search it up. Anyway, the point of no return is basically the fact that when global warming reaches a point of badness, it will tumble, pick up speed, and there will be no way to stop it. One example of this are the polar ice caps melting. As more ice melts, there is more water to attract warmth. As the water gets warmer, the ice melts faster. See how that could tumble out of control? Now, how does this have to do with anything? Well, there will be a \"runaway\" in global warming. What is currently a really small amount increase per year, could very well become catastrophic, maybe even 0.5 degrees a year. And it will be near impossible to stop it. If things don't change by 2020, we will hit the point of no return by 2042. Rising temperatures can cause major drought and wildfires (just look at California,) and it can even cause computers to over heat. Imagine what would happen if hospital machines, machines keeping people alive, over heated because of the 120 or so degree Fahrenheit temperatures that could be seen if we don't stop global warming from tipping to the deep end. If all of a sudden, there were no more wars, how would we get everyone to get together, be friends, and stop global warming in such a small time frame. Remember, most of the world's economies rely of burning coal and oil, which causes global warming. So, even if everyone unified all of a sudden, which isn't very likely, there would be a huge risk of destroying all economies to fix it. And if everyone destroy's their economy to fix global warming, how can they help the others with dead economies. Huh, not very black and white, is it?", "stance": "PRO"}], "context": {"sourceId": "af1c51bd-2019-04-18T13:43:20Z", "previousArgumentInSourceId": "af1c51bd-2019-04-18T13:43:20Z-00000-000", "acquisitionTime": "2019-04-18T13:43:20Z", "discussionTitle": "Global warming is a bigger issue than World Peace", "sourceTitle": "Debate Argument: Global warming is a bigger issue than World Peace | Debate.org", "sourceUrl": "https://www.debate.org/debates/Global-warming-is-a-bigger-issue-than-World-Peace/1/", "nextArgumentInSourceId": "af1c51bd-2019-04-18T13:43:20Z-00002-000"}, "id": "af1c51bd-2019-04-18T13:43:20Z-00001-000", "conclusion": "Global warming is a bigger issue than World Peace"}, {"premises": 
[{"text": "First off, Pro states that plants would be shriveling and dying because of the greater temperature. I'd like to point out that while that is a sobering possibility, it wouldn't be happening anywhere in the near future. According to the University Corporation for Atmospheric Research, the global temperature has risen 1.53 (Fahrenheit) since the Industrial Revolution. In about two and a half centuries, our global temperature has only gone up by that non-remarkable amount (0.00612 per year). In 50 years, our global temperature will have risen only .3 degrees Fahrenheit. I don't believe that's a large enough amount to carry any significance in it. As for the prospect of weighing human lives on a scale, so many more lives would be saved if we were to have world peace. Pro states that wars only occur every 20 or so years and cause tens of millions of inexcusable deaths, however, global warming causes 400,000 deaths a year. I'd like to point out that these figures are questionable, and that even if tens of millions of people did die in these \"superwars\" that occur every other decade, the proportion of deaths per year is greater by that of which caused by war. (ten million / 20 = 500,000). Next, wars don't occur just every 20 years. Especially from our developed country's biased eye, we love to twist figures. Our globe is in chaos right now. Just look at the Yemen Civil War or the infamous ISIS fight. It doesn't take an extremely bloody war to capture our attention. We have the power to destroy ourselves right now, and the only thing stopping us from doing so is the knowledge that others contain that power also. War is a terrible thing, and world cooperation would be the easiest solution to our problems.", "stance": "CON"}], "context": {"sourceId": "af1c51bd-2019-04-18T13:43:20Z", "previousArgumentInSourceId": "af1c51bd-2019-04-18T13:43:20Z-00001-000", "acquisitionTime": "2019-04-18T13:43:20Z", "discussionTitle": "Global warming is a bigger issue than World Peace", "sourceTitle": "Debate Argument: Global warming is a bigger issue than World Peace | Debate.org", "sourceUrl": "https://www.debate.org/debates/Global-warming-is-a-bigger-issue-than-World-Peace/1/", "nextArgumentInSourceId": "af1c51bd-2019-04-18T13:43:20Z-00003-000"}, "id": "af1c51bd-2019-04-18T13:43:20Z-00002-000", "conclusion": "Global warming is a bigger issue than World Peace"}, {"premises": 
[{"text": "First, this is my first time debating, so apologizes for some mistakes Argument: Hunger you say? That's going to be hard to fix if all the plants are shriveling and dying because of the over-livable heat! Many websites say that if global warming was stopped, it would help world peace a lot. Oil and coal are major contributors in a strong economy, and can be a large point in a war. If we stop global warming by not burning and using the resources, we no longer have that strong reason to go to war. Also, global warming is causing a lot more than fiercer storms. Lots of people may die in wars, but how many people are dying by abnormally large tsunamis and hurricanes, which are larger due to global warming. War happens once every 20 or so years and kill a few ten million each time, which is a lot and is inexcusable. Global warming, however, kills about 400,000 people a year[1] (through means of tsunamis, hurricanes, etc.), and that number is constantly growing. True, it currently doesn't kill as many as wars do, but what about in 50 years? [1] http://goo.gl...", "stance": "PRO"}], "context": {"sourceId": "af1c51bd-2019-04-18T13:43:20Z", "previousArgumentInSourceId": "af1c51bd-2019-04-18T13:43:20Z-00002-000", "acquisitionTime": "2019-04-18T13:43:20Z", "discussionTitle": "Global warming is a bigger issue than World Peace", "sourceTitle": "Debate Argument: Global warming is a bigger issue than World Peace | Debate.org", "sourceUrl": "https://www.debate.org/debates/Global-warming-is-a-bigger-issue-than-World-Peace/1/", "nextArgumentInSourceId": "af1c51bd-2019-04-18T13:43:20Z-00004-000"}, "id": "af1c51bd-2019-04-18T13:43:20Z-00003-000", "conclusion": "Global warming is a bigger issue than World Peace"}, {"premises": 
[{"text": "I'd like to thank Pro for giving me this opportunity to have this debate. As for the topic of the debate: I do believe that global warming is not our greatest issue. World peace is an issue of the utmost urgency. Pro states that despite having wars, \"we are still alive and 'healthy.'\" However, I'd like to point out that our world is in turmoil today. Global warming only causes fiercer storms, while the agitation in the world produces a much sharper hunger for a reaction.", "stance": "CON"}], "context": {"sourceId": "af1c51bd-2019-04-18T13:43:20Z", "previousArgumentInSourceId": "af1c51bd-2019-04-18T13:43:20Z-00003-000", "acquisitionTime": "2019-04-18T13:43:20Z", "discussionTitle": "Global warming is a bigger issue than World Peace", "sourceTitle": "Debate Argument: Global warming is a bigger issue than World Peace | Debate.org", "sourceUrl": "https://www.debate.org/debates/Global-warming-is-a-bigger-issue-than-World-Peace/1/", "nextArgumentInSourceId": "af1c51bd-2019-04-18T13:43:20Z-00005-000"}, "id": "af1c51bd-2019-04-18T13:43:20Z-00004-000", "conclusion": "Global warming is a bigger issue than World Peace"}, {"premises": 
[{"text": "Global Warming. It is our biggest issue. I didn\"t choose world peace because we were always be fighting. For as long as we have lived, we have fought. And yet, we are still alive and \"healthy\". Global warming, on the other hand, is a new problem. A new problem that isn\"t going away. Our ice caps are melting, raising our temperatures and killing hundreds of arctic animals. By raising temperatures, it\"s evaporating more water, making the ground dryer, making it harder for plants to grow. Less plants, less food, less people. Not to mention the fact that it\"s incredibly uncomfortable to be in super hot weather. Plus, if global warming is stopped by no longer burning oil, there is no longer the danger of what would happen if there is no more oil to burn. In short, wars will always be a problem, but it will never threaten our extinction. Unless stopped, global warming will.", "stance": "PRO"}], "context": {"sourceId": "af1c51bd-2019-04-18T13:43:20Z", "previousArgumentInSourceId": "af1c51bd-2019-04-18T13:43:20Z-00004-000", "acquisitionTime": "2019-04-18T13:43:20Z", "discussionTitle": "Global warming is a bigger issue than World Peace", "sourceTitle": "Debate Argument: Global warming is a bigger issue than World Peace | Debate.org", "sourceUrl": "https://www.debate.org/debates/Global-warming-is-a-bigger-issue-than-World-Peace/1/", "nextArgumentInSourceId": ""}, "id": "af1c51bd-2019-04-18T13:43:20Z-00005-000", "conclusion": "Global warming is a bigger issue than World Peace"}, {"premises": 
[{"text": "First I may have the burden of proof but my opponent still needs to prove his case and back it up, and show proof of his claims. opponents first refutation.The roots of my argument is not what he claims. The basis of my position is that pornographic actors are the same as prostitutes. Since prostitution is illegal, and since porn stars are just legal prostitutes. Then pornography(legal prostitution rings) should be illegal. Also Pornography includes child porn witch my opponent never even tackled. Also porn sites easily allow children to break the law and veiw porn. witch is illegal. lastly that pornography Is detrimental. In my case I am not saying that pornography is a direct cause of rape, But that pornography is a major contributing factor, influence,and promotes rape....etc.....he says showing kids watch this stuff is irrelevant......Not true children viewing pornography is illegal. Since were talking about legality this is obviously relevant. Also I don't need to show why pornography should be legal. Thats my opponents job. Also my opponent no where in this entire debate explained why pornography should be legal. He attempted to tackle my case but forgot to validate his own.Also if people in a marriage are curious about sex then get under the covers with your partner. Get in the boat and make some waves. Don't look at porn when you have a perfectly good partner whom your married to and can have sex with. Why fantasise about sex rather than having sex????\" as she may be the type that respects the husbands views. Also, porn only hurts the wife if she has a poor self image.\"Untrue no wife respects the fact that the husband feels he has to look at porn rather than having sex with him. Because the husband chooses to look at other women this causes the wife to feel unwanted. So viewing porn actually hurts the spouses self esteem........Pornography could make it difficult for your spouse to see sex as a loving form of communication. As a result, pornography can decrease sexual satisfaction within your marriage.my opponents second rebuttalfirst let m prove that pornography is addictive............http://en.wikipedia.org...If you feel that not enough look at the sources cited within my source. So pornography is obviously the cause of porn addiction( just think of the wording). Also if the problem is not enough sex with the spouse. then either divorce them and go find sex or cheat. Don't veiw pornography because its detrimental. especially while married. My opponent says...\" a reason people watch porn is because they may be bored in the first place, not why it exists. Please lets emphasize on the word A. Yes it is one cause but there is one universal reason people veiw porn. to see legal prostitutes have sex or masturbate. Here's evidence that masturbation decreases penile sensitivity........http://www.medhelp.org.........look at the first couple of comments ..........here's a better source............http://www.articledashboard.com...It affects our country because we have a legal prostitution industry. If porn actors are legal , then prostitution should be legalized. But since its not, and since were a count, based on fairness since prostitution is illegal then pornography should be illegal because porn actors are just prostitutes. Lastly pornography doesnt cause rape but promotes it. Due to the fact that after viewing you of coarse want to have sex. Some cant get a partner. After a while some may get too frustrated and just decide to rape someone because there so backed up.....lol...( my opponent never effectively commented on this).Sex isnt the only thing that porn shows. It shows pictures, masturbation, bondage,masturbation,children,and bestiality. Educating people about sex wont prevent rape. Nor will it change any probability of how porn effects the brain.( just to point this out my opponent calls porn a vile insidious substance, witch supports my case)Lastly if porn is illegal and no one had access to it then people wont have to worry about jail because they couldn't get there hands on it. If I was wrong and they could . Then since its illegal then obviously some legal punishment needs to occur. Are you suggesting that the legal system do nothing if it was illegal??? MY opponents counter to my second argument:My argument is not faulty my opponents counter is faulty though......So since prostitution is illegal and since the person chooses to do it then its not illegal????? This is what my opponent is trying to convince the voter of. Faulty logic.He also says he wants to legalize prostitution. If we legalize prostitution, People who get kidnapped and forced into it may never be found. Since there's no police involvement how will these kidnappies be rescued???? Also in prostitution were to be legalised, we all know there is alot of drugs and gang bang rape. The prostitute may think its just a normal have sex with the john and then go. But behind that dark alley or hotel room door there may be 10 men waiting to rape them. If it was legal then these instances would increase dramatically. Since there would be no police hounding here activity.My opponent says porn reduces crimenot true. His source for his statistics are invalid. To test this hypothesis we would need to know whos going to commit crime before hand. We would also need to find out if these criminals are veiwing porn before they commit crime. The after we know theve been caught and done the crime then we could possibly make a conclusion.....since this experiment is impossible since we don't know who's going to commit a crime before hand this is not valid. In my case I have proven that rape promotes rape or is a contributing factor psychologically. therefore this point shouldn't even be considered.Also about his fifth source a conclusion cannot be made unless we know at what year this study was conducted. Thus not valid.Also I never said that pornography causes rape crimes. My point is that pornography may promote rape and is a contributing factor. Since my opponent cannot successfully rebuttal this, it still is valid.EconomyIf the porn industry was abolished that money could be spent else where to stimulate our economy. Or atleast keep some extra money in our pockets. Also Not all porn has a cost. Most people look at free porn. Lastly we don't have a porn taxabout the first amendmentporn is dissemination. But so is terrorist activity on the web. So in my opponents logic we should allow terrorists to share info of terror via the Internet......... The limit on dissemination is if there is threat or if it contradicts the law. Since prostitution is against the law and since prostitution is the same as porn actors then this contradicts the law.freedom of expression from government interference.........if this is the case then why does the government tax us.Lastly the constitution does not protect porn. Freedom of speech and freedom of action are two different things....prostitution is not freedom of speech it is a obscene act unacceptable in our society and is a action.Also porn is considered obscene and obscenity is not protected by the constitution................http://www.covenanteyes.com...( im out of characters, Please look at my case)Sourceshttp://internet-filter-review.toptenreviews.com......http://downloads.frc.org......http://downloads.frc.org......http://www.heritage.org......http://www.allaboutlifechallenges.org......http://internet-filter-review.toptenreviews.com......http://www.protectkids.com......http://www.covenanteyes.com....http://www.articledashboard.com....http://www.medhelp.org...http://en.wikipedia.org...", "stance": "PRO"}], "context": {"sourceId": "2be7daab-2019-04-18T18:23:30Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:23:30Z", "discussionTitle": "pornography ought to be illegal", "sourceTitle": "Debate Topic: pornography ought to be illegal | Debate.org", "sourceUrl": "https://www.debate.org/debates/pornography-ought-to-be-illegal/2/", "nextArgumentInSourceId": "2be7daab-2019-04-18T18:23:30Z-00002-000"}, "id": "2be7daab-2019-04-18T18:23:30Z-00001-000", "conclusion": "pornography ought to be illegal"}, {"premises": 
[{"text": "BOP- My opponent has it as she advocates a chance in the status quo, is an instigator, and is PRO. As she has not specified otherwise I say he has the BOP. --Refutations--My opponents C1:The basis of my opponents argument is it hurts family, and mainly kids through addiction. The argument on who watches the type of video is irrelevant, as if I refute the premise below, then the argument is defeated. The majority of my opponents argument after showing kids watch this stuff (irrelevant), she shows things like it is detrimental to the marriage institution. My opponents only links the cons on a marriage, but does not show the pros and the intermediates. Many people who are really holy holy marriage people may, you know, become curious. But they may think look at this slu*, she does not enjoy her husband. Some people say pornography is good for the sexual imagination, and moderate usage may enhance sex life. Some less committed woman may actually approve of the watching of pornography, as she may be the type that respects the husbands views. Also, porn only hurts the wife if she has a poor self image. If she thinks she has a good one, it should not really effect her. [1]My opponent then contends it is addictive, causes rape, and they may become desensitized. I will first refute the addiction part of it. There is actually a controversy on whether it is addictive or not, whether it is the porn or some other aspect in life. Many contend it is outside arguments, and things that make it hard to even have a sex life that lead the to this hole. So the problem may not be the porn, rather a non sexual spouse. Others say if you treat them like addicts it may be detrimental to the viewer. [2] The basis of my opponents argument is flawed as there is a high controversy on the issue. He then claims they become desensitized. My question is so what? They get bored they can not watch it, or watch worse why does it effect you or the country? Why is it the governments job to intervene? Also, a reason people watch porn is because they may be bored in the first place, not why it exists. So the best way to control it may be handing out free books :P. My opponent then claims it causes rape. I refer you to my arguments in C1.My opponents final argument is it changes the concept of the human brain, yet forgets any porn watching is not sex watching or a sex addiction. Sex requires two individuals procreating, or two individuals just doing their thing. Porn would unlikely effect sex life with education programs showing porn =/= sex. Education, not banning, may be a better way to control the vile insidious substance.---> Sex lifesee above.---> masturbation addiction kinda gross, but this does not hold up unless you show its bad. ---> shamecool. So making it illegal and if they watch it (hard to censor the internet) and throwing them in jail is better for the problem? No, legal porn and throwing them in education programs is better.---> Loner^^My opponents C2: The basis of my opponents full argument is the filters are not good enough. Well my opponent may have just conceded the argument right there. He said the filters, not the porn is the problem. Instead of taking away some creepy dudes fun away, mandate a filter, make current filters stronger. This here would fix all of the problems you listed, without abashment. Abloishment is not needed as you added in the words filter. He then says it makes kids rapist. See my C1.My opponents C3:My opponents argument is faulty even if it is correct, as porn stars CHOOSE to get into the job they are in. He also has to prove it is bad, as when you legalize prostitution it gets safer for them. [3] So making it legal not only helps the people, but makes it safer. And again, they CHOOSE to be there, not the governments business. --Case--C1: Porn reduces crime This argument is logically sound either way, as they spend more times watching this crap then grabbing people into alleys. \"The bottom line on these experiments is, \"More Net access [Porn], less rape.\" A 10 percent increase in Net access yields about a 7.3 percent decrease in reported rapes.\" [4]\"Results from the Czech Republic showed, as seen everywhere else studied (Canada, Croatia, Denmark, Germany, Finland, Hong Kong, Shanghai, Sweden, USA), that rape and other sex crimes have not increased following the legalization and wide availability of pornography. In addition, the study found that the incidence of child sex abuse has fallen since 1989, when child pornography became readily accessible -- a phenomenon also seen in Denmark and Japan.\"[5] Didn't my opponent say it rose rape and moles rapes, yet I just proved it doesn't without using bsse sources? (my opponent used frc). As I am low on space I must continue. C2: Economy \"The statistics are truly staggering. According to compiled numbers from respected news and research organizations, every second $3,075.64 is being spent on pornography.\" [6]Imagine it though! Banning it would likely be ineffective, but would still constrict this money supply to our economy. Aboloshment would be detrimental. Porn is worth 14 billion per year, that is huge. [7] Banning it woudl likely shrink our economy by 10 billion dollars, and piss off a lot of people. The economy benefits on porn, and banning it is actually counter productive economically. Also I forgot, we could tax it if it was legal ;).C3: 1st amendment the first amdnment-\"protects the right to freedom of religion and freedom of expression from government interference. \"[8]\"Despite popular misunderstanding the right to freedom of the press guaranteed by the first amendment is not very different from the right to freedom of speech. It allows an individual to express themselves through publication and dissemination\" [8]Internet counts as dissemination. [9] With this being said, this now makes it IMPOSSIBLE to ban pornogorphy under the constitution. Now, no matter what arguments in this debate happen if this argument stands I get an auto win. Conclusion: You cannot ban porn, it lowers crime, and it is bneficial to the economy. I think I have proven her arguments wrong or have semi-reufted them. Also to add, my opponent has not fufilled the BOP. Vote CON.http://www.debate.org...", "stance": "CON"}], "context": {"sourceId": "2be7daab-2019-04-18T18:23:30Z", "previousArgumentInSourceId": "2be7daab-2019-04-18T18:23:30Z-00001-000", "acquisitionTime": "2019-04-18T18:23:30Z", "discussionTitle": "pornography ought to be illegal", "sourceTitle": "Debate Topic: pornography ought to be illegal | Debate.org", "sourceUrl": "https://www.debate.org/debates/pornography-ought-to-be-illegal/2/", "nextArgumentInSourceId": "2be7daab-2019-04-18T18:23:30Z-00003-000"}, "id": "2be7daab-2019-04-18T18:23:30Z-00002-000", "conclusion": "pornography ought to be illegal"}, {"premises": 
[{"text": "I will be defending the fact that pornography shouldn't be legal do to some fundamental facts. I will use logic and studies to prove my case.Pornography- is the depiction of sexual behavior that is intended to arouse sexual excitement in its audience. prostitute- a person who receives payment for sexual intercourse or other sexual acts, generally as a regular occupation.porn industry-consists of businesses which either directly or indirectly provide sex-related products and services or adult entertainment. The porn industry includes adult sex-related products and services such as prostitution in all its forms.pornographic actors/porn star- Most notably these performers are not paid directly by their sexual partners for the sex, but both are paid through a studio or Talent Management Agency.I will explain that pornography is detrimental,allows children to illegally view pornography due to an inadequate age confirmation system. Pornographic actors is the same as prostitution,Also pornography includes all of its branches. Witch means my opponent will need to defend child porn,animal porn etc.....1.Pornography is detrimental to societyDaily \"child pornography\" requests---- 116,000Websites offering illegal child pornography----- 100,000Adults admitting to Internet sexual addiction----10%http://internet-filter-review.toptenreviews.com...KEY FINDINGS ON THE EFFECTS OF PORNOGRAPHYTHE FAMILY AND PORNOGRAPHY\u2022 Married men who are involved in pornography feel less satisfied with their conjugal relations and less emotionally attached to their wives. Wives notice and are upset by the difference.\u2022 Pornography use is a pathway to infidelity and divorce, and is frequently a major factor in these family disasters.\u2022 Among couples affected by one spouse\u2019s addiction, two-thirds experience a loss of interest in sexual intercourse.\u2022 Both spouses perceive pornography viewing as tantamount to infidelity.http://downloads.frc.org...THE INDIVIDUAL AND PORNOGRAPHY\u2022 Pornography is addictive, \u2022 Users tend to become desensitized to the type of pornography they use, become bored with it, and then seek more perverse forms of pornography.\u2022 Men who view pornography regularly have a higher tolerance for abnormal sexuality, including rape, sexual aggression, and sexual promiscuity. Child-sex offenders are more likely to view pornography regularly or to be involved in its distribution.OTHER EFFECTS http://downloads.frc.org...Pornography, distorts an individual\u2019s concept of sexual relations by objectifying them, which, in turn, alters both sexual attitudes and behavior. It is a major threat to marriage, to family, to children, and to individual happiness.Social scientists, clinical psychologists, and biologists concur.http://www.heritage.org...Effect on the mind: Pornography is very addictive. Some effects of porn addiction are: Escalation/Desensitization: Addicts experience an ever-increasing lust and a craving for more intense porn. Eventually \"soft-core\" porn is not stimulating enough, which pushes them into \"hard-core.\" It is a downward spiral. Dissatisfaction with your sex life: Spouses of addicts are affected as sex does not satisfy the addict as it once did. Men who look at porn are dissatisfied by their wife's appearance and this often leads to dysfunctional relationships. Addiction to masturbation: Those addicted to porn are almost always addicted to masturbation. The sexual urges become so strong that masturbation becomes the easiest way of release. Shame and guilt: Emotional pain is perhaps the most common effect of porn addiction. A deep sense of failure and shame is often experienced. \"Lonerism\" and Secrecy: Porn addicts generally keep to themselves and keep their addiction secret. This often results in dysfunctional relationships. http://www.allaboutlifechallenges.org... Pornography affects people\u2019s emotional lives. Married men who are involved in pornography feel less satisfied with their marital sexual relations and less emotionally attached to their wives. Women married to men with a pornography addiction report feelings of betrayal, mistrust, and anger. Pornographic use may lead to infidelity and even divorce. Adolescents who view pornography feel shame, diminished self-confidence, and sexual uncertainty. http://downloads.frc.org... Pornography hurts adults, children, couples, families, and society. Either by promoting overly aggressive,child pornography,Pornography has significant effects during all stages of family life. For a child exposed to pornography within a family setting, pornography causes stress and increases the risk for developing negative attitudes about the nature and purpose of human sexuality. For adolescents who view pornography, their attitudes toward their own and others\u2019 sexuality change, and their sexual expectations and behavior are shaped accordingly. For adults, pornography has harmful and even destructive effects on marriage. Pornography is more detrimental then beneficial thus should not be practiced. 2.allows children to illegally veiw pornography due to an inadequate age confirmation system. Porn sites don't do much to prevent children from viewing. There required by law to ask if your 18 or 21 in some states. On most if not all porn sites you just have to press a button. Yes or no. There's no birthday check or anything like that witch could single children out to disallow access. Porn is very much available to children. Access to pornography is available from early on. The average age of a child\u2019s first exposure to pornography is 11. A total of 90 percent of children ages 8-16 have viewed pornography online. Pornographers use many character names that appeal to children such as \u201cPok\u00e9mon.\u201d.........http://internet-filter-review.toptenreviews.com... According to The Kaiser Family Foundation report (found at www.kff.org), 70% of teenagers (ages 15-17 \"have accidentally come across pornography on the Web.\"....... According to one study, early exposure (under fourteen years of age) to pornography is related to greater involvement in deviant sexual practice, particularly rape. Slightly more than one-third of the child molesters and rapists in this study claimed to have at least occasionally been incited to commit an offense by exposure to pornography. Among the child molesters incited, the study reported that 53 percent of them deliberately used the stimuli of pornography as they prepared to offend...........http://www.protectkids.com... W. L. Marshall, \"The Use of Sexually Explicit Stimuli by Rapists, Child Molesters, ,\" The Journal of Sex Research 25, no.2 (May 1988): 267-88. 3.porn actors same as prostitutes. If you look at the definitions there very similar. If you think about it morally they provide the same services for a fee. Since the porn industry advertises these porn stars,(just as pimps advertise prostitutes)and since the workers are offering sex for money,( just like prostitutes). it ought to be illegal as well. Morally atleast. Also this could be under obscenity witch is not protected in anyway morally. the only difference with porn stars is that there under the camera, have a director,its legal,they sign a contract. This is just legal prostitution. Another point I want to make is that pornography includes all branches of pornography. That means child porn, animal porn, etc.......my opponent needs to defend it. So in my case I have effectively proven,That pornography is more detrimental than good, Allows children to illegally veiw porn due to inadequate age confirmation systems, and lastly that porn actors are the same as prostitutes thus should be treated the same as prostitutes and thus pornography should be illegal.", "stance": "PRO"}], "context": {"sourceId": "2be7daab-2019-04-18T18:23:30Z", "previousArgumentInSourceId": "2be7daab-2019-04-18T18:23:30Z-00002-000", "acquisitionTime": "2019-04-18T18:23:30Z", "discussionTitle": "pornography ought to be illegal", "sourceTitle": "Debate Topic: pornography ought to be illegal | Debate.org", "sourceUrl": "https://www.debate.org/debates/pornography-ought-to-be-illegal/2/", "nextArgumentInSourceId": "2be7daab-2019-04-18T18:23:30Z-00004-000"}, "id": "2be7daab-2019-04-18T18:23:30Z-00003-000", "conclusion": "pornography ought to be illegal"}, {"premises": 
[{"text": "I can devils advocate this I accept.", "stance": "CON"}], "context": {"sourceId": "2be7daab-2019-04-18T18:23:30Z", "previousArgumentInSourceId": "2be7daab-2019-04-18T18:23:30Z-00003-000", "acquisitionTime": "2019-04-18T18:23:30Z", "discussionTitle": "pornography ought to be illegal", "sourceTitle": "Debate Topic: pornography ought to be illegal | Debate.org", "sourceUrl": "https://www.debate.org/debates/pornography-ought-to-be-illegal/2/", "nextArgumentInSourceId": "2be7daab-2019-04-18T18:23:30Z-00005-000"}, "id": "2be7daab-2019-04-18T18:23:30Z-00004-000", "conclusion": "pornography ought to be illegal"}, {"premises": 
[{"text": "My position is pretty obvious. I will prove that pornography is immoral for unobvious reasons.( atleast i think there unobvious reasons....lol) and should be illegal and that the bad outweighs the good. I hope to have a great debate.", "stance": "PRO"}], "context": {"sourceId": "2be7daab-2019-04-18T18:23:30Z", "previousArgumentInSourceId": "2be7daab-2019-04-18T18:23:30Z-00004-000", "acquisitionTime": "2019-04-18T18:23:30Z", "discussionTitle": "pornography ought to be illegal", "sourceTitle": "Debate Topic: pornography ought to be illegal | Debate.org", "sourceUrl": "https://www.debate.org/debates/pornography-ought-to-be-illegal/2/", "nextArgumentInSourceId": "2be7daab-2019-04-18T18:23:30Z-00000-000"}, "id": "2be7daab-2019-04-18T18:23:30Z-00005-000", "conclusion": "pornography ought to be illegal"}, {"premises": 
[{"text": "Yes, you have the BOP, and I have fulfilled it already, you have not. --First refutation--My opponent mixed the order, but ok. The argument here is they are prostitutes, therefore it should be illegal. My opponent now opens up a huge new debate on the sex laws. Now, the resolution states ought to be illegal, this means this argument too considers the \"ought\" factor. So, my opponent first must prove pornography, and in this argument prostitution should be illegal. Also the majority of his case says this is bad for women. The funny thing is, prostitutes, when legalized, have lower AIDS rates then when it is legal. [1] Now, when we make things illegal it becomes less clean, as we see from the drug war, and it is STILL used. And it would be extremely hard to censor it. The current porn industry has many scans for STD's, one check every 30 days. [2] Now that is illegal, (assume your side prevails in the laws) then the industry WILL form a black market, and make it less safe. My opponents cause now stands defeated here, as the ought in the resolution acts in my favor.My opponent essentially conceded that children watching porn is illegal, which proves my point. It is impossible to ban this stuff, and a ban would to little to lower users, etc. In pakistan, they have a ban on this vile stuff, yet the amount of people watching it within the country is still high. [3] The basis of my opponents argument fails because even if we ban it it just enters a black market making it LESS SAFE, and the same problems with the porn industry live, and get worse (STD's). My opponent then bolds the statement I have not justified my arguments below, which is false. I have explained the benefits of legal porn: Economic and crime wise, then I proved it was impossible to ban via 1st amendment. My opponent must have really not read me saying CASE, which is arguments for porn staying legal. Her bolded statement is false. I think ANY reader can see where my justification is.My opponents next argument is if your interested in intercourse, why not have intercourse. There are many reasons, nagging wives, a refusing wife, you do not want to risk pregnancy again or ever. There are many reasons to have fantasies then procreate with your wive. My opponent also only refutes one of the arguments I presented with the marriage thing. As stated, porn means some things to people, different things to other. [4] So some marriages it will not effect. It also teaches new techniques, discovers your sexuality with your wife, and helps find ways it \"turns you on\", therefore helping you and your spouse. [4] My opponent ONLY refuted ONE of the benefits presented, the it will not effect you if you have a good self image. This is a fact, as if you have confidence you will prevail. His case here is no woman would like a man watching a porn star, the funny thing is some marriages watch it together!! [4] Like: \"With the availability of porn at your fingertips couples using it together is a new phenomenon in many relationships. More and more couples are using pornography to help stimulate their sex life. \" [4]These couples have no problem with this, and my opponents case forgets the upsides to porn in a relationship. --Second-- My opponents argumet here is porn is addictive, \"look as the sources\", and I urge the same. There is actually evidence in that wikipedia article disagreeing with her, and states pornography addiction may not exist. Addiction is a usage of a drug or substance that changes mood, and has adverse effects on the body and mind. [5] Now my opponent has not proven it changes mood at all, just cites an FRC article saying it causes rape. It may not be the porn they are addicted too, but social life and moods make them visit these sites, which implies it is social life, not porn that is causing the so called addiction. [6]My opponents next comparison, again, opens up the debate to prostitution. As I am devils advocating this whole debate, let me argue for that statement too. Prostitution = more things to tax hence more revenues. Also it opens up a new economic market, and as stated lowers AIDS rates from prostitutes, from when they operate illegally, which they DO. My opponent has not proven prostitution \"ought\" to be banned. As this is the case, I win this argument too.My opponent then talks about it shows bestiality, yet he has no facts to prove any of his assertions. Her argument is education and rehab will not prevent rape, although porn already reduces rape numbers, my opponent ha snot proved how rehabilitation and education would not do anything. We can compare this to Portugal, they legalized drugs and rehab the people, it has worked great, and these people are addicted. No reason rehab would fail. My opponents argument then goes people would not have access. I refer to above. Abolishment would not work. --Third--God prostitution is all over this debate. My opponent then claims people would be kidnapped, like they are now. This is funny. Making it illegal causes the kidnaps as they need to get people to do it and convince them the police wont get them. In Nevada, where is is legal in certain areas, this never happens. My opponents argument is a fallacy, when t is sometimes the laws, not the practice that makes the problems. And remember the benefits of prostitution legalization above.__________________________________________________________________________________________________--Crime--My opponent claims my source is faulty, but this is funny as well. It looked at trends, needing to foresee the future is not needed in this case, this means your biased christian source [FRC] is false too as it does not foresee the future. needing to know who rapes is irrelevant, but the overall statistic is needed. We see once porn becomes legal, RAPE RATES DECREASE. \"the incidence of rape in the United States has declined 85% in the past 25 years while access to pornography has become freely available to teenagers and adults [7].\"\"An academic has claimed to RAW STORY that a decline in reported rape of 85% in the past 25 years can be tied to an increase in pornography consumption. \" [8]\"When compared to Disaster Center's figures for forcible rape for the years 1980 and 2000, the four states with the lowest Internet access showed a 53% aggregate per capita increase in rape, while the four states with the highest Internet access showed a 27% decrease in incidence of rape.\"[8]Point proven.--economics--My opponents argument it will be spent elsewhere. That's not how an economy works, you take away an industry the economy collapses. Extend argument. --First amendment-- First, we can only deprive this right if it infringes life liberty or pursuit of happiness. It actually increases all 3. Also the only time they can regulate speech is commerce, if they feel a compelling interest in nuetral speech, or regulation based on the way the message is sent. [9] the argument only works if it hurts people, it does not.My opponent then asks why does the government tax us. This shows little understanding of law. If the state has an interest to do something, as long as its compelling, they are allowed to do anything. There is no interest to break the 1t amendment for porn. My opponent then says it protects speech, not porn. Porn is an expression, 1st amendment protects expression, [10] it is unconstitutional to ban it. My opponents last argument is it is obscene, does it infringe life liberty or pursuit of happiness? No. No effect on life. Increases liberty, freedom of choice. And no effect on happiness, if it is ugly dont watch it. It is protected by the first amendment. Conclusion: 1. pro has not met the BOP2. Porns benefits outweigh the false negatives presented by pro3. VOTE PROarguments - con, BOP not met by pro, and I refuted her argumentseverything else tied or you choose.I enjoyed this debate, literally our of room.http://tinyurl.com...", "stance": "CON"}], "context": {"sourceId": "2be7daab-2019-04-18T18:23:30Z", "previousArgumentInSourceId": "2be7daab-2019-04-18T18:23:30Z-00005-000", "acquisitionTime": "2019-04-18T18:23:30Z", "discussionTitle": "pornography ought to be illegal", "sourceTitle": "Debate Topic: pornography ought to be illegal | Debate.org", "sourceUrl": "https://www.debate.org/debates/pornography-ought-to-be-illegal/2/", "nextArgumentInSourceId": ""}, "id": "2be7daab-2019-04-18T18:23:30Z-00000-000", "conclusion": "pornography ought to be illegal"}, {"premises": 
[{"text": "Dear Rose212, I am not talking only about America. I am talking about what is happening globally. And in my opinion, low test scores have nothing to do with how governments influence schools with their beliefs. Students still know things, even with the low test scores and the low literacy rates. And if you still believe that schools and government have no relationship between them, then why some researchers show that people with low literacy rate tend to believe easier what is said to them? so, they will believe what they are told without any second thoughts or doubts about what they have heard. About the wars section. Yes, indeed we have wars but each country tries to make its citizens believe that they werent responsible about it. And like i have previously said, Cypriots learn the cypriot side and Turskish people the turkish side without being sure if what they have just learned is true or not. They just believe it because its their country telling something and they learn it from primary education until highschool or until college! So, in order to keep the government up dont they do it from schools?", "stance": "PRO"}], "context": {"sourceId": "b42d7c89-2019-04-18T15:13:53Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:13:53Z", "discussionTitle": "Schools and government", "sourceTitle": "Debate Argument: Schools and government | Debate.org", "sourceUrl": "https://www.debate.org/debates/Schools-and-government/1/", "nextArgumentInSourceId": "b42d7c89-2019-04-18T15:13:53Z-00001-000"}, "id": "b42d7c89-2019-04-18T15:13:53Z-00000-000", "conclusion": "Schools and government"}, {"premises": 
[{"text": "The government doesn't fund enough money into schools. School's completely throughout the United States deal with money loss and low literacy rate and low test scores. America hasn't had many mistakes? Then why do we have wars? Why are we owing billions of dollars? The turkish hasn't influenced the United States, why bring it up? The government is made up of politics and power, not schools.", "stance": "CON"}], "context": {"sourceId": "b42d7c89-2019-04-18T15:13:53Z", "previousArgumentInSourceId": "b42d7c89-2019-04-18T15:13:53Z-00000-000", "acquisitionTime": "2019-04-18T15:13:53Z", "discussionTitle": "Schools and government", "sourceTitle": "Debate Argument: Schools and government | Debate.org", "sourceUrl": "https://www.debate.org/debates/Schools-and-government/1/", "nextArgumentInSourceId": "b42d7c89-2019-04-18T15:13:53Z-00002-000"}, "id": "b42d7c89-2019-04-18T15:13:53Z-00001-000", "conclusion": "Schools and government"}, {"premises": 
[{"text": "@Rose212 I dont disagree with you. However, dont you think that governments put students learn what they want them too? For example, in history books, each country shows what they want them to learn and believe. For example, Americans learn that america hasnt done any mistakes and dont know the whole story. Another example is with Cyprus. In their history books they learn that Turkish done horrible thing during the war of 74 and Turkish's in their history books show that they did the war just to keep peace and that the turkish people who were at the island were at risk so they came to save them. So what side is the correct one? no one really knows, except from the governments and those who signed different contracts during the war. So each government provides students with the information they want them to know. To sum up, i still believe that schools keep the government alive.", "stance": "PRO"}], "context": {"sourceId": "b42d7c89-2019-04-18T15:13:53Z", "previousArgumentInSourceId": "b42d7c89-2019-04-18T15:13:53Z-00001-000", "acquisitionTime": "2019-04-18T15:13:53Z", "discussionTitle": "Schools and government", "sourceTitle": "Debate Argument: Schools and government | Debate.org", "sourceUrl": "https://www.debate.org/debates/Schools-and-government/1/", "nextArgumentInSourceId": "b42d7c89-2019-04-18T15:13:53Z-00003-000"}, "id": "b42d7c89-2019-04-18T15:13:53Z-00002-000", "conclusion": "Schools and government"}, {"premises": 
[{"text": "School's don't keep the government alive. Many students lack off in school, and don't do his/her work. According to a study conducted by the U.S. Department of Education and the National Institute of Literacy, 32 million adults in the United States cannot read. That's 14 percent of the population. 21 percent of adults in the U.S. read below a 5th grade level, and 19 percent of high school graduates can't read. In the dictionary the definition for the word, \"government\" is; the governing body of a nation, state, or community. How do school's keep the government alive?", "stance": "CON"}], "context": {"sourceId": "b42d7c89-2019-04-18T15:13:53Z", "previousArgumentInSourceId": "b42d7c89-2019-04-18T15:13:53Z-00002-000", "acquisitionTime": "2019-04-18T15:13:53Z", "discussionTitle": "Schools and government", "sourceTitle": "Debate Argument: Schools and government | Debate.org", "sourceUrl": "https://www.debate.org/debates/Schools-and-government/1/", "nextArgumentInSourceId": "b42d7c89-2019-04-18T15:13:53Z-00004-000"}, "id": "b42d7c89-2019-04-18T15:13:53Z-00003-000", "conclusion": "Schools and government"}, {"premises": 
[{"text": "Some people argue that schools are made up to create nations and to keep the governments alive. Has school played this role indeed? If so, how?", "stance": "PRO"}], "context": {"sourceId": "b42d7c89-2019-04-18T15:13:53Z", "previousArgumentInSourceId": "b42d7c89-2019-04-18T15:13:53Z-00003-000", "acquisitionTime": "2019-04-18T15:13:53Z", "discussionTitle": "Schools and government", "sourceTitle": "Debate Argument: Schools and government | Debate.org", "sourceUrl": "https://www.debate.org/debates/Schools-and-government/1/", "nextArgumentInSourceId": ""}, "id": "b42d7c89-2019-04-18T15:13:53Z-00004-000", "conclusion": "Schools and government"}, {"premises": 
[{"text": "In the context of the free will argument, I meant that those who put Jesus to death had free will. I wasn't referring to the individual dying, I meant those that cause the death. Although, I can see how what said could be misinterpreted. Just for the record. I accept your forfeit. Thanks for the debate. It was fun. I look forward to future debates as well. Vote Con.", "stance": "CON"}], "context": {"sourceId": "549104d6-2019-04-18T12:48:56Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:48:56Z", "discussionTitle": "Did Jesus commit suicide? He foreseen his betrayal and death.", "sourceTitle": "Debate Issue: Did Jesus commit suicide? He foreseen his betrayal and death. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Did-Jesus-commit-suicide-He-foreseen-his-betrayal-and-death./1/", "nextArgumentInSourceId": "549104d6-2019-04-18T12:48:56Z-00001-000"}, "id": "549104d6-2019-04-18T12:48:56Z-00000-000", "conclusion": "Did Jesus commit suicide? He foreseen his betrayal and death."}, {"premises": 
[{"text": "Jesus had very free will. He very easily could have gotten out of Dodge and avoided his foreseen and predicted death. Whether it was a ticking bomb or a speeding train or a bunch of servants ordered by authorities under strict control He willingly sacrificed Himself for a cause. Certainly a good cause indeed, but a voluntary submission to be killed. I do agree that Jesus would never have committed suicide without a higher purpose. I'm convinced that Jesus committed martyrdom and not conventional suicide. You win the debate. You don't need to explain to me what a train is, it was my story. I look forward to future debates.----->Face-of-the-deep", "stance": "PRO"}], "context": {"sourceId": "549104d6-2019-04-18T12:48:56Z", "previousArgumentInSourceId": "549104d6-2019-04-18T12:48:56Z-00000-000", "acquisitionTime": "2019-04-18T12:48:56Z", "discussionTitle": "Did Jesus commit suicide? He foreseen his betrayal and death.", "sourceTitle": "Debate Issue: Did Jesus commit suicide? He foreseen his betrayal and death. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Did-Jesus-commit-suicide-He-foreseen-his-betrayal-and-death./1/", "nextArgumentInSourceId": "549104d6-2019-04-18T12:48:56Z-00002-000"}, "id": "549104d6-2019-04-18T12:48:56Z-00001-000", "conclusion": "Did Jesus commit suicide? He foreseen his betrayal and death."}, {"premises": 
[{"text": "\"I had no idea that sitting in my car after it stalls on the railroad tracks and letting the train hit me, in not suicide. I only wish the insurance company and the law agreed.\" Well, it's not exactly that simple. The action of allowing the train to hit you in the vast majority of cases essentially takes the away the agency of the train driver. Let me explain further, the train driver often cannot stop in time to prevent the death of the individual. That's why the individual in question would be committing suicide. He is taking advantage of the lack of control a train to end their own life. The only one with free will in the scenario is the individual, as any choice the driver makes will result in the death of person choosing to end their life. Pilate chose to have Jesus executed. Jesus did allow it, but the people who brought him to Pilate, Pilate who ordered the execution, and the people who put him on the cross all had their free will. They could have refused to go any further with the execution of Jesus. Would it have been futile? Yes. Would Jesus have been executed anyway? Definitely. However, those people still chose to end Jesus' life. You are the only one choosing to end your life in the train scenario. \"So if I pay you to kill me, it's not my action but only yours?\" Legally, yes. \"I know we are talking about Christianity, but in other religions allowing yourself to be killed for a higher cause is supposed to be a Holy act, isn't it?\" First, we aren't talking about other religions so this is completely irrelevant. Second, even if we were, allowing yourself to be killed is not suicide. I await my opponents final response.", "stance": "CON"}], "context": {"sourceId": "549104d6-2019-04-18T12:48:56Z", "previousArgumentInSourceId": "549104d6-2019-04-18T12:48:56Z-00001-000", "acquisitionTime": "2019-04-18T12:48:56Z", "discussionTitle": "Did Jesus commit suicide? He foreseen his betrayal and death.", "sourceTitle": "Debate Issue: Did Jesus commit suicide? He foreseen his betrayal and death. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Did-Jesus-commit-suicide-He-foreseen-his-betrayal-and-death./1/", "nextArgumentInSourceId": "549104d6-2019-04-18T12:48:56Z-00003-000"}, "id": "549104d6-2019-04-18T12:48:56Z-00002-000", "conclusion": "Did Jesus commit suicide? He foreseen his betrayal and death."}, {"premises": 
[{"text": "I had no idea that sitting in my car after it stalls on the railroad tracks and letting the train hit me, in not suicide. I only wish the insurance company and the law agreed. So if I pay you to kill me, it's not my action but only yours? I know we are talking about Christianity, but in other religions allowing yourself to be killed for a higher cause is supposed to be a Holy act, isn't it?", "stance": "PRO"}], "context": {"sourceId": "549104d6-2019-04-18T12:48:56Z", "previousArgumentInSourceId": "549104d6-2019-04-18T12:48:56Z-00002-000", "acquisitionTime": "2019-04-18T12:48:56Z", "discussionTitle": "Did Jesus commit suicide? He foreseen his betrayal and death.", "sourceTitle": "Debate Issue: Did Jesus commit suicide? He foreseen his betrayal and death. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Did-Jesus-commit-suicide-He-foreseen-his-betrayal-and-death./1/", "nextArgumentInSourceId": "549104d6-2019-04-18T12:48:56Z-00004-000"}, "id": "549104d6-2019-04-18T12:48:56Z-00003-000", "conclusion": "Did Jesus commit suicide? He foreseen his betrayal and death."}, {"premises": 
[{"text": "I will be arguing that Jesus did not commit suicide. Lets get the definition of suicide first. Suicide : the act or an instance of taking one's own life voluntarily and intentionally Now that we know the definition. Lets discuss. 1. Jesus didn't commit suicide by definition Jesus foresaw his death, yes. However, he did not take his own life. For example, in the hypothetical scenario where I am a cancer patient and I decide to shoot myself, that would be suicide. If I in a different example, had a friend shoot me instead, my friend's actions would be considered homicide. Jesus essentially gave his permission to the Romans/Jewish leader to have him executed. However, he did not take his own life. His death was and still is considered death by crucifixion. 2. Suicide is a sin in the Christian Bible (1 Corinthians 6:19-20) [19] Do you not know that your body is a temple of the Holy Spirit, who is in you, whom you have received from God? You are not your own; [20] you were bought at a price. Therefore honor God with your body. (1 Corinthians 3:16-17 NIV) [16] Don't you know that you yourselves are God's temple and that God's Spirit lives in you? [17] If anyone destroys God's temple, God will destroy him; for God&'s temple is sacred, and you are that temple. I feel as though these verses make it clear that suicide, the act of one destroying their \"temple\" is considered a sin as demonstrated in Corinthians. Suicide is clearly a sin. If we assume that Jesus foresaw his death, then we must also assume (for the purposes of this debate) that Jesus was the Son of God. Now, the purpose of Jesus' death on the cross was the be a perfect, and sinless sacrifice for the world. So, since suicide is a sin and Jesus is sinless, Jesus could not have committed suicide. I await my opponents response.", "stance": "CON"}], "context": {"sourceId": "549104d6-2019-04-18T12:48:56Z", "previousArgumentInSourceId": "549104d6-2019-04-18T12:48:56Z-00003-000", "acquisitionTime": "2019-04-18T12:48:56Z", "discussionTitle": "Did Jesus commit suicide? He foreseen his betrayal and death.", "sourceTitle": "Debate Issue: Did Jesus commit suicide? He foreseen his betrayal and death. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Did-Jesus-commit-suicide-He-foreseen-his-betrayal-and-death./1/", "nextArgumentInSourceId": "549104d6-2019-04-18T12:48:56Z-00005-000"}, "id": "549104d6-2019-04-18T12:48:56Z-00004-000", "conclusion": "Did Jesus commit suicide? He foreseen his betrayal and death."}, {"premises": 
[{"text": "He must have had intense de-ja-vu to foresee all of the predictions He made. If someone allows their self to be killed, like sitting on the railroad tracks, when they could get up and leave, are they in retrospect committing suicide?", "stance": "PRO"}], "context": {"sourceId": "549104d6-2019-04-18T12:48:56Z", "previousArgumentInSourceId": "549104d6-2019-04-18T12:48:56Z-00004-000", "acquisitionTime": "2019-04-18T12:48:56Z", "discussionTitle": "Did Jesus commit suicide? He foreseen his betrayal and death.", "sourceTitle": "Debate Issue: Did Jesus commit suicide? He foreseen his betrayal and death. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Did-Jesus-commit-suicide-He-foreseen-his-betrayal-and-death./1/", "nextArgumentInSourceId": ""}, "id": "549104d6-2019-04-18T12:48:56Z-00005-000", "conclusion": "Did Jesus commit suicide? He foreseen his betrayal and death."}, {"premises": 
[{"text": "Hello. I've joined this sight after seeing a couple debates, and yours in particular caught my eye. I hope you can share your views with me on how you think the world is flat. I would be interested in arguing otherwise.", "stance": "PRO"}], "context": {"sourceId": "2e4af8a1-2019-04-18T11:55:18Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T11:55:18Z", "discussionTitle": "The Earth Is indeed a sphere", "sourceTitle": "Debate Issue: The Earth Is indeed a sphere | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Earth-Is-indeed-a-sphere/1/", "nextArgumentInSourceId": "2e4af8a1-2019-04-18T11:55:18Z-00000-000"}, "id": "2e4af8a1-2019-04-18T11:55:18Z-00005-000", "conclusion": "The Earth Is indeed a sphere"}, {"premises": 
[{"text": "We both agreed that in this round, I would answer my opponents questions.My opponents arguments\"Ah, sure.I would first like to ask, how could you explain, and Im sure youve been asked this, but what about Eclipses? And, do you believe in orbit? If you do, are other planets flat as well such as the sun and/ or mars, jupiter, etc? How could that be possible, if you even believe so?I would like to ask also if you beleive that Earth has a core/ gravitational pull or point. If so, where? Im troubling to grasp on how your idea of our earth could be flat. These are some simple points, but Im sure its meaningful.\"Answers1. Eclipses explained.While it might seem like a strange concept at first, many flat Earthers believe eclipses to be caused an object Rahu (originating from Hindu Mythology) instead of the Earth's shadow [1]. 2. Flat PlanetsDepends on what you view it as. Many flat Earthers (again) believe that there is a dome encasing the entire Earth. This can be confirmed and verified in a number of ways [2]. Just hope you don't mind watching a long video. How does this explain flat planets you ask? Well, many flat Earthers also believe that the stars are in the firmament located on the dome. And planets. and galaxies [3]. 3. GravityGravity is a theory, created to support the globe Earth assumption. There is no definent proof that gravity is the reason things go up and down. I personally believe that objects fall because they are more dense than the air, and objects rise because they are less dense. [4].Sources:1. https://tinyurl.com...2. 3. youtube.com/watch?v=6deQXN6sPeM4. youtube.com/watch?v=-V-ZfRXReKM", "stance": "CON"}], "context": {"sourceId": "2e4af8a1-2019-04-18T11:55:18Z", "previousArgumentInSourceId": "2e4af8a1-2019-04-18T11:55:18Z-00005-000", "acquisitionTime": "2019-04-18T11:55:18Z", "discussionTitle": "The Earth Is indeed a sphere", "sourceTitle": "Debate Issue: The Earth Is indeed a sphere | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Earth-Is-indeed-a-sphere/1/", "nextArgumentInSourceId": "2e4af8a1-2019-04-18T11:55:18Z-00001-000"}, "id": "2e4af8a1-2019-04-18T11:55:18Z-00000-000", "conclusion": "The Earth Is indeed a sphere"}, {"premises": 
[{"text": "To Address your Photo Argument: I'm sure this is unprofessional, but when using Google as a source it said that you needed an 50,000 aptitude, not 35,000, which is a somewhat big difference. To explain the photos however, I cannot access the first one. I can see the second example, though. I have seen you're other debates, claiming that NASA admitted to fake photos, so I assume that you believe these aren't, and are the real deal. I used a level, the ruler looking tool with three spaces inside used to tell if something is straight, on each photo after copying it digitally onto screen in my home office. I went to the lowest looking point, and placed the level so that it was completely straight and in no way crooked. The photo, however hard to see with the human eye, is indeed curved. This doesn't go for the second photo in that set, seeing as how its too blurry to tell when the starting point of the line begins, but I can only assume that it applies to that photo as well. To Address The Chicago Skyline Argument: I can only conclude the video that I was lead to is incorrect. I'm sure that whoever made the video didn't place the camera themselves, and if anything got it from another person in \"The Flat Earth Society\" as I had been lead to believe is what people who have the some beliefs as you are labeled into. For all I know, it could have been that he added the Google map thing in the beginning as an effect to further convince the audience. Also, I'm sure that if you looked into it you'd be able to trace this all the way back to some stock photo site. To Address your Arctic Midnight Sun: Its proved that the sun has a possibility of not setting in the arctic. I don't exactly understand your point here. Sorry.", "stance": "PRO"}], "context": {"sourceId": "2e4af8a1-2019-04-18T11:55:18Z", "previousArgumentInSourceId": "2e4af8a1-2019-04-18T11:55:18Z-00000-000", "acquisitionTime": "2019-04-18T11:55:18Z", "discussionTitle": "The Earth Is indeed a sphere", "sourceTitle": "Debate Issue: The Earth Is indeed a sphere | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Earth-Is-indeed-a-sphere/1/", "nextArgumentInSourceId": "2e4af8a1-2019-04-18T11:55:18Z-00002-000"}, "id": "2e4af8a1-2019-04-18T11:55:18Z-00001-000", "conclusion": "The Earth Is indeed a sphere"}, {"premises": 
[{"text": "Since you're new here to this subject, I've decided I'll go a bit easier on you. I will answer both of your questions in the next round. Argument 1. No curvature We are widely told we can see curvature at 35,000 feet. However, there are a number of images showing that this is not the case. 80K Feet (15.15 Miles): https://i.imgur.com... 121K Feet (22.91 Miles) and 317K Feet (60.03 Miles): https://photos.google.com... Argument 2. The Chicago Skyline It is one of the most compelling arguments that convinced me into a flat Earth. According to the globe model, this should be impossible and Chicago should instead disappear over the horizon but this is not the case. The common explanation is that this is just a mirage, but if you have actually seen a mirage you will know this is not true. https://gyazo.com... Argument 3. Arctic midnight sun. (This argument is credit to Eric Dubay) The \"Midnight Sun\" is an Arctic phenomenon occurring annually during the summer solstice where for several days straight an observer significantly far enough north can watch the Sun traveling circles over-head, rising and falling in the sky throughout the day, but never fully setting for upwards of 72+ hours! If the Earth were actually a spinning globe revolving around the Sun, the only place such a phenomenon as the Midnight Sun could be observed would be at the poles. Any other vantage point from 89 degrees latitude downwards could never, regardless of any tilt or inclination, see the Sun for 24 hours straight. To see the Sun for an entire revolution on a spinning globe at a point other than the poles, you would have to be looking through miles and miles of land and sea for part of the revolution! http://4.bp.blogspot.com... - Here is a gallery of the phenomenon.", "stance": "CON"}], "context": {"sourceId": "2e4af8a1-2019-04-18T11:55:18Z", "previousArgumentInSourceId": "2e4af8a1-2019-04-18T11:55:18Z-00001-000", "acquisitionTime": "2019-04-18T11:55:18Z", "discussionTitle": "The Earth Is indeed a sphere", "sourceTitle": "Debate Issue: The Earth Is indeed a sphere | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Earth-Is-indeed-a-sphere/1/", "nextArgumentInSourceId": "2e4af8a1-2019-04-18T11:55:18Z-00003-000"}, "id": "2e4af8a1-2019-04-18T11:55:18Z-00002-000", "conclusion": "The Earth Is indeed a sphere"}, {"premises": 
[{"text": "Ah, sure. I would first like to ask, how could you explain, and Im sure youve been asked this, but what about Eclipses? And, do you believe in orbit? If you do, are other planets flat as well such as the sun and/ or mars, jupiter, etc? How could that be possible, if you even believe so? I would like to ask also if you beleive that Earth has a core/ gravitational pull or point. If so, where? Im troubling to grasp on how your idea of our earth could be flat. These are some simple points, but Im sure its meaningful.", "stance": "PRO"}], "context": {"sourceId": "2e4af8a1-2019-04-18T11:55:18Z", "previousArgumentInSourceId": "2e4af8a1-2019-04-18T11:55:18Z-00002-000", "acquisitionTime": "2019-04-18T11:55:18Z", "discussionTitle": "The Earth Is indeed a sphere", "sourceTitle": "Debate Issue: The Earth Is indeed a sphere | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Earth-Is-indeed-a-sphere/1/", "nextArgumentInSourceId": "2e4af8a1-2019-04-18T11:55:18Z-00004-000"}, "id": "2e4af8a1-2019-04-18T11:55:18Z-00003-000", "conclusion": "The Earth Is indeed a sphere"}, {"premises": 
[{"text": "Hello, I am glad to see you're interested in the true shape of the Earth: The Flat Earth. Can we agree to this round by round structure? Round 2: Arguments Round 3: Rebuttals Round 4: Counter-rebuttals", "stance": "CON"}], "context": {"sourceId": "2e4af8a1-2019-04-18T11:55:18Z", "previousArgumentInSourceId": "2e4af8a1-2019-04-18T11:55:18Z-00003-000", "acquisitionTime": "2019-04-18T11:55:18Z", "discussionTitle": "The Earth Is indeed a sphere", "sourceTitle": "Debate Issue: The Earth Is indeed a sphere | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Earth-Is-indeed-a-sphere/1/", "nextArgumentInSourceId": ""}, "id": "2e4af8a1-2019-04-18T11:55:18Z-00004-000", "conclusion": "The Earth Is indeed a sphere"}, {"premises": 
[{"text": "Could you at least try to make your premise a little more clear? I had trouble understanding it... (to make this 100 characters so I can post it..) Could you at least try to make your premise a little more clear? I had trouble understanding it...", "stance": "CON"}], "context": {"sourceId": "dec39437-2019-04-18T19:47:38Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:47:38Z", "discussionTitle": "Liberals should become more optimistic about the opportunities for success in the U.S.", "sourceTitle": "Online Debate: Liberals should become more optimistic about the opportunities for success in the U.S. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Liberals-should-become-more-optimistic-about-the-opportunities-for-success-in-the-U.S./1/", "nextArgumentInSourceId": "dec39437-2019-04-18T19:47:38Z-00001-000"}, "id": "dec39437-2019-04-18T19:47:38Z-00000-000", "conclusion": "Liberals should become more optimistic about the opportunities for success in the U.S."}, {"premises": 
[{"text": "Well, It was nice hashing this out with you. I wish you well in your future debates. THIS DEBATE WILL BE TAKEN UP AGAIN BY BRITTWALLER AND MYSELF at http://www.debate.org...", "stance": "PRO"}], "context": {"sourceId": "dec39437-2019-04-18T19:47:38Z", "previousArgumentInSourceId": "dec39437-2019-04-18T19:47:38Z-00000-000", "acquisitionTime": "2019-04-18T19:47:38Z", "discussionTitle": "Liberals should become more optimistic about the opportunities for success in the U.S.", "sourceTitle": "Online Debate: Liberals should become more optimistic about the opportunities for success in the U.S. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Liberals-should-become-more-optimistic-about-the-opportunities-for-success-in-the-U.S./1/", "nextArgumentInSourceId": "dec39437-2019-04-18T19:47:38Z-00002-000"}, "id": "dec39437-2019-04-18T19:47:38Z-00001-000", "conclusion": "Liberals should become more optimistic about the opportunities for success in the U.S."}, {"premises": 
[{"text": "\"The Liberals are far from a path to economic prosperity.\" I admit your entire premise didn't really make much sense...", "stance": "CON"}], "context": {"sourceId": "dec39437-2019-04-18T19:47:38Z", "previousArgumentInSourceId": "dec39437-2019-04-18T19:47:38Z-00001-000", "acquisitionTime": "2019-04-18T19:47:38Z", "discussionTitle": "Liberals should become more optimistic about the opportunities for success in the U.S.", "sourceTitle": "Online Debate: Liberals should become more optimistic about the opportunities for success in the U.S. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Liberals-should-become-more-optimistic-about-the-opportunities-for-success-in-the-U.S./1/", "nextArgumentInSourceId": "dec39437-2019-04-18T19:47:38Z-00003-000"}, "id": "dec39437-2019-04-18T19:47:38Z-00002-000", "conclusion": "Liberals should become more optimistic about the opportunities for success in the U.S."}, {"premises": 
[{"text": "Not sure where to go from here. Are you for or against my debate resolution? I think I need to post this one again. Based on your profile we don't disagree on much.", "stance": "PRO"}], "context": {"sourceId": "dec39437-2019-04-18T19:47:38Z", "previousArgumentInSourceId": "dec39437-2019-04-18T19:47:38Z-00002-000", "acquisitionTime": "2019-04-18T19:47:38Z", "discussionTitle": "Liberals should become more optimistic about the opportunities for success in the U.S.", "sourceTitle": "Online Debate: Liberals should become more optimistic about the opportunities for success in the U.S. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Liberals-should-become-more-optimistic-about-the-opportunities-for-success-in-the-U.S./1/", "nextArgumentInSourceId": "dec39437-2019-04-18T19:47:38Z-00004-000"}, "id": "dec39437-2019-04-18T19:47:38Z-00003-000", "conclusion": "Liberals should become more optimistic about the opportunities for success in the U.S."}, {"premises": 
[{"text": "The Liberals are far from a path to economic prosperity. But compared to the borrow and spend mentality of the Republicans in the last 40 years they are doing so much better. There's not much I can say about this whole topic, I myself am a fiscal conservative and the 1 major thing that would pull our economy out of our rut is to abolish the federal reserve and return a to gold standard. But don't ask me, let's ask the man who PASSED the federal reserve act. \"I am a most unhappy man. I have unwittingly ruined my country. A great industrial nation is now controlled by its system of credit.We are no longer a government by free opinion, no longer a government by conviction and the vote of the majority, but a government by the opinion and duress of a small group of dominant men.\" - Woodrow Wilson 1919 Liberals have good intentions at mind. Free health care. Free education. All good ideas. But their idea of government involvement in EVERYTHING is so inherently flawed in that it's against the spirit of the constitution which wanted as little involvement as possible....", "stance": "CON"}], "context": {"sourceId": "dec39437-2019-04-18T19:47:38Z", "previousArgumentInSourceId": "dec39437-2019-04-18T19:47:38Z-00003-000", "acquisitionTime": "2019-04-18T19:47:38Z", "discussionTitle": "Liberals should become more optimistic about the opportunities for success in the U.S.", "sourceTitle": "Online Debate: Liberals should become more optimistic about the opportunities for success in the U.S. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Liberals-should-become-more-optimistic-about-the-opportunities-for-success-in-the-U.S./1/", "nextArgumentInSourceId": "dec39437-2019-04-18T19:47:38Z-00005-000"}, "id": "dec39437-2019-04-18T19:47:38Z-00004-000", "conclusion": "Liberals should become more optimistic about the opportunities for success in the U.S."}, {"premises": 
[{"text": "I used to be annoyed by liberals and their deeply pessimistic attitudes with regard to one's chances for success in this country. It seems to me that, for the most part, they have a contempt for our capitalistic society and believe it stifles opportunity rather than offers the most access to it. I do not wish to argue whether liberals are correct in their critiques of capitalism. It's just that I've become acquainted with some very bright liberals on this site, and I'm starting to worry that their own prospects for success are being compromised by their despairing outlooks. If it is true that we get what we expect in life, I'm not so sure the liberals are on a path to economic advancement.", "stance": "PRO"}], "context": {"sourceId": "dec39437-2019-04-18T19:47:38Z", "previousArgumentInSourceId": "dec39437-2019-04-18T19:47:38Z-00004-000", "acquisitionTime": "2019-04-18T19:47:38Z", "discussionTitle": "Liberals should become more optimistic about the opportunities for success in the U.S.", "sourceTitle": "Online Debate: Liberals should become more optimistic about the opportunities for success in the U.S. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Liberals-should-become-more-optimistic-about-the-opportunities-for-success-in-the-U.S./1/", "nextArgumentInSourceId": ""}, "id": "dec39437-2019-04-18T19:47:38Z-00005-000", "conclusion": "Liberals should become more optimistic about the opportunities for success in the U.S."}, {"premises": 
[{"text": "Rebuttal 1: Freedom and Law The 1st point made by my opponent in this contention is the definition of \u201cban\u201d and the resolution. This is the resolution as proposed by my opponent: Resolved: The US Government should ban guns. My definition of ban is yet to be challenged by my opponent, and I will stand by it. \u201cConfiscate and outlaw, while placing penalties on owning said product, (in this case, guns.)\u201d I never specify if this is a total gun ban or not, I use the blanket term guns and I do not specify the type of firearms that would be targeted, and I do not state \u201call guns\u201d I simply stated \u201cguns.\u201d It would be illogical to think that I would propose an idea such as that given the examples used by both me and my opponent not being complete bans. Australia targeted semi-automatic guns, Britain banned handguns, and other countries that my opponent has brought up have not banned all guns anyway. Thus, if my opponent is truly wanting to debate a full gun ban, then he has not proved legitimate harms from passing the resolution since we both used partial bans in our points. In which case, this debate has devolved into meaningless dribble on both sides. Next, the 2nd amendment is brought up. My opponent states that an English expert stated that the 2nd amendment is an individual one. However, as the said expert explains, the interpretation is purely linguistic and takes into account the exact meaning of the constitution. Next, he cites a YouTube video, under any evidence standard, YouTube videos do not provide information worthy of putting into a case. Remember, video on YouTube can easily be biased in favor of one\u2019s ideology. Also, state constitutions are different based on whether a liberal or conservative majority is in government positions. In places like California, Iowa, and Maryland have no provisions even concerning guns, while certain states allow for the public to be protected from policy that aims to clean up crime (1). My opponent also claims that the newer precedents of the interpretation of the 2nd amendment are somehow more valid simply because they are newer. Remember, the fact that there is such debate over the 2nd amendment\u2019s limits imply that there is grey area where the interpretation of the amendment is concerned. After all, the court has decided other amendments to be limited in some ways as well. For example, in Davis vs. Boheim, the court upheld that defamation of character had to be proved with 4 criteria, but still was a crime. The founding fathers could not have determined the influx of gun crime in the US and certainly would not know that superior gun technology would exist to the point that automatic and semi-automatic weapon fire would exist, given the weapon of choice in the past to be muskets and flint lock pistols. Next, he attempts to attack my point about the fact that over a million children live in a household where a weapon is readily available. He brings up child negligence laws, which he claims that since the laws designed to prevent children becoming injured or killed and are still not enforced, neither would my ban. First, he conflates two different issues that are not in relation with each-other. There is no child negligence law federally that prevents where parents store the weapon if they have children, meaning that there is nothing to conflate to begin with. Also, I have defined the word \u201cban\u201d with this in mind and mentioned raising penalties, which would deter the number of people who would break this law. Rebuttal 2: Suicides My opponent basically concedes to my suicide point by saying it is someone\u2019s right to do so, and furthers this by claiming suicide to be a victimless crime. This is not the case, many people are effected by the decision to ends one\u2019s life, including family members, friends etc. Not only this, but saving any life is inherently a benefit to everyone, as we affirm the right that people own to life. If suicide is to be legal anyway, it should be administered by a doctor, thus preventing trauma from other family members and friends. Next, he claims that many criminals are scared off from other people owning weapons. He has yet to refute my Boston University example and simply scoffed when I showed the fact that the CDC is not able to show benefits of gun control. Also, regardless of what the executive branch\u2019s opinion is in this matter, it should be mentioned that at the time, and possibly even now, the legislative branch, where actual law gets passed is split on the issue. Also, my opponent claims that the Australia model will not work in America due to different demographics and beliefs held between the two nations. However, the Australian party in charge of the legislative branch equivalent was conservative, many not favoring the NFA (3). My opponent seems to think that by enacting any gun ban, we would guarantee that public violence would spark. The fact that it did not in any other country, despite conservative notions and outrage, points in the opposite direction. My opponent states that Australia\u2019s homicide rate did not lower, even though he never directly states why. I have offered stats to the contrary. His statistic claimed that other crimes not associated with guns increased. Yet, he has yet to link the ban with higher rates of other crime. Also, need I remind you that Australia had significantly lower crime rates as a result? I have already shown you the graph in last round and the fact that homicide and suicide were lowered significantly (4). Also, the fact that crime decrease in Australia despite many people owning guns means that we would still have a decrease in crime, and death as a result. My opponent mentions the fact that there is no protection from tyranny. This is despite the fact that I have not advocated for a total ban on guns, meaning that people can still own some types of firearms, just not certain ones such as automatic and semi-automatic weapons. Also, assuming that the people of another country come and try to kill us, we would still have superior military forces, technology, and ability. The likeliness of anyone attacking us is slim at best to begin with, and I can assure you that people who have not been trained in combat scenarios will not even put up a fight against other country\u2019s military, making this point non-unique, because in the event that my opponent proposes, there is little likeliness of survival for any civilian. The next example my opponent uses is the fact that gun control can be used to oppress people, using the example of slaves being oppressed by these laws from revolting. This is a straw-man fallacy, since the debate is about the general welfare of the people, and the fact that it \u201cwas\u201d used to suppress people does not mean that the moment we pass gun control, the entire government starts oppressing its citizens. Rebuttal 3: Economy Again, the economy can be fixed, but the lives of the people is priceless. Since my opponent makes no argument against the welfare of the people framework, his argument does not stand. May it also be known that the manufacturing of all goods are being outsourced as we speak, meaning that in a few years, this will not even matter as other countries or robots manufacture the guns. Conclusion With the lives of the people at stake, and the obvious coming to light, one must vote in the affirmation. Good luck to my opponent as we approach the end of the debate. Sources 1. (http://tinyurl.com...) 2. (http://tinyurl.com...) 3. (http://tinyurl.com...) 4. (http://tinyurl.com...)", "stance": "PRO"}], "context": {"sourceId": "51e85b7a-2019-04-18T12:52:44Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:52:44Z", "discussionTitle": "The US government should ban guns", "sourceTitle": "Debate Argument: The US government should ban guns | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-US-government-should-ban-guns/1/", "nextArgumentInSourceId": "51e85b7a-2019-04-18T12:52:44Z-00001-000"}, "id": "51e85b7a-2019-04-18T12:52:44Z-00000-000", "conclusion": "The US government should ban guns"}, {"premises": 
[{"text": "Ban: Confiscate and outlaw, while placing penalties on owning said product, (in this case, guns.) Freedom & Law The confiscation, outlawing, & penalization of the ownership of guns. That is what your definition presented means. That means confiscating people of their weapons, making it illegal to own one, & if anyone that slipped through the cracks & caught later then they will be charged with a crime. The resolution is the US should ban guns, not the US government should ban certain people of having guns. As you also stated in your previous round \"the Due Process clause in the constitution, meaning that everyone has these unalienable rights unless proven guilty of a crime worthy of having those rights taken away,\" The 2nd amendment is an individual right, an expert on the English language [1] [2] [3] as well as a much newer Supreme Court cases states it to be the case. [4] [5] State constitutions calling it as such. [6] The meaning come even more clear when you also look at the intent of the Founders. Essentially an overturned court case hold no importance at all. Even if it did, assault weapons most definitely would fall under such arguments and therefore shouldn't result in banning them. However this argument regards all guns. \"And that the said Constitution be never construed to authorize Congress to infringe the just liberty of the Press, or the rights of Conscience; or to prevent the people of the United States, who are peaceable citizens, from keeping their own arms.\" \" Samuel Adams. [7] In order for the government to deny everyone's right to bear arms, they can't make the case of the 'greater good of the general welfare', they must make the case for each individual has committed a crime grave enough to warrant that person's right be restricted for the 'greater good', cause due process. This can't be done for 99.99% majority hasn't committed a crime \"I already brought up the fact that over 1 million children live in a home with an unlocked or loaded weapon,\" I've already brought up laws already established that penalizes negligence & child endangerment, if that law can't be enforced with only 2 million guilty. There is no way humanly possible to enforce a law on 100-150 million people whom are against such a thing and has already act in defiance of such things. Estimated crime with the use of a gun is at 500,000, the number of cases in defense of a crime is considerably more. Since there already laws established under due process to restrict people convicted of a crime grave enough to warrant a restriction. There are not among the debate like the 10s of millions innocent who are accident, homicide, or suicide free, that would be affected by the definition presented. A person convicted of a crime results in their rights be restricted, not everyone's right. That is due process So again from the aspect of freedom & legality, this argument is done. Suicides Suicide is a victim less 'crime', ultimately the peoples' right to do so. A person has a right to their own, hence their right to end it if they wish. Therefore, the act of voluntarily taking ones own life as a reason to remove the vast majority of the peoples' right to defend theirs should be dropped & ignored. In my last round I showed that a large % of criminals was scared off before completion of a crime & even prevented a crime from taking place. This mindset for anyone that values their self preservation will exist anywhere in the world, including Australia. After the gun ban in Australia, more people became victims cause they, the criminals, were emboldened, less afraid of their life being taken. From pro's source \"It does not appear that the Australian experience with gun buybacks is fully replicable in the United States.\" Why? Cause the American people in vast numbers refuse to follow suit with such things as buybacks & registering. The mindset of Australians & Americans are different. There is historic evidence that Americans won't rid themselves the right to bear arms cause a fraction of 1% of the population use their gun illegally & irresponsibly. You think the defiance would cease in the face of forced confiscation? That's wishful thinking. \"This proves that the CDC is basically required to promote the gun owning population, or suffer from lawsuits if their data proves differently.\" Wild assertion, if that was the case, the US government, whom is actively bent on gun control, wouldn't have funded it. My opponents attempt to rebut the facts that despite predictions of Kennesaw becoming a war zone after the law passed didn't come to light. Crime rates reduced across the board after the law was passed, just as crime rates increased in other parts of the the US & world following bans including Australia. The only difference in crime rates before and after the ban in Australia, UK, Jamaica, ext was the ban, [8] so logic dictates that gun ownership is a major factor in the crime rates. Mexico, strict gun control is in a major war with their armed citizens whom are possession of them. [8] The United Kingdom, strict gun laws, regarded my dangerous nation in Europe, worse then the United States. [8] Gun ownership is considered an important crime deterrent. The police force in the United States doesn't prevent crime, they just catch the criminals that commit the crime. Officers arrive after the fact, people must be able to protect themselves when those seconds matter then report the crime afterwards. There are 100s 1000s of animal attacks a year, millions of criminals committing crimes,without a gun every year, government abuse, I've seen in person, and increase risk of invasion. America's superpower status is waning, China status of becoming a thing, as well as Russia. Tensions rising in world, America's natural defenses of distance and geographic position is null in modern times. It may not happen within the nest 50 years but America wasn't always the most powerful & its not logical to assume that we will away be most powerful. The right to bear arms was also established so that a foreign nation can't invade & subject us to the types of harshness that the Nazis placed on those lands they occupied as well as against their own people. Or Japan's Nanking Rape where national armies abandon the city leaving the people there with no means of defense. America is not immune to tyranny or invasion, the British ruled, they were pushed out but slavery existed, then gun control measures existed to prevent blacks from rising up and dealing with this tyranny. [9] The economic toll on America & whole states would be negatively affected. 300,000+ people would take a hit which can itself result in a desperate act of criminal activity. The voters need to place the affects of banning or not banning on a set of scales. This isn't just a save lives measure cause there are aspects of American life that will be affected. Therefore any legit discussion involves all that would be involved. The people positively affected of gun ownership & people affected negatively. Looking at the facts, you'll see that the positively affected outweighs the negative. The rights of 318 million Americans would be violated, cause of 500,000-1 million whom abuse their right. The former outweighs this here. Gun ownership is undeniably a crime deterrent, criminals will be criminals, removing the innocence ability to use the most efficient means of defense will result in increase crime. This will not protect the 'general welfare' of the people. The economic toll on the US economy that is already $19 trillion in debt would severely hurt our ability to get out of debt faster, our already unemployment problem would get much worse. And peoples' ability to provide for their loved ones being negatively affected would result in desperate measure, not in the best interest of the United States or the general welfare of the people. The consequence of a government program to forcibly confiscate weapons from Americans would result in a vast defiance from the people. People would refuse to surrender their arms, as their historic counterparts had done in the past, & any attempt to put the people & the government into at odd in such a situation would, highly likely, result in the death of Americans both citizen & law enforcement in government. This is again, not in the best interest of the US government or the general welfare. [1] http://articles.latimes.com... [2] http://www.constitution.org... [3] [4] https://en.wikipedia.org... [5] https://en.wikipedia.org... [6] http://www2.law.ucla.edu... [7] http://www.whiteoutpress.com... [8] http://www.gunfacts.info... [9] http://www.washingtonsblog.com... [10] [11]", "stance": "CON"}], "context": {"sourceId": "51e85b7a-2019-04-18T12:52:44Z", "previousArgumentInSourceId": "51e85b7a-2019-04-18T12:52:44Z-00000-000", "acquisitionTime": "2019-04-18T12:52:44Z", "discussionTitle": "The US government should ban guns", "sourceTitle": "Debate Argument: The US government should ban guns | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-US-government-should-ban-guns/1/", "nextArgumentInSourceId": "51e85b7a-2019-04-18T12:52:44Z-00002-000"}, "id": "51e85b7a-2019-04-18T12:52:44Z-00001-000", "conclusion": "The US government should ban guns"}, {"premises": 
[{"text": "Rebuttal 1: 2nd amendment The 2nd amendment does not guarantee the right to own weapons without restriction. The Cornell Legal Dictionary states the exact language of the 2nd amendment as such: \"A well-regulated Militia, being necessary to the security of a free State, the right of the people to keep and bear Arms, shall not be infringed.\" (1) An individual does not have the right to own a firearm without restriction. In fact, a Supreme Court case has established that the 2nd amendment is fluid in interpretation. The case in question is the United States vs. Miller case in 1934 which dealt with the regulation of a sawed-off shotgun under the National Firearms Act of the 1930s and established the original intent of the 2nd amendment was to establish militias to counter oppression, and that since the sawed-off shotgun had any reasonable relationship with a well-regulated militia, the 2nd amendment did not protect it (1). While other precedents later established the contrary, the fact that the original intent of the 2nd amendment was considered to be for the purposes of a militia still continues. Not only this, but there have been gun bans before other precedents have been set. For instance, there have been Assault Weapons Bans and provisions in the early 1990s that was not struck down as constitutional. However, if you really want a look at how people interpret the 2nd amendment, we need to look at popular opinion. According to a poll conducted by YouGov and the Huffington Post, over 80% of people support not allowing people to purchase guns if they are on the terrorist watch list (2). This, in itself is a gun ban, which falls under the resolution regardless of the type of weapon, or person purchasing said weapon. Thus resolution states \u201ca\u201d gun ban, not a \u201ctotal gun ban\u201d in which all weapons are confiscated or outlawed. Thus, the second amendment does not apply in this debate. Remember, we are talking about the general welfare of the people, which affirming the right to life does, while the second amendment has only led to people protecting the right of those to shoot others, the right to life is universally upheld by everyone and is more ingrained into society than the 2nd amendment. My opponent also claims that the majority of the gun owners in the US do not actually commit crimes or fall victim to gun accidents. I would be inclined to agree were it not for my framework. My framework states that we only value the promotion of the general welfare, and not the scope of the people affected. Even if I can only prove that the number of accidental shootings decreased, or the crime decreased is minimal, I still win based on the fact that the general welfare of the people is better off. Rebuttal 2: Violent crime rate My opponent is mistaken significantly. Not only have I proven the fact that there has been a notable decrease in homicide and suicide with or without guns used by 1.4% per annum (3), but he cites a questionable statistic that misses the point. My opponent claims that the prevalence of other crimes increased, but has yet to link it to the gun ban. Since the link is never made, the entire statistic is meaningless. This is especially true since the author of the NCPA article was Howard Nemerov, someone unknown to the world of academic publishing and posts articles to the website freerepublic.com, leading me to believe that at best, this source is questionable. I will address the argument that the rate of crime returned to pre-ban rates with a graph modeling the actual decrease in crime. We can look toward the evidence compiled from New York Times for this, from a previously used statistic (4). Also, there have been no mass shootings thus far in Australia since the gun ban, saving precious lives. Next, my opponent brings up Kennesaw, Georgia\u2019s law that mandates gun ownership which purportedly stopped the city from devolving into the \u201cwild, wild, west.\u201d This is likely to occur anyway given the demographics and population of the city. City-Data reports a population of under 50,000 people and an average income about $10,000 higher than the rest of the state (5). Compare this to the millions living in Houston, New York, San Diego, and Philadelphia (6). The cities that are more susceptible to gun violence are in places where there are plenty of people, and poverty. This is because people look toward crime as a means of escape and possibly funding if they are part of organized crime, and that there are more people to shoot at with a greater risk of conflict when people are in close proximity. Regardless, the Kennesaw example simply does not work, and is clearly not representative of all of America. My opponent then calls to action through the policy of allowing teachers, principals, and other school officials to carry weapons. There is a major problem with this argument, and that one is human error. The American Journal of Epidemiology finds significant correlations between owning a firearm and gun violence in the form of homicide and suicide (7). It is not apparent that a teacher, principal, or whatever school official would not just leave the weapon out in the open. I already brought up the fact that over 1 million children live in a home with an unlocked or loaded weapon, which could mean access to said firearm and resulting in mass shootings as well as gun accidents (8). Ultimately, the gun ban proposal in Australia is shown to have worked by my evidence provided. Also, the counter-proposal to the gun ban could lead to more harm and more of a threat to the general welfare of the people. Rebuttal 3: Defense My opponent first states that guns are used to prevent tyrannical government takeovers, animals that would attack people, and criminals. Later, he cites a report claiming a significant deterrent between gun ownership and deterrence of crime. Live-Science reports that Boston University conducted a similar study and found evidence correlating higher homicide rates and gun ownership (9). Not only this, but I have already linked owning a weapon with the higher chance of ending up dead due to homicide or suicide as reported from the American Journal of Epidemiology (7). Not only this, but the study was conducted in 1995, during a federal weapons ban and higher incarceration rates. In other words, the times were different, and since the criminals were unaware of who had a gun due to said ban, the fear of a gun would be irrational. My opponent also brings up a poll of inmates which, in his own statistic, proves to be unreliable as the lead of the study restricted the sample size to those who had begun their sentences in 1979 or have been out of jail since then (10). It goes without saying that the fact that people were still scared of guns under my opponents estimate during the 1994 Federal Assault Weapons Ban that proves despite what restrictions we place on guns; people will still be frightened as they are not rational actors. Not only this, but lowered crime rates as shown by Australia would suggest less of a need to use guns as self-defense as opposed to a knife or any other weapon. The CDC report is not shocking in its results given the fact that, as reported by LA Times, the CDC for the past 20 years have been forbidden from advocating or spending money to promote gun control meaning that the research had to be stopped, despite its truth or fallacious value (11). This proves that the CDC is basically required to promote the gun owning population, or suffer from lawsuits if their data proves differently. In other words, my offensive arguments hold water in today\u2019s debate, meaning an affirmative vote is necessary. Rebuttal 4: Economy First, there are other industries where manufacturing other goods besides guns can occur. Also, given the lives lost by not affirming this resolution, this impact is not as important. I even state in my framework that the economy can be fixed, but once a life is lost, it can\u2019t be brought back. Rebuttal 5: Violence would ensue I never argued for a total gun ban, as this was not part of the resolution. I have only addressed Australia\u2019s model, which was not a complete ban either. I have already shown you that there is support for a ban on firearms sold to those on the terrorist watch list, which would be a gun ban as well, with over 80% of people in favor of the idea (2). In other words, there is no guaranteed violent crime outbreak from NRA supporters. There would be outrage by some, as shown by the fact that conservative officials were in charge of the NFA in Australia, but the saving of people is a bipartisan issue, and I am certain people will see it that way, just like people did after the NFA was passed. Conclusion My burden in this debate is to prove that a gun ban would be beneficial to the people\u2019s general welfare, as stated in the framework of the debate which my opponent has yet to challenge. Thus, this is a victory for the affirmation. Sources 1. (http://tinyurl.com...) 2. (http://tinyurl.com...) 3. (http://tinyurl.com...) 4. (http://tinyurl.com...) 5. (http://tinyurl.com...) 6. (http://tinyurl.com...) 7. (http://tinyurl.com...) 8. (http://tinyurl.com...) 9. (http://tinyurl.com...) 10. (http://tinyurl.com...) 11. (http://tinyurl.com...)", "stance": "PRO"}], "context": {"sourceId": "51e85b7a-2019-04-18T12:52:44Z", "previousArgumentInSourceId": "51e85b7a-2019-04-18T12:52:44Z-00001-000", "acquisitionTime": "2019-04-18T12:52:44Z", "discussionTitle": "The US government should ban guns", "sourceTitle": "Debate Argument: The US government should ban guns | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-US-government-should-ban-guns/1/", "nextArgumentInSourceId": "51e85b7a-2019-04-18T12:52:44Z-00003-000"}, "id": "51e85b7a-2019-04-18T12:52:44Z-00002-000", "conclusion": "The US government should ban guns"}, {"premises": 
[{"text": "Freedom \"These principles are ingrained in American culture as the unalienable rights that all people are entitled to, & that all threats to those rights are, by nature, not in the best nature of the US. In fact, these are such American ideals that they're represented in the constitution by the Due Process clause in the constitution, meaning that everyone has these unalienable rights unless proven guilty of a crime worthy of having those rights taken away, & the 14th amendment which repeated the fact that everyone is equal under the law & has the right to life, liberty, & property. \" That is essentially my argument based on the rights of the people. Americans have a right to life, liberty, & property + pursuit of happiness. The government is constructed & its purpose is to protect those rights, among them, the 2nd amendment. Americans have a right to use their property, in this case guns, to protect their life, liberties, property, & pursuit of happiness. It is estimated that 1/3 to even 1/2 of the population own guns, that is 100-150 million people. [1] There is around 33,600 deaths by guns annually, includes accident, negligent, murder, & suicides. [2] That means that .0003% of the population did something resulting in a life taken, that also means that 99.9997% was accident free, no suicide or homicides. Legally, the other 99-149 million+ gun owners shall be free & the government has 0 reason to attempt to deny them of that right based on due process. Cause they have not committed a crime to warrant an arrest, placed on trail, & certainly not found guilty of trail by a jury of their peers. Furthermore, 90% of the people oppose a complete ban and confiscation. [3] So, from a legal & a freedom aspect, there should not be a gun ban. Gun bans don't work Comparing pre & post gun ban crime rates for the UK, Ireland, Jamaica, & Australia, it tells you that the murder rates increased or was similar to pre gun ban. [4] [5] However, other crimes did indeed increase, the UK is considered the most dangerous nation in Europe, worse than the US & South Africa. [6] However, there is a law in Kennesaw GA, that requires heads of households to own a gun & crime rates have decreased, resulting in a murder free environment for 25 years, despite predictions that that American county would become the wild west. [7] Whereas, other counties enacting opposite laws have seen increases in crime rates. [8] Lets look at the most painfully obvious proof that gun ban doesn't work... At our schools. The law abiding Americans accept this obviously proven mistake at great cost to, as you said, America's future. Instead of allowing responsible people, I'm sure we agree that most teachers are responsible, whom owns a firearm to conceal carry, or the principle, or someone there to have access to their gun to defend the school against a potential intruders. Defense There are a multitude of potential threats the American people face. Animal attacks in the 100s of 1000s for just dogs [9], criminals, invasion, & tyrannical government. These threats are real, a ban & confiscation of firearms would result in much larger number of potential fatalities against animals, criminals would be embolden by their victims reduced chances, invasion of the United States could forget about strategic planning for the stiff resistance of the American people thanks to a ban, & the people would be forced to live under a government that controls the monopoly of force which is a very dangerous gamble to take. A famous quote comes to mind when I write this, \"Those that give up liberty for temporary safety will lose both & deserve neither\" Now for a comparison between legal defense gun uses vs illegal gun uses in crime. \" A 1995 study in the Journal of Criminal Law and Criminology based upon a 1993 nationwide survey of 4,977 households found that over the previous five years, at least 0.5% of households had members who had used a gun for defense during a situation in which they thought someone \"almost certainly would have been killed\" if they \"had not used a gun for protection.\" Applied to the U.S. population, this amounts to 162,000 such incidents per year. This figure excludes all \"military service, police work, or work as a security guard. \" [10] The estimated number of times guns are used in defense against a criminal range in the low 100,000-millions. Report from the CDC puts the number of times Americans used a gun to frighten an intruder away at about 500,000. [10] The Journal of Criminal Law & Criminology estimates that the number of times guns are used in defense is over 1 million. [10] A 1982 survey of felons in prison concluded that 34% was scared off from a gun owner, 40% didn't commit a crime out of a belief that the victim was in possession of gun, & 69% of them knew someone else that were scared off with a gun. [10] The lowest estimates of occasions that Americans use guns in defense is multiple times higher than they are used to murder. Average estimates are about the same number of times guns are used illegally, high estimates rivals or surpasses violent crimes. The CDC also concluded that gun ownership is an important crime deterrent. [11] Bad for the economy A ban on guns would result in a serious problem for the economy, there are over 155,000 workers that are good paying jobs in that industry. Even more workers that revolves around that industry. Those businesses provide near $7 billion in taxes, & near $50 billion to the economy. A ban would cause those people their jobs, assuming they have a families it easily affects 310,000 people not counting real possibility that they have children. [12] Entire states are dependent on the gun industries, the gun industry employs more people then GM. [13] To put it in a little perspective, America's gun industries, if they were a nation, would rank around 82nd wealthiest nation in the world, there are 173 nations. [14] So the gun industry provides America with more money than half of the world's nations can provide itself. Violence would ensue The American reaction towards a call of confiscation would be negative to say the least. As I said earlier in this round, 90% of Americans oppose a total gun ban & any attempt to confiscate them. A large % of Americans refuse to register their weapons. [15] [16] The last time authorities went on a hell bent mission of gun confiscation resulted in the 'shot hear round the world' [17], I don't imagine the reactions of freedom loving people in the United States would respond much differently. The people of the United States having been born & raised understanding that the 2nd amendment is the ultimate line of defense against tyranny, & knowing that when seconds truly matter, cops are minutes away. Americans will not quietly surrender what is considered the most important right the American people have. [1] http://bearingarms.com... [2] http://www.cdc.gov... [3] http://www.democraticunderground.com... [4] http://www.mintpressnews.com... [5] http://www.ncpa.org... [6] http://www.dailymail.co.uk... [7] http://rense.com... [8] http://www.wnd.com... [9] https://en.wikipedia.org... [10] http://www.justfacts.com... [11] http://www.cnsnews.com... [12] http://www.nssf.org... [13] http://www.theblaze.com... [14]https://en.wikipedia.org...(nominal) [15] http://www.infowars.com... [16] http://controversialtimes.com... [17] https://en.wikipedia.org...", "stance": "CON"}], "context": {"sourceId": "51e85b7a-2019-04-18T12:52:44Z", "previousArgumentInSourceId": "51e85b7a-2019-04-18T12:52:44Z-00002-000", "acquisitionTime": "2019-04-18T12:52:44Z", "discussionTitle": "The US government should ban guns", "sourceTitle": "Debate Argument: The US government should ban guns | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-US-government-should-ban-guns/1/", "nextArgumentInSourceId": "51e85b7a-2019-04-18T12:52:44Z-00004-000"}, "id": "51e85b7a-2019-04-18T12:52:44Z-00003-000", "conclusion": "The US government should ban guns"}, {"premises": 
[{"text": "OBV This is a normative resolution, thus the burden of proof falls on the both of us. Also, it is imperative that definitions account for the specific language in the resolution. Ban: Confiscate and outlaw, while placing penalties on owning said product, (in this case, guns.) Guns: Firearms. Framework We need weigh the impact of the general welfare of the people in today\u2019s debate higher than any other impact. This is due to the fact that lives are priceless and the prevailing theories about debates such as this is that the number of people who are harmed by guns are a much bigger problem than the economy, which can always be fixed. Thus, if I can prove that the gun ban promotes the general welfare of the people, then the judges should feel comfortable to vote in my favor, and vice-versa for my opponent. Contention 1: Gun bans have been successful in reducing gun violence There is significant evidence pointing toward national gun bans to be the best way to reduce gun violence and crime. To see this, we turn toward Australia, the nation that has single-handedly decimated the gun violence in their own nation. This was accomplished by passing the National Firearms Agreement of 1996 as a reaction to the brutal massacre at a Tasmanian Seaside Resort (1). Harvard in 2007 reported that the result was that within 7 years of the installment of the sweeping policy that outlawed the majority of firearms and raised penalties for owning said weapons, the firearm suicide rate was cut in half from over 2/100,000 to 1.1/100,000 (1). This created a major dip in the total suicide rate not relating to firearms, as shown by the Guardian in June of 2016 when it states that the 1996 reforms resulted in the rising rate of suicides non-firearm suicides and homicides from 2.1% a year to 1.4% decline, which researchers attribute to the fact that people were not looking toward other methods of suicide or homicide (2). As previously mentioned, the rate of homicides also decreased significantly after the reforms were passed. The New York Times reports that despite the growing population of Australia, and the conservative nature of the government, these reforms did pass and resulted in the homicide rate decreasing by 50% in the decade after installment and has been on the decline since (3). Again, the rate of total homicide was shown to decrease as well, as criminals did not switch to another weapon to commit the crime they would have intended to have done (3). This can be attributed to the fact that guns are the most available type of weapon with a significant chance to inflict mortal damage. A knife is unwieldy and does not result in the same mortality rate as guns. The Annals of Emergency Medicine Journal in a 2003 report examined 4,122 patients and found that of those who were shot, 1/3 of them died, while only 7.7% died from knife wounds (4). It is harder to approach someone and aim for a vital organ without the victim knowing than it is to simply aim for a vital organ of said victim with a weapon. Given the fact that the majority of the guns used in homicides today are handguns, (as compiled from FBI data,) we can most definitely see that weapons which are small and fit in one\u2019s hand are hard to see from the perspective of an unsuspecting victim (5). By decreasing the murder rate, we establish more peace in cities and suburbs that were fraught with gun violence beforehand, thus protecting the safety of the people and promoting the general welfare. We provide a safe environment for people to live in which ultimately means we protect their right to life without due process, as the taking of a life is in violation of this, which is again, promoting the general welfare of the people. Thus, one must cast a vote in the affirmation. Contention 2: Prevent gun accidents from occurring as well as lapses in judgement Gun accidents are prevalent in the status quo, much to the ire of many people. What is more disturbing is who fall victim in these gun accidents. Slate magazine quoted David Hemmingway in his book Private Guns, Public Health of the University of Michigan Press in 2006 which states that children are nine times more likely to die by gun accident in the US than any other nation in the developed world (6). These are preventable circumstances and should never occur as the children are our future educators, lawyers, and basically our entire job force. Despite the fact that there are training methods for children to prevent accidents like these from occurring, there is significant evidence to the contrary. Hardy MS of the Eckerd College in St. Petersburg FL in a report showed that out of 34 children aged 4-7, even after given the safety program, over 50% of them actually played with a firearm when given an opportunity to do so (7). With over 1 million children living in a household where a firearm is unlocked and not put away, or loaded according to the International Business Times in January of 2016, we can see that the current gun culture has ruined many people\u2019s lives (8). However, this brings us to the question, of whether there is a safe way to store a firearm. The answer is a resounding no. The American Journal of Epidemiology found correlations between owning a firearm and increased chance of homicide, and suicide. Specifically speaking, nearly \u00be of suicide victims lived in a household with a gun, which is the same for 42% of homicide victims (9). What is more disturbing is the fact that a huge portion of the homicides were attributed to family disagreements, making up over 30% of homicides (9). People are simply not rational to be able to be under the stress of society, their job, their family, and their own hopes to own a weapon and assume that they will use it correctly. This is especially true if we look at American Medical News which reports in 2010 that there are about 15 million adults with depression in a given year, many of whom will not receive treatment (10). In fact, a 201 Live-science article reports that half of the depressed population does not get the treatment they need (11). This certainly has a correlation with the suicide rate and shows that Americans simply cannot own weapons in the way we want to in the status quo with millions of guns in circulation. In other words, we prevent the people who need psychological help from committing suicide while providing for the welfare of children and guaranteeing that the American people are not as likely to die from their own weapons. Thus, I am upholding the framework which states that we care about the people that will be effected by the resolution, ultimately leading to an obvious vote in the affirmation. Contention 3: Upholding life It is the sworn duty of the government to uphold the and protect the rights of the people so they do not become slaves to an oppressive and abusive government. By affirming, we do this because we set a precedent for upholding the right to life, liberty, and the pursuit of happiness as outlined by Thomas Jefferson in the Declaration of Independence (12). These principles are ingrained in American culture as the unalienable rights that all people are entitled to, and that all threats to those rights are, by nature, not in the best nature of the US. In fact, these are such American ideals that they are represented in the constitution by the Due Process clause in the constitution, meaning that everyone has these unalienable rights unless proven guilty of a crime worthy of having those rights taken away, and the 14th amendment which repeated the fact that everyone is equal under the law and has the right to life, liberty, and property. These ideas are based on the philosophy of John Locke, an enlightenment figure who inspired the creation of our government (13). This leads us to realize that by not holding up the job of the government, we are suppressing the people\u2019s rights by allowing copious gun violence to continue and thus violating their autonomous right to life without due process of law. In this way, the US has an obligation to fix this problem posthaste and stop the violation of rights in the US, thus promoting the general welfare by giving people what they were promised by the political documents that established our country. Conclusion We need to affirm the resolution and save lives that would be lost without our ability to counter the threat. By doing so we prevent homicides, suicides, accidents, lapses of judgement, and to protect the rights of the American people from further encroachment. I have shown that under the affirmative world, the general welfare is upheld and thus, fulfilling my burden of proof, thank you. Sources 1. (http://tinyurl.com...) 2. (http://tinyurl.com...) 3. (http://tinyurl.com...) 4. (http://tinyurl.com...) 5. (http://tinyurl.com...) 6. (http://tinyurl.com...) 7. (http://tinyurl.com...) 8. (http://tinyurl.com...) 9. (http://tinyurl.com...) 10. (http://tinyurl.com...) 11. (http://tinyurl.com...) 12. (http://tinyurl.com...) 13. (http://tinyurl.com...)", "stance": "PRO"}], "context": {"sourceId": "51e85b7a-2019-04-18T12:52:44Z", "previousArgumentInSourceId": "51e85b7a-2019-04-18T12:52:44Z-00003-000", "acquisitionTime": "2019-04-18T12:52:44Z", "discussionTitle": "The US government should ban guns", "sourceTitle": "Debate Argument: The US government should ban guns | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-US-government-should-ban-guns/1/", "nextArgumentInSourceId": "51e85b7a-2019-04-18T12:52:44Z-00005-000"}, "id": "51e85b7a-2019-04-18T12:52:44Z-00004-000", "conclusion": "The US government should ban guns"}, {"premises": 
[{"text": "Should the United States government ban guns? Naawwww. If you want to accept, let me know.", "stance": "CON"}], "context": {"sourceId": "51e85b7a-2019-04-18T12:52:44Z", "previousArgumentInSourceId": "51e85b7a-2019-04-18T12:52:44Z-00004-000", "acquisitionTime": "2019-04-18T12:52:44Z", "discussionTitle": "The US government should ban guns", "sourceTitle": "Debate Argument: The US government should ban guns | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-US-government-should-ban-guns/1/", "nextArgumentInSourceId": ""}, "id": "51e85b7a-2019-04-18T12:52:44Z-00005-000", "conclusion": "The US government should ban guns"}, {"premises": 
[{"text": "Prove to me that God exists.", "stance": "CON"}], "context": {"sourceId": "828b518a-2019-04-18T12:10:11Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:10:11Z", "discussionTitle": "Christianity is more believable than Atheism.", "sourceTitle": "Debate: Christianity is more believable than Atheism. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-is-more-believable-than-Atheism./1/", "nextArgumentInSourceId": "828b518a-2019-04-18T12:10:11Z-00001-000"}, "id": "828b518a-2019-04-18T12:10:11Z-00000-000", "conclusion": "Christianity is more believable than Atheism."}, {"premises": 
[{"text": "Is Atheism better than Christian or is it the opposite? Christianity is the better one of the two. I mean yes, Atheist might not have to worship God or do events they don't want to, but at the end of the day Christians come on top. If Atheists are correct on that after death there is nothing, and Christians are wrong about an eternity in Heaven then we both die and nothing happens. But if Christians are correct, then after death, Christians go to Heaven and Nonbelievers go to Hell. To be honest I would rather be a Christian than an Atheist because if Christian are correct, everyone other than Christians go to Hell. So why be an Atheist when nothing after death happens but when you're a Christian, go to Heaven and spend eternity in mansions and eating and being with the True God. So if you think this is completely wrong, then prove me wrong. You better get some research, 'cause I'm ready for ya.. xD", "stance": "PRO"}], "context": {"sourceId": "828b518a-2019-04-18T12:10:11Z", "previousArgumentInSourceId": "828b518a-2019-04-18T12:10:11Z-00000-000", "acquisitionTime": "2019-04-18T12:10:11Z", "discussionTitle": "Christianity is more believable than Atheism.", "sourceTitle": "Debate: Christianity is more believable than Atheism. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-is-more-believable-than-Atheism./1/", "nextArgumentInSourceId": ""}, "id": "828b518a-2019-04-18T12:10:11Z-00001-000", "conclusion": "Christianity is more believable than Atheism."}, {"premises": 
[{"text": "Thank you for accepting. As a reminder, please do not read this argument until round 2 is over. The positive effects of Christianity are listed below: Christianity is an advocate of human rights. In the Roman empire, infanticide was common, and it was legal to kill a child. [1] Constantine, the first Christian Roman emperor, was the one to finally outlaw it. [2] Christianity was also a large factor in the abolition of slavery. According to historian Glenn Sunshine, \"Christians were the first people in history to oppose slavery systematically. Early Christians purchased slaves in the markets simply to set them free.\" [3] In addition, two thirds of the American abolition society in 1835 were Christian ministers. [4] Martin Luther King Jr. was also a Christian minister, and he is a great example of a human rights supporter. [5] Christianity is responsible for high literacy rates. Christianity has been a leader in education because Bible literacy was so important to Christians. The first law to require education of citizens was passed by American Puritans in Massachusetts. [6] All but one of the first 123 American colleges were Christian institutions. The principles in the American Declaration of Independence and the U. S. Constitution came from the Bible. The idea that all men are created equal is a biblical doctrine. [8] The notion of God's authority is part of the Declaration of Independence and all 50 state constitutions. The preamble of the declaration states, \"We hold these truths to be self-evident that all men are created equal, that they are ENDOWED BY THEIR CREATOR with certain unalienable rights...\". Christianity helped to make advancements in science. Many of the founders of modern science were Christians, such as Rene Descartes, Isaac Newton, Blaise Pascal, and Louis Pasteur. [9] This should be enough evidence. [1] http://news.discovery.com... [2] http://www.faithfacts.org... [3] http://tvcog.com... [4] http://www.ccel.us... [5] http://www.biography.com... [6] http://www.academia.edu... [7] https://www.reddit.com... [8] http://www.slideshare.net... [9] http://www.famousscientists.org...", "stance": "PRO"}], "context": {"sourceId": "b606e41d-2019-04-18T14:11:09Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T14:11:09Z", "discussionTitle": "Christianity has had more positive than negative effects on society and the world.", "sourceTitle": "Debate Argument: Christianity has had more positive than negative effects on society and the world. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-has-had-more-positive-than-negative-effects-on-society-and-the-world./1/", "nextArgumentInSourceId": "b606e41d-2019-04-18T14:11:09Z-00008-000"}, "id": "b606e41d-2019-04-18T14:11:09Z-00007-000", "conclusion": "Christianity has had more positive than negative effects on society and the world."}, {"premises": 
[{"text": "I accept.", "stance": "CON"}], "context": {"sourceId": "b606e41d-2019-04-18T14:11:09Z", "previousArgumentInSourceId": "b606e41d-2019-04-18T14:11:09Z-00007-000", "acquisitionTime": "2019-04-18T14:11:09Z", "discussionTitle": "Christianity has had more positive than negative effects on society and the world.", "sourceTitle": "Debate Argument: Christianity has had more positive than negative effects on society and the world. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-has-had-more-positive-than-negative-effects-on-society-and-the-world./1/", "nextArgumentInSourceId": "b606e41d-2019-04-18T14:11:09Z-00009-000"}, "id": "b606e41d-2019-04-18T14:11:09Z-00008-000", "conclusion": "Christianity has had more positive than negative effects on society and the world."}, {"premises": 
[{"text": "The burden of proof is on me. If I can prove that Christianity has helped the world more than it has hurt it, I win the debate. If I cannot, I lose. The rounds will go as follows: 1. Con accepts the challenge. 2. I will list and explain the positive effects of Christianity, and Con will list and explain the negative effects. 3. Rebuttals. 4. More rebuttals, defend previous arguments. 5. Conclusion.", "stance": "PRO"}], "context": {"sourceId": "b606e41d-2019-04-18T14:11:09Z", "previousArgumentInSourceId": "b606e41d-2019-04-18T14:11:09Z-00008-000", "acquisitionTime": "2019-04-18T14:11:09Z", "discussionTitle": "Christianity has had more positive than negative effects on society and the world.", "sourceTitle": "Debate Argument: Christianity has had more positive than negative effects on society and the world. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-has-had-more-positive-than-negative-effects-on-society-and-the-world./1/", "nextArgumentInSourceId": "b606e41d-2019-04-18T14:11:09Z-00000-000"}, "id": "b606e41d-2019-04-18T14:11:09Z-00009-000", "conclusion": "Christianity has had more positive than negative effects on society and the world."}, {"premises": 
[{"text": "Wars: The wars were an effect of christianity, as people killed for their religion. Since christianity was their motive, that means Christianity is the reason they committed the killing, therefore making it an effect. Witches: People were hung by the judges of the court (who were christians) because witchcraft was seen as an act of the devil. Therefore, Christianity caused the hanging of all those who died in the Salem witch trials. Misunderstandings: Just because you personally know more good christians than atheists, does not mean that's a solid case. You are playing to stereotypes. If someone killed someone you love, would you not hope for them to be punished for it? Sure prison for life and the death penalty would be punishment, but I know a lot of people would want them to burn in hell. But you're saying if they got repent, they'll get a clean slate? That's an injustice in my eyes. The fact they will get to go to heaven after the horrible deed they committed just because they repented, seems very wrong to me. Also, the bible does have God teachings and Gods words in it, written by people who have dealt with God. However, saying God didn't teach all of its content is completely ignorant. False Hope: It is creating False Hope. Their is things we can do, such as donate money, provide help(resources,protection, ect.) to Paris, ect. You never argued against the offering once in any of your arguments. If you did, then I have overlooked it and I apologize, but I have yet to see where you have argued it. It is now up to the voters to decide who made the better case. Good job Pro, and thanks for the intriguing debate.", "stance": "CON"}], "context": {"sourceId": "b606e41d-2019-04-18T14:11:09Z", "previousArgumentInSourceId": "b606e41d-2019-04-18T14:11:09Z-00009-000", "acquisitionTime": "2019-04-18T14:11:09Z", "discussionTitle": "Christianity has had more positive than negative effects on society and the world.", "sourceTitle": "Debate Argument: Christianity has had more positive than negative effects on society and the world. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-has-had-more-positive-than-negative-effects-on-society-and-the-world./1/", "nextArgumentInSourceId": "b606e41d-2019-04-18T14:11:09Z-00001-000"}, "id": "b606e41d-2019-04-18T14:11:09Z-00000-000", "conclusion": "Christianity has had more positive than negative effects on society and the world."}, {"premises": 
[{"text": "Wars Killing people is not a positive and I never said it was. It was not an effect of Christianity. Witches The Salem Witch Trials were not caused by Christianity. In fact, many people were suffering from ergotism. [1] View this for more information: http://usminc.org... Judgment No one has to praise something they don't believe in. When you say \"One nation, under God\" you are not expressing your faith; you are recognizing the Christian origins of the United States. If God does not exist, then the nation was still created under the idea of God. Abraham Lincoln was an atheist. [2] False Hope Using the hashtag #PrayforParis does not create false hope. It makes the people feel better by showing that you care for them. In a situation like that there isn't anything else you can do. Misunderstandings I see even more midunderstandings. Even though you were Catholic, you apparently were ignorant of your religion. 1. The Bible is not what God says. It was not written by God, nor did God teach all of its content. [3] 2. Christianity teaches that if you sin and don't repent, you go to hell, not just if you sin. 3. Thinking that someone is in hell is not false hope, or any hope for that matter. 4. The Old Testament is not considered to be infallible by Christianity. You have contradicted that statement but you have not disproved it. 5. I am not prejudiced against those who are not Christians. I know some atheists who are good people, but I know even more atheists who are not, and the Christians I know are almost all good people. The arguments you claim that I did not respond to All the effects are either one of the arguments I already responded to or something like abortion where the argument only works if you can prove that abortion is not bad. I dismiss all of those arguments unless you can find evidence. I also never agreed that the offerings caused hardship to families, hurt scientific growth, and took away from others. I clearly stated the opposite multiple times. Since you aren't being honest, I doubt everything you said and voters should take that into consideration. [1] http://usminc.org... [2] http://www.positiveatheism.org... [3] http://religiondispatches.org... https://answersingenesis.org... http://lifehopeandtruth.com...", "stance": "PRO"}], "context": {"sourceId": "b606e41d-2019-04-18T14:11:09Z", "previousArgumentInSourceId": "b606e41d-2019-04-18T14:11:09Z-00000-000", "acquisitionTime": "2019-04-18T14:11:09Z", "discussionTitle": "Christianity has had more positive than negative effects on society and the world.", "sourceTitle": "Debate Argument: Christianity has had more positive than negative effects on society and the world. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-has-had-more-positive-than-negative-effects-on-society-and-the-world./1/", "nextArgumentInSourceId": "b606e41d-2019-04-18T14:11:09Z-00002-000"}, "id": "b606e41d-2019-04-18T14:11:09Z-00001-000", "conclusion": "Christianity has had more positive than negative effects on society and the world."}, {"premises": 
[{"text": "Thanks for the intriguing argument. I'm going to rebut your arguments from Round 3 and 4, so please bear with me if I'm jumping from an argument you said one round to one in another. In your argument, you stuck up for the christians actions of war. The killing of people is by no means a positive, and you defending and saying it is dumbfounds me. The lost of any life, no matter the cause or reasoning, is a negative. You also said Christianity had nothing to do with witches. That is a false statement, as you can look at examples such as the infamous Salem Witch Trials. As for my Judgement argument, I shouldn't have said Muslim, but you know what my notion was. Who would you feel to have to stand up every morning and praise something you don't believe in? If that part is what you ask for confirmation, their truly is no need. You should be able to put yourself in their shoes and see the issue. Other than that, I see no other part of that argument that needs confirmation. As far as Abraham Lincoln benign atheist, their is no solid ground for that as many aren't certain what he was. Until you give 100% proof he was atheist, your claim doesn't stand, and mine does. In the false hope argument I stated that not all christians rely on God, but many do. They ask for help, but some rely to the point where they hope for a \"miracle\". I'm going to use the Paris attacks to help explain my case. What happened to Paris is completely inhuman. Many people from all around the world have showed their support. A trending hashtag for the last few days has been #PrayforParis. However, when people say this, what are they truly doing? Saying I'm praying for you is practically the same as saying I hope everything works out. You are not truly doing anything. By saying you are praying for them, you are relying on God to answer your prayer and to help the people of Paris. But unless you(or anyone else) don't do anything, it won't help them, therefore you have created a false hope. As far as me having misunderstandings, I'm afraid I have to disagree. I was a catholic for 16 years, and I thought I had a pretty good understanding of christianity. From what I've learned, the bible is how we are suppose to live our lives off. It's teaches us about our creator and what he says, and I figured we should live off what he says. As far as not going to hell for sinning, I'm almost positive you do. By saying you don't go to hell for sinning, that's saying serial killers go to heaven with their victims. That's ludicrous. Murder is a sin, and if you're saying they don't go to hell for committing sins(no matter how big or small), then what's the point of having it? This would also add to my false hope argument, making the victims Families think the murdered will spend eternity in the depths of hell when actually they get to spend eternity with God. As far as the Old Testament being infallible: If a man murders a family, but is now a \"changed\" man(church going, compassionate, giving, charitable), he's still a murderer. Even though he has changed, the murder and his past stay with him. Therefore, things from the Old Testament christians are trying to forget about are still with their religion. Saying that \"christianity makes someone more likely to be a good person\" is completely prejudice. Just because someone isn't a christian doesn't mean they can't be a good person. By what you said, you're saying atheist and other religions consists of not so good people. Considering you're a christian, then I'm going to assume you got your views because of your biased belief, meaning christianity has given you prejudice beliefs, which is a negative. Once again, just because a person is christian and does something good, doesn't mean you can give a positive to christianity, I stated several people who were successful who were atheists. Isaac Newton could have been an atheist and still made the discoveries he made, his religion had no affect in it. In addition, there is 45 more negatives on the site I listed below of my arguments that you completely ignored. Therefore, I would have presented more than one negative claim like you previously stated. http://www.patheos.com... In counting, I have presented atleast 43 negative arguments(I have presented more, but you have rebutted them and it is up to the voters to see if they think it's a negative or not) as you agreed the offerings caused hardship to families, hurt scientific growth, and takes away from others, and then the 40 negatives on the site. Good luck to Pro in his concluding round. http://www.patheos.com...", "stance": "CON"}], "context": {"sourceId": "b606e41d-2019-04-18T14:11:09Z", "previousArgumentInSourceId": "b606e41d-2019-04-18T14:11:09Z-00001-000", "acquisitionTime": "2019-04-18T14:11:09Z", "discussionTitle": "Christianity has had more positive than negative effects on society and the world.", "sourceTitle": "Debate Argument: Christianity has had more positive than negative effects on society and the world. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-has-had-more-positive-than-negative-effects-on-society-and-the-world./1/", "nextArgumentInSourceId": "b606e41d-2019-04-18T14:11:09Z-00003-000"}, "id": "b606e41d-2019-04-18T14:11:09Z-00002-000", "conclusion": "Christianity has had more positive than negative effects on society and the world."}, {"premises": 
[{"text": "Thank you for a good argument. Literacy/Science I already negated your argument about the dark ages. Declaration/Constitution I also negated that argument. Human Rights I can see a lot of misunderstandings on your part. I will list corrections to them below: 1. The Bible does not have to state that something is wrong in order for Christianity to teach that it is wrong. The Bible is not the \"book of rules\" for Christianity. Christians use the teaching of Jesus to determine what is right or wrong. [1] 2. People are not condemned to hell for sinning. People are condemned to hell for knowing and hating God. Many Christians even believe in Empty Hell Theory. [2] 3. The Old Testament is not considered to be infallible by Christianity. It contains Jewish teachings; Christians only use it as a source for the history of the Israelites, prophecies, Psalms, and some stories with good morals. The books of Exodus and Hosea are not Christian doctrine and are not entirely relevant to Christian beliefs. [3] 4. Two thirds is a lot. Most Americans in 1835 were not Christian ministers, so if most of an organization consists of Christian ministers, Christianity very likely has something to do with it. 5. I never said nor implied that Christianity automatically makes someone a good person, or that a non-Christian can't be good; I actually said that Christianity makes someone more likely to be a good person. 6. Saying that atheists can be good is not relevant to the debate. Christianity and atheism both have positive effects; however, this particular debate is about Christianity. More Evidence Do some research on the following people and you will see how their Christianity influenced them to help society and the world: Mother Teresa, Gregor Mendel, George Mueller, William Wilberforce, William Penn, Boethius, Nicolaus Copernicus, Johannes Kepler, Harriet Beecher Stowe, J.R.R. Tolkien, C.S. Lewis. Those people in addition to the people mentioned in previous arguments (MLK, Rene Descartes, Isaac Newton, Blaise Pascal, and Louis Pasteur) make up 16 positive effects. [1] http://www.redletterchristians.org... [2] http://www.patheos.com... [3] http://infidels.org...", "stance": "PRO"}], "context": {"sourceId": "b606e41d-2019-04-18T14:11:09Z", "previousArgumentInSourceId": "b606e41d-2019-04-18T14:11:09Z-00002-000", "acquisitionTime": "2019-04-18T14:11:09Z", "discussionTitle": "Christianity has had more positive than negative effects on society and the world.", "sourceTitle": "Debate Argument: Christianity has had more positive than negative effects on society and the world. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-has-had-more-positive-than-negative-effects-on-society-and-the-world./1/", "nextArgumentInSourceId": "b606e41d-2019-04-18T14:11:09Z-00004-000"}, "id": "b606e41d-2019-04-18T14:11:09Z-00003-000", "conclusion": "Christianity has had more positive than negative effects on society and the world."}, {"premises": 
[{"text": "I thank Pro for the rebuttal. I will rebuttal those claims in the next round, and rebuttal your arguments from the second round this round. Here are my rebuttals to arguments posted by pro in the second round: *Christianity is responsible for high literacy rates and *Christianity helped to make advancements in science Both of these claims are false. The time christianity ushered in greatness and superiority was the Dark ages, where we actually went backwards in advancement and became illiterate. As far as the scientists, their religious beliefs play no affect in their contributions to science, as it would not matter if they were atheist or a different religion. *The principles in the American Declaration of Independence and the U.S. Constitution came from the Bible This just proves my point of how the United States is favoring Christianity and breaking people's first amendment right AND the separation of church and state. *Christianity is an advocate of human rights In your very own words you stated that, \"Christianity was also a large factor in the abolition of slavery\" In the Bible, the most prestigious book in a christians view, talks about owning a slave. If slavery was wrong, the bible would say it is wrong and anyone who did it was condemned to hell. However, it does not, and actually informs us what to do with the slave. Therefore, it does not think slavery is bad, and actually guides us to be better slave owners. Now it is possible some christians set them free, but if they were truly devote christians they would follow what the bible says, and the bible says, Exodus 21:20-21 \"And if a man smite his servant, or his maid, with a rod, and he die under his hand; he shall be surely punished. Notwithstanding, if he continue a day or two, he shall not be punished: for he is his money [property].\" You went on to say how 2/3 of the American Abolition society were Christian ministers. What about the other 1/3 then? Just because you are christian doesn't mean you are automatically a great person. An atheist, Muslim, Jew, Buddist, ect, can be as good and even a better person as a Christian. You also talk about infanticide, and how the Christian Roman emperor finally outlawed it. In the Bible, God talks about slaughtering children. \"The people of Samaria must bear their guilt, because they have rebelled against their God. They will fall by the sword; their little ones will be dashed to the ground, their pregnant women ripped open.\"(Hosea 13:16) You can find more verses, like God ordering moses to slaughter babies, at this site http://www.patheos.com... agree. Martin Luther King Jr. was a great human activist. However, there have been many other great atheists in US history alone who have made a big impact, such as Thomas Jefferson and Thomas Edison. Other examples can be found here http://m.huffpost.com... Also, more examples can be found here, http://m.mic.com... and it also goes in depth about the story of Pat Tillman. The man was hated because of his beliefs, more than likely killed for his beliefs, and his family was harassed because of his beliefs. Good luck to Pro in the following rounds. Sources http://www.religioustolerance.org... http://m.huffpost.com... http://www.patheos.com...", "stance": "CON"}], "context": {"sourceId": "b606e41d-2019-04-18T14:11:09Z", "previousArgumentInSourceId": "b606e41d-2019-04-18T14:11:09Z-00003-000", "acquisitionTime": "2019-04-18T14:11:09Z", "discussionTitle": "Christianity has had more positive than negative effects on society and the world.", "sourceTitle": "Debate Argument: Christianity has had more positive than negative effects on society and the world. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-has-had-more-positive-than-negative-effects-on-society-and-the-world./1/", "nextArgumentInSourceId": "b606e41d-2019-04-18T14:11:09Z-00005-000"}, "id": "b606e41d-2019-04-18T14:11:09Z-00004-000", "conclusion": "Christianity has had more positive than negative effects on society and the world."}, {"premises": 
[{"text": "Dark ages The \"dark ages\" were not as dark as they are often considered to be. The Middle Ages produced classic literature such as \"Beowolf\" and \"Sir Gawain and the Green Knight\", great architecture such as the many castles and cathedrals, and art such as stained glass windows that rival modern art. The Renaissance depended on the science and philosophy of what was apparently \"the dark ages\". Modern philosophy is built upon the work of medieval philosophers such as Thomas Aquinas, who was a devout Catholic monk educated at a Catholic university. In fact, the first universities were created by Catholics who valued education. Historians have even found that \"the Renaissance\" was improperly named; there were in fact three other ones on the Middle Ages. [1] I'm not even going to respond to that inaccurate picture you linked from a highly biased, unreliable, random blog. Wars As you have said, many Christians have gotten themselves killed for their faith. That is a lot like soldiers dying for our country. Our country has problems, many of its people die unnecessarily, but it is still a good thing. I and many other people are proud to be American despite the country's corrupt laws and politicians, because it is still a young country and it is still trying to help people. The same could be said of Christianity. It has done bad, but it is trying to do good. That was an interesting link you posted. Let me respond to each part separately. Ancient Pagans Before you say that Christians are bad for killing pagans, first consider what the pagans did. They burned children alive as sacrifice, they allowed slaves to be mistreated, they dehumanized women and made them slaves of their husbands, they raped children, they killed Christians (that was probably their main motivation for killing pagans), and many other things. Being a pagan was rightfully seen as equivalent to being a murderer, a rapist, and a slave trader. [2] Mission Since you only showed two examples here, that shows how rare Christian corruption is. Remember what I said about wars. Crusades This was a war, so of course people died, and Christianity is not to blame. Muslims were oppressing Christians, and the Crusaders rescued them. [3] Atheists and Heretics All the examples here are a few corrupt Christians (although they were not really Christians) going against their religion. Witches This had nothing to do with Christianity. Religious Wars This is yet again Christians protecting Christianity from those who wish to harm it. Jews When Jews were harmed, it was either an unfortunate side effect of a war, a response to Jewish aggression, or a few corrupt bishops acting against their religion. Native peoples All the examples here are used as part of a huge cherry-picking fallacy. Many people believed that Native Americans were violent savages because many of them were, and stereotypes formed because of that. However, he is ignoring the Quakers who made peace with them and bought their land at a fair price, the Catholic missionaries who set up shelters and schools for the natives, and the French (most of them Christians) who traded with them and treated them equally with themselves. Extermination camps This had nothing to do with Christians. The so-called Christians who did this broke nearly all ten commandments in the process. This is also another cherry-picking fallacy; he ignores Maximillian Kolbe, a Catholic priest who was arrested for sheltering Jews and later volunteered to starve to death in place of a Jewish man (the Jewish man survived the camp). He also ignores the fact that Hitler discouraged going to church, and had many Christians killed for opposing him. I could go on and on things like this if I only had the time. Now I will respond to your last arguments: Judgment I am shocked by your ignorance on the subject. Muslims believe in God and we have had an atheist president (Abraham Lincoln). I will ignore everything you say here until you confirm your assumptions. False hope Christians do not think that God will do everything for them. They simply ask for help. Conclusion So far, you have found one negative effect of Christianity (radicals), while I have found four. [1] http://www.independent.co.uk... http://listverse.com... [2] http://www.faith.org.uk... https://www.quora.com... [3] http://clashdaily.com... http://www.christian-community.org...", "stance": "PRO"}], "context": {"sourceId": "b606e41d-2019-04-18T14:11:09Z", "previousArgumentInSourceId": "b606e41d-2019-04-18T14:11:09Z-00004-000", "acquisitionTime": "2019-04-18T14:11:09Z", "discussionTitle": "Christianity has had more positive than negative effects on society and the world.", "sourceTitle": "Debate Argument: Christianity has had more positive than negative effects on society and the world. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-has-had-more-positive-than-negative-effects-on-society-and-the-world./1/", "nextArgumentInSourceId": "b606e41d-2019-04-18T14:11:09Z-00006-000"}, "id": "b606e41d-2019-04-18T14:11:09Z-00005-000", "conclusion": "Christianity has had more positive than negative effects on society and the world."}, {"premises": 
[{"text": "I will now list all the bad that has come from Christianity: 1.Dark Ages \"There was once a time all people believed in God and the church ruled. This time was called the Dark Ages\" -Richard Lederer The Dark Ages referred to the period of time ushered in by the fall of the Western Roman Empire. This took place when the last Western emperor, Romulus Augustulus, was deposed by Odoacer, a barbarian. AD 476 was the time of this event. This era takes on the term \"dark\" due to the backward ways and practices that seemed to prevail during this time. Despite the religious conflicts, the period of the Dark Ages was seen as an age of faith. Despite the religious conflicts, the period of the Dark Ages was seen as an age of faith. Men and women sought after God; some through the staid rituals of the Catholic Church. Intellectuals view religion in any form as, itself, a type of \"darkness.\" These thinkers assert that those who followed religious beliefs lied to themselves, creating a false reality. They were dominated by emotions, not fact. Religion was seen as contrary to rationality and reason, thus the move towards enlightenment -- a move away from \"darkness.\" Science and reason gained ascendancy, progressing steadily during and after the Reformation and Age of Enlightenment. As you can see above, religion hindered are progression in science,literature,math, and other subjects that if we avoided this we could be extremely more advanced than we are today. This link goes to a picture showing the drop in technology during the Dark ages http://3.bp.blogspot.com... 2.Wars While many believe Christianity promoted peace, it actually has brought great damage. Not only has it affected it's followers, with believers and even his disciples being crucified, burned, ect. for believing in Christianity, and even today with 100 millions christians being prosecuted for their faith. It has also impacted other people, as it has brought wars and slaughterings. Tons of examples can be found at this site http://articles.exchristian.net... Also, at this site, http://addictivelists.com... it list 10 biggest religious wars ever fought, and Christianity and its denominations(catholic) are involved with around 5 of them. 3.The offering At church(Atleast for Catholic Churches) they go around asking for offerings(money donations). The church wants you to give 10% of your works pay that week towards the church. Some people aren't wealthy enough to just give 10%, but some will do it anyways. This could lead to a financial burden to the family/individual. Also, the donations do not count as tax deductions, so no benefits go to the donator in that sense. Think about the money donated. If all of that money was donated to a charity how many lives it would impact. Think about if it was given to St.Judes or another organization similar to that, how many lives it would save and help further medicine. Church taking the offering is putting a burden on struggling families and the growth of medicine/well being of others. 4.Judgement Let me ask you, what is the ... Amendment? It's the Freedom of Religion. However, it is no secret we support Christianity. With 77% of our citizens being Christians, it is the most dominant religion by a extravagant margin. Because of this, our nation has put christianity and made it part of our society and government, breaking our amendment and the separation of church and state. They put in our currency and in our Pledge of Alligence. Tell me, how would you feel being a Muslim having to say \"One nation, under God...\"? You would feel like a minority. With everything around you, including your government, supporting a religion, you almost feel obligated and self conscious about your own personal belief, and feeling as if you need to change. This is violating a persons belief and amendment. Also, another demonstration on how Christianity runs our government is how no atheist have been President of the United States. On this poll http://www.gallup.com... it shows how people will less likely vote for an atheist than any other option. An atheist, no matter how good a politician, is less likely get elected, taking away their job opportunities. Christianity is making the land of the free every judgmental. 5.False hope For many, christianity is hope. It's assurance that no matter how tough the times are, things will get better. Yet the harsh reality is, it's uncertain there is a God. And if there is no good, then chances of your situation getting better become more slim. Take, for example, a man who just lost his job. He prays for everything to get better, and for God to help him. He is hopeful as his omnipotent omnibenevolent God will surely help him, yet he is devastated as loses his house. His hope turned into false hope, which led to no hope. For some, they rely too much on this hope, and won't do anything as they feel God will do it for them. Along with that, I found a site listing 40 harmful effects of Christianity http://www.patheos.com... So in total, that is 45 negatives to Christianity. Sources: http://www.gallup.com... http://www.allabouthistory.org... http://articles.exchristian.net... http://addictivelists.com... https://www.opendoors.org.nz... http://www.patheos.com... http://3.bp.blogspot.com...", "stance": "CON"}], "context": {"sourceId": "b606e41d-2019-04-18T14:11:09Z", "previousArgumentInSourceId": "b606e41d-2019-04-18T14:11:09Z-00005-000", "acquisitionTime": "2019-04-18T14:11:09Z", "discussionTitle": "Christianity has had more positive than negative effects on society and the world.", "sourceTitle": "Debate Argument: Christianity has had more positive than negative effects on society and the world. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-has-had-more-positive-than-negative-effects-on-society-and-the-world./1/", "nextArgumentInSourceId": ""}, "id": "b606e41d-2019-04-18T14:11:09Z-00006-000", "conclusion": "Christianity has had more positive than negative effects on society and the world."}, {"premises": 
[{"text": "I'm not sure just what you mean, sir. You'll have to do better than that if you want to ace this debate. Let's talk in real sentences, please, not gibberish. I'll hear what you have to say about the flat earth, to begin with, then we rebut each other, and so on. If this isn't a productive debate, then I'll have to continue making rematches until I get a good debate. Let's go. Tell me why you think the Earth is flat.", "stance": "PRO"}], "context": {"sourceId": "196753f-2019-04-18T11:45:35Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T11:45:35Z", "discussionTitle": "You can't prove the Earth is flat.", "sourceTitle": "Debate Issue: You can't prove the Earth is flat. | Debate.org", "sourceUrl": "https://www.debate.org/debates/You-cant-prove-the-Earth-is-flat./1/", "nextArgumentInSourceId": "196753f-2019-04-18T11:45:35Z-00007-000"}, "id": "196753f-2019-04-18T11:45:35Z-00006-000", "conclusion": "You can't prove the Earth is flat."}, {"premises": 
[{"text": "dlcfkdklfjdkfjkdfjodofokfoskkkkkkkkdrorooroooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooooo", "stance": "CON"}], "context": {"sourceId": "196753f-2019-04-18T11:45:35Z", "previousArgumentInSourceId": "196753f-2019-04-18T11:45:35Z-00006-000", "acquisitionTime": "2019-04-18T11:45:35Z", "discussionTitle": "You can't prove the Earth is flat.", "sourceTitle": "Debate Issue: You can't prove the Earth is flat. | Debate.org", "sourceUrl": "https://www.debate.org/debates/You-cant-prove-the-Earth-is-flat./1/", "nextArgumentInSourceId": "196753f-2019-04-18T11:45:35Z-00008-000"}, "id": "196753f-2019-04-18T11:45:35Z-00007-000", "conclusion": "You can't prove the Earth is flat."}, {"premises": 
[{"text": "Attention all flat Earthers! You are hereby invited to try and prove your stupid theory about the Earth being flat! Normal people can't accept! I await to see how you try to prove something that's clearly impossible. I'm going to mash you to a pulp. I wonder if you can pull this off with good evidence and no flaws in logic. Oh, also, there's a neat website, where you confident weirdos can try and prove the flat Earth and if you can prove it to this guy, you win a million dollars. I'm not sure if it's a joke or not, but I think it might be a joke, but you might want to try and prove it to him, if you're so confident about your junk. Just a fun little online activity. tinyurl.com/flatmillion Anyway, where was I? Oh, yes, let's have a knock down, drag-out, fight to the end and try to prove, once and for all, what shape the Earth is! Only flat Earthers can accept! I await hearing your insane garbage!", "stance": "PRO"}], "context": {"sourceId": "196753f-2019-04-18T11:45:35Z", "previousArgumentInSourceId": "196753f-2019-04-18T11:45:35Z-00007-000", "acquisitionTime": "2019-04-18T11:45:35Z", "discussionTitle": "You can't prove the Earth is flat.", "sourceTitle": "Debate Issue: You can't prove the Earth is flat. | Debate.org", "sourceUrl": "https://www.debate.org/debates/You-cant-prove-the-Earth-is-flat./1/", "nextArgumentInSourceId": "196753f-2019-04-18T11:45:35Z-00000-000"}, "id": "196753f-2019-04-18T11:45:35Z-00008-000", "conclusion": "You can't prove the Earth is flat."}, {"premises": 
[{"text": "Well, I suppose I'll have to make a new debate, then. Only accept debates you think fit your opinion.", "stance": "PRO"}], "context": {"sourceId": "196753f-2019-04-18T11:45:35Z", "previousArgumentInSourceId": "196753f-2019-04-18T11:45:35Z-00008-000", "acquisitionTime": "2019-04-18T11:45:35Z", "discussionTitle": "You can't prove the Earth is flat.", "sourceTitle": "Debate Issue: You can't prove the Earth is flat. | Debate.org", "sourceUrl": "https://www.debate.org/debates/You-cant-prove-the-Earth-is-flat./1/", "nextArgumentInSourceId": "196753f-2019-04-18T11:45:35Z-00001-000"}, "id": "196753f-2019-04-18T11:45:35Z-00000-000", "conclusion": "You can't prove the Earth is flat."}, {"premises": 
[{"text": "yea i know im not the an idoit", "stance": "CON"}], "context": {"sourceId": "196753f-2019-04-18T11:45:35Z", "previousArgumentInSourceId": "196753f-2019-04-18T11:45:35Z-00000-000", "acquisitionTime": "2019-04-18T11:45:35Z", "discussionTitle": "You can't prove the Earth is flat.", "sourceTitle": "Debate Issue: You can't prove the Earth is flat. | Debate.org", "sourceUrl": "https://www.debate.org/debates/You-cant-prove-the-Earth-is-flat./1/", "nextArgumentInSourceId": "196753f-2019-04-18T11:45:35Z-00002-000"}, "id": "196753f-2019-04-18T11:45:35Z-00001-000", "conclusion": "You can't prove the Earth is flat."}, {"premises": 
[{"text": "The Earth is round. That's obvious. We've proven it.", "stance": "PRO"}], "context": {"sourceId": "196753f-2019-04-18T11:45:35Z", "previousArgumentInSourceId": "196753f-2019-04-18T11:45:35Z-00001-000", "acquisitionTime": "2019-04-18T11:45:35Z", "discussionTitle": "You can't prove the Earth is flat.", "sourceTitle": "Debate Issue: You can't prove the Earth is flat. | Debate.org", "sourceUrl": "https://www.debate.org/debates/You-cant-prove-the-Earth-is-flat./1/", "nextArgumentInSourceId": "196753f-2019-04-18T11:45:35Z-00003-000"}, "id": "196753f-2019-04-18T11:45:35Z-00002-000", "conclusion": "You can't prove the Earth is flat."}, {"premises": 
[{"text": "yes i am soory for that", "stance": "CON"}], "context": {"sourceId": "196753f-2019-04-18T11:45:35Z", "previousArgumentInSourceId": "196753f-2019-04-18T11:45:35Z-00002-000", "acquisitionTime": "2019-04-18T11:45:35Z", "discussionTitle": "You can't prove the Earth is flat.", "sourceTitle": "Debate Issue: You can't prove the Earth is flat. | Debate.org", "sourceUrl": "https://www.debate.org/debates/You-cant-prove-the-Earth-is-flat./1/", "nextArgumentInSourceId": "196753f-2019-04-18T11:45:35Z-00004-000"}, "id": "196753f-2019-04-18T11:45:35Z-00003-000", "conclusion": "You can't prove the Earth is flat."}, {"premises": 
[{"text": "If you're on my side, you should not have accepted this debate. The opening argument clearly states that only flat Earthers should accept.", "stance": "PRO"}], "context": {"sourceId": "196753f-2019-04-18T11:45:35Z", "previousArgumentInSourceId": "196753f-2019-04-18T11:45:35Z-00003-000", "acquisitionTime": "2019-04-18T11:45:35Z", "discussionTitle": "You can't prove the Earth is flat.", "sourceTitle": "Debate Issue: You can't prove the Earth is flat. | Debate.org", "sourceUrl": "https://www.debate.org/debates/You-cant-prove-the-Earth-is-flat./1/", "nextArgumentInSourceId": "196753f-2019-04-18T11:45:35Z-00005-000"}, "id": "196753f-2019-04-18T11:45:35Z-00004-000", "conclusion": "You can't prove the Earth is flat."}, {"premises": 
[{"text": "idk and i am on your side sir sfdgfggfrgfggggggggggggggggggggggggg", "stance": "CON"}], "context": {"sourceId": "196753f-2019-04-18T11:45:35Z", "previousArgumentInSourceId": "196753f-2019-04-18T11:45:35Z-00004-000", "acquisitionTime": "2019-04-18T11:45:35Z", "discussionTitle": "You can't prove the Earth is flat.", "sourceTitle": "Debate Issue: You can't prove the Earth is flat. | Debate.org", "sourceUrl": "https://www.debate.org/debates/You-cant-prove-the-Earth-is-flat./1/", "nextArgumentInSourceId": ""}, "id": "196753f-2019-04-18T11:45:35Z-00005-000", "conclusion": "You can't prove the Earth is flat."}, {"premises": 
[{"text": "I'm a bit disappointed, but I'll close this off with a final bass cover. This is \"Livin' on a Prayer\" by Bon Jovi.;", "stance": "CON"}], "context": {"sourceId": "5e0d8774-2019-04-18T16:06:04Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T16:06:04Z", "discussionTitle": "Music Competition Debate", "sourceTitle": "Debate Argument: Music Competition Debate | Debate.org", "sourceUrl": "https://www.debate.org/debates/Music-Competition-Debate/4/", "nextArgumentInSourceId": "5e0d8774-2019-04-18T16:06:04Z-00001-000"}, "id": "5e0d8774-2019-04-18T16:06:04Z-00000-000", "conclusion": "Music Competition Debate"}, {"premises": 
[{"text": "Thanks! My and my bass intructor work on a a ton of Rush songs, Red Barchetta is just the most recent one I've learned. Good job on your songs as well, although I can't say I'm familiar with either of them. :PMy next cover is of \"Clocks\" by Coldplay.", "stance": "CON"}], "context": {"sourceId": "5e0d8774-2019-04-18T16:06:04Z", "previousArgumentInSourceId": "5e0d8774-2019-04-18T16:06:04Z-00000-000", "acquisitionTime": "2019-04-18T16:06:04Z", "discussionTitle": "Music Competition Debate", "sourceTitle": "Debate Argument: Music Competition Debate | Debate.org", "sourceUrl": "https://www.debate.org/debates/Music-Competition-Debate/4/", "nextArgumentInSourceId": "5e0d8774-2019-04-18T16:06:04Z-00002-000"}, "id": "5e0d8774-2019-04-18T16:06:04Z-00001-000", "conclusion": "Music Competition Debate"}, {"premises": 
[{"text": "Awesome playing and song choice Tn05! I'm a bit of a Rush fan myself so that was pretty awesome. -This is a cover of Keep Your Head Up by Ben Howard.", "stance": "PRO"}], "context": {"sourceId": "5e0d8774-2019-04-18T16:06:04Z", "previousArgumentInSourceId": "5e0d8774-2019-04-18T16:06:04Z-00001-000", "acquisitionTime": "2019-04-18T16:06:04Z", "discussionTitle": "Music Competition Debate", "sourceTitle": "Debate Argument: Music Competition Debate | Debate.org", "sourceUrl": "https://www.debate.org/debates/Music-Competition-Debate/4/", "nextArgumentInSourceId": "5e0d8774-2019-04-18T16:06:04Z-00003-000"}, "id": "5e0d8774-2019-04-18T16:06:04Z-00002-000", "conclusion": "Music Competition Debate"}, {"premises": 
[{"text": "This is a bass cover of Red Barchetta by Rush.", "stance": "CON"}], "context": {"sourceId": "5e0d8774-2019-04-18T16:06:04Z", "previousArgumentInSourceId": "5e0d8774-2019-04-18T16:06:04Z-00002-000", "acquisitionTime": "2019-04-18T16:06:04Z", "discussionTitle": "Music Competition Debate", "sourceTitle": "Debate Argument: Music Competition Debate | Debate.org", "sourceUrl": "https://www.debate.org/debates/Music-Competition-Debate/4/", "nextArgumentInSourceId": "5e0d8774-2019-04-18T16:06:04Z-00004-000"}, "id": "5e0d8774-2019-04-18T16:06:04Z-00003-000", "conclusion": "Music Competition Debate"}, {"premises": 
[{"text": "- This is my cover of On the Bus Mall by the Decemberists Ignore the awkward faces I make while I play.", "stance": "PRO"}], "context": {"sourceId": "5e0d8774-2019-04-18T16:06:04Z", "previousArgumentInSourceId": "5e0d8774-2019-04-18T16:06:04Z-00003-000", "acquisitionTime": "2019-04-18T16:06:04Z", "discussionTitle": "Music Competition Debate", "sourceTitle": "Debate Argument: Music Competition Debate | Debate.org", "sourceUrl": "https://www.debate.org/debates/Music-Competition-Debate/4/", "nextArgumentInSourceId": "5e0d8774-2019-04-18T16:06:04Z-00005-000"}, "id": "5e0d8774-2019-04-18T16:06:04Z-00004-000", "conclusion": "Music Competition Debate"}, {"premises": 
[{"text": "I accept.", "stance": "CON"}], "context": {"sourceId": "5e0d8774-2019-04-18T16:06:04Z", "previousArgumentInSourceId": "5e0d8774-2019-04-18T16:06:04Z-00004-000", "acquisitionTime": "2019-04-18T16:06:04Z", "discussionTitle": "Music Competition Debate", "sourceTitle": "Debate Argument: Music Competition Debate | Debate.org", "sourceUrl": "https://www.debate.org/debates/Music-Competition-Debate/4/", "nextArgumentInSourceId": "5e0d8774-2019-04-18T16:06:04Z-00006-000"}, "id": "5e0d8774-2019-04-18T16:06:04Z-00005-000", "conclusion": "Music Competition Debate"}, {"premises": 
[{"text": "This debate should be impossible to accept. If anyone finds a way to accept this debate without my permission they will therefore forfeit the debate and all 7 points will go to me. This debate is.... DADADA! A Musical competition! Here are the rules: 1. First round is for acceptance. 2. Each round we will post a video of us playing a song. 3. The song can either be an actual song, or be one you created. 4. Playing an instrument in the video is required; singing in addition to playing is optional. Any instrument may be used, and any song may be played. 5. All videos will be uploaded to Youtube Voting Rules These rules will set the standards for all voting. Any votes that do not adhere to these standards will be removed. 1. Source points will go to whoever sounded better. Do not take the music itself into question, rather how well they played the song. For example, if you hate heavy metal and someone plays heavy metal, do not take away arguments points from them just because the type of music they played is music you don't like. Judge them off how well they performed the song 2. Arguments points go to song difficulty. Whoever all-together played more difficult songs will win this point. Singing should be taken into context when awarding this point. 3. No other points will be rewarded for any reason. Any vote that adds points outside of the listed voting points will be removed. If there are any questions or concerns about these rules please post them in the comments section. Post in the comments section if you would like to accept this debate. Let's do this thang!", "stance": "PRO"}], "context": {"sourceId": "5e0d8774-2019-04-18T16:06:04Z", "previousArgumentInSourceId": "5e0d8774-2019-04-18T16:06:04Z-00005-000", "acquisitionTime": "2019-04-18T16:06:04Z", "discussionTitle": "Music Competition Debate", "sourceTitle": "Debate Argument: Music Competition Debate | Debate.org", "sourceUrl": "https://www.debate.org/debates/Music-Competition-Debate/4/", "nextArgumentInSourceId": ""}, "id": "5e0d8774-2019-04-18T16:06:04Z-00006-000", "conclusion": "Music Competition Debate"}, {"premises": 
[{"text": "I accept", "stance": "CON"}], "context": {"sourceId": "52024653-2019-04-18T13:52:27Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T13:52:27Z", "discussionTitle": "Teachers should have guns in school", "sourceTitle": "Debate Issue: Teachers should have guns in school | Debate.org", "sourceUrl": "https://www.debate.org/debates/Teachers-should-have-guns-in-school/1/", "nextArgumentInSourceId": "52024653-2019-04-18T13:52:27Z-00005-000"}, "id": "52024653-2019-04-18T13:52:27Z-00004-000", "conclusion": "Teachers should have guns in school"}, {"premises": 
[{"text": "I don't think that every teacher in schools should have guns, but some should. Also none of them should be forced to carry a gun. If indded they want to have a gun in their class they should have to have a mental eval than have training. They gun should be kept in a safe place where none of the kids know where its is and can't get to it. So yes I do think some of the teachers should have a gun it could save someone's life if not many.", "stance": "PRO"}], "context": {"sourceId": "52024653-2019-04-18T13:52:27Z", "previousArgumentInSourceId": "52024653-2019-04-18T13:52:27Z-00004-000", "acquisitionTime": "2019-04-18T13:52:27Z", "discussionTitle": "Teachers should have guns in school", "sourceTitle": "Debate Issue: Teachers should have guns in school | Debate.org", "sourceUrl": "https://www.debate.org/debates/Teachers-should-have-guns-in-school/1/", "nextArgumentInSourceId": "52024653-2019-04-18T13:52:27Z-00000-000"}, "id": "52024653-2019-04-18T13:52:27Z-00005-000", "conclusion": "Teachers should have guns in school"}, {"premises": 
[{"text": "ExtendVote Reformist!", "stance": "CON"}], "context": {"sourceId": "52024653-2019-04-18T13:52:27Z", "previousArgumentInSourceId": "52024653-2019-04-18T13:52:27Z-00005-000", "acquisitionTime": "2019-04-18T13:52:27Z", "discussionTitle": "Teachers should have guns in school", "sourceTitle": "Debate Issue: Teachers should have guns in school | Debate.org", "sourceUrl": "https://www.debate.org/debates/Teachers-should-have-guns-in-school/1/", "nextArgumentInSourceId": "52024653-2019-04-18T13:52:27Z-00001-000"}, "id": "52024653-2019-04-18T13:52:27Z-00000-000", "conclusion": "Teachers should have guns in school"}, {"premises": 
[{"text": "Extend", "stance": "CON"}], "context": {"sourceId": "52024653-2019-04-18T13:52:27Z", "previousArgumentInSourceId": "52024653-2019-04-18T13:52:27Z-00000-000", "acquisitionTime": "2019-04-18T13:52:27Z", "discussionTitle": "Teachers should have guns in school", "sourceTitle": "Debate Issue: Teachers should have guns in school | Debate.org", "sourceUrl": "https://www.debate.org/debates/Teachers-should-have-guns-in-school/1/", "nextArgumentInSourceId": "52024653-2019-04-18T13:52:27Z-00002-000"}, "id": "52024653-2019-04-18T13:52:27Z-00001-000", "conclusion": "Teachers should have guns in school"}, {"premises": 
[{"text": "Lol you copied and pasted r1 to r2 Okay on to the argument Teachers should not have guns 1. The presence of a gun can turn a petty or small situation into a lethal one When a teacher needs to diffuse a uncontrollable situation they have to call the school police officer. If they happen to obtain a gun then the teacher may pull a gun on them or the student themself may snatch the gun and use it against a teacher or another student. The school is a gun-free zone for a reason. http://www.thetruthaboutguns.com... (This source is linked to police shootings but can easily be applied to any situation) 2. Intimidation Students may feel intimidated or threatned with the very notion of a gun near them. I am a high school student myself and lockdown drills (Drills where a shooter is in the school) make some kids very scared, one even passed out. Now make that a gun in the classroom and you will see my point. Not only this but this will make teacher to student interactions a lot more tense. http://www.huffingtonpost.com... 3. Talking can be a greater weapon than a gun If a student or an intruder comes into your classroom pulling your gun will not only endanger you but the children as well in the classroom. Pulling guns on people makes them even more enraged and can lead to a massacre if you aren't the fastest trigger puller. Talking someone out of it is not only easier but is widely used by teachers to defuse situations. Here is a story of a teacher who defused a situation really quickly with just words. http://www.theguardian.com... 4. Guns just make things worse Guns are 22 times more likely to be used in suicide than for self defense A gun in a petty situation can make it lethal and not even for the defender. Sometimes the defender is the one who dies. Do we really need that in our classrooms? http://www.hsph.harvard.edu...", "stance": "CON"}], "context": {"sourceId": "52024653-2019-04-18T13:52:27Z", "previousArgumentInSourceId": "52024653-2019-04-18T13:52:27Z-00001-000", "acquisitionTime": "2019-04-18T13:52:27Z", "discussionTitle": "Teachers should have guns in school", "sourceTitle": "Debate Issue: Teachers should have guns in school | Debate.org", "sourceUrl": "https://www.debate.org/debates/Teachers-should-have-guns-in-school/1/", "nextArgumentInSourceId": "52024653-2019-04-18T13:52:27Z-00003-000"}, "id": "52024653-2019-04-18T13:52:27Z-00002-000", "conclusion": "Teachers should have guns in school"}, {"premises": 
[{"text": "I don't think that every teacher in schools should have guns, but some should. Also none of them should be forced to carry a gun. If indded they want to have a gun in their class they should have to have a mental eval than have training. They gun should be kept in a safe place where none of the kids know where its is and can't get to it. So yes I do think some of the teachers should have a gun it could save someone's life if not many.", "stance": "PRO"}], "context": {"sourceId": "52024653-2019-04-18T13:52:27Z", "previousArgumentInSourceId": "52024653-2019-04-18T13:52:27Z-00002-000", "acquisitionTime": "2019-04-18T13:52:27Z", "discussionTitle": "Teachers should have guns in school", "sourceTitle": "Debate Issue: Teachers should have guns in school | Debate.org", "sourceUrl": "https://www.debate.org/debates/Teachers-should-have-guns-in-school/1/", "nextArgumentInSourceId": ""}, "id": "52024653-2019-04-18T13:52:27Z-00003-000", "conclusion": "Teachers should have guns in school"}, {"premises": 
[{"text": "Nothing more to say.", "stance": "CON"}], "context": {"sourceId": "19540073-2019-04-18T13:55:46Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T13:55:46Z", "discussionTitle": "Necrophilia Should be Legalized", "sourceTitle": "Debate Argument: Necrophilia Should be Legalized | Debate.org", "sourceUrl": "https://www.debate.org/debates/Necrophilia-Should-be-Legalized/2/", "nextArgumentInSourceId": "19540073-2019-04-18T13:55:46Z-00001-000"}, "id": "19540073-2019-04-18T13:55:46Z-00000-000", "conclusion": "Necrophilia Should be Legalized"}, {"premises": 
[{"text": "I will pass this round to make things fair.", "stance": "CON"}], "context": {"sourceId": "19540073-2019-04-18T13:55:46Z", "previousArgumentInSourceId": "19540073-2019-04-18T13:55:46Z-00000-000", "acquisitionTime": "2019-04-18T13:55:46Z", "discussionTitle": "Necrophilia Should be Legalized", "sourceTitle": "Debate Argument: Necrophilia Should be Legalized | Debate.org", "sourceUrl": "https://www.debate.org/debates/Necrophilia-Should-be-Legalized/2/", "nextArgumentInSourceId": "19540073-2019-04-18T13:55:46Z-00002-000"}, "id": "19540073-2019-04-18T13:55:46Z-00001-000", "conclusion": "Necrophilia Should be Legalized"}, {"premises": 
[{"text": "Here is my argument against legalizing Necrophilia: 1. It is Unsanitary This link states that \"To those in close contact with the dead, such as rescue workers, there is a health risk from chronic infectious diseases which those killed may have been suffering from and which spread by direct contact, including hepatitis B and hepatitis C, HIV, enteric intestinal pathogens, tuberculosis, cholera and others\" (https://en.wikipedia.org...). In other words, if getting in close contact does these things then it is dangerous for a person to even consider having sex with a dead person. These diseases could then be further spread when the necrophiliacs encounter with other people. 2. It is Immoral Not only does this disrespect the dead (when they have permission or not), but it is a practice that is highly immoral. Having sex with the dead does absolutely nothing good. It only causes harm to the necrophiliacs mental state and it causes diseases to spread. The only thing it does is satisfy some creeps desire to have sex with a dead course. I can guarantee that the majority of people will not be interested in allowing some creep to have special privileges especially since the practice causes harm to society. 3. If you legalize this for the reasons mentioned you could also legalize pedophilia (https://www.google.com...). Are you aware that there is a movement for pedophiles to have the same rights as homosexuals (http://www.greeleygazette.com...)? These ideas about legalization are so bad that I couldn't have made it up. Your arguments could literally be used to support pedophilia. As long as the children agree to what happens and as long as it is deemed as safe, it should be legal. Don't you understand how messed up your argument is? The line has to be draw somewhere. Most of the time we make decisions on what benefits society. Since Necrophilia and pedophilia only (sort of) benefits some creeps and not the society as a whole, it should not be legal. Refuting your arguments: a. Economic Benefit? You make a huge assumption with this point. You assume that there are enough people out there that want their bodies to be molested by some creep after they die. I can assure you that most people don't want this to happen. The business' would fail because the majority of people wouldn't want necrophilia to be legalized. Normal people don't want to have sex with dead people. You also need to provide some evidence that this would benefit the economy. b. Happiness Benefits? This sure wouldn't make me happy. The only people it would make happy are the lunatics that want to have sex with dead people. But legalizing it would cause unhappiness to society since it causes diseases to spread. And furthermore, the governments main focus (if at all) is not on the happiness of the people. Governments have to think of the society as a whole and not just on the very few people out there that want special privileges. You also make the assumption that there will be many people would be willing to pay for such a service.", "stance": "CON"}], "context": {"sourceId": "19540073-2019-04-18T13:55:46Z", "previousArgumentInSourceId": "19540073-2019-04-18T13:55:46Z-00001-000", "acquisitionTime": "2019-04-18T13:55:46Z", "discussionTitle": "Necrophilia Should be Legalized", "sourceTitle": "Debate Argument: Necrophilia Should be Legalized | Debate.org", "sourceUrl": "https://www.debate.org/debates/Necrophilia-Should-be-Legalized/2/", "nextArgumentInSourceId": "19540073-2019-04-18T13:55:46Z-00003-000"}, "id": "19540073-2019-04-18T13:55:46Z-00002-000", "conclusion": "Necrophilia Should be Legalized"}, {"premises": 
[{"text": "In order to win this debate, I have to prove that necrophilia should be legalized. I do not have to prove that every instance of necrophilia should be legalized, just that it should be under certain circumstances. Outline: Under my plan to legalize necrophilia it will be legal under the following circumstances: 1-Permission was given by either the dead person prior to their death or by their family to be used for sex after they die. 2-The body is preserved, the same way bodies are before burial and thrown out if deemed unusable. (1) Now that has been established, I\u2019ll enter my arguments. C1-Economic Benefits This is simple. The majority of people who would be willing to have their or their family\u2019s corpse for sexual reasons would need some sort of incentive. Incentive wise, this will probably be financial. This means that a business will probably have to be formed dedicated to necrophilia and people would have to pay for it. This will create economic growth, because it will create jobs needed to preserve the body and could be a quite profitable industry. The extent to which this will create economic growth is unknown, but it likely will occur. C2-Happiness Benefits Legalizing necrophilia would increase happiness. If people are willing to pay for necrophilia, it is clearly something they want. Governments obviously want their people to be happy and necrophilia can bring pleasure to people (while not harming anyone). Everyone knows people like sex and necrophilia can be an easy way to get sex, for people who may otherwise have trouble doing so. Plus, many people have sexual fantasies of various types and necrophilia opens up the opportunity for that. However, even if some people don\u2019t understand it, it need not be understood to know it increases happiness for people paying for it. If anyone wishes to pay for something, they deemed it worthwhile. Pretty much everyone values money (to at least some degree), so anyone willing to part with it felt that they would receive something better. Thus, anyone who would pay for necrophilia would see it as worthwhile way to spend their money and believe it is a positive impact and therefore it increases their happiness. ---------------------------------------------------------------------------------------------------------------------------- *This argument was pretty short and to the point, but I imagine Con will have a lot to rebut with, so I\u2019ll have more to say in rebuttals and defense.* Source: 1-http://www.afif.asso.fr...", "stance": "PRO"}], "context": {"sourceId": "19540073-2019-04-18T13:55:46Z", "previousArgumentInSourceId": "19540073-2019-04-18T13:55:46Z-00002-000", "acquisitionTime": "2019-04-18T13:55:46Z", "discussionTitle": "Necrophilia Should be Legalized", "sourceTitle": "Debate Argument: Necrophilia Should be Legalized | Debate.org", "sourceUrl": "https://www.debate.org/debates/Necrophilia-Should-be-Legalized/2/", "nextArgumentInSourceId": "19540073-2019-04-18T13:55:46Z-00004-000"}, "id": "19540073-2019-04-18T13:55:46Z-00003-000", "conclusion": "Necrophilia Should be Legalized"}, {"premises": 
[{"text": "I accept this debate. I have a feeling this is going to be a fun one.", "stance": "CON"}], "context": {"sourceId": "19540073-2019-04-18T13:55:46Z", "previousArgumentInSourceId": "19540073-2019-04-18T13:55:46Z-00003-000", "acquisitionTime": "2019-04-18T13:55:46Z", "discussionTitle": "Necrophilia Should be Legalized", "sourceTitle": "Debate Argument: Necrophilia Should be Legalized | Debate.org", "sourceUrl": "https://www.debate.org/debates/Necrophilia-Should-be-Legalized/2/", "nextArgumentInSourceId": "19540073-2019-04-18T13:55:46Z-00005-000"}, "id": "19540073-2019-04-18T13:55:46Z-00004-000", "conclusion": "Necrophilia Should be Legalized"}, {"premises": 
[{"text": "Resolution is self-explanatory (necrophilia being sex with a human corpse). Rules:1. No forfeits2. No new arguments in the final round3. First round is acceptance only4. No trolling5. No kritiks6. Violation of rules results in automatic loss.", "stance": "PRO"}], "context": {"sourceId": "19540073-2019-04-18T13:55:46Z", "previousArgumentInSourceId": "19540073-2019-04-18T13:55:46Z-00004-000", "acquisitionTime": "2019-04-18T13:55:46Z", "discussionTitle": "Necrophilia Should be Legalized", "sourceTitle": "Debate Argument: Necrophilia Should be Legalized | Debate.org", "sourceUrl": "https://www.debate.org/debates/Necrophilia-Should-be-Legalized/2/", "nextArgumentInSourceId": ""}, "id": "19540073-2019-04-18T13:55:46Z-00005-000", "conclusion": "Necrophilia Should be Legalized"}, {"premises": 
[{"text": "I thank my opponent for a quick response. My arguments will be divided into five separate categories, so bear with me. Argument 1: Veteran Populations are Subject to Statistically Lower Rates of Crime. According to the BJS (Department of Justice), veteran populations on a whole are subject to statistically lower rates of crime than almost any other community, in particular males. By comparison, incarcerations per 10k were nearly double that of veterans among civilians (630:1390), and veterans on average held much shorter criminal records. Furthermore, less than half of convicted vets reported prior drug use, compared to civilian groups pushing upwards of 60%. And on average convicted vets held higher educations than other criminals. Source: https://www.bjs.gov... Argument 2: Values. One of the staple goals of any fighting force is to promote leadership and cooperation among troops. This is exemplified not only in basic courses, but in officer training as well. Furthermore, values such as empathy, honor, and respect are instilled into the fighting forces on a daily basis. Given this, I believe mandatory service will help promote a more cohesive national identity. Source: http://usacac.army.mil... Argument 3: Valuable Skill Set. Troops trained in skills such as GIS (Global Information Systems), communications, engineering, mechanics, and intelligence are often sought after by respective agencies and corporations for their skill sets. Even combat personnel are likely to go into private security firms and manual labor industries. Overall, even the least specialized troops have numerous practical uses here in the private sector. Argument 4: Strong Standing Military. Times are changing. And given the recent funding cuts and reduction in size of the armed forces, at our current rate, we are destined to fall behind global competitors such as China in areas such as innovation and standing size. In order to have the influence we would like to have to sway global events in our favor, we need to have a large and well armed military. The amount a new recruits surging into the forces inevitably would bolster the size, and in accordance the funding given. Argument 5: Military Inventions The military has been consistently been responsible or heavily involved in some of the major inventions of recent ages, such as computers, satellites, rocketry, and other fields applicable into daily life. Many of these directly impact and improve the modern quality of life. With the new staffing provided by conscription and funding, how many more innovations would stem out of this? Some examples are GPS tech, the EpiPen, the pioneering of the internet, radio communications, among others. Source: https://mic.com... As for draft dodging, there need to incentives provided for completion of this service. This could range from small benefits in healthcare and insurance, to other forms of compensation. Regarding higher education, students who attend college would be allowed to delay their term until completion. This would help staff officers and other more qualified troops. Given their higher education and field experience in the military (These people would be applied in areas relevant to their field of expertise) they would be much more valuable in the work force. As for those who were not able to meet the standards, they would not be forced to continue trying, but would be exempt from benefits after completion. They would fill the lower and necessary echelons of the work force. And I absolutely agree, there cannot be discrimination within this process. My intent with this process is not to go out and conquer the world. My main concern is the enrichment of the American people with essential skills and values, as well as to increase the capability of our military to fight for and defend our country. Danka Schoen and good luck.", "stance": "PRO"}], "context": {"sourceId": "563469cd-2019-04-18T12:21:21Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:21:21Z", "discussionTitle": "The US Should Enforce a Mandatory Military Service Law, Similar to Israel.", "sourceTitle": "Online Debate: The US Should Enforce a Mandatory Military Service Law, Similar to Israel. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-US-Should-Enforce-a-Mandatory-Military-Service-Law-Similar-to-Israel./1/", "nextArgumentInSourceId": "563469cd-2019-04-18T12:21:21Z-00001-000"}, "id": "563469cd-2019-04-18T12:21:21Z-00000-000", "conclusion": "The US Should Enforce a Mandatory Military Service Law, Similar to Israel."}, {"premises": 
[{"text": "I believe that there should not be a mandatory military service law similar to the one in Israel. Let's start by stating the obvious: The law in Israel is discriminatory against Arabs. Arabs are not conscripted into the army, and this would need to be fixed if a law like this were to be implemented. People who are conscripted are usually unable to pursue higher education, and although some join the army for free education and similar benefits, I doubt a conscription law would allow this, beside if we decided to implement something similar to the Talpiot program, which is only for the highest achieving students and would not let others get a college degree. This seems like it would be similar to the draft, but on a larger scale, which would bring back so-called \"Draft Dodging,\" which was a very common occurrence during the Vietnam war, and would cause the population of the US to take a small bottleneck. Another way to dodge being conscripted is doing drugs, which would cause many people to start using drugs such as Marijuana and Cocaine, which would degrade society for obvious reasons. Finally, Israel is following in the US and Europe's footsteps by trying to copy how they ended drafting. Draft-dodging is at an all time high in Israel, as well as budgetary reasons calling for its closure. I look forward to seeing my opponent's justification of his side of the story. Cert", "stance": "CON"}], "context": {"sourceId": "563469cd-2019-04-18T12:21:21Z", "previousArgumentInSourceId": "563469cd-2019-04-18T12:21:21Z-00000-000", "acquisitionTime": "2019-04-18T12:21:21Z", "discussionTitle": "The US Should Enforce a Mandatory Military Service Law, Similar to Israel.", "sourceTitle": "Online Debate: The US Should Enforce a Mandatory Military Service Law, Similar to Israel. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-US-Should-Enforce-a-Mandatory-Military-Service-Law-Similar-to-Israel./1/", "nextArgumentInSourceId": "563469cd-2019-04-18T12:21:21Z-00002-000"}, "id": "563469cd-2019-04-18T12:21:21Z-00001-000", "conclusion": "The US Should Enforce a Mandatory Military Service Law, Similar to Israel."}, {"premises": 
[{"text": "I will be taking the pro stance on this one, and the opponent will be delegated as con. Rules: Round 1 - Opponent may make opening argument Round 2 - Argument Round 3 - Argument Round 4 - Rebuttals Round 5 - Opponent will use this round for a brief summary ONLY, and pro will be allowed to continue and summarize argument, for an equal distribution of speaking time. Definitions: Enforce - (verb) Compel observance of or compliance with (a law, rule, or obligation) Mandatory - (adjective) Required by law or rules; compulsory. Military - (noun) The armed forces of a country. Service - (noun) The action of helping or doing work for someone. Please, no trolling or offensive language. I am looking for a serious argument. Sources: https://www.merriam-webster.com...", "stance": "PRO"}], "context": {"sourceId": "563469cd-2019-04-18T12:21:21Z", "previousArgumentInSourceId": "563469cd-2019-04-18T12:21:21Z-00001-000", "acquisitionTime": "2019-04-18T12:21:21Z", "discussionTitle": "The US Should Enforce a Mandatory Military Service Law, Similar to Israel.", "sourceTitle": "Online Debate: The US Should Enforce a Mandatory Military Service Law, Similar to Israel. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-US-Should-Enforce-a-Mandatory-Military-Service-Law-Similar-to-Israel./1/", "nextArgumentInSourceId": ""}, "id": "563469cd-2019-04-18T12:21:21Z-00002-000", "conclusion": "The US Should Enforce a Mandatory Military Service Law, Similar to Israel."}, {"premises": 
[{"text": "Ok! Thank you for your answer once again. The information seems to be quite interesting. I've watched some videos about Kristina Golovchenko. Though I believe this case has nothing to do with The Body Positive Movement - Kristina just requires some medical and psychological help. She doesn't even love her body, right? Thus, the case represents a perfect example for my first argument, which was health. Besides, I agree with you that \"there is something in us that needs to be accepted\" though I've already mentioned it above claiming that \"self-acceptance is a long road.\" Like self-acceptance, tolerance is something that need to be learnt.However, let us go back to the Body Positive Movement. And here goes my third argument, which is FASHION. I explain it below. I will try to be as brief as possible.On the one hand, there are some people who like to show off. On the other hand, there is social trends (such as The Body Positive) that provokes a disruptive social reaction. As a result, people who aim at drawing public attention use these social trends in their own selfish way. For instance, some girls cease shaving their legs and armpits only to post the hairy body parts photos on Instagram etc. People sometimes do stupid things just to show off. The Body Positive Movement here works as an instrument of crime. I do not want to say that showing off is a crime (an instrument of crime is just a figure of speech). Still, we should be careful with such peculiar trends and shouldn't cross the line of prudence unless we want be freaks of course. Besides, people shouldn't follow all the trends blindfold. Fashion changes but a bit of critical thinking is never too much.Considering my third argument, I stick to the opinion that The Body Positive is negative and in particular cases even harmful. Thank you for your attention!", "stance": "PRO"}], "context": {"sourceId": "d4d6ef7b-2019-04-18T11:34:41Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T11:34:41Z", "discussionTitle": "The Body Positive is not really positive", "sourceTitle": "Online Debate: The Body Positive is not really positive | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Body-Positive-is-not-really-positive/1/", "nextArgumentInSourceId": "d4d6ef7b-2019-04-18T11:34:41Z-00001-000"}, "id": "d4d6ef7b-2019-04-18T11:34:41Z-00000-000", "conclusion": "The Body Positive is not really positive"}, {"premises": 
[{"text": "I understand you perfectly. I share your opinion that it is necessary to work on ourselves. and we must do this, so as not to justify our flaws in appearance. But what about those people who, for example, have burns all over their body, the most terrible form of acne, which can not be eliminated even by the beauticians of Hollywood, or a psychological dependence on food in connection with a child trauma due to rape (for example - Kristina Golovchenko). Sometimes there is something in us that needs to be accepted, because people are not almighty - they are sometimes really powerless.", "stance": "CON"}], "context": {"sourceId": "d4d6ef7b-2019-04-18T11:34:41Z", "previousArgumentInSourceId": "d4d6ef7b-2019-04-18T11:34:41Z-00000-000", "acquisitionTime": "2019-04-18T11:34:41Z", "discussionTitle": "The Body Positive is not really positive", "sourceTitle": "Online Debate: The Body Positive is not really positive | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Body-Positive-is-not-really-positive/1/", "nextArgumentInSourceId": "d4d6ef7b-2019-04-18T11:34:41Z-00002-000"}, "id": "d4d6ef7b-2019-04-18T11:34:41Z-00001-000", "conclusion": "The Body Positive is not really positive"}, {"premises": 
[{"text": "To begin with, thank you for your answer. I find your arguments quite curious. I agree with you that The Body Positive was meant to serve for solely positive goals. Still, as I've already said above something went wrong. Thus, I can't agree with you completely. So here goes my second argument, which is JUSTIFICATION. I suggest to take a look at the argument, considering two major aspects of each person's life: self-acceptance and self-improvement.Firstly, I insist that self-acceptance is a long road. Even Rome wasn't built in a day therefore it may take you years and years to make the skin you're in better. Self-acceptance is a winding road. It requires direct action including physical exercises, medical intervention, psychological training and so forth. No one disputes that perfection is unreachable. Still, it doesn't mean that we shouldn't try. They say practice makes perfect. I say action makes perfect. Self-improvement is a continuous process that shapes our personality, making us stronger and boosting our confidence. Conversely, The Body Positive Movement claiming that \"Women of any weight, age, race, measurement or proportion can be/are BEAUTIFUL\" may serve as a justification for inaction.Secondly, there is a well-known fact that some people are lazy, weak or simply indifferent. They simply lack initiative or boldness to take action. Therefore, some Body Positive ideas including your argument \"The <...> movement sets the challenge of getting women to accept themselves and other women on a fundamental level, in spite of \"flaws\" and \"imperfections,\" so that we may embrace and adore those oddities.\" may serve as a justification for indifference. Such concept make you calm down, sit down and be happy with what you get. Personally I suppose that people should not stand still. Conversely, I suggest that self-improvement constitutes an essential part of every person's life. Unlike self-acceptance, self-improvement is a road without an end. Seneca once said that Vivere milit\u0101re est which meant to live is to struggle. Now let me paraphrase it saying that to live is to develop as self-improvement is a struggle as well. Considering my second argument, I stick to the opinion that The Body Positive is negative and in particular cases even harmful. Thank you for your attention!", "stance": "PRO"}], "context": {"sourceId": "d4d6ef7b-2019-04-18T11:34:41Z", "previousArgumentInSourceId": "d4d6ef7b-2019-04-18T11:34:41Z-00001-000", "acquisitionTime": "2019-04-18T11:34:41Z", "discussionTitle": "The Body Positive is not really positive", "sourceTitle": "Online Debate: The Body Positive is not really positive | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Body-Positive-is-not-really-positive/1/", "nextArgumentInSourceId": "d4d6ef7b-2019-04-18T11:34:41Z-00003-000"}, "id": "d4d6ef7b-2019-04-18T11:34:41Z-00002-000", "conclusion": "The Body Positive is not really positive"}, {"premises": 
[{"text": "MEDIA makes us believe that there is something wrong with our bodies. After all, companies and organizations gain greatly when women waste millions on diet fads and untouched gym memberships, when those women could save hundreds by being comfortable in their own skin. The body positivity movement is about health, identity and self-respect. Women of any weight, age, race, measurement or proportion can be/are BEAUTIFUL. The appreciation of curves and physical diversity reduces fat-shaming, bulimia, anorexia, depression and bullying among women everywhere, based on the fact that it\"s about acceptance. The body positive movement sets the challenge of getting women to accept themselves and other women on a fundamental level, in spite of \"flaws\" and \"imperfections,\" so that we may embrace and adore those oddities. A great way to talk about what body positivity is, is to talk about what it isn\"t. It isn\"t about eroticizing or sexualizing, nor is it about tolerance\" it\"s about softening the frown of superficiality, and revisiting points in history where women were praised for curvaceousness outside of a subgroup.", "stance": "CON"}], "context": {"sourceId": "d4d6ef7b-2019-04-18T11:34:41Z", "previousArgumentInSourceId": "d4d6ef7b-2019-04-18T11:34:41Z-00002-000", "acquisitionTime": "2019-04-18T11:34:41Z", "discussionTitle": "The Body Positive is not really positive", "sourceTitle": "Online Debate: The Body Positive is not really positive | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Body-Positive-is-not-really-positive/1/", "nextArgumentInSourceId": "d4d6ef7b-2019-04-18T11:34:41Z-00004-000"}, "id": "d4d6ef7b-2019-04-18T11:34:41Z-00003-000", "conclusion": "The Body Positive is not really positive"}, {"premises": 
[{"text": "Perhaps, many people have heard something about the recent trend - The Body Positive Movement. At first the movement seems to be completely healthy. What could be wrong with accepting your body as it is? Still, the question is not as simple as it may seem. The concept of the Body Positive is often misinterpreted. Such misinterpretations are fatal not only for a single person, but also for a whole society. Therefore I insist that the movement can't be called positive. And here goes my first argument, which is HEALTH.Firstly, you can accept your body as long as it's healthy. I believe there are some things that can't be accepted. Moreover, there are some problems that can't be solved by simple acceptance. For instance, health problems. The thing is that by chance particular health problems affect our appearance, thus causing lack of self-confidence and making the unhealthy person disgusting for other people. To solve the problems person should consult a doctor, which sometimes represent another problem due to psychological and economic factors.Secondly, I'm convinced that one can't make himself or herself love his or her body simply saying \"Ok, I accept myself as I am because each body is perfect\" It's a delusion. It's a self-suggestion. It's a placebo. Time spent on worthless declarations and exclamations may negatively affect your condition leading to the health aggravation. On the contrary, to love your body means to respect your body. To respect your body means to take care of your body.Finally, I believe The Body Positive Movement represents a radical reaction to another recent trend which is plastic surgery. While the 2nd variant helps you achieve fake perfection with an operating knife, the 1st one denies perfection as it is. And as a result, it cuts both ways. These two variants only create the illusion of self-confidence. The Body Positive, just as plastic surgery, works for those who refuse to take direct action. Besides, both are unhealthy. People tend to see things in black and white. Why couldn't we see the shades of grey? Or - what is even better - why couldn't we mix them up with more vivid colours?Considering my first argument, I stick to the opinion that The Body Positive is negative and in particular cases even harmful. Thank you for your attention!", "stance": "PRO"}], "context": {"sourceId": "d4d6ef7b-2019-04-18T11:34:41Z", "previousArgumentInSourceId": "d4d6ef7b-2019-04-18T11:34:41Z-00003-000", "acquisitionTime": "2019-04-18T11:34:41Z", "discussionTitle": "The Body Positive is not really positive", "sourceTitle": "Online Debate: The Body Positive is not really positive | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Body-Positive-is-not-really-positive/1/", "nextArgumentInSourceId": ""}, "id": "d4d6ef7b-2019-04-18T11:34:41Z-00004-000", "conclusion": "The Body Positive is not really positive"}, {"premises": 
[{"text": "YO LISTEN UP NIGGAZZ MY ESSAY IS BOUT TO DOW DOWN YO.... http://www.youtube.com...1, 2, 3, on the page I write my poetry,This is meant ot be an essay but I structure it stupidly,The writer of the worst essay is me that's too easy to see,It's like a mystical, beast that came in the midst of a bunch of sexy... mother? sister? grandmothers?... sh!t dude... I need to rhyme better...Anyway... LEMME GET STRAIGHT TEW DA POINT YEH?!!BAYSIKALLEE I CANNOT POSSIBLEE FAIL TEW WRAYTE DA WERST ESSAY CAWS YA MATHA, MY MATHA, YOUR SISTER AND HER FRIENDS AWL DISAGREE WIV DA STATEMENT INIT BRUV?!!!Wait what the fck am I writing 'bout?!... Oh sh*t I'm meant to not be writing as I think... Oh sh*t WHAT THE HECK YOU LOGICALLY CRAZY BRAIN SCREW YOU STOP IT I MUST GET TO DA POINT OF DA ESSAY BLADRIN! FOW FARCK'S SAKE DEWD!!OH YEHH!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!????????WTEWYHERETE%$$^%RTU^%DA PONT OF DEE WHOLE ESSAY IS AS FOLLOWS...DA NEEDS OF DA MANY IS ACTUALLY LESS IMPORTANT DAN DA NEEDS OF A POWERFUL FEW COS LAIK WELL... YEW SEE...Basically, if I were to take your mother, and believe me the MAJORITY of guys needs dat b!tch all up on their d!cks, and say yo niggaz dis white b!tch is up in da ghetto let's bang here as a gang you know bad man 'ting? DEN she would be all like... \"NOOOO SAVE ME!\" YOu gettin' me blud?! So DEn you comes in wiv your... like guns an' sh*t and you iz all laik \"YO LISTEN ME I GON AN AK 47 bout to blow yo brains out to save my muttha and actually DIS IS IMPORTANT!\" now yew iz powerful few while dem is da majority ad your muttha DOES NOT GGET RAPED THANKS TO SELECT FEW BEING POWERFUL WOOOOOOOOOO!!!!!Dat is all for now bladrin, I wish you a nice day, a nice life and hope to see your muttha some time soon innit ;)", "stance": "CON"}], "context": {"sourceId": "66cdcf8d-2019-04-18T17:57:55Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T17:57:55Z", "discussionTitle": "Whoever can write the worst essay wins!", "sourceTitle": "Online Debate: Whoever can write the worst essay wins! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Whoever-can-write-the-worst-essay-wins/1/", "nextArgumentInSourceId": "66cdcf8d-2019-04-18T17:57:55Z-00001-000"}, "id": "66cdcf8d-2019-04-18T17:57:55Z-00000-000", "conclusion": "Whoever can write the worst essay wins!"}, {"premises": 
[{"text": "Assignment: Should the needs of the many outweigh the desires of a powerful few? This is my essay that I wrote and I am here today to talk about the prompt that you had gave. I agree that majority rules and the few shouldnt be special. My examples are next The majority rules cause on my basketball team thats what my coach says. Also! in school my teacher says that our class gets to vote on what we do sometimes. And sometimes we get to do what we want. These are my examples This is my first example heres my second one out of the 3 that I will be talking about today. Sometimes when I don\"t want to do something I will tell my parents what I shoud do; and they say to do stuff. So I listen and I am the majority and they are the special few so that happends someitimes. I don\"t have a 3th example cause I forget I only have 2 not 3. SO: as you see by many many well thoughted examples. my essay is very nice and thoughtful. and I hope that you see how well it is done. My conclusion is yes to the prompt if you had been wondering.", "stance": "PRO"}], "context": {"sourceId": "66cdcf8d-2019-04-18T17:57:55Z", "previousArgumentInSourceId": "66cdcf8d-2019-04-18T17:57:55Z-00000-000", "acquisitionTime": "2019-04-18T17:57:55Z", "discussionTitle": "Whoever can write the worst essay wins!", "sourceTitle": "Online Debate: Whoever can write the worst essay wins! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Whoever-can-write-the-worst-essay-wins/1/", "nextArgumentInSourceId": "66cdcf8d-2019-04-18T17:57:55Z-00002-000"}, "id": "66cdcf8d-2019-04-18T17:57:55Z-00001-000", "conclusion": "Whoever can write the worst essay wins!"}, {"premises": 
[{"text": "2000 characters is rather minimalistic but I can definitely write a worse essay than you.Worse: of a nature more hilarious than relevant.", "stance": "CON"}], "context": {"sourceId": "66cdcf8d-2019-04-18T17:57:55Z", "previousArgumentInSourceId": "66cdcf8d-2019-04-18T17:57:55Z-00001-000", "acquisitionTime": "2019-04-18T17:57:55Z", "discussionTitle": "Whoever can write the worst essay wins!", "sourceTitle": "Online Debate: Whoever can write the worst essay wins! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Whoever-can-write-the-worst-essay-wins/1/", "nextArgumentInSourceId": "66cdcf8d-2019-04-18T17:57:55Z-00003-000"}, "id": "66cdcf8d-2019-04-18T17:57:55Z-00002-000", "conclusion": "Whoever can write the worst essay wins!"}, {"premises": 
[{"text": "Prompt: Should the needs of the many outweigh the desires of a powerful few? Do you accept the terms? Please say \"accepted\" before writing your essay.Your essay will be submitted in round 2.", "stance": "PRO"}], "context": {"sourceId": "66cdcf8d-2019-04-18T17:57:55Z", "previousArgumentInSourceId": "66cdcf8d-2019-04-18T17:57:55Z-00002-000", "acquisitionTime": "2019-04-18T17:57:55Z", "discussionTitle": "Whoever can write the worst essay wins!", "sourceTitle": "Online Debate: Whoever can write the worst essay wins! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Whoever-can-write-the-worst-essay-wins/1/", "nextArgumentInSourceId": ""}, "id": "66cdcf8d-2019-04-18T17:57:55Z-00003-000", "conclusion": "Whoever can write the worst essay wins!"}, {"premises": 
[{"text": "Con has forefited, I extend all arguments.", "stance": "CON"}], "context": {"sourceId": "946d6b45-2019-04-18T13:13:49Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T13:13:49Z", "discussionTitle": "Marijuana legalization", "sourceTitle": "Debate Argument: Marijuana legalization | Debate.org", "sourceUrl": "https://www.debate.org/debates/Marijuana-legalization/37/", "nextArgumentInSourceId": "946d6b45-2019-04-18T13:13:49Z-00001-000"}, "id": "946d6b45-2019-04-18T13:13:49Z-00000-000", "conclusion": "Marijuana legalization"}, {"premises": 
[{"text": "Me and Con had a small debate on Facebook and in the private messages. This is just to clear that up, incase Pros argument didn't make sense, or seemed random to someone.Why I'm against legalization:1 - It's a harmful drug: Marijuana is not harmless, as many believe. Some studies suggest that smoking 1 joint of Marijuana a day, is equivalent to smoking 20 cigarettes [1]. Another study reports that smoking 1 joint of Marijuana a year increases the users risk of lung cancer by 8%, versus 7% for a pack of cigarettes [2].Other health risks include Trouble thinking and remembering Bloodshot eyes Dry mouth (cotton mouth) Fast heart rate Slowed coordination Harmed blood flow in the brain Less attention span Stifled brain development Anxiety Depression Suicidal thoughts Increased chance of heart attacks [3]2 - It's addictive: Many legalization proponents claim Marijuana is not addictive. It, however, is addictive. The addiction rate is thought to be 9% [4]. I would argue that if something is harmful, and addictive, it should not be legal.3 - Legalization increases use: The current legal status of Marijuana as a schedule 1 drug has caused prices to stay high. Legalization would cause the prices to plummet [6] Legalizing Marijuana in Colorado has had consequences. The Rocky Mountain High Intensity Drug Trafficking Area published a report, highlighting some of the consequences. \"The majority of DUI drug arrests were marijuana related and 25 to 40 percent were marijuana alone... the percent of hospitalizations related to marijuana have increased 82% since 2008\u2026 In 2012, 10.47 percent of youth ages 12 to 17 were considered current marijuana users compared to 7.55 percent nationally.\" [5]. If Marijuana were to be legalized, the prices of Marijuana would drop [6]. A decrease in the price of Marijuana encourages more people to use the drug. More users means more abusers. Cigarettes and Alcohol both cost the U.S. 100x more in damages than they will ever generate in tax revenue. With 1 joint of Marijuana equalling 7 cigarettes, the cost of Marijuana abuse would likely have the same effect (if not, worse) as cigarettes on the economy.Rebuttals: \"I believe in freedom for all.\"I also believe in freedom for all, but your rights end, where other peoples rights begin. If you were to smoke Marijuana in a public area, it could affect other people. Second hand smoke from cigarettes kills 45,000 non-smokers a year, and as I've shown above, Marijuana may be more harmful. We can assume the effects of Marijuana second hand smoke would be the same, if not more deadly than cigarettes second hand smoke.\"If you really are afraid of getting addicted to marijuana from others second hand smoke\"Here, Pro is referring to something I said in a private message. Unfortunately, he misunderstood me. I made the argument that because the second hand smoke can effect other people without their consent, your right is use the drug is outweighed by their right not to not be effected by Marijuana's second hand smoke. I also made the argument, that if you become addicted, you lose the right to say no. Your right to say no, is more important than your right to say yes, in my opinion. If you become addicted to Marijuana, you lose your right to say no, otherwise you are forced to go through withdrawal.\"my advice is to avoid such places\"Why should I have to give up my freedom to move? If I have to stay away from places, in fear of second hand smoke, that is infringing on my right to move. This is another reason you do not have the \"right\" to use the drug.\"I don't think your medieval thinking would go over that well.\"That's a bit rude. Since I didn't post any rules for this debate, I guess it's okay, but I would like to ask Pro to stop being hostile towards me. I would like a civil debate.Sources:[1] http://tinyurl.com...[2] http://tinyurl.com...[3] http://tinyurl.com...[4] http://tinyurl.com...[5] http://tinyurl.com...[6] http://tinyurl.com...", "stance": "CON"}], "context": {"sourceId": "946d6b45-2019-04-18T13:13:49Z", "previousArgumentInSourceId": "946d6b45-2019-04-18T13:13:49Z-00000-000", "acquisitionTime": "2019-04-18T13:13:49Z", "discussionTitle": "Marijuana legalization", "sourceTitle": "Debate Argument: Marijuana legalization | Debate.org", "sourceUrl": "https://www.debate.org/debates/Marijuana-legalization/37/", "nextArgumentInSourceId": "946d6b45-2019-04-18T13:13:49Z-00002-000"}, "id": "946d6b45-2019-04-18T13:13:49Z-00001-000", "conclusion": "Marijuana legalization"}, {"premises": 
[{"text": "I believe in freedom for all. If you really are afraid of getting addicted to marijuana from others second hand smoke (LOL) my advice is to avoid such places. Especially cool cities such as Vancouver and Denver. I don't think your medieval thinking would go over that well. One would think if we truly did live in a democratic society the majority would have a say on the subject and we both fully understand that the overwhelming majority can think of better ways the police and courts could use their tax money. The law truly is as laughable as the rule of thumb law that was one day actually in writing. Do you believe marijuana to be a gateway DRUG ? (Lol)", "stance": "PRO"}], "context": {"sourceId": "946d6b45-2019-04-18T13:13:49Z", "previousArgumentInSourceId": "946d6b45-2019-04-18T13:13:49Z-00001-000", "acquisitionTime": "2019-04-18T13:13:49Z", "discussionTitle": "Marijuana legalization", "sourceTitle": "Debate Argument: Marijuana legalization | Debate.org", "sourceUrl": "https://www.debate.org/debates/Marijuana-legalization/37/", "nextArgumentInSourceId": "946d6b45-2019-04-18T13:13:49Z-00003-000"}, "id": "946d6b45-2019-04-18T13:13:49Z-00002-000", "conclusion": "Marijuana legalization"}, {"premises": 
[{"text": "I was unable to accept blackwidow-1's challenge in time. I've decided to re-challenge him to a debate on the topic.Because he originally challenged me, and I was unable to accept, he may present his arguments first.", "stance": "CON"}], "context": {"sourceId": "946d6b45-2019-04-18T13:13:49Z", "previousArgumentInSourceId": "946d6b45-2019-04-18T13:13:49Z-00002-000", "acquisitionTime": "2019-04-18T13:13:49Z", "discussionTitle": "Marijuana legalization", "sourceTitle": "Debate Argument: Marijuana legalization | Debate.org", "sourceUrl": "https://www.debate.org/debates/Marijuana-legalization/37/", "nextArgumentInSourceId": ""}, "id": "946d6b45-2019-04-18T13:13:49Z-00003-000", "conclusion": "Marijuana legalization"}, {"premises": 
[{"text": "The Pro repeatedly mentions the fact that he/she fears the idea of a drone/plane collision, and bases their arguments on that. This fear is not illogical. Plane/drone collisions are possible (though not frequent, if existent), and have lately come closer to colliding than other times. [1]However, the Pro argues that drone should be completely and utterly illegal, which I strongly disagree with. The FAA (Federal Aviation Administration) sets rules and regulations as to who and what are allowed in the big blue sky; and they are seemingly coming closer to an agreement on approving drones above. [2]As the Con, I am arguing that drones should not be illegal in the USA, but rather that the FAA aproves drone use with the given rules and regulations. I do believe there are limits to what drones should be able to do, however, they are generally beneficial and should not be outlawed in this country.[1]: http://www.washingtonpost.com...[2]: http://www.usatoday.com...", "stance": "CON"}], "context": {"sourceId": "e557c794-2019-04-18T15:06:41Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:06:41Z", "discussionTitle": "Should drones be illegal in the USA", "sourceTitle": "Debate Argument: Should drones be illegal in the USA | Debate.org", "sourceUrl": "https://www.debate.org/debates/Should-drones-be-illegal-in-the-USA/1/", "nextArgumentInSourceId": "e557c794-2019-04-18T15:06:41Z-00001-000"}, "id": "e557c794-2019-04-18T15:06:41Z-00000-000", "conclusion": "Should drones be illegal in the USA"}, {"premises": 
[{"text": "while I do agree with some of your points, people flying these drones could and have caused major problems. Personally I would be freaked out if a drone hit a plane I was on and the pilot had to turn it around because the engine was failing or if the plane fell. Planes carry dozens of people and it would be a serious tragedy if all of them (or most) had lost their lives to some guys joyriding their toy drone for amusement.", "stance": "PRO"}], "context": {"sourceId": "e557c794-2019-04-18T15:06:41Z", "previousArgumentInSourceId": "e557c794-2019-04-18T15:06:41Z-00000-000", "acquisitionTime": "2019-04-18T15:06:41Z", "discussionTitle": "Should drones be illegal in the USA", "sourceTitle": "Debate Argument: Should drones be illegal in the USA | Debate.org", "sourceUrl": "https://www.debate.org/debates/Should-drones-be-illegal-in-the-USA/1/", "nextArgumentInSourceId": "e557c794-2019-04-18T15:06:41Z-00002-000"}, "id": "e557c794-2019-04-18T15:06:41Z-00001-000", "conclusion": "Should drones be illegal in the USA"}, {"premises": 
[{"text": "I want to start off by thanking the Pro for the debate.Also, because there are only three rounds in this debate, I will go ahead and lay out my main points.I will be arguing that drones should not be illegal, and here are my reasonings.The definition of a \"drone\": \"an unmanned aircraft or ship that can navigate autonomously,without human control or beyond line of sight:\"[1]This includes all drones, including UAVs (figure 1.) and camera drones (figure 2.) Figure 1. UAV Reaper Drone [2] Figure 2. Camera Drone. [3]Because the Pro does not specify which drones, I will argue for them all. Despite what Pro states in his opening thesis, drones can actually be extremely beneficial in many ways.1: Drones aide in saving lives. Immediately after natural disasters in which the damage is not yet determined, drones can be used to easily assess the amount of damage and find out the level of danger, and acts as a safe alternative to sending in first responders.2: Drones help in agricultural management. Farmers can use drones specifically to manage crops and pinponts areas that need special attention. This way saves time by only providing care exactly where needed, and improves crop yield.3: Help safely in architechtural maintenance and inspection. Drones can obviously go places where humans cannot, and can also do it without risking lives. For example, drones would easily help inspect places of infrastructure such as below bridges and high buildings.4: Drones give the media access to places: They can film places never reached before, for news and film production. This can be done easily, efficiently, and safely, thanks to drones.Because of my limited time, I will limit my arguments to those above and wait for the Pro to present his. I look forward to this debate and the rebuttals along with it. [1]http://dictionary.reference.com...;[2]commons.wikimedia.org[3]www.bostonmagazine.com", "stance": "CON"}], "context": {"sourceId": "e557c794-2019-04-18T15:06:41Z", "previousArgumentInSourceId": "e557c794-2019-04-18T15:06:41Z-00001-000", "acquisitionTime": "2019-04-18T15:06:41Z", "discussionTitle": "Should drones be illegal in the USA", "sourceTitle": "Debate Argument: Should drones be illegal in the USA | Debate.org", "sourceUrl": "https://www.debate.org/debates/Should-drones-be-illegal-in-the-USA/1/", "nextArgumentInSourceId": "e557c794-2019-04-18T15:06:41Z-00003-000"}, "id": "e557c794-2019-04-18T15:06:41Z-00002-000", "conclusion": "Should drones be illegal in the USA"}, {"premises": 
[{"text": "I believe that drones should be illegal. Drones have caused a lot of distress to pilots and could one day be a great problem and could cost people their lives.", "stance": "PRO"}], "context": {"sourceId": "e557c794-2019-04-18T15:06:41Z", "previousArgumentInSourceId": "e557c794-2019-04-18T15:06:41Z-00002-000", "acquisitionTime": "2019-04-18T15:06:41Z", "discussionTitle": "Should drones be illegal in the USA", "sourceTitle": "Debate Argument: Should drones be illegal in the USA | Debate.org", "sourceUrl": "https://www.debate.org/debates/Should-drones-be-illegal-in-the-USA/1/", "nextArgumentInSourceId": ""}, "id": "e557c794-2019-04-18T15:06:41Z-00003-000", "conclusion": "Should drones be illegal in the USA"}, {"premises": 
[{"text": "Oh, man, you really went off the hook there with those grizzly bears. I knew it would be something like that. You don't even know what you're saying, do you? You're a lost mind in a simple world. That's why I like debating with you, sir. I always win, because you continuously fail to provide any sources. We are not going to kill 350 million people for the polar bears. It would be roughly the population of the United States and Australia. But if we killed that many people, the United States and Australia would have far less people and we would be worse off because we would have labor shortages, the people would rebel against their government for killing all the depressed people, and the like. There are cheaper, more humane, efficient ways to deal with global warming, like solar, wind, nuclear, and so on. We do not need to kill everybody to stop global warming. Humans are not the problem, the problem is how we produce energy. If you actually cared about global warming, it would be nice. But you don't you just use global warming as a way to express how you hate 95% of all the people on Earth. Actually, though, we could kill all the white supremacists and hate groups. That would help. I ask you, sir, in the comments, to give me just ONE source, one graph or chart which shows that global warming is brought about by the farts of pessimistic people. I doubt you'll be able to. Because that's not true. You choose what we debate next, surprise me, send it out, I'll be waiting. In the meantime, here's another picture of you: https://i.pinimg.com...", "stance": "CON"}], "context": {"sourceId": "1455d8bf-2019-04-18T11:51:05Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T11:51:05Z", "discussionTitle": "Depression Should Be Illegal", "sourceTitle": "Debate: Depression Should Be Illegal | Debate.org", "sourceUrl": "https://www.debate.org/debates/Depression-Should-Be-Illegal/1/", "nextArgumentInSourceId": "1455d8bf-2019-04-18T11:51:05Z-00001-000"}, "id": "1455d8bf-2019-04-18T11:51:05Z-00000-000", "conclusion": "Depression Should Be Illegal"}, {"premises": 
[{"text": "Look. I hate grizzly bears because they are brown people. They are no different from African people. All grizzly bears do is play basketball and eat fried chicken. 350 million killed is a huge favor to the polar bears. Polar bears did nothing to deserve this evil, yet humans contribute to overpopulation and global warming. That is the population of the United States and Australia combined. Think about it: if the United States and Australia never existed, there would be much more polar bears in today's world. People who are depressed are always paranoid and sad. Paranoid and sad people are always pessimists. Statistics have shown that pessimists fart too much, which is also bad for the environment. Oh, and here is a picture of you, frankfurter50: http://files.jungiananalysisliterary.webnode.com...", "stance": "PRO"}], "context": {"sourceId": "1455d8bf-2019-04-18T11:51:05Z", "previousArgumentInSourceId": "1455d8bf-2019-04-18T11:51:05Z-00000-000", "acquisitionTime": "2019-04-18T11:51:05Z", "discussionTitle": "Depression Should Be Illegal", "sourceTitle": "Debate: Depression Should Be Illegal | Debate.org", "sourceUrl": "https://www.debate.org/debates/Depression-Should-Be-Illegal/1/", "nextArgumentInSourceId": "1455d8bf-2019-04-18T11:51:05Z-00002-000"}, "id": "1455d8bf-2019-04-18T11:51:05Z-00001-000", "conclusion": "Depression Should Be Illegal"}, {"premises": 
[{"text": "Depression is not just low self esteem, it's a mental condition, and people should try to resolve their mental conditions, we should not kill people because they have a mental condition. people with low self esteem are not useless to society. Many great comedians have low self esteem, that's why they became comedians. Stand up comedy is a kind of mental therapy. Everybody has low self esteem at some point in their lives, we should not have to hide our emotions. When emotions are suppressed, and people only feel happiness, and the happiness is being forced, then that person is not happy. Many people with depression have jobs, stupid, boring jobs, and that's why they're depressed. They're depressed because they're contributing to society. We should change society so people are less depressed. We should make life more fun. Then they wouldn't be depressed anymore. We should allow more pay, shorter work hours, more career diversity. We should make life better for them, not worse. What kind of sick monster ARE you? You said that 350 million people suffer from depression. Killing them would be killing a lot of people. Then more people would be depressed about the people they killed. Sadness is a part of life. We cannot eliminate it. We can only turn our society into a smiling utopia by embracing sadness as a reality. To Hell with your polar bears. Polar bears are not affected by overpopulation, they're affected by CO2 emissions. We need to stop emitting CO2. Then polar bears would be fine. I'm sure some polar bear scientists have depression. And what about the penguins of the walruses? Do you care about them? Or just your stupid POLAR BEARS WE ARE NOT GOING TO COMMIT MASS GENOCIDE UPON ALL MINORITIES TO SAVE ONE ANIMAL What do you think about grizzly bears? Do you hate them for the color of their fur? That picture you gave is a striking likeness. Here's one of you. https://cdn.drawception.com...", "stance": "CON"}], "context": {"sourceId": "1455d8bf-2019-04-18T11:51:05Z", "previousArgumentInSourceId": "1455d8bf-2019-04-18T11:51:05Z-00001-000", "acquisitionTime": "2019-04-18T11:51:05Z", "discussionTitle": "Depression Should Be Illegal", "sourceTitle": "Debate: Depression Should Be Illegal | Debate.org", "sourceUrl": "https://www.debate.org/debates/Depression-Should-Be-Illegal/1/", "nextArgumentInSourceId": "1455d8bf-2019-04-18T11:51:05Z-00003-000"}, "id": "1455d8bf-2019-04-18T11:51:05Z-00002-000", "conclusion": "Depression Should Be Illegal"}, {"premises": 
[{"text": "Okay. Depression is when you have low self-esteem. People with low self-esteem are useless people who achieve nothing and are useless to society. Therefore, it is a good idea to kill off everyone with depression because that helps solve overpopulation and save the planet, before all the superior polar bears are gone. Below are some statistics about depression: https://www.healthline.com... 350 million people worldwide suffer from depression. 350m/7b=5% So 1 in every 20 people suffer from depression. To put this into perspective, only 1 in 200 people are redheads, so depression is much more common than you think. America is the 3rd most populated country in the world, currently at a population of about 324 million. So if we kill off all the depressed people in the world, it is equivalent of killing off everyone in America. That is a big solution to overpopulation and global warming, and polar bears will be happy. Here is a picture of you: https://sikorski.ca...", "stance": "PRO"}], "context": {"sourceId": "1455d8bf-2019-04-18T11:51:05Z", "previousArgumentInSourceId": "1455d8bf-2019-04-18T11:51:05Z-00002-000", "acquisitionTime": "2019-04-18T11:51:05Z", "discussionTitle": "Depression Should Be Illegal", "sourceTitle": "Debate: Depression Should Be Illegal | Debate.org", "sourceUrl": "https://www.debate.org/debates/Depression-Should-Be-Illegal/1/", "nextArgumentInSourceId": "1455d8bf-2019-04-18T11:51:05Z-00004-000"}, "id": "1455d8bf-2019-04-18T11:51:05Z-00003-000", "conclusion": "Depression Should Be Illegal"}, {"premises": 
[{"text": "Number four. Let's have at it.", "stance": "CON"}], "context": {"sourceId": "1455d8bf-2019-04-18T11:51:05Z", "previousArgumentInSourceId": "1455d8bf-2019-04-18T11:51:05Z-00003-000", "acquisitionTime": "2019-04-18T11:51:05Z", "discussionTitle": "Depression Should Be Illegal", "sourceTitle": "Debate: Depression Should Be Illegal | Debate.org", "sourceUrl": "https://www.debate.org/debates/Depression-Should-Be-Illegal/1/", "nextArgumentInSourceId": "1455d8bf-2019-04-18T11:51:05Z-00005-000"}, "id": "1455d8bf-2019-04-18T11:51:05Z-00004-000", "conclusion": "Depression Should Be Illegal"}, {"premises": 
[{"text": "Let us debate that depression should be illegal. Here is how it will work: Round 1: Acceptance Rounds 2/3: Debate Here we go! Number 4!", "stance": "PRO"}], "context": {"sourceId": "1455d8bf-2019-04-18T11:51:05Z", "previousArgumentInSourceId": "1455d8bf-2019-04-18T11:51:05Z-00004-000", "acquisitionTime": "2019-04-18T11:51:05Z", "discussionTitle": "Depression Should Be Illegal", "sourceTitle": "Debate: Depression Should Be Illegal | Debate.org", "sourceUrl": "https://www.debate.org/debates/Depression-Should-Be-Illegal/1/", "nextArgumentInSourceId": ""}, "id": "1455d8bf-2019-04-18T11:51:05Z-00005-000", "conclusion": "Depression Should Be Illegal"}, {"premises": 
[{"text": "Thank you as well for offering the topic - I enjoyed it!", "stance": "CON"}], "context": {"sourceId": "33b0610d-2019-04-18T18:10:18Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:10:18Z", "discussionTitle": "Two is equal to One", "sourceTitle": "Debate Argument: Two is equal to One | Debate.org", "sourceUrl": "https://www.debate.org/debates/Two-is-equal-to-One/1/", "nextArgumentInSourceId": "33b0610d-2019-04-18T18:10:18Z-00001-000"}, "id": "33b0610d-2019-04-18T18:10:18Z-00000-000", "conclusion": "Two is equal to One"}, {"premises": 
[{"text": "My opponent is correct that the series is divergent. As a result many algebric operations I have performed are not valid.Since my opponent has spotted the mistake, I will concede. Thanks to him for debating this topic with me.", "stance": "PRO"}], "context": {"sourceId": "33b0610d-2019-04-18T18:10:18Z", "previousArgumentInSourceId": "33b0610d-2019-04-18T18:10:18Z-00000-000", "acquisitionTime": "2019-04-18T18:10:18Z", "discussionTitle": "Two is equal to One", "sourceTitle": "Debate Argument: Two is equal to One | Debate.org", "sourceUrl": "https://www.debate.org/debates/Two-is-equal-to-One/1/", "nextArgumentInSourceId": "33b0610d-2019-04-18T18:10:18Z-00002-000"}, "id": "33b0610d-2019-04-18T18:10:18Z-00001-000", "conclusion": "Two is equal to One"}, {"premises": 
[{"text": "My opponent\u2019s argument breaks down at step 2. The Taylor expansion for ln(x) has a radius of convergence of 1, around the point x = 1, such that 0<x<2 (as opposed to 0\u2264x\u22642) as I will show below, meaning that the Taylor expansion of ln(x-1) likewise has a radius of convergence of 1 around the point x = 0, such that -1<x<1. By inserting x=1 into the Taylor expansion for ln(x-1), he is causing the series to become divergent, thereby inducing the error in the proof that appears to make 2=1. Proof that the Taylor expansion for ln(x+1) fails at x=1: 1) Differentiating ln(1+x), we have: d/dx (ln(1+x)) = 1/(1+x). 2) Trivially, 1/(1+x) = 1/(1-(-x)) = 1/(1-y), where y\u2261-x. 3) Taking the Maclaurin expansion of 1/(1-y), we have: 1/(1-y) = 1+y+y^2+y^3+y^4+\u2026 4) Note that the result in step 3 is the expression of a geometric series, which has limits of evaluation at |y|<1. Since y\u2261-x, |y|<1 is equivalent to |-x|<1. Substituting 1 for x, we have |-1|=1<1, which is false, since 1=1 (again, note the difference between 1<1 and 1\u22641). For example, substituting x=1 into the previous expression yields: 1/(1+x) = 1/(1-y) = 1+(-1)+1+(-1)+1+(-1)+\u2026 This expression is divergent, resulting in the error that causes 2 to appear to equal 1. This concludes the proof.****************************************************************************I greatly enjoyed this debate; you\u2019ll have to challenge me to another some time!", "stance": "CON"}], "context": {"sourceId": "33b0610d-2019-04-18T18:10:18Z", "previousArgumentInSourceId": "33b0610d-2019-04-18T18:10:18Z-00001-000", "acquisitionTime": "2019-04-18T18:10:18Z", "discussionTitle": "Two is equal to One", "sourceTitle": "Debate Argument: Two is equal to One | Debate.org", "sourceUrl": "https://www.debate.org/debates/Two-is-equal-to-One/1/", "nextArgumentInSourceId": "33b0610d-2019-04-18T18:10:18Z-00003-000"}, "id": "33b0610d-2019-04-18T18:10:18Z-00002-000", "conclusion": "Two is equal to One"}, {"premises": 
[{"text": "Thanking bencbartlett for accepting this debate. I agree that it feels nice to debate mathematics.I am numbering the steps in order to assist discussion.Taylor expansion of ln (1+x) is:1-> ln (1+x) = x - x^2/2 + x^3/3 - x^4/4 + x^5/5 -+-Putting x = 1.2-> ln (1 + 1) = ln (2) = 1 - 1/2 + 1/3 - 1/4 + 1/5 -+-Rearranging the terms3-> ln (2) = (1 + 1/3 + 1/5 +++) - (1/2 + 1/4 + 1/6 +++)4-> Let P = 1 + 1/3 + 1/5 +++5-> Let Q = 1/2 + 1/4 + 1/6 +++From steps 3, 4 and 56-> ln (2) = P - QConsider Q7-> Q = 1/2 + 1/4 + 1/6 + 1/8 + 1/10 +++Taking 1/2 as common from LHS.8-> Q = 1/2 [1 + 1/2 + 1/3 + 1/4 + 1/5 +++]Rearranging terms9-> Q = 1/2 [ (1 + 1/3 + 1/5 +++) + (1/2 + 1/4 + 1/6 +++) ]Subsituting series in step 9 with help of step 4 and 5,10-> Q = 1/2 [ P + Q]11-> 2Q = P + Q12-> Q = PSubstituting Q in step 6.13-> ln (2) = P - P14-> ln (2) = 0Taking antilogs on both sides15-> 2 = 1Best of Luck to my esteemed opponent.", "stance": "PRO"}], "context": {"sourceId": "33b0610d-2019-04-18T18:10:18Z", "previousArgumentInSourceId": "33b0610d-2019-04-18T18:10:18Z-00002-000", "acquisitionTime": "2019-04-18T18:10:18Z", "discussionTitle": "Two is equal to One", "sourceTitle": "Debate Argument: Two is equal to One | Debate.org", "sourceUrl": "https://www.debate.org/debates/Two-is-equal-to-One/1/", "nextArgumentInSourceId": "33b0610d-2019-04-18T18:10:18Z-00004-000"}, "id": "33b0610d-2019-04-18T18:10:18Z-00003-000", "conclusion": "Two is equal to One"}, {"premises": 
[{"text": "I accept this challenge - it'll be nice to actually be able to argue mathematics on here for once, since I've tried starting quite a few math debates before. I'll post my solution as soon as I find an error in whatever proof you offer, and I commit to working this problem alone. Good luck!", "stance": "CON"}], "context": {"sourceId": "33b0610d-2019-04-18T18:10:18Z", "previousArgumentInSourceId": "33b0610d-2019-04-18T18:10:18Z-00003-000", "acquisitionTime": "2019-04-18T18:10:18Z", "discussionTitle": "Two is equal to One", "sourceTitle": "Debate Argument: Two is equal to One | Debate.org", "sourceUrl": "https://www.debate.org/debates/Two-is-equal-to-One/1/", "nextArgumentInSourceId": "33b0610d-2019-04-18T18:10:18Z-00005-000"}, "id": "33b0610d-2019-04-18T18:10:18Z-00004-000", "conclusion": "Two is equal to One"}, {"premises": 
[{"text": "In R2 I will present a proof that 2 = 1.Please don't worry. The proof is flawed. In R2 it will be task of Con to spot the flaw. If she is able to do this, she wins the debate. If she is unable to spot the flaw in R2, I win this debate.If Con is unable to spot the flaw in R2 (or provides an errenous explanation), I will provide the correct explanation in R3. Con need not do anything in R1 and R3.I will be using Taylor series expansion and logarithms. Nothing in much detail. But you need to be comfortable with basics of these two concepts and series calcuations to accept this debate.Hoping to get a sincere opponent.", "stance": "PRO"}], "context": {"sourceId": "33b0610d-2019-04-18T18:10:18Z", "previousArgumentInSourceId": "33b0610d-2019-04-18T18:10:18Z-00004-000", "acquisitionTime": "2019-04-18T18:10:18Z", "discussionTitle": "Two is equal to One", "sourceTitle": "Debate Argument: Two is equal to One | Debate.org", "sourceUrl": "https://www.debate.org/debates/Two-is-equal-to-One/1/", "nextArgumentInSourceId": ""}, "id": "33b0610d-2019-04-18T18:10:18Z-00005-000", "conclusion": "Two is equal to One"}, {"premises": 
[{"text": "Whelp, this is going to be dissapointingly short.My opponent never responds to the first Blum et al. card talking about how drone strikes and targeted killings of terrorists only cause more to come up, increasing the number of terrorists for us to watch out for. Extend this out as a reason why drone strikes aren't working, therefore aren't necessary for modern warfare.My opponent also never responds to the second Blum et. al card talking about how drone striking terrorist leaders hurts our intelligence gathering abilities, which harms out abilities to stop terrorist plots long-term. Extend this out for why drone strikes hurt our ability to fight terrorism, therefore aren't necessary for modern warfare.She also never responds to the Hunter card talking about how drone striking terrorist leaders actually doesn't significantly hamper terrorist activities. Extend this out for a reason why drone strikes don't actually work, therefore aren't necessary for modern warfare.Also, extend out the Speigel Online card talking about how killing one terrorist with drone strikes took sixteen attempts and cost 321 innoncent lives just to get one terrorist. She responds to this by just saying that it's \"collateral damage\" necessary to stop terrorism, but a) we don't even need to be fighting terrorism right now, refer back to the Mueller evidence which says that more people die from drowning in their own bathtubs than from terrorist attacks, and b) just brushing off the deaths of 321 innocent people as \"collateral damage\" doesn't actually justify the use of drones. We shouldn't be contenting ourselves with a faulty method of offing terrorist leaders. We need a method that takes out the man we want to take out and only the man we want to take out on the first try. If it's taking sixteen tries and costing hundreds of innocent lives just to take out one leader, that's not #worth, that's inefficient and ineffective. We need to stop drone striking and come up with something better, not justify the murder of innocent lives as \"necessary for the safety of America\". All of these independantly work to show how Drone striking doesn't work and only makes things worse for us, which shows that we shouldn't be using drone strikes for modern warfare. If we shouldn't be using drone strikes for modern warfare, they certainly aren't necessary for modern warfare. Then, my opponent doesn't respond to a single claim I make in my second argument. Extend out the Mueller evidence which is showing how terrorism really isn't something to worry about right now because more people are dying from drowning in the tub than from acts of terror, showing how unnecessary drone strikes are right now. She also never responds to my alternative to drone striking, which is to send a small detachment of US special forces to support the local Pakistani military to limit cross-border travel and to help train local forces to better combat terrorism. This a) works to stop terrorism over the long-term, which means it's going to work better than the ineffective drone striking, and b) meets her criteria of not letting American soldiers die because it's putting them in a supportive role, meaning they won't be in the line of fire. This means that my alternative is better by my criteria as well as hers. So, to put it simply: my opponent doesn't really respond to anything I said in the last round, rather just restates her own points. My points are a direct counter to her points. Extend them out. I win.", "stance": "CON"}], "context": {"sourceId": "67fb6492-2019-04-18T15:34:12Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:34:12Z", "discussionTitle": "Drone attacks against specific targets are a necessary part of modern warfare", "sourceTitle": "Online Debate: Drone attacks against specific targets are a necessary part of modern warfare | Debate.org", "sourceUrl": "https://www.debate.org/debates/Drone-attacks-against-specific-targets-are-a-necessary-part-of-modern-warfare/1/", "nextArgumentInSourceId": "67fb6492-2019-04-18T15:34:12Z-00001-000"}, "id": "67fb6492-2019-04-18T15:34:12Z-00000-000", "conclusion": "Drone attacks against specific targets are a necessary part of modern warfare"}, {"premises": 
[{"text": "Drones do work, they are safer The real reason the majority of Americans tired of the perpetual wars in Iraq and Afghanistan? For some at least one factor was the consideration of the hundreds thousands of Iraqi and Afghanistan people died and suffered over near to the length of a generation. These same people could also be expected to be angered by the death of our own sons and daughters, friends and family, who sacrifice their lives, physical and mental well being, to serve the Country's interests. The majority though lose sleep over the death of the innocents not counted as our allies and brethren. They are collateral damage, necessary to keep America and our children safe. That what we are told, not just by Fox News, but by the other major networks as well. Imagine a world where people who had the same financial interests in the military industrial complex were also heavily invested in the mass media. Welcome to it. The drones remove a large number of our soldiers from harms way to carry out certain missions, or executions, as the case may be. This is good, we don't want our soldiers to die, and could any ethical or moral reason be good enough to surmount that? It depends how the drones are used of course, but those who control them are those in power, and those in power usually, historically speaking, probably don't have the best interests of the people at heart. Not really. Not the people beyond the sphere of their family, friends and co workers, or their bubble, to be precise. They might believe they do, but that to better sleep at night. Argument 2: Drones are always necessary. Its a more effective way to destroy our target then actually going out there and risking there life's. You say if we had drones that we wouldn't have soldiers, in fact they could be National guard which is almost the same thing but instead they are in their hometown helping out,", "stance": "PRO"}], "context": {"sourceId": "67fb6492-2019-04-18T15:34:12Z", "previousArgumentInSourceId": "67fb6492-2019-04-18T15:34:12Z-00000-000", "acquisitionTime": "2019-04-18T15:34:12Z", "discussionTitle": "Drone attacks against specific targets are a necessary part of modern warfare", "sourceTitle": "Online Debate: Drone attacks against specific targets are a necessary part of modern warfare | Debate.org", "sourceUrl": "https://www.debate.org/debates/Drone-attacks-against-specific-targets-are-a-necessary-part-of-modern-warfare/1/", "nextArgumentInSourceId": "67fb6492-2019-04-18T15:34:12Z-00002-000"}, "id": "67fb6492-2019-04-18T15:34:12Z-00001-000", "conclusion": "Drone attacks against specific targets are a necessary part of modern warfare"}, {"premises": 
[{"text": "Thanks to pro for starting this debate. I intend to attack the resolution from two different angles:1. That targeted killings are actually effective. If they're ineffective, then there would be no reason to employ them in modern warfare, thus making them not necessary.2. That drone attacks are necessary to conduct modern warfare. If there are other avenues of waging warfare other than using UAVs/Drones, then they aren't necessary for modern warfare.With that let's dive right into things.Argument One: Targeted Killings don't actually work/make things worse. Killing a terrorist leader causes more to grow and retaliate. Hezbollah empirics prove. Blum et. al(1) \"eliminating leaders of terrorist organizations ... may ... effect, the rise of more\u2014and more resolute\u2014leaders to replace them. The decapitating of the organization may also invite retaliation by the other members and followers of the organization. ... when Israel assassinated ... Mussawi ... a more charismatic and successful leader, ... Nassrallah, succeeded ... The armed group then avenged the assassination of its former leader in two separate attacks, blowing up Israeli and Jewish targets in Buenos Aires, ...\" Targeted killing which relies on intelligence hurts the ability of the government to gain intelligence on terrorists. Blum et. al(1) \"Targeted killing may also interfere with important gathering of critical intel ... The threat of being targeted will drive current leaders into hiding, making the monitoring of their ... activities ... difficult. ... if these leaders are found and killed, instead of captured, ... counterterrorism forces lose the ability to interrogate them to obtain potentially valuable information ...\" Really big and strong terrorist groups are not affected by targeted killing empirically. Hunter(3) \"attempting to reduce a group\u2019s operational capabilities through targeted killing is of limited utility when posed against groups practicing advanced security measures. ... to ensure al Qaeda\u2019s operational effectiveness, the group stresses the need to maintain internal security, dividing its operatives into overt and covert members functioning under a single leader\u2026al Qaeda\u2019s global network has survived by its members strictly adhering to the principles of operational security. the continued \u201csuccess\u201d of al Qaeda (measured in its ability to conduct major terrorist attacks worldwide despite international efforts to eradicate it) is a testament to its members\u2019 adherence to operational security. ... this ongoing viability is evidence of the ineffectiveness of targeted killing (as practiced by the U.S. in this case) ...\" In trying to kill one man, drones killed approximately 321 people, from Spiegel Online(5) \"What is the cost of rendering a terrorist harmless once and for all by killing him? During the course of 14 months, the CIA used unmanned and heavily armed small aircraft known as drones to stage 15 strikes against the presumed locations of the leader of the Pakistani Taliban. On Aug. 5, 2009, on the 16th try, the drones finally managed to kill Baitullah Mehsud. ... and 11 others were killed. ... But the hunt for Mehsud cost the lives of far more than 11 people. According to estimates, ... 321 people died in the course of the 16 attempts to eliminate Mehsud -- and it is certain that not all of them were Taliban fighters.\" Argument Two: Drone Attacks aren't necessary/Other avenues of warfarePost 9/11 Terrorist attacks are overrated \u2013 more people die from drowning in bathtubs. Mueller(2) \"Two publications ... have independently provided lists of violence committed by Muslim extremists outside of such war zones ... whether that violence be perpetrated by domestic terrorists or by ones with substantial international connections. ... The lists include not only attacks by al-Qaeda, but also those by its imitators, ... as ones by groups with no apparent connection to it whatever. ... the total number of people killed in the five years after 9/11 in such incidents comes to some 200-300 per year. ... it hardly suggests that al-Qaeda's destructive capacities are monumental. ... over the same period far more people have perished in the United States alone in bathtubs drownings ...\"Alternative to Drone strikes: Support and Cooperate with Pakistani security forces, Innocent(4)\"A better strategy in Afghanistan and Pakistan is for the United States to focus on limiting cross-border movement by supporting local Pakistani security forces with a small number of US Special Forces personnel. To improve fighting capabilitiesand enhance cooperation, Washington and Islamabad must increase the number of military-to-military training programs to help hone Pakistan's counterterrorism capabilities and serve as a confidence-building measure to lessen the Pakistan Army's tilt toward radicalism.\" As such, I've shown that not only do drone strikes not work, not only that they make things worse, but also that we have no need for drone strikes right now and that there are other options for combating terror outside of drone strikes. Resolution = negated.Sources:(1) - Blum, Gabriella and Heymann, Phillip B., Law and Policy of Targeted Killing (June 27, 2010). Harvard National Security Journal, Vol. 1, No. 145, 2010 (2) - Muller, John John Woody Hayes Chair of National Security Studies, Mershon Center Professor of Political Science Department of Political Science, Ohio State University. THE ATOMIC TERRORIST: ASSESSING THE LIKELIHOOD [Prepared for presentation at the Program on International Security Policy, University of Chicago], January 15, 2008 (3) - Hunter, Thomas Byron. 2009. Targeted Killing: Self-Defense, Preemption, and the War on Terrorism. Journal of Strategic Security, 2 (2): 1-52. (4) - Malou Innocent foreign policy analyst at the Cato Institute in Washington DC and fact-finding trip to Pakistan, CATO Institute, 8/25/09, http://www.cato.org/pub_display.php?pub_id=10479 (5) - Drones Are Lynchpin of Obama's War on Terror By SPIEGEL ONLINE Staff 03/12/2010 SPIEGEL ONLINE correspondents have investigated this new method of warfare and conducted research in the US, Pakistan, Afghanistan and Germany. Read about Obama's drone campaign against terrorism in the following articles. http://www.spiegel.de...", "stance": "CON"}], "context": {"sourceId": "67fb6492-2019-04-18T15:34:12Z", "previousArgumentInSourceId": "67fb6492-2019-04-18T15:34:12Z-00001-000", "acquisitionTime": "2019-04-18T15:34:12Z", "discussionTitle": "Drone attacks against specific targets are a necessary part of modern warfare", "sourceTitle": "Online Debate: Drone attacks against specific targets are a necessary part of modern warfare | Debate.org", "sourceUrl": "https://www.debate.org/debates/Drone-attacks-against-specific-targets-are-a-necessary-part-of-modern-warfare/1/", "nextArgumentInSourceId": "67fb6492-2019-04-18T15:34:12Z-00003-000"}, "id": "67fb6492-2019-04-18T15:34:12Z-00002-000", "conclusion": "Drone attacks against specific targets are a necessary part of modern warfare"}, {"premises": 
[{"text": "I would like to start of by just saying I have great respect for our military and we have lost many soldiers due to man-to man war. More soldiers die fighting face to face then actually drones that due the job. So why send our troops into war and risk their life's when sending in a nuclear drone, which wont take our soldiers life's but take down the target.", "stance": "PRO"}], "context": {"sourceId": "67fb6492-2019-04-18T15:34:12Z", "previousArgumentInSourceId": "67fb6492-2019-04-18T15:34:12Z-00002-000", "acquisitionTime": "2019-04-18T15:34:12Z", "discussionTitle": "Drone attacks against specific targets are a necessary part of modern warfare", "sourceTitle": "Online Debate: Drone attacks against specific targets are a necessary part of modern warfare | Debate.org", "sourceUrl": "https://www.debate.org/debates/Drone-attacks-against-specific-targets-are-a-necessary-part-of-modern-warfare/1/", "nextArgumentInSourceId": "67fb6492-2019-04-18T15:34:12Z-00004-000"}, "id": "67fb6492-2019-04-18T15:34:12Z-00003-000", "conclusion": "Drone attacks against specific targets are a necessary part of modern warfare"}, {"premises": 
[{"text": "Accepted.", "stance": "CON"}], "context": {"sourceId": "67fb6492-2019-04-18T15:34:12Z", "previousArgumentInSourceId": "67fb6492-2019-04-18T15:34:12Z-00003-000", "acquisitionTime": "2019-04-18T15:34:12Z", "discussionTitle": "Drone attacks against specific targets are a necessary part of modern warfare", "sourceTitle": "Online Debate: Drone attacks against specific targets are a necessary part of modern warfare | Debate.org", "sourceUrl": "https://www.debate.org/debates/Drone-attacks-against-specific-targets-are-a-necessary-part-of-modern-warfare/1/", "nextArgumentInSourceId": "67fb6492-2019-04-18T15:34:12Z-00005-000"}, "id": "67fb6492-2019-04-18T15:34:12Z-00004-000", "conclusion": "Drone attacks against specific targets are a necessary part of modern warfare"}, {"premises": 
[{"text": "1st round is for acceptance.", "stance": "PRO"}], "context": {"sourceId": "67fb6492-2019-04-18T15:34:12Z", "previousArgumentInSourceId": "67fb6492-2019-04-18T15:34:12Z-00004-000", "acquisitionTime": "2019-04-18T15:34:12Z", "discussionTitle": "Drone attacks against specific targets are a necessary part of modern warfare", "sourceTitle": "Online Debate: Drone attacks against specific targets are a necessary part of modern warfare | Debate.org", "sourceUrl": "https://www.debate.org/debates/Drone-attacks-against-specific-targets-are-a-necessary-part-of-modern-warfare/1/", "nextArgumentInSourceId": ""}, "id": "67fb6492-2019-04-18T15:34:12Z-00005-000", "conclusion": "Drone attacks against specific targets are a necessary part of modern warfare"}, {"premises": 
[{"text": "Kids should definetly have cell phones. I will give 3 main points to back my position. (1) Emergencies (2) Socializing (3) Responsibility Kids need phones for emergencies. What if your at a movie with some friends and an adult comes and starts walking around you and acting creepy. Without a phone you can't call somebody to pick you up you will just have to deal with this strange adult. This is just one of many scenarios of an emergency. Kids need to be social in order for them to develope correct social skills and learn how to act around people. With cell phones kids can talk to each other whenever they want and can arrange hang outs much easier. Cell phones teach kids responsibility. They have to make sure they don't lose their phone and not send mean texts and things like that. I'm not saying this is the only way to teach responsibility but kids will enjoy learning this way.", "stance": "PRO"}], "context": {"sourceId": "a6bcbd59-2019-04-18T17:58:11Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T17:58:11Z", "discussionTitle": "Kids should have cell phones", "sourceTitle": "Debate: Kids should have cell phones | Debate.org", "sourceUrl": "https://www.debate.org/debates/Kids-should-have-cell-phones/1/", "nextArgumentInSourceId": "a6bcbd59-2019-04-18T17:58:11Z-00000-000"}, "id": "a6bcbd59-2019-04-18T17:58:11Z-00009-000", "conclusion": "Kids should have cell phones"}, {"premises": 
[{"text": "At the end of the day, it comes down to if you want your kid to have a life outside of the world of a radiating phone that can cause ear cancer :O", "stance": "CON"}], "context": {"sourceId": "a6bcbd59-2019-04-18T17:58:11Z", "previousArgumentInSourceId": "a6bcbd59-2019-04-18T17:58:11Z-00009-000", "acquisitionTime": "2019-04-18T17:58:11Z", "discussionTitle": "Kids should have cell phones", "sourceTitle": "Debate: Kids should have cell phones | Debate.org", "sourceUrl": "https://www.debate.org/debates/Kids-should-have-cell-phones/1/", "nextArgumentInSourceId": "a6bcbd59-2019-04-18T17:58:11Z-00001-000"}, "id": "a6bcbd59-2019-04-18T17:58:11Z-00000-000", "conclusion": "Kids should have cell phones"}, {"premises": 
[{"text": "You have offered no arguments against cell phones that have not been refuted. Kids can have plenty of fun on cell phones by texting their friends and if they have the right phone, apps. And no my only argument is not emergencies all of my points are arguments.", "stance": "PRO"}], "context": {"sourceId": "a6bcbd59-2019-04-18T17:58:11Z", "previousArgumentInSourceId": "a6bcbd59-2019-04-18T17:58:11Z-00000-000", "acquisitionTime": "2019-04-18T17:58:11Z", "discussionTitle": "Kids should have cell phones", "sourceTitle": "Debate: Kids should have cell phones | Debate.org", "sourceUrl": "https://www.debate.org/debates/Kids-should-have-cell-phones/1/", "nextArgumentInSourceId": "a6bcbd59-2019-04-18T17:58:11Z-00002-000"}, "id": "a6bcbd59-2019-04-18T17:58:11Z-00001-000", "conclusion": "Kids should have cell phones"}, {"premises": 
[{"text": "Yes you can. Nonetheless kids should not have cell phones, they should have fun. This is a stupid debate because your only backup is the hope that in an emergency they are able to get to their phone.", "stance": "CON"}], "context": {"sourceId": "a6bcbd59-2019-04-18T17:58:11Z", "previousArgumentInSourceId": "a6bcbd59-2019-04-18T17:58:11Z-00001-000", "acquisitionTime": "2019-04-18T17:58:11Z", "discussionTitle": "Kids should have cell phones", "sourceTitle": "Debate: Kids should have cell phones | Debate.org", "sourceUrl": "https://www.debate.org/debates/Kids-should-have-cell-phones/1/", "nextArgumentInSourceId": "a6bcbd59-2019-04-18T17:58:11Z-00003-000"}, "id": "a6bcbd59-2019-04-18T17:58:11Z-00002-000", "conclusion": "Kids should have cell phones"}, {"premises": 
[{"text": "Well what I am saying is kids should not be completely independent with the phones but their should be some restrictions. If you are not allowed to sext you can still be responsible.", "stance": "PRO"}], "context": {"sourceId": "a6bcbd59-2019-04-18T17:58:11Z", "previousArgumentInSourceId": "a6bcbd59-2019-04-18T17:58:11Z-00002-000", "acquisitionTime": "2019-04-18T17:58:11Z", "discussionTitle": "Kids should have cell phones", "sourceTitle": "Debate: Kids should have cell phones | Debate.org", "sourceUrl": "https://www.debate.org/debates/Kids-should-have-cell-phones/1/", "nextArgumentInSourceId": "a6bcbd59-2019-04-18T17:58:11Z-00004-000"}, "id": "a6bcbd59-2019-04-18T17:58:11Z-00003-000", "conclusion": "Kids should have cell phones"}, {"premises": 
[{"text": "You are now saying parents should be making sure their children don't sext but this is causing invasion of privacy which doesn't make them maturely accept RESPONSIBILITY!", "stance": "CON"}], "context": {"sourceId": "a6bcbd59-2019-04-18T17:58:11Z", "previousArgumentInSourceId": "a6bcbd59-2019-04-18T17:58:11Z-00003-000", "acquisitionTime": "2019-04-18T17:58:11Z", "discussionTitle": "Kids should have cell phones", "sourceTitle": "Debate: Kids should have cell phones | Debate.org", "sourceUrl": "https://www.debate.org/debates/Kids-should-have-cell-phones/1/", "nextArgumentInSourceId": "a6bcbd59-2019-04-18T17:58:11Z-00005-000"}, "id": "a6bcbd59-2019-04-18T17:58:11Z-00004-000", "conclusion": "Kids should have cell phones"}, {"premises": 
[{"text": "Not all communication needs to be face to face. You are turning this debate into a debate for cell phones completley not just for kids. Your video was irrelevant and so was your argument. I understand their is some sext with phones but parents should be making sure that does not happen.", "stance": "PRO"}], "context": {"sourceId": "a6bcbd59-2019-04-18T17:58:11Z", "previousArgumentInSourceId": "a6bcbd59-2019-04-18T17:58:11Z-00004-000", "acquisitionTime": "2019-04-18T17:58:11Z", "discussionTitle": "Kids should have cell phones", "sourceTitle": "Debate: Kids should have cell phones | Debate.org", "sourceUrl": "https://www.debate.org/debates/Kids-should-have-cell-phones/1/", "nextArgumentInSourceId": "a6bcbd59-2019-04-18T17:58:11Z-00006-000"}, "id": "a6bcbd59-2019-04-18T17:58:11Z-00005-000", "conclusion": "Kids should have cell phones"}, {"premises": 
[{"text": "no it's a way of dumping over text, making 'love' over SEXT my goodness all responsibilities of face to face communication and basic maturity in life are out the window the pandora's box is opened! REVERT TO THE WAYS OF THE AMISH TODAY! http://www.youtube.com...", "stance": "CON"}], "context": {"sourceId": "a6bcbd59-2019-04-18T17:58:11Z", "previousArgumentInSourceId": "a6bcbd59-2019-04-18T17:58:11Z-00005-000", "acquisitionTime": "2019-04-18T17:58:11Z", "discussionTitle": "Kids should have cell phones", "sourceTitle": "Debate: Kids should have cell phones | Debate.org", "sourceUrl": "https://www.debate.org/debates/Kids-should-have-cell-phones/1/", "nextArgumentInSourceId": "a6bcbd59-2019-04-18T17:58:11Z-00007-000"}, "id": "a6bcbd59-2019-04-18T17:58:11Z-00006-000", "conclusion": "Kids should have cell phones"}, {"premises": 
[{"text": "Cell phones are part of a social life. My points and arguments still stand.", "stance": "PRO"}], "context": {"sourceId": "a6bcbd59-2019-04-18T17:58:11Z", "previousArgumentInSourceId": "a6bcbd59-2019-04-18T17:58:11Z-00006-000", "acquisitionTime": "2019-04-18T17:58:11Z", "discussionTitle": "Kids should have cell phones", "sourceTitle": "Debate: Kids should have cell phones | Debate.org", "sourceUrl": "https://www.debate.org/debates/Kids-should-have-cell-phones/1/", "nextArgumentInSourceId": "a6bcbd59-2019-04-18T17:58:11Z-00008-000"}, "id": "a6bcbd59-2019-04-18T17:58:11Z-00007-000", "conclusion": "Kids should have cell phones"}, {"premises": 
[{"text": "Kids shouldn't have cell phones, kids should have a life.", "stance": "CON"}], "context": {"sourceId": "a6bcbd59-2019-04-18T17:58:11Z", "previousArgumentInSourceId": "a6bcbd59-2019-04-18T17:58:11Z-00007-000", "acquisitionTime": "2019-04-18T17:58:11Z", "discussionTitle": "Kids should have cell phones", "sourceTitle": "Debate: Kids should have cell phones | Debate.org", "sourceUrl": "https://www.debate.org/debates/Kids-should-have-cell-phones/1/", "nextArgumentInSourceId": ""}, "id": "a6bcbd59-2019-04-18T17:58:11Z-00008-000", "conclusion": "Kids should have cell phones"}, {"premises": 
[{"text": "I apologize, but I have to concede this debate due to IRL issues and since 3 hours is insufficient to create an adequate rebuttal. Vote PRO. LK, it was fun. I hope we have a rematch on this topic someday or some other topic. Good luck on the next phase of the tourney.Again, I apologize for wasting everyone's time.", "stance": "CON"}], "context": {"sourceId": "a7778ae3-2019-04-18T18:32:59Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:32:59Z", "discussionTitle": "Resolved: The practice of abortion ought to be made illegal in most circumstances", "sourceTitle": "Debate: Resolved: The practice of abortion ought to be made illegal in most circumstances | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-practice-of-abortion-ought-to-be-made-illegal-in-most-circumstances/1/", "nextArgumentInSourceId": "a7778ae3-2019-04-18T18:32:59Z-00001-000"}, "id": "a7778ae3-2019-04-18T18:32:59Z-00000-000", "conclusion": "Resolved: The practice of abortion ought to be made illegal in most circumstances"}, {"premises": 
[{"text": "C1:Fetus=HumanMy opponent dismisses my argument that the fetus/embryo is part of the H. Sapiens species without any valid justification. Also, my opponent has dropped one of my most important points which is that the fetus/embryo has all the human DNA that will ever be developed in its lifetime. Biologically speaking, the embryo is not a potential human life, it is a human life. Coupled with the facts that is it from the H.Sapiens species and has all human DNA, there is no valid justification for not considering the embryo to be a human being.My opponent tries to dismiss my \"coma argument\" by saying that a person in a coma already already has legal rights and is not inside the womb and therefore should not have rights. Legal Rights The argument is moot and invalid from Round 1. Current legality is not of a matter of concern in this debate. Therefore the fact that the person in the coma already had legal rights is dismissed. Not inside the womb and therefore should not have rights I quote from my opponent:\"embryos have no legal rights because they are inside the wombs and will only have rights once they are separated from the mother (Embryos are not recognized by law as having rights because person hood is defined by the state)\"The second part of the argument can be dismissed. How the State currently defines person hood is irrelevant.My opponent states that there is a distinct differentiation between supposed rights of a human being outside the womb and inside the womb. First of all, he has not provided any valid justification for why the human being inside the womb should have less rights than the human being outside the womb. Second, if being inside/outside the womb makes so much difference, then what is the difference between a fetus ten minutes before birth and immediately after birth? Except for the surrounding environment, there are absolutely no differences between these two circumstances. This point of my opponent is therefore refuted.C1: Bear ScenarioIt seems as if my opponent has misunderstood the bear scenario. First of all, the point isn't whether or not the person who shot the gun was doing it accidentally. The point is that it is not worth it to take the risk when there could be a real human being behind the bushes. The man did not think that he was shooting a bear. He knew that it could have been a bear or a human, a 50/50 chance. Whether or not society condemns him is irrelevant.C1: Spiegel's Argument My opponent has virtually dropped this point and he untruthfully proclaims that he will rebut it in the morality segment. His only defense was \"dying is something natural and (one might say) essential, should we consider modern medicine unjust too?\". Death is natural, but that whole argument also hinges on pregnancy having special social value and being the precondition to society. Death does not have any special social value. In fact, if everybody was immortal, and therefore without death, society would be able to function. But without pregnancy, the precondition for society in our world, we would all die out. My point is that even though death is natural, it is not the indispensable means by which society is created nor does it have any special social value.C2: Economical Disadvantage My opponent has done literally nothing here nor in the previous round to rebut my points. I have shown them to be valid under average statistics. I have also left out the fact that many abortion are taxpayer funded which adds to the economic societal detriment. He states that \"Again, having the black market and criminals profit more than the private sector/state is NEVER a good idea to society and economy.\" However, he has nothing to back up his assumption. Black market profits are still economically beneficial as the provider obtains money which he can spend on various societal goods. The people who illegally performed the abortions still spent the money back to society.C3: Hippocratic OathI will address each of my opponent's concerns:1) This oath is not historically taken by physicians; it is still taken by physicians. This also an appeal to novelty. Just because something is old, does not make it any less valid.2) This oath focuses on morality, instead of binding legality. Not only does this debate have nothing to do with current legality, but just because something is not binding, does not make it any less valid.3) False. In the US, only physicians can perform abortions. (8)4) False. According to the National Library of Medicine, that is the original oath. (9)C4: MoralityJust because I did not put it in Round 2, does not mean that I concede that killing innocent human beings is acceptable. Not only is this common logic, but also backed up by my Round 3 rebuttal.My opponent has provided two examples of when he thinks that my case would fall apart due to technicalities. I will rebut both of them. It is highly unlikely that both birth control and physical contraceptives would fail when used together. Anyways, it is possible. My opponent has completely neglected the part where I previously said that by engaging in the act of coitus, the participants are automatically taking up a risk. Contraceptives might reduce the risk, but they don't eliminate them. Whether sub-consciously or consciously, the risk has already been taken and the blame is put on the people engaging in the act of coitus. To put the blame on the baby is absurd and illogical. When a woman's life is threatened, abortion is permissible, as stated by our rules. Also, even if the woman's life is not threatened but she is somewhat temporarily disabled, the killing of the baby is not justified simply because of a temporary \"disability. Would it be justified to kill your child if he would not let you go to work? No. C5: Fetus =/= Legal HumanAgain, the term legal is irrelevant to this debate. You have definitely not proven that the coma argument is invalid. Readers can refer back to \"Fetus=Human\".C6: Fetus not really innocentRefuted as part of Utilitarianism last round and Morality this round.C7: Violates RightsMy opponent mentions \"moral, universal or God-given rights\". He has introduced these so called \"rights\" without any proof of them even existing. My opponent's introduction and statement of these so called \"rights\" absurd and rendered moot.Right to choose and to have dignity- Nobody is forcing women to have children. If they really don't want to then they can abstain from having coitus. Just because birth control fails, it does not automatically give the women the right to abort. As previously discussed, a certain level of risk is accepted simply by engaging in coitus.Just because someone cannot economically handle a child, does not give them the right to kill it. Many different approaches can be taken such as adoption. Also, having lived is better than never having lived. C8: CrimeMy opponent's evidence is not based in the US and therefore is nullified and moot. There is no proof that these patterns would have been replicated in the US. I provided a source which stated otherwise, but apparently my opponent automatically thinks that a book source is invalid with no justification whatsoever.Also, President of Planned Parenthood, Dr. Mary Calderone pointed out in a 1960 American Journal of Health article that Dr. Kinsey showed in 1958 that 84% to 87% of all illegal abortions were performed by licensed physicians in good standing. Dr. Calderone herself concluded that \"90% of all illegal abortions are presently done by physicians.\" It seems that the vast majority of the alleged \u201cback-alley butchers\u201d eventually became the \u201creproductive health providers\u201d of our present day.(7)Conclusion Embryo is a human. Immoral to kill humans. Abortion is an economical detriment. Women do not have a right to abortion. By having coitus, they are exposing themselves to the risk. I hope that my opponent does not introduce any new information or sources in the next round. Sources:http://goo.gl...Great debate.Vote PRO", "stance": "PRO"}], "context": {"sourceId": "a7778ae3-2019-04-18T18:32:59Z", "previousArgumentInSourceId": "a7778ae3-2019-04-18T18:32:59Z-00000-000", "acquisitionTime": "2019-04-18T18:32:59Z", "discussionTitle": "Resolved: The practice of abortion ought to be made illegal in most circumstances", "sourceTitle": "Debate: Resolved: The practice of abortion ought to be made illegal in most circumstances | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-practice-of-abortion-ought-to-be-made-illegal-in-most-circumstances/1/", "nextArgumentInSourceId": "a7778ae3-2019-04-18T18:32:59Z-00002-000"}, "id": "a7778ae3-2019-04-18T18:32:59Z-00001-000", "conclusion": "Resolved: The practice of abortion ought to be made illegal in most circumstances"}, {"premises": 
[{"text": "Thanks for responding. I\u2019m sorry for the delay, I\u2019ve been busy with IRL stuffs. REBUTTAL Re: Fetus = Human Again, all my opponent has argued here is that the potential life inside the woman\u2019s womb is part of the species homo sapiens, and that it will evolve and eventually become a human being. But again, is this enough to justify on illegalizing abortion? No. My opponent dismisses my \u2018sentience\u2019 argument because it is a failed theory and unnecessary. It isn\u2019t, that\u2019s why embryos/fetuses have no rights in the first place. I will focus on the sentience and consciousness, which the embryo has not. My opponent states that my theory of the embryo having no sentience relates to a person in a coma. Two things, first, embryos have no legal rights because they are inside the wombs and will only have rights once they are separated from the mother (Embryos are not recognized by law as having rights because personhood is defined by the state). Second, a person in a coma was obviously already born, and with legal rights thus making him a human being. Let\u2019s take a look at the \u2018bear\u2019 scenario my opponent gave in R2; where one man mistakes a person for a bear thus shooting him and killing him accidentally. Now, even though we can say that the benefit of the doubt will go life, we still wouldn\u2019t consider this action to become a killing of an innocent person (i.e.: murder). Why? Because the man thought he was shooting a bear (which can be a danger to him), rather than a real, sentient human. Relating to abortion, if we outlaw most abortions, and when a woman and her doctor think they're killing a non-viable being, they would be guilty of involuntary manslaughter, but it\u2019s hard to judge someone criminally negligent for not personally believing that a pre-sentient embryo is a viable person when we don't actually know this to be the case. There isn\u2019t any sufficient evidence to prove that an embryo is a human being in mind. If we\u2019re following PRO\u2019s logic on embryo being humans, then abortion would be tragic and lethal and should result to murder in all cases, there should be no exceptions, meaning that this will result to many bad consequences. As for it being just and moral, I will address my opponent\u2019s Spiegel argument and morality rebuttal in my Utilitarianism defense below, but to his statement saying, \u201cTo deny something natural and essential to life is unjust.\u201d, If I may ask, dying is something natural and (one might say) essential, should we consider modern medicine unjust too? Re: Abortion: Economical Disadvantage? I\u2019ve already addressed this issue and my opponent hasn\u2019t fully accurately backed this claim up. Please extend my previous rebuttal and the arguments regarding the advantage of abortion and the disadvantage of back alley abortions on the economy. Again, having the black market and criminals profit more than the private sector/state is NEVER a good idea to society and economy. Re: Hippocratic Oath Violation 4 Issues: All arguments from this source {10}. 1) This oath is obsolete and irrelevant since it is historically taken by physicians. This oath is also invalid since it\u2019s a stretch to even argue it. 2) This oath is not binding by law, there is no law required that forces doctors to take this when performing abortion. So what if they break it? 3) Non-doctors perform abortions too. \u2018Nuff said. 4) Quoted oath is false. The quoted statement my opponent cited is from the original version, which has already been modernized. And performing an abortion isn\u2019t stated in it. ERGO) This argument is false, invalid and irrelevant. DEFENSE/CASE De: Morality My opponent dismisses this argument stating that it is irrelevant and that I have the BOP. But please note that PRO made this argument first (but forgot to put it in R2), so it\u2019s already proven that killing innocent humans can be morally permissible, and that an embryo is NOT a killing of an innocent human being. Now, to address his rebuttal: Okay, let\u2019s say that contraceptives failed, thus the woman woke up pregnant. It was the woman\u2019s intention to use birth control and wished not have a life attached her, but it failed. Thus making this Utilitarianism argument very much valid. There are also cases where women are morons, they are promiscuous and do not know the outcomes of having sex, we shouldn\u2019t let the woman and the baby suffer. Actually no, there are different kinds of pregnancies {11} which can complicate and danger the woman\u2019s everyday life, like Ectopic pregnancies, RH negative diseases, Group B Strep, Gestational Diabetes, etc. These illnesses limit the woman\u2019s ability to do things, work, shop, take care of stuff. De: Fetus =/= Legal Human I\u2019ve already proven why a fetus is not a human and that the \u2018coma\u2019 argument is blatantly false. I\u2019ve also argued why fetuses shouldn\u2019t receive or be considered human. Extend. De:Fetus not really innocent This relates to my morality argument. De: Violates Rights OK, I apologize. I haven\u2019t read the definitions accurately. But the \u2018rights\u2019 I\u2019m talking about here are not only legal, but moral, universal or God-given rights that are being violated. In a Utilitarianist view, we need to consider on what is morally permissible and we must consider what the best interest of the mother and child is. Right to choose & to have dignity: Women should have the right to be respected by society, if they do not want children that should be respected. Again, there are cases where birth control fails, where women do not know the outcomes of having children. Most of these women are mostly in poverty where they couldn\u2019t economically handle having a child. {12}. Mothers are responsible for their children, we need to value their right on what they think is safer and right for their children and environment. Do you want children to live in the streets, to suffer and live with abusive parents? De: Crime Yes, this is a US-only debate. I\u2019m introducing the NYT source as pattern evidence. My opponent counters this argument by citing a source from a book, thus must be considered unreliable, I don\u2019t normally attack sources that way but it\u2019s crucial to what we\u2019re arguing. Now, to further clarify abortion=crime correlation; I will quote what I said in the previous round; Before Roe, illegalization didn\u2019t reduce abortions. the estimates of illegal abortions ranged as high as 1.2 million per year, this is almost the same as the number of legal abortions now, we can also assume that millions of women were harmed as a result of illegal abortion, this process is more dangerous, expensive and of course, unlawful {9}. That source also states that and I quote, \u201cMany women died or suffered serious medical problems after attempting to self-induce their abortions or going to untrained practitioners who performed abortions with primitive methods or in unsanitary conditions. During this time, hospital emergency room staff treated thousands of women who either died or were suffering terrible effects of abortions provided without adequate skill and care.\u201d Now, obviously, illegalizations have no effect due to that source, also this that statement wasn\u2019t accurately refuted by PRO. About my NYT source, please note that the WHO did a research (in countries where abortion is illegal) where they found out that 20 million unsafe abortions are performed per year & 67K of those women die, and between 2 -7 million of these risky abortions result in long-term damage or illnesses. This is only a pattern or what might happen to the US if we illegalize abortion due to back-alley abortion {8}. My opponent needs to prove that illegalizing is more beneficial to society regardless of back-alley abortions where criminals profit more than the state, where mothers have more health risks and are endangered. CITATIONS http://www.debate.org...", "stance": "CON"}], "context": {"sourceId": "a7778ae3-2019-04-18T18:32:59Z", "previousArgumentInSourceId": "a7778ae3-2019-04-18T18:32:59Z-00001-000", "acquisitionTime": "2019-04-18T18:32:59Z", "discussionTitle": "Resolved: The practice of abortion ought to be made illegal in most circumstances", "sourceTitle": "Debate: Resolved: The practice of abortion ought to be made illegal in most circumstances | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-practice-of-abortion-ought-to-be-made-illegal-in-most-circumstances/1/", "nextArgumentInSourceId": "a7778ae3-2019-04-18T18:32:59Z-00003-000"}, "id": "a7778ae3-2019-04-18T18:32:59Z-00002-000", "conclusion": "Resolved: The practice of abortion ought to be made illegal in most circumstances"}, {"premises": 
[{"text": "I thank my opponent for his arguments.Before I proceed, I would like to point out that I made a mistake. Most abortions are in fact performed in the embryonic Period and I will slightly change my argument according to this. This should cause no problem to my opponent as all of his arguments will apply this also.Fetus=HumanA human is defined as (1):A member of the genus Homo and especially of the species H.SapiensBelonging to a species is determined from the DNA of an organism. From the moment of conception, the new organism is a member of the H.Sapiens species. The organism has all of the human DNA that will ever be used or developed in its lifetime that is neither the mother's nor the father's. My opponent has failed to address perhaps the strongest point of my case, the fact that an embryo has all human DNA that will ever be obtained in its life. If a human is a member of the H.Sapiens, then a embryo is a human.My opponent has stated that sentience and awareness are necessary for human life. This is obviously not true. By my opponent's theory, a person who is in a coma is not a person, even though he is. Coma patients cannot feel anything outside of them and are unconscious, yet they are still human. This proposition that human life depends on sentience is absurd.Also, pregnancy is an essential tool in the building of society. It is responsible for the development and growth of mankind. Not only this, but it is also a natural cycle by the human body. To deny something natural and essential to life is unjust. Consider an alteration of this argument made by Jim Spiegel:(2)1. Pregnancy is the indispensable means by which humans come into existence and therefore has special social value (indeed, the greatest possible social value because it is the first precondition for society).2. The indispensable means by which something of special social value can occur itself has special value.3. What has special value to human society deserves special social recognition and sanction.4. Abortions which seek to terminate and reject a pregnancy constitute a rejection of the special value of pregnancy.5. To deny the special social value of what has special social value is unjust.6. Therefore, abortion is unjust.My opponent has also asked me to prove that if a embryo were a human, abortion should be banned. This premise is self-explanatory. It is immoral to kill innocent human beings that have done nothing wrong and are coming into existence because of a natural cycle called pregnancy.Economical DisadvantageI used average statistics to determine the calculations. Some people people might have had a worse job, some better. Some might have lived longer, others shorter. These are averages. Some people might have migrated to other countries, but there are no concrete statistics. Even if an unlikely 10% migrated, it would still be an economical detriment.Also, about 14% of all abortions in the United States are paid for with public funds, virtually all of which are state funds. 17 states pay for abortions for some women.(6) This adds on to the detriment. Also, the average abortions costs about $350.(6)My Opponent's CaseC1:MoralityMy opponent is stating the government should have no obligation to enforce morality to human rights. However, the concept of human rights in it self, requires a certain set of morals to recognize them such as not murder, stealing, etc...Again, my opponent is stating that it is not necessarily immoral to kill millions of innocent human beings. He has the massive BOP to back this up.C1:UtilitarianismMy opponent has brought a seemingly irrelevant argument into this discussion.1. The person who randomly woke up with a violinist connected has not been previously aware of any sort of risk that this might happen. It simply happened. But this situation does not happen in a pregnancy. Unless CON can show me a woman who doesn't know that sex might lead to pregnancy, the woman has taken the risk upon herself just by having sex. Whether it be subconsciously or consciously, by knowing the possible circumstances in which the sex might result in, she has subjected herself to the risk. When somebody chooses to be subjected to a risk and the risk happens, the blame should only be on themselves, not the innocent human being inside of them. The only time that this might not happen is in cases of rape but this has been defined as no part of this debate in Round 1. 2. The circumstances of the attached violinist and pregnancy are highly different. Pregnant women can still work, earn a salary, go to school, and our society does not condone embarrassment of pregnant women.C2: Fetus not legally humanI already partly addressed this argument in the \"fetus=human\" rebuttal.What I have to mention is that in Round 1, it was explicitly stated that \"This debate is about the future legality of abortion, therefore all present legal arguments for abortion are currently not valid.\". My opponent has accepted the definition as this point is not only violating the rules, but also an invalid point as was mentioned in Round 1.This point should automatically be thrown out, but I will provide a brief rebuttal. My opponent has stated that because an embryo is not conscious, it should not be granted rights. This is false. People in a comatose are given rights are not conscious nor viable.My opponent stated that I need to \" provide accurate evidence on fetuses having almost the same aspects as fully-developed human being\". This has already been done. An embryo or a fetus has all the possible DNA that a human can ever obtain in its lifetime. DNA makes an organism part of a specific species. The embryo cannot be described as \"can be described as a human being, a member of the Homo sapiens,\" (by my opponent). The embryo is a member of the H. Sapiens.C2: Fetus not really innocent1. By having sex, the women is taking the risk of pregnancy. If the woman allows the sex to happen on her own will, then she is allowing the embryo to be inside her. My opponent also has not stated why the embryo or fetus does not have a right to use the pregnant women's body. If it does not have a right to do this, then all pregnancies should be aborted as it is a violation of the rights of the female.2. My opponent has stated that abortion is permissible in certain circumstances. I agree. This was addressed in Round 1 rules. In circumstances in which the female is at the risk of dying or has been raped, abortion is permissible.C3: Violates RightAgain, this has all been addressed in the rules of Round 1. Abortion is permissible in cases of when the women has been raped, incest, or when her life has been threatened. This point is again a violation of the rules and should be disregarded.C3: CrimeMy opponent and I have previously agreed that this debate applies solely to the United States.My opponent's sources are flawed. If you take a look at his #8 source, it applies to worldwide trends in the legalization/de legalization of abortion. It doesn't mention the US and instead talks about Eastern Europe, Uganda, and South Africa. This source and information is invalid.In fact, \"a reasonable estimate for the actual number of criminal abortions per year in the pre legalization era [prior to 1967] would be from a low of 39,000 (1950) to a high of 210,000 (1961) and a mean of 98,000 per year.\"(3)Compared to the 1.5 million+ abortions per year after Roe v. Wade,(4) we can conclude that the legalization/de legalization of abortion causes massive differences.Case:My opponent has given me a chance to post another small contention:The Hippocratic OathAs all abortions today are performed by doctors, all doctors must take the Hippocratic Oath.(5)It states that:\"I will not give a lethal drug to anyone if I am asked, nor will I advise such a plan; and similarly I will not give a woman a pessary to cause an abortion\".An abortion is clearly a violation of the Hippocratic Oath and cannot be deemed to continue.Sources:http://goo.gl...", "stance": "PRO"}], "context": {"sourceId": "a7778ae3-2019-04-18T18:32:59Z", "previousArgumentInSourceId": "a7778ae3-2019-04-18T18:32:59Z-00002-000", "acquisitionTime": "2019-04-18T18:32:59Z", "discussionTitle": "Resolved: The practice of abortion ought to be made illegal in most circumstances", "sourceTitle": "Debate: Resolved: The practice of abortion ought to be made illegal in most circumstances | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-practice-of-abortion-ought-to-be-made-illegal-in-most-circumstances/1/", "nextArgumentInSourceId": "a7778ae3-2019-04-18T18:32:59Z-00004-000"}, "id": "a7778ae3-2019-04-18T18:32:59Z-00003-000", "conclusion": "Resolved: The practice of abortion ought to be made illegal in most circumstances"}, {"premises": 
[{"text": "Thanks for responding. REBUTTAL Re: Fetus = Human My opponent first noted that he\u2019ll focus on the fetus because most abortions happen in the fetal period. This is false, since he didn\u2019t give a source, I\u2019d like to point out that 9 in 10 abortions in the US occur in the first 12 weeks of pregnancy {1a} {1b}. That means that the fetus isn\u2019t fully developed yet {2}, which means that the pregnancy is still in its embryonic period {3a}. An embryo is not (yet) a fetus and it\u2019s also not a person and therefore doesn\u2019t have rights. The embryo is not viable or sentient, it cannot survive outside the uterus/womb {3b} so it would be ridiculous to grant them rights. As for his argument on fetuses being human, as you can see, all my opponent has argued that a fetus has life and that it will eventually be human, this is insufficient. It needs more concise evidence, PRO needs to prove that a fetus is conscious, that it is sentient and is aware of its surroundings, existence, thoughts, sensations. But still, this fetus = human argument isn't enough and doesn't entirely mean that we should illegalize abortion. Considering that I\u2019ve shown that the vast majority of abortions occur in the embryonic period, this argument pretty much falls. Furthermore, PRO must prove that an embryo is still as equal as a fetus or a human being, he also needs to show sufficient proof that it is enough to ban them. I\u2019m expanding my rebuttal on this in my contentions below. Re: Abortion: Economical Disadvantage? My opponent seems to be confusing us with calculations and claims that the USFG could have saved 21 trillion USD if Roe wasn\u2019t decided because 50 million un-aborted people could\u2019ve lived by now and each would have earned an average of $42K. This is utterly ridiculous and misleading. Out of those 50 million, how can you say for sure that they didn\u2019t migrate to other countries, or if they even have a decent job, or if they died or have an illness. How can you say for sure that if Roe was overturned by then, this won\u2019t affect 50 million abortions? Women will still abort nevertheless, since they have the means and free will to do whatever they want, regardless of the rule of law. Overall, this argument is a shallow attempt made by PRO which is ambiguous. Next, abortion costs vary {4}, but it isn\u2019t necessarily $350 since there are private orgs funding women and helping them on family planning. There are clinics that provide cheap abortions for women who are poor. There are also state-funded clinics that operate on these practices. So this just means that the state has some profits. Also, since an average of 1.21 million abortions happen each year {1a} and if we multiply that to the costs ($300 to $1000 approx.) {4}, the total would be over $1B profit. Seriously an economical advantage. But let\u2019s look at the downside, if we illegalize abortion, back alley abortions will happen anyway. Would you want the black market and criminals profit more than the private sector/state? CASE These are my contentions for now, I reserve the right to drop or add more arguments & references later on. C1: Morality This premise actually irrelevant to the topic since this is too broad and controversial. Morality and religion has nothing to do with the legislature and that the government has no obligation to enforce morality to human rights. Furthermore, my opponent failed to show that killing innocent human beings (in this case, the fetuses) are wrong. It seems he forgot, but nevertheless, I will show you why this is not always the case. Utilitarianism A simple definition of Utilitarianism is that it determines the moral worth of an action only by its resulting outcome, and that one can only weigh the morality of an action after knowing all its consequences {5}. Now, a moral philosopher, Judith Thomson offered a thinking experiment {6} {7}: Imagine waking up one morning and find yourself attached to a famous violinist by means of a long tube, that violinist is unconscious. Doctors tell you that if you remove this tube, the Violinist will die. Doctors also tell you that you have to limit your time and you have to eat more. Also, because a parasite-like being is attached to you, you can\u2019t go to work because you cannot concentrate and may suffer from public humility. What if you are poor and you need to work? Is it permissible to kill the violinist? What would most people do? This argument theory proves that even though fetuses/embryos have the right to life, it\u2019s still morally permissible to abort them. Thomson argued that it is. She says that the right to life does not entail the right to use another person's body, and so in disconnecting the violinist you do not violate his right to life but merely deprive him of something\u2014the use of your body\u2014to which he has no right. This moral argument relates to women\u2019s rights and why fetuses shouldn\u2019t have rights. See below. C2: Fetus Argument Since the vast majority aborts during the embryonic period, I\u2019m not sure why we need to debate the fetus\u2019 biological form since it has no relevance to the illegalization of this practice, but I\u2019ll proceed anyway. A fetus being human is highly a controversial issue and it will probably never end. Fetus not legally human. Though a fetus can be described as a human being, a member of the Homo sapiens, it is not a sentient human being that is a full-fledged member of society. It is neither conscious nor viable. Thus making it not have rights and must not receive the same rights as fully developed humans. If we declare abortion murder should we declare miscarriages manslaughter? Furthermore, as I said, my opponent needs to provide accurate evidence on fetuses having almost the same aspects as fully-developed human being. \u2018Having a life and eventually being a human\u2019 is NOT enough. Fetus not really innocent Addressing the theory presented, J.T stated that even if the embryo/fetus has a right to life, it does NOT have a right to use the pregnant woman's body, so technically, the fetus is not at all innocent as it invades the woman\u2019s privacy and violates women\u2019s rights. Ergo, abortion is permissible in certain circumstances. C3: Illegalization Downside I\u2019m running out of characters, so I\u2019ll make this brief and continue next round. Violates Rights The mother\u2019s right to life is essential, and if we illegalize abortion, we are violating that right. There are many scenarios where the mother\u2019s life is at risk unless she aborts, if we deprive them of aborting, we are not only killing the mother, but also giving society a bad name. It also violates dignity and respect. Women who are raped should not suffer 9 months of carrying a child she did not want, especially if she is poor. A woman should not suffer or be forced to carry a fetus for months. This is a breach to human dignity. The government has the obligation to protect its citizens from harm, if a doctor knows that the baby is ill in the womb, he should advice the mother for her to make a decision. Criminalization also deprives women on the right to choose and healthcare. Since I\u2019ve shown that illegalizing abortion violates rights and that it poses a danger to women, this practice should remain legal. Esp. in the circumstances of rape, incest, health risks, medical need, etc. Crime Before Roe, illegalization didn\u2019t reduce abortions. the estimates of illegal abortions ranged as high as 1.2 million per year, this is almost the same as the number of legal abortions now, we can also assume that millions of women were harmed as a result of illegal abortion, this process is more dangerous, expensive and of course, unlawful {8}. The NY times also showed statistics that abortion whether legal or not will not change society {9}. CONCLUSION In other words, I\u2019ve shown that illegalizing abortion is very much a disadvantage to economy and society and does more harm than good. I\u2019ve negated my opponent\u2019s premises and made my arguments. I await PRO\u2019s response. Good luck! CITATIONS http://goo.gl...", "stance": "CON"}], "context": {"sourceId": "a7778ae3-2019-04-18T18:32:59Z", "previousArgumentInSourceId": "a7778ae3-2019-04-18T18:32:59Z-00003-000", "acquisitionTime": "2019-04-18T18:32:59Z", "discussionTitle": "Resolved: The practice of abortion ought to be made illegal in most circumstances", "sourceTitle": "Debate: Resolved: The practice of abortion ought to be made illegal in most circumstances | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-practice-of-abortion-ought-to-be-made-illegal-in-most-circumstances/1/", "nextArgumentInSourceId": "a7778ae3-2019-04-18T18:32:59Z-00005-000"}, "id": "a7778ae3-2019-04-18T18:32:59Z-00004-000", "conclusion": "Resolved: The practice of abortion ought to be made illegal in most circumstances"}, {"premises": 
[{"text": "I thank my opponent for his arguments. Now onto mine.The fetus is a humanMy first contention is that a fetus is human. I will choose to focus on a fetus, not a zygote or an embryo because most abortions happen during the fetal period. A fetus is simply the combination of the male sperm, and the women\u2019s ovum. Combining the two creates an entirely unique organism, not alike to its mother or father. There is no doubt that the fetus is biologically alive. It fulfills the four criteria needed to establish biological life: (1) metabolism, (2) growth, (3) reaction to stimuli, and (4) reproduction. (1) A fetus will, in no doubt, become a human being. There is absolutely no question about it. A fetus will turn into a living, breathing, and thinking organism like you and I. So why deny it the same rights that are given to us? Lets take this for an example: You are a hunter out in the woods. You see something rustle in the bushes. You aren\u2019t sure whether it\u2019s a bear, or a human. Is it worth it to take that shot, knowing that there could be a human there? That directly relates to abortion. Even if you aren\u2019t sure whether the fetus is a human, is it worth it to take that risk? Benefit of the doubt should always be given to life, not death. One very important point is that the entire biological and scientific communities agree on one common definition for human life: one human individual\u2019s life begins at the completion of the union of his father\u2019s sperm and his mother\u2019s ovum, a process called \"conception,\" \"fertilization\" or \"fecundation.\" This is according to the one of the only embryology textbooks used in medical schools: Langman\u2019s Medical Embryology written by Thomas W. Sadler PhD(2) Continuing on with the point that a fetus is a human, we have to realize that not only is the fetus being created by the human\u2019s natural processes, it is a unique human individual, just as each of us is. Resulting from the union of the female gamete (which contains 23 chromosomes) and the male gamete (which contains 23 chromosomes), the conceptus is a new\u2014although tiny\u2014individual. A fetus has all of the basic components needed for human life, so to kill it with an abortion would be equivalent of killing a human. It has its own unique genetic code (with forty-six chromosomes), which is neither the mother's nor the father's. From this point until death, no new genetic information is needed to make the unborn entity a unique human individual. In fact according to biology, human development begins with conception. From the moment of conception, the being is complete. Nothing else \u2014 no bits or pieces \u2014 will be naturally added from this time until the old man or woman dies \u2014 nothing but nutrition and oxygen. This being is programmed from within, moving forward in a self-controlled, ongoing process of growth, development, and replacement of his or her own dying cells. To argue the fact that this is not human goes against any scientific and medical standards, which is what our current society is based upon.(3) According to Keith Moore in Essentials of Human Embryology: \"Human development begins after the union of male and female gametes or germ cells during a process known as fertilization (conception). \"Fertilization is a sequence of events that begins with the contact of a sperm (spermatozoon) with a secondary oocyte (ovum) and ends with the fusion of their pronuclei (the haploid nuclei of the sperm and ovum) and the mingling of their chromosomes to form a new cell. This fertilized ovum, known as a zygote, is a large diploid cell that is the beginning, or primordium, of a human being.\" To summarize the first contention: I have concluded that a fetus is a living being, is a unique human individual, and is simply a stage of development in the human process.Abortion is economically harmful Abortion is, in fact, economically detrimental to society as a whole. Lets look at some stats. Since the legalization of Roe V Wade in the United States, there have been about 50 million abortion. (4) Abortions cost about $350 dollars to the average citizen.(5) Therefore, over the years that abortion has been legal in the US, the private sector has received 1 750 000 000 000. In other words, one trillion seven-hundred fifty billion dollars. That seems like a large amount, but the amount that the state lost is more. The average US salary is 42 000 per year. (6) The average life expectancy in the US is 78.1 years (7). Abortion was legal from 1973 to current, or 38 years. Since we can assume that every person who wasn't aborted would live to this day, the calculations are relatively simple.Multiply the number of abortion (50 000 000) by (42 000) the average salary per year and then multiply it by 78, the average life expectancy. We receive the number 2 100 000 000 000.That is the amount of money that the State could have gained by not performing abortions. That is considerably larger than the money gained from abortions. Therefore, abortion is a societal economic detriment.ConclusionThe fetus is a human being It is immoral to kill innocent human beingsAbortion is economically harmful to a society(1) http://medical-dictionary.thefreedictionary.com...(2) http://books.google.ca...(3) http://www.abortionfacts.com...(4)http://www.guttmacher.org... (5)http://www.positive.org... (6)http://www.worldsalaries.org...(7)http://goo.gl...(8)http://www.nrlc.org...", "stance": "PRO"}], "context": {"sourceId": "a7778ae3-2019-04-18T18:32:59Z", "previousArgumentInSourceId": "a7778ae3-2019-04-18T18:32:59Z-00004-000", "acquisitionTime": "2019-04-18T18:32:59Z", "discussionTitle": "Resolved: The practice of abortion ought to be made illegal in most circumstances", "sourceTitle": "Debate: Resolved: The practice of abortion ought to be made illegal in most circumstances | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-practice-of-abortion-ought-to-be-made-illegal-in-most-circumstances/1/", "nextArgumentInSourceId": "a7778ae3-2019-04-18T18:32:59Z-00006-000"}, "id": "a7778ae3-2019-04-18T18:32:59Z-00005-000", "conclusion": "Resolved: The practice of abortion ought to be made illegal in most circumstances"}, {"premises": 
[{"text": "I apologize for the delay. Thanks for instigating, good luck and happy holidays!", "stance": "CON"}], "context": {"sourceId": "a7778ae3-2019-04-18T18:32:59Z", "previousArgumentInSourceId": "a7778ae3-2019-04-18T18:32:59Z-00005-000", "acquisitionTime": "2019-04-18T18:32:59Z", "discussionTitle": "Resolved: The practice of abortion ought to be made illegal in most circumstances", "sourceTitle": "Debate: Resolved: The practice of abortion ought to be made illegal in most circumstances | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-practice-of-abortion-ought-to-be-made-illegal-in-most-circumstances/1/", "nextArgumentInSourceId": "a7778ae3-2019-04-18T18:32:59Z-00007-000"}, "id": "a7778ae3-2019-04-18T18:32:59Z-00006-000", "conclusion": "Resolved: The practice of abortion ought to be made illegal in most circumstances"}, {"premises": 
[{"text": "This is for Spinko's debate tournament.Resolved: The practice of abortion ought to be made illegalAbortion-The deliberate termination of a human pregnancy.Ought- Should beIllegal- Outlawed Most Circumstances- Includes almost every cirumstances except those of rape, incest, and when the female's life is threatened.THIS DEFINITION WILL NOT BE UP FOR EXPLOITATIONThis debate is about the future legality of abortion, therefore all present legal arguments for abortion are currently not valid.R1: AcceptanceR2: PRO's arguments/CON's arguments/rebuttalR3: Rebuttals/DefenseR4: Final rebuttals/conclusions BOP is on me.Good luck!", "stance": "PRO"}], "context": {"sourceId": "a7778ae3-2019-04-18T18:32:59Z", "previousArgumentInSourceId": "a7778ae3-2019-04-18T18:32:59Z-00006-000", "acquisitionTime": "2019-04-18T18:32:59Z", "discussionTitle": "Resolved: The practice of abortion ought to be made illegal in most circumstances", "sourceTitle": "Debate: Resolved: The practice of abortion ought to be made illegal in most circumstances | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-practice-of-abortion-ought-to-be-made-illegal-in-most-circumstances/1/", "nextArgumentInSourceId": ""}, "id": "a7778ae3-2019-04-18T18:32:59Z-00007-000", "conclusion": "Resolved: The practice of abortion ought to be made illegal in most circumstances"}, {"premises": 
[{"text": "All that's all good and all, but why would the terminator need to time travel? Spongebob is clearly no threat. Also, all that doesn't take into consideration the fact that Spongebob is at best an amphibious creature, remove the water and he'll probably just suffocate.", "stance": "CON"}], "context": {"sourceId": "1c393b9a-2019-04-18T19:07:40Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:07:40Z", "discussionTitle": "Spongebob Squarepants would beat the terminator", "sourceTitle": "Debate Topic: Spongebob Squarepants would beat the terminator | Debate.org", "sourceUrl": "https://www.debate.org/debates/Spongebob-Squarepants-would-beat-the-terminator/1/", "nextArgumentInSourceId": "1c393b9a-2019-04-18T19:07:40Z-00001-000"}, "id": "1c393b9a-2019-04-18T19:07:40Z-00000-000", "conclusion": "Spongebob Squarepants would beat the terminator"}, {"premises": 
[{"text": "I am sorry for not being around last round as I had urgent business. However I would like to elaborate and say that it is only one Terminator coming to Bikini Bottom through time rather than the entire Skynet army. It is not revealed the Terminators motivations except he wants Spongebob dead. as this is no holds barred we will herefore give this little sponge alll of Skynets abilities. Living in a house with small children I have wacthed a varity of episodes including the movie and deduced that spongebob is invulrable. Here are a list of examples. (I am sorry but I can not source these I can not source these.) Indestructability: (1): In an episode where Spongebob eats a bomb in a pie (don't ask.) after a specific point in time the bomb detonates with an obvious explosion, blowing up a neigboring wall and injuring a bystander to a burning crisp, and spongebob doesn't notice. Even the terminator would be killed by an internal explosion. Although this and almost all of the examples are comic relief, he can assumingly use these powers at will. Unlike Roger rabbit rules. (He can only use them when it would be funny.) (2): In an episode where Squidward is describing a murder (Nickelodeon material, right)Spongebob imitates it by chopping off his own arm and grasping it regrowing his arm and cutting off the opposite hand in a wash rinse repeat fashion. I can liken him to a silver terminator right now. (3): Although he is not physically destroyed, in a bullying episode an extremely schwarzenneger-esque fish repeateadly punches him with not a single wince of pain or a drop of sweat. This proceeds for a period of over 24 hours and the fish eventually passes out. As spongebob says, \"I must be made out of some spongy material.\" Stamina: (1): In a complex plot where spongebob gains superpowers. He has the ability to run cartoonishly fast to the point of creating a tornado and burning himself into nothingness. He still sruvives of course and is fully able to gain these superpowers again but never does. (2): In an extremely creepy episode when he is locked in a cave and trying to eat a freind as cannibalism he uses a few lures and traps but manages to last a long time without food. Although the terminator does not need food this could help in the case of Bikini bottom turning into something similar to the deserts and wastelands in Terminator 4. Mentality: (1): When spongebob is fighting a co-worker over a promotion, he goes into a military attitude similar to that of patton and lays elaborate predator style traps to prevent him from going to his workplace. These are so ingenious and cartoonish they would no doubt alone defeat a terminator easier than a pool of molten metal. As an added note for stamina he runs extremely fast to beat the opponent he runs to the workplace for a long point of time although not a supernatural amount. (2): As he is constantly practicing karate with a freind he has (I am serious) trained himself to be aware for any sneak attack and even has Karate gloves handy. Strength: (1): Spongebob has over the past been trained in Karate, Wrestling, Olympics and even has a spatula which can shoot patties as projectiles with shotgun force. I am not making this up. (2): As a phenominally bad driver, it is a running theme to have him destroy the town, buildings and all unintentionnaly. He would be great in a drive by. Over all spongebob wwith no holds barred would be a perfect opponent for anyone out there and might even compare to a silver terminator.", "stance": "PRO"}], "context": {"sourceId": "1c393b9a-2019-04-18T19:07:40Z", "previousArgumentInSourceId": "1c393b9a-2019-04-18T19:07:40Z-00000-000", "acquisitionTime": "2019-04-18T19:07:40Z", "discussionTitle": "Spongebob Squarepants would beat the terminator", "sourceTitle": "Debate Topic: Spongebob Squarepants would beat the terminator | Debate.org", "sourceUrl": "https://www.debate.org/debates/Spongebob-Squarepants-would-beat-the-terminator/1/", "nextArgumentInSourceId": "1c393b9a-2019-04-18T19:07:40Z-00002-000"}, "id": "1c393b9a-2019-04-18T19:07:40Z-00001-000", "conclusion": "Spongebob Squarepants would beat the terminator"}, {"premises": 
[{"text": "Due to the forfeiting of sonofkong, in lieu of an argument, I will begin to tapdance. Sadly I do not possess a webcam, however. Enjoy the show.", "stance": "CON"}], "context": {"sourceId": "1c393b9a-2019-04-18T19:07:40Z", "previousArgumentInSourceId": "1c393b9a-2019-04-18T19:07:40Z-00001-000", "acquisitionTime": "2019-04-18T19:07:40Z", "discussionTitle": "Spongebob Squarepants would beat the terminator", "sourceTitle": "Debate Topic: Spongebob Squarepants would beat the terminator | Debate.org", "sourceUrl": "https://www.debate.org/debates/Spongebob-Squarepants-would-beat-the-terminator/1/", "nextArgumentInSourceId": "1c393b9a-2019-04-18T19:07:40Z-00003-000"}, "id": "1c393b9a-2019-04-18T19:07:40Z-00002-000", "conclusion": "Spongebob Squarepants would beat the terminator"}, {"premises": 
[{"text": "Alright. My opponent is instigating that Spongebob Squarepants...oh dear god this is painful already...Spongebob bleedin' Squarepants would beat the T-800, however, my opponent also said it would be a no-holds-barred fight, since every T-800 is controlled by Skynet, Spongebob wouldn't be fighting the T-800, he'd be fighting skynet, skynet that has access to nuclear weaponry and has been polluting the seas and killing all organic life for a good couple of decades. (who's dead in a pineapple under the sea?) In other words, in order for the T-800 to even exist, Skynet must dominate the earth, have already polluted the seas to the point of wiping out all life within them, and have turned the entire earth into the earth we see in Terminator 4, mainly ruined cities and deserts punctuated by small swamps and forests. Spongebob, just like Squidley and Patrick and that squirrel thing, would already be dead from the pollutants poured into a certain coconut before the T-800 even began production.", "stance": "CON"}], "context": {"sourceId": "1c393b9a-2019-04-18T19:07:40Z", "previousArgumentInSourceId": "1c393b9a-2019-04-18T19:07:40Z-00002-000", "acquisitionTime": "2019-04-18T19:07:40Z", "discussionTitle": "Spongebob Squarepants would beat the terminator", "sourceTitle": "Debate Topic: Spongebob Squarepants would beat the terminator | Debate.org", "sourceUrl": "https://www.debate.org/debates/Spongebob-Squarepants-would-beat-the-terminator/1/", "nextArgumentInSourceId": "1c393b9a-2019-04-18T19:07:40Z-00004-000"}, "id": "1c393b9a-2019-04-18T19:07:40Z-00003-000", "conclusion": "Spongebob Squarepants would beat the terminator"}, {"premises": 
[{"text": "I believe that it is a little known fact Spongebob Squarepants is a BAMF. Anyone with a reply may answer and for the time being I will not give away spongebob's powers. All I am saying is no holds in the fight will be barred and by Terminator I mean the standard T-800 Schwarzenegger model. I look forward to this most epic of battles.", "stance": "PRO"}], "context": {"sourceId": "1c393b9a-2019-04-18T19:07:40Z", "previousArgumentInSourceId": "1c393b9a-2019-04-18T19:07:40Z-00003-000", "acquisitionTime": "2019-04-18T19:07:40Z", "discussionTitle": "Spongebob Squarepants would beat the terminator", "sourceTitle": "Debate Topic: Spongebob Squarepants would beat the terminator | Debate.org", "sourceUrl": "https://www.debate.org/debates/Spongebob-Squarepants-would-beat-the-terminator/1/", "nextArgumentInSourceId": ""}, "id": "1c393b9a-2019-04-18T19:07:40Z-00004-000", "conclusion": "Spongebob Squarepants would beat the terminator"}, {"premises": 
[{"text": "Apologies for forfeiting the previous round. Certainly Christianity is the largest single organization for healthcare in the world, but with over a billion members there aren\"t many organizations that could offer that level of service, but that\"s not to say they wouldn\"t if possible. This has nothing to do with Christianity, this is a want to help your fellow man, an instinctive drive that all people and societies need in order for us to survive and evolve. To dispute your point on the church starting the orphanage movement I will direct you to this piece from the writings of Plato, many hundreds of years before the church was helping orphans, by the way, no doubt they were orphans due to some war funded by the church. Plato (Laws, 927) says: \"Orphans should be placed under the care of public guardians. Men should have a fear of the loneliness of orphans and of the souls of their departed parents. A man should love the unfortunate orphan of whom he is guardian as if he were his own child. He should be as careful and as diligent in the management of the orphan's property as of his own or even more careful still.\"(1) Furthermore, you mention Jane Addams, but a recent study of her found that Jane Addams \"had come to epitomize the force of secular humanism.\" Her image was, however, \"reinvented\" by the Christian churches.(2) Here we can see that you have fallen into a trap laid by the church, claiming that one of the brightest lights of humanity belonged to their ranks, when in reality Jane Addams was agnostic at best and indeed a secular humanist. Now to quote you directly: \"He (god) wants us to be loving and caring, and when humanity strays from those values, who is to blame? Not The Lord, but in fact ourselves.\" Now this argument is heavily flawed to me, why should this apparent god receive praise for all the good humanity achieves, yet when something bad happens it\"s the humans who are at fault, now to me that seems to be a slight double standard. Now I will leave you with this. In mathematics a positive multiplied by a positive equals a positive, but, a negative multiplied by a positive equals a negative. So if we take all the negatives Christianity has done and all the positives and multiply them together, it is still a negative. To put this in more simple terms imagine a serial killer with 50 innocent victims. Should he be forgiven because he did some charity work on the weekends? The answer is of course no. Christianity is not a force for good in the world. The hatred found in Leviticus and the pedophilia dispersed in the places of worship are enough to see this on their own. Not to mention the other points I have raised. People are good and just enough already to need a bronze-age book dictating their lives. (1)http://www.perseus.tufts.edu... (2)Christie, C., Gauvreau, M. (2001). A Full-Orbed Christianity: The Protestant Churches and Social Welfare in Canada, 1900-1940 McGill-Queen's Press - MQUP, Jan 19, 2001 pg 107", "stance": "CON"}], "context": {"sourceId": "2e465d2c-2019-04-18T15:47:29Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:47:29Z", "discussionTitle": "Christianity is a force for good in the world.", "sourceTitle": "Debate Topic: Christianity is a force for good in the world. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-is-a-force-for-good-in-the-world./6/", "nextArgumentInSourceId": "2e465d2c-2019-04-18T15:47:29Z-00001-000"}, "id": "2e465d2c-2019-04-18T15:47:29Z-00000-000", "conclusion": "Christianity is a force for good in the world."}, {"premises": 
[{"text": "Ultimately the question being asked is if Christianity is a force of good in the world. IS it a force for good, not HAS it been a force for good. And ultimately even when you look at it from two different angles, it's apparent that indeed our God is a God of love. He wants us to be loving and caring, and when humanity strays from those values, who is to blame? Not The Lord, but in fact ourselves. Thank you.", "stance": "PRO"}], "context": {"sourceId": "2e465d2c-2019-04-18T15:47:29Z", "previousArgumentInSourceId": "2e465d2c-2019-04-18T15:47:29Z-00000-000", "acquisitionTime": "2019-04-18T15:47:29Z", "discussionTitle": "Christianity is a force for good in the world.", "sourceTitle": "Debate Topic: Christianity is a force for good in the world. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-is-a-force-for-good-in-the-world./6/", "nextArgumentInSourceId": "2e465d2c-2019-04-18T15:47:29Z-00002-000"}, "id": "2e465d2c-2019-04-18T15:47:29Z-00001-000", "conclusion": "Christianity is a force for good in the world."}, {"premises": 
[{"text": "While you are correct about the crusades and other battles fought over Christianity, remember that while the humans may not always make the right choices, the religion governing them wants them to. The bible itself is indeed a strong force for good, and there are countless major benefits from Christianity. The church is the single largest provider of healthcare and education in the world, especially in the poorest countries where it is needed most. Christianity also pioneered social work. The first American woman to ever be awarded the Nobel Peace Prize was Jane Addams. The church also co-founded the first settlement house in the US, hoping to bridge the gap between poor and rich. The London society for the prevention of cruelty to children, or the London SCCP, campaigning from the wider church, was the first force to stop cruelty towards children, and from them the first UK law about child neglect and cruelty was created. Churches were also the first orphanages, opening their arms in the Middle Ages to unwanted children that were left at the Churches' doorsteps. This practice ultimately started the orphanage movements we have today. I could go on for hours listing the countless things Christianity has done for the world.", "stance": "PRO"}], "context": {"sourceId": "2e465d2c-2019-04-18T15:47:29Z", "previousArgumentInSourceId": "2e465d2c-2019-04-18T15:47:29Z-00001-000", "acquisitionTime": "2019-04-18T15:47:29Z", "discussionTitle": "Christianity is a force for good in the world.", "sourceTitle": "Debate Topic: Christianity is a force for good in the world. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-is-a-force-for-good-in-the-world./6/", "nextArgumentInSourceId": "2e465d2c-2019-04-18T15:47:29Z-00003-000"}, "id": "2e465d2c-2019-04-18T15:47:29Z-00002-000", "conclusion": "Christianity is a force for good in the world."}, {"premises": 
[{"text": "When I observe the horrors in the back catalog of Christianity, it seems fitting that the image chosen as their earthly symbol, is one of most abhorrent forms of bronze-age Middle Eastern execution. In order to fully understand the role Christianity plays in the world today we must first look back at the terrors conducted in its repugnant name. Here I will name but a few of the achievements of Christianity: The crusades, the inquisition, the persecution of the Jewish people, the forced conversion of indigenous peoples, the African slave trade and the deafening silence during Hitler's Final Solution. A list of accomplishments, which perhaps, would not be towards the top of ones curriculum vitae. Now to look towards the modern day, the Christian church remains a patriarchal establishment. The injustice to women is institutional. That is half the world\"s population who are doomed to be listed with the livestock. On top of the patriarchy there is of course anti-homosexuality, these are people who are being punished by the church, not for what they believe, but for who they love and how they express it. This cannot be good for the world. Love is so desperately lacking in life, love needs dispensing not suppressing. Another unforgivable aspect of the modern day church is the idea that AIDS as a disease is bad, however, not as bad as condoms. Millions dead, for whom? And for what? It certainly wasn't for any force of good. Finally in this opening statement I will briefly touch on the most reprehensible part of Christianity in recent times, the long-standing institutional child rape. I do not think I need to expand on the point of pedophilia and why it is wrong. A force for good? Well, unquestionably not a good that I would fight for. No one can argue Christianity doesn't have some wonderful morals, however, these morals are not exclusive to Christianity, and the works of charity done by Christians are not exclusive to Christians. The force for good is already within human beings, Christianity, perhaps not intentionally, but undoubtedly persistently, distorts it.", "stance": "CON"}], "context": {"sourceId": "2e465d2c-2019-04-18T15:47:29Z", "previousArgumentInSourceId": "2e465d2c-2019-04-18T15:47:29Z-00002-000", "acquisitionTime": "2019-04-18T15:47:29Z", "discussionTitle": "Christianity is a force for good in the world.", "sourceTitle": "Debate Topic: Christianity is a force for good in the world. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-is-a-force-for-good-in-the-world./6/", "nextArgumentInSourceId": "2e465d2c-2019-04-18T15:47:29Z-00004-000"}, "id": "2e465d2c-2019-04-18T15:47:29Z-00003-000", "conclusion": "Christianity is a force for good in the world."}, {"premises": 
[{"text": "Hello, thanks for putting out the challenge. Shall we hear the opening argument against the matter?", "stance": "PRO"}], "context": {"sourceId": "2e465d2c-2019-04-18T15:47:29Z", "previousArgumentInSourceId": "2e465d2c-2019-04-18T15:47:29Z-00003-000", "acquisitionTime": "2019-04-18T15:47:29Z", "discussionTitle": "Christianity is a force for good in the world.", "sourceTitle": "Debate Topic: Christianity is a force for good in the world. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-is-a-force-for-good-in-the-world./6/", "nextArgumentInSourceId": "2e465d2c-2019-04-18T15:47:29Z-00005-000"}, "id": "2e465d2c-2019-04-18T15:47:29Z-00004-000", "conclusion": "Christianity is a force for good in the world."}, {"premises": 
[{"text": "I will be arguing against the premise. The debate will go as follows. 1) Acceptance 2) Opening statement 3) Rebuttal 4) Closing statement", "stance": "CON"}], "context": {"sourceId": "2e465d2c-2019-04-18T15:47:29Z", "previousArgumentInSourceId": "2e465d2c-2019-04-18T15:47:29Z-00004-000", "acquisitionTime": "2019-04-18T15:47:29Z", "discussionTitle": "Christianity is a force for good in the world.", "sourceTitle": "Debate Topic: Christianity is a force for good in the world. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-is-a-force-for-good-in-the-world./6/", "nextArgumentInSourceId": ""}, "id": "2e465d2c-2019-04-18T15:47:29Z-00005-000", "conclusion": "Christianity is a force for good in the world."}, {"premises": 
[{"text": "Straight up. He tripped over a chair in his flat and hurt his foot. Sitting not sat, not Saturday but Sunday it shouldn't affect the lemons. Squeeze the lemons, pick up a penguin and don't leave the pen on the sill. The flat was 500 square feet and his foot looked square as it swelled. Football in the flat, soccer on the pitch, he was heavy, heavier than he's been for along time, big man pig man haha charade you are as it were. Meat, a poor track record, slip on some shoes, not on the slippery surface, he was a proper Bobby dazzler, something of a stud in his day, not a right Charlie like some. Low end meat, quantity over quality. He got his most important kicks screwing, Charlie not Bobby. High end driver, high end bit if you know what I mean, the girls were appreciative, especially the northern European ones, Charlie sure played the field, high end Scandinavian action. no sloppiness, tight and well lubricated was his watchword, G.G.G. always as a back up (apply by hand). Feet, bottoms G.G.G. (applicator available) if you get my drift and talking about cleats, high end carbon interface for sure, in the woods or on the road and Charlie looks swell in that tight gear, a Scandinavian girls' dream. It was traditional in the North and accounted for Lars's apprehension, but didn't deter mine at all. Periods are a feminine issue, quality products available, feminine equality is always an issue and production differences are negligible, no I didn't say negligee, don't be sexist, remain arbitrary you nit. Period products, captive market, growing market, gender neutrality doesn't come into it. High absorption for sure and easily disposable low environmental impact. Competition in the raw meat market too and Bobbys your man and Bob's your uncle and Fanny's your aunty. She liked the company and a boost bar yummy yummy caramel sensation threeway chim chum choo. Good margins on the material and enough left over for Constance when she went into labour, there was profit in watching those old Valentino films too, mental absorption and period stress elimination, let it all out! Caroline got tar on he heels, high end stiletto and hosiery to boot, top draw and Jordan was careering all over the place trying to get her attention, talk about decadence, threeway decadence a go go. Nick won the game though, he was pinpoint and shot accurately and got Caroline's immediate attention. Jordan felt a draught, when he was in year five he contracted something which left him vulnerable, I thought it worth mentioning, he was a man in a million though for sure, a bull of a man actually but not a bull of a man where it matters if you get my drift. Drifting shifting and don't forget Mike, he was courting Caroline as long ago as 1984, black and red top drawer accessories. Caroline was an au pair by the way, and they've got a reputation, classic! Jordan's hair was a bit of a let down though, 80's classic maybe but a new millennial monstrosity, threeway millet mullet moo and the chest hair failed to drive them wild anymore. They all used to go hiking together, Charlie Bob Mike Nick Jordan Caroline and one big important tent. Not Aunt Fanny and Uncle Bob though, they couldn't stand the midges and were allergic to the Deet. Slipping and sliding and skidding, you can imagine, sixway intentions and Caroline was a good un, no what I mean! On her back, on her knees, legs akimbo, they were supportive and kept discomfort to a minimum G.G.G. all round application. Shoulder or neck of lamb not easy on the camping stove, if you're feeling peckish. Need to keep your strength up for all that weekend hiking action though. Nonetheless don't forget the foot protection, high end, mid sole impact absorption, technical lacing system for sure, wear them in first, let's avoid any blister discomfort. Super! Wow! Knee length boots and lacy top drawer accoutrements in the rucksack. Wide eyed boys and the calves and the thighs and those other regions phew! Up the front up the side and all over the place they had a job containing themselves. The versatility of the Singer Vogue takes us back to the 60s though. Lars met Constance through a dating agency and go hiking together in Finland. Constance is more technical in all departments, likes to take it seriously, separate storage for her hiking gear. Intentions at the end of the day though and Lars is never disappointed. Don't be fooled by the high end on the trail seriousness, back home the top drawer is nicely stocked, she's longer in the leg than Caroline and carries it all off very well despite her age. Lacy, front lacing, sheer hosiery and the bit in the middle brief and to the point, footwear obligatory. All fantasy, all forgiving and tidy up in the morning.", "stance": "CON"}], "context": {"sourceId": "8c4414ad-2019-04-18T11:26:45Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T11:26:45Z", "discussionTitle": "Valentino arbitrarily with", "sourceTitle": "Debate Topic: Valentino arbitrarily with | Debate.org", "sourceUrl": "https://www.debate.org/debates/Valentino-arbitrarily-with/1/", "nextArgumentInSourceId": "8c4414ad-2019-04-18T11:26:45Z-00001-000"}, "id": "8c4414ad-2019-04-18T11:26:45Z-00000-000", "conclusion": "Valentino arbitrarily with"}, {"premises": 
[{"text": "Sit on a chair with [b][url=http://www.valentinooutletvip.com...]Valentino[/url][/b] your back straight up and your feet flat on the ground. Pick up the pencil using your affected foot. To do this, squeeze the pencil between your toes and the ball of your foot. The shoes cost twice as much as the heavier boots of the time but allowed soccer players to attain trackmeet speed as they sprinted, as well as achieve better feel of the ball for kicking. Most important to kicking was the Dassler introduction of screwin studs to match the stud length to the sloppiness of the playing field, important especially in rainy Northern Europe. like cleats because they have extra support at the bottom of your foot. Traditional cost accounting systems such as absorption costing determine product pricing by dividing the period costs equally or arbitrarily with the number of units produced during the same period. In a highly competitive business environment, the direct costs such as raw materials and labor remain more or less constant, as do profit margins. Companies try to boost profitability [b][url=http://www.valentinooutletvip.com...]Valentino Outlet[/url][/b] by trying to eliminate period costs. Jordan began his career over three decades ago, after playing for the North Carolina Tarheels and gaining national attention with his gamewinning 3point shots. Immediately Nike saw his potential, and after Jordan was drafted to the Bulls, he signed a fiveyear contract with the brand worth half a million per year. In 1984, Michael hit the court in the first ever pair of Air Jordans in a classic Bulls red and black. Hiking shoes or boots [b][url=http://www.valentinooutletvip.com...]Valentino Shoes[/url][/b] are the most important item for a hiking trip. A bad pair of shoes can lead to slipping, sliding, skidding, falling, and injuries. Most hiking shoes also have a good amount of support to protect you from feeling any discomfort in your legs, feet, knees, back, shoulders, or neck. Super Wide Lace Up Boots: If slouchy super wide boots do not appeal to you then lace up boots are another option. Lace up super wide boots that come up to the calves or are kneehigh, are very much in vogue and they are very versatile too. The lace up wide calf boots are of two varieties, the frontlace type or the sidelace type.", "stance": "PRO"}], "context": {"sourceId": "8c4414ad-2019-04-18T11:26:45Z", "previousArgumentInSourceId": "8c4414ad-2019-04-18T11:26:45Z-00000-000", "acquisitionTime": "2019-04-18T11:26:45Z", "discussionTitle": "Valentino arbitrarily with", "sourceTitle": "Debate Topic: Valentino arbitrarily with | Debate.org", "sourceUrl": "https://www.debate.org/debates/Valentino-arbitrarily-with/1/", "nextArgumentInSourceId": ""}, "id": "8c4414ad-2019-04-18T11:26:45Z-00001-000", "conclusion": "Valentino arbitrarily with"}, {"premises": 
[{"text": "My opponent hasn't responded to any arguments. I extend all arguments. xxhellogoodbyexx I had a great time debating with you. Thank you for making this debate possible.", "stance": "PRO"}], "context": {"sourceId": "573e6e3c-2019-04-18T19:46:40Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:46:40Z", "discussionTitle": "animal testing", "sourceTitle": "Debate: animal testing | Debate.org", "sourceUrl": "https://www.debate.org/debates/animal-testing/4/", "nextArgumentInSourceId": "573e6e3c-2019-04-18T19:46:40Z-00001-000"}, "id": "573e6e3c-2019-04-18T19:46:40Z-00000-000", "conclusion": "animal testing"}, {"premises": 
[{"text": "no further arguments..... thank you opponent for your participation. I still believe there should be a better alternative to animal testing and hope we solve soon into the future.... thank you! Thank you, best regards!", "stance": "CON"}], "context": {"sourceId": "573e6e3c-2019-04-18T19:46:40Z", "previousArgumentInSourceId": "573e6e3c-2019-04-18T19:46:40Z-00000-000", "acquisitionTime": "2019-04-18T19:46:40Z", "discussionTitle": "animal testing", "sourceTitle": "Debate: animal testing | Debate.org", "sourceUrl": "https://www.debate.org/debates/animal-testing/4/", "nextArgumentInSourceId": "573e6e3c-2019-04-18T19:46:40Z-00002-000"}, "id": "573e6e3c-2019-04-18T19:46:40Z-00001-000", "conclusion": "animal testing"}, {"premises": 
[{"text": "The excuse does not revolve on capacity to consume. It deals with the human values we believe are fundamental to mankind. We are more important. Selfish as it seems, a human's collective thinking would contradict. Would you seriously consider killing a man before killing a chicken? This is why it is legal to kill an animal for eating. It is not, however, legal for someone to kill a human, especially for cannibalism (crime against humanity). It is undebatable that human nature leads us to believe that we are more important than any other animal. Why so? That is irrelevant to the resolution. It is only used for comparison. On the other hand, with my opponent's logic a person should die in place for a chicken. That said, I would like to add that I believe cruel treatment of animals is wrong. However, my opponents alternative is clearly contradictory to most beliefs. If a couple of chickens have to die in order to create a cure for cancer, so be it. I extend all my arguments made in the previous round. I have voided all rebuttals and await any further argument in round 3.", "stance": "PRO"}], "context": {"sourceId": "573e6e3c-2019-04-18T19:46:40Z", "previousArgumentInSourceId": "573e6e3c-2019-04-18T19:46:40Z-00001-000", "acquisitionTime": "2019-04-18T19:46:40Z", "discussionTitle": "animal testing", "sourceTitle": "Debate: animal testing | Debate.org", "sourceUrl": "https://www.debate.org/debates/animal-testing/4/", "nextArgumentInSourceId": "573e6e3c-2019-04-18T19:46:40Z-00003-000"}, "id": "573e6e3c-2019-04-18T19:46:40Z-00002-000", "conclusion": "animal testing"}, {"premises": 
[{"text": "Why is it so impractical for humans to endure this? what makes them so different than animals? why are animals more greater and more important than animals, they are larger and consume more? that i believe is no excuse. we basically already test the products ourselves. Would you look at a bottle of body lotion, body soap, makeup and say iam going to put it in my mouth..... probally not... so why would you force down someone else's throat. If you think its alright and just natural to do so..... we should shove you in cages and shove tubes down your throat, force foreign objects down your throat and beat you senslessly. And you still have the heart to say thats okay?", "stance": "CON"}], "context": {"sourceId": "573e6e3c-2019-04-18T19:46:40Z", "previousArgumentInSourceId": "573e6e3c-2019-04-18T19:46:40Z-00002-000", "acquisitionTime": "2019-04-18T19:46:40Z", "discussionTitle": "animal testing", "sourceTitle": "Debate: animal testing | Debate.org", "sourceUrl": "https://www.debate.org/debates/animal-testing/4/", "nextArgumentInSourceId": "573e6e3c-2019-04-18T19:46:40Z-00004-000"}, "id": "573e6e3c-2019-04-18T19:46:40Z-00003-000", "conclusion": "animal testing"}, {"premises": 
[{"text": "Hello. The reason my opponent votes negative on Animal Testing is because animals do not deserve the cruelties put upon them. However, my opponents alternative is flawed for the following reasons. 1. It is essential in scientific and technological advances. As long as pain and suffering for the animals is minimized, I believe that it is acceptable to use testing on animals as opposed to having humans go through the same process. That said, it is very impractical to have humans endure these tests. 2. It would prevent any harmful side-effects had the testing been done on humans. The ethics is questionable. However, it is widely believed that the value of a human is MUCH greater than the value on an animal. It is undebatable that we, as people, would rather have someone else do something. As long as everyone accepts this fact, there are no ethical dilemmas. In summary, I believe that animal testing is VERY desirable and the ethical issues are outweighed by the benefits of using them as opposed to human beings. My opponents argument is loose and the alternative is impractical and may cause danger to human beings.", "stance": "PRO"}], "context": {"sourceId": "573e6e3c-2019-04-18T19:46:40Z", "previousArgumentInSourceId": "573e6e3c-2019-04-18T19:46:40Z-00003-000", "acquisitionTime": "2019-04-18T19:46:40Z", "discussionTitle": "animal testing", "sourceTitle": "Debate: animal testing | Debate.org", "sourceUrl": "https://www.debate.org/debates/animal-testing/4/", "nextArgumentInSourceId": "573e6e3c-2019-04-18T19:46:40Z-00005-000"}, "id": "573e6e3c-2019-04-18T19:46:40Z-00004-000", "conclusion": "animal testing"}, {"premises": 
[{"text": "Why should animals have to suffer for our society to make medicines and makeup for humans. just because they dont have a voice to speak, makes them an easy target to take advantage of for their own uses. Its very selfish and unnesscary. Why dont we make people get tested on these prodcuts, what makes animals the target for being abused in such unbelievable ways. What makes animals different then humans? every year 100 millon animals are killed just so your hair stays in place?", "stance": "CON"}], "context": {"sourceId": "573e6e3c-2019-04-18T19:46:40Z", "previousArgumentInSourceId": "573e6e3c-2019-04-18T19:46:40Z-00004-000", "acquisitionTime": "2019-04-18T19:46:40Z", "discussionTitle": "animal testing", "sourceTitle": "Debate: animal testing | Debate.org", "sourceUrl": "https://www.debate.org/debates/animal-testing/4/", "nextArgumentInSourceId": ""}, "id": "573e6e3c-2019-04-18T19:46:40Z-00005-000", "conclusion": "animal testing"}, {"premises": 
[{"text": "Sometimes I like to dress up in women's clothing and eat turkey.", "stance": "CON"}], "context": {"sourceId": "2fac60ff-2019-04-18T18:24:01Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:24:01Z", "discussionTitle": "Debate.org should have a Prom", "sourceTitle": "Online Debate: Debate.org should have a Prom | Debate.org", "sourceUrl": "https://www.debate.org/debates/Debate.org-should-have-a-Prom/1/", "nextArgumentInSourceId": "2fac60ff-2019-04-18T18:24:01Z-00001-000"}, "id": "2fac60ff-2019-04-18T18:24:01Z-00000-000", "conclusion": "Debate.org should have a Prom"}, {"premises": 
[{"text": "1) \"the concepts of \"Will anybody be lucky enough to have 2 or more prom dates and look like hes pimping?,\" \"getting laid,\" and \"dropping a baby eight months later\" don't seem like very gender-equal principles.\"I can see why girls completely degrading a man for dropping a baby eight months later might not be gener equality, but that happens to women to so your argument is invalid\"This doesn't really correspond with the actual concept of a prom. This is more like the parody of a prom\"Things to do for Prom in real life,- 1) Ask people to go to it- 2) Talk to other people about Prom- 3) Reminisce about it a week laterThings to do at a DDO Prom- 1) Ask people to go to it- 2) Talk to other people about it- 3) Reminisce about it a week laterThey are pretty much the same concept....\"33% of DDO is anti-gay marriage, so this would not be the most gay-friendly event.\"If advocates against gay marriage are mad about two guys hooking up to go to a made up prom on a debate website then they need to get friends or a life or something.....2) \"many DDO members are beyond high school (and prom) age.\"Almost half of DDO is near Prom agehttp://www.debate.org...\"This prom idea excludes many important members of the DDO community who are married or whose partners are not interested in joining them in a virtual prom.\"If your pissed off that youre too old to go to a made up prom on a debate website then you need to get friends and not be allowed on the internet......\"I'm posing the idea that this would make younger DDO users more vulnerable to predatory attacks by pedophiles \"Sounds like something a PEDOPHILE WOULD SAYThis wont cause a pedophile attack because there arent going to be pictures posted or date rape drugs or acid in the punch, its - just - a - gag - for - people - to - do - on - the - forums. 3) \"I don't know if this prom thing would even catch on, so I wouldn't emphasize the gossip argument too much. And if the event fails, then the gossip will simply be negative\"People are already making threads about it and in the comments section of this debate people are thinking this would be fun....http://www.debate.org...^ BOOM, 110 COMMENTS AND COUNTING4) \"So basically it consists of baseless voting from anyone on DDO who chooses to vote?\" I see what you mean in that youre complaining that people who vote dont have to give a well thought out reason explaining their vote................ How is the president of DDO elected again? Just submitting your vote and thats it? Yeah I dont think that baseless voting would be that controversial on a site that uses baseless voting to select a leader.....5) The argument about Prom mafia has been dropped 6) \"From what I see, this whole idea would be forum-based...\"THE WHOLE THING WILL BE FORUM BASED YOU DING-DONG!!!!!!!!!!Ok let me summarize my points. Prom on DDO isnt going to involve actually meeting people in real life, it is only going to be on the forums, it will just be a community activity for people to gossip and chat about, and will be harmless. People ask people to Prom and thats about as serious as it will ever get, from there you simply announce who your prom date is and participate in all the prom games and gossip that comes with the event. Older people can stay out of it, People dont have to go, its all for fun. I thank the Con for accepting the debate even though apparently forgot why he accepted in the first place, I thank all the readers for voting, I also want to thank all the people in the comments section for approving of this idea, the forum posters who are already selecting dates, and the few people who liked this debateVote Pro :D", "stance": "PRO"}], "context": {"sourceId": "2fac60ff-2019-04-18T18:24:01Z", "previousArgumentInSourceId": "2fac60ff-2019-04-18T18:24:01Z-00000-000", "acquisitionTime": "2019-04-18T18:24:01Z", "discussionTitle": "Debate.org should have a Prom", "sourceTitle": "Online Debate: Debate.org should have a Prom | Debate.org", "sourceUrl": "https://www.debate.org/debates/Debate.org-should-have-a-Prom/1/", "nextArgumentInSourceId": "2fac60ff-2019-04-18T18:24:01Z-00002-000"}, "id": "2fac60ff-2019-04-18T18:24:01Z-00001-000", "conclusion": "Debate.org should have a Prom"}, {"premises": 
[{"text": "1) I don't think that a prom that you explain will not be taken seriously later in your argument will help the cause of improving DDO members' views on females. Moreover, the concepts of \"Will anybody be lucky enough to have 2 or more prom dates and look like hes pimping?,\" \"getting laid,\" and \"dropping a baby eight months later\" don't seem like very gender-equal principles. The opponent states, \"Prom on DDO isnt supposed to be as serious as the one on real life, its supposed to be a fun hook up game.\" This doesn't really correspond with the actual concept of a prom. This is more like the parody of a prom, which is not addressed in the resolution or in the initial argument. Guys will hook up with guys, and then the anti-gay marriage people will be offended and violence will ensue. Let us remember that 33% of DDO is anti-gay marriage [1], so this would not be the most gay-friendly event. 2) Regardless of how they act, many DDO members are beyond high school (and prom) age. Take RoyLatham for example [2]; he is married and probably has no interest in finding a date for an online prom. This prom idea excludes many important members of the DDO community who are married or whose partners are not interested in joining them in a virtual prom. And I'm posing the idea that this would make younger DDO users more vulnerable to predatory attacks by pedophiles who lurk all over the internet, including DDO. 3) I don't know if this prom thing would even catch on, so I wouldn't emphasize the gossip argument too much. And if the event fails, then the gossip will simply be negative (i.e., how moronic imabench is for coming up with this concept.) 4) ...What? So basically it consists of baseless voting from anyone on DDO who chooses to vote? This has nothing to do with the traditional concept of Prom King and Prom Queen, which actually typically involves votes from people who actually know them. 5) Well, that really has little to do with the actual concept of \"prom,\" but all right, then. 6) \"Hook up\" with anonymous people on an online debate site? What would that even entail? Where would the gossip arise from, by the way? From what I see, this whole idea would be forum-based... ... So, uh, in conclusion... Um, in conclusion... Why the **** am I debating this? ... [1] http://www.debate.org... [2] http://www.debate.org...", "stance": "CON"}], "context": {"sourceId": "2fac60ff-2019-04-18T18:24:01Z", "previousArgumentInSourceId": "2fac60ff-2019-04-18T18:24:01Z-00001-000", "acquisitionTime": "2019-04-18T18:24:01Z", "discussionTitle": "Debate.org should have a Prom", "sourceTitle": "Online Debate: Debate.org should have a Prom | Debate.org", "sourceUrl": "https://www.debate.org/debates/Debate.org-should-have-a-Prom/1/", "nextArgumentInSourceId": "2fac60ff-2019-04-18T18:24:01Z-00003-000"}, "id": "2fac60ff-2019-04-18T18:24:01Z-00002-000", "conclusion": "Debate.org should have a Prom"}, {"premises": 
[{"text": "1) Respect towards women\"There is no indication that girls are not treated well by guys right now\"RoyalPaladin and Rogue both briefly left the website because of how sh*tty guys (one in particular who shall for the sake of this debate remain anonymous) treated them. Also look at the treatment that Gabbie222 got from guys on this site who trolled the hell out of her when she spammed a couple debates. Girls are treated poorly in some cases and a DDO prom might help them be respected more on DDO. \"The anonymity offered by the internet allows for people to not take this \"prom\" thing as seriously as they would in real life\"Prom on DDO isnt supposed to be as serious as the one on real life, its supposed to be a fun hook up game that everyone does for maybe a few days or so, then they announce who their prom \"date\" is, a couple of other Prom things are done and then thats the end of it. A DDO Prom would basically be a little populatiry stunt done once a year like Gender Change Week, Avatar Week, or something like that. DDO Prom is designed to be more like a 1 week fad then a serious thing. \"it will be likely that many guys will be left without prom dates and therefore be vengeful, leading to a number of prom-crashing attempts\"1) And wouldnt that be funny as sh*t?2) Guys can hook up with guys if they want......3) You wont get chastized very bad for not having a Prom Date on DDO......2) Guys need this\"Many of the males on here have already completed high school\"And many of them act like they are still in Middle School, and I proudly can say I am one of those people depending on what I am debating (See Poop has DNA Debate)\"Having adolescent males staying in contact with people who state that they are males on this website is not a good idea.\"Well im against online gay pornography rings too but the DDO Prom wouldnt be in real life it would just be on the forums where everyone posts who their date is and what they do during the prom and stuff like that.....3) The Gossip\"The opponent hasn't proven whether or not the gossip would benefit DDO or not\"DDO sure lights up everytime somebody gossips about something. Look at any trial or any case where one person accuses another of cheating, votebombing, voting unfairly, yatta yatta yatta and people eat it up. This gossip though would be harmless since its just a bunch of people having fake hookups....4) Prom King + Queen\"What would be the criteria to vote for Prom King and Prom Queen?\"It could be the cutest couple, the surprise couple, the weirdest couple, its a popularity contest and the winners are just chosen by voters who vote for any couple for any reason. 5) Prom Mafia\"This argument would just shows that a prom, in general, can have fun things going on during it. It is not germane to the resolution\"DDO Prom would be 1/2 anouncing who is with who on one forum and then 1/2 fun prom action stuff in the game forum with other things sprinkled in. 6) How would it even work?Prom will be held on 1 week every year, and it would be the same week each time. In the time leading up to it people would \"hook up\" with others online and then when the time comes simply announce who their prom date would be. Then as the week progresses Prom activities and games are done as people discuss who hooked up with who, who got stood up, and gossip while a host of Prom games are held in the game forum which will be based loosely off of other mafia style games. At the end of the week a contest will be held to determine the Prom King and Queen, along with a few other awards for other things, and then after that Prom ends, the site goes back to normal, gossip dies down, and in the end everyone becomes a little more friendly with each other in this website that over time has already grown into its own warped definition of a community. The next year at the same time the same thing happens again and a few tweaks are made to fix problems seen last year, etc etcThat is how Prom would work on DDO :)", "stance": "PRO"}], "context": {"sourceId": "2fac60ff-2019-04-18T18:24:01Z", "previousArgumentInSourceId": "2fac60ff-2019-04-18T18:24:01Z-00002-000", "acquisitionTime": "2019-04-18T18:24:01Z", "discussionTitle": "Debate.org should have a Prom", "sourceTitle": "Online Debate: Debate.org should have a Prom | Debate.org", "sourceUrl": "https://www.debate.org/debates/Debate.org-should-have-a-Prom/1/", "nextArgumentInSourceId": "2fac60ff-2019-04-18T18:24:01Z-00004-000"}, "id": "2fac60ff-2019-04-18T18:24:01Z-00003-000", "conclusion": "Debate.org should have a Prom"}, {"premises": 
[{"text": "1) There is no indication that girls are not treated well by guys right now. And it is not plausible that a virtual prom would lead to a strong increase in conduct; in fact, I think trolling would spike. The anonymity offered by the internet allows for people to not take this \"prom\" thing as seriously as they would in real life. On the point that \"the number of guys on this site heavily outnumbers the number of girls,\" it will be likely that many guys will be left without prom dates and therefore be vengeful, leading to a number of prom-crashing attempts; hence, the opponent's theory that there would be an upswing in conduct is nullified. 2) Many of the males on here have already completed high school, but for those that have not, it would be risky for them to attempt to contact \"prom dates\" on this site, which consists of many anonymous members whose true backgrounds are unknown to us. Having adolescent males staying in contact with people who state that they are males on this website is not a good idea. 3) The opponent hasn't proven whether or not the gossip would benefit DDO or not. Moreover, the whole \"acid in the punch\" and \"getting laid\" stuff seems to be a little.... Uh, how would this prom even work? 4) What would be the criteria to vote for Prom King and Prom Queen? It would most likely just be based on debates, because that's how most of the people on here know each other... So what is the use of incorporating the \"prom\" concept in their names? 5) This argument would just shows that a prom, in general, can have fun things going on during it. It is not germane to the resolution (whether or not DDO should have a prom.) --- 6) Feasibility: How would this happen? I kindly ask the opponent to define \"prom\" in a context that would suit what he is trying to argue.", "stance": "CON"}], "context": {"sourceId": "2fac60ff-2019-04-18T18:24:01Z", "previousArgumentInSourceId": "2fac60ff-2019-04-18T18:24:01Z-00003-000", "acquisitionTime": "2019-04-18T18:24:01Z", "discussionTitle": "Debate.org should have a Prom", "sourceTitle": "Online Debate: Debate.org should have a Prom | Debate.org", "sourceUrl": "https://www.debate.org/debates/Debate.org-should-have-a-Prom/1/", "nextArgumentInSourceId": "2fac60ff-2019-04-18T18:24:01Z-00005-000"}, "id": "2fac60ff-2019-04-18T18:24:01Z-00004-000", "conclusion": "Debate.org should have a Prom"}, {"premises": 
[{"text": "Very Well then, reasons that DDO should have a Prom 1) It will make everyone more sociable and appreciative towards the females on DDO. It is a well known fact that the number of guys on this site heavily outnumbers the number of girls on here (at a rate of 2:1). If DDO had a prom then guys on DDO would in theory become more sociable and act more gentlemen-like towards women on DDO. Such a spike in conduct here on DDO among its members would also be welcomed to offset the usual amount of d*ckish behavior one normally sees between members in the forums and debates. 2) Guys need this Lets face it, people who spend a disproportionate amount of time on DDO most likely do not have as much luck with the ladies as they would like. A prom on DDO though allows those men to exercise their age old pickup lines, learn how to talk to women, and learn how to get the courage to ask a girl to prom, something that could benefit them later in life when their actual high school Prom comes around. 3) The gossip This is the biggest part about why there should be a prom in my opinion.... All the gossip that would be started once it was realized who showed up with the prom to who, it would be awesome! Does inferno get a date? Who is lucky enough to show up with Danielle as a date? Who does Royalpaladin choose to go with? If Jimtimmy gets a prom date then HOW THE HELL did he pull that off? Who was lucky enough to show up with Rogue or Mirza? Who will Thaddeus and FREEDO ask to Prom? Who will Innomen go to Prom with? Will anybody be lucky enough to have 2 or more prom dates and look like hes pimping? Does somebody have a prom-night-dumpster-baby? Who tries to put acid in the punch? Who wakes up the next morning with a guy she doesnt know? Who gets laid that very night? Who drops a baby 8 months later? The gossip it would cause would diffuse all of the usual feuds we see going on in the forums, allow everyone to cool off, and have a bit of fun just gossiping over stuff. 4) Prom King and Queen This would be the biggest election on DDO next to the presidential election of DDO, Prom King and Queen would hold their title for an entire year (longer than the president would hold his) So if prom were to be held on DDO then a great honor would be given to the winning couple, and a tradition could form out of it, giving DDO some swagger and class. 5) Prom Mafia Yes you heard me right, Prom mafia. A game where everyone makes strategic moves against one another at Prom for personal reasons. During such a game one may \"accidentally\" spill their drink on someone they dont like, change the song midway through the dance, hit on somebody else's prom date in an effort to try to catch them all (Pokemon!), or even to start dropping it like its hot and showing off some wicked dance moves. Such a thing would make Prom way more fun both for those who socialize on here and for those really into the gaming culture here on DDO. Those I believe are sufficient reasons to have a DDO Prom....", "stance": "PRO"}], "context": {"sourceId": "2fac60ff-2019-04-18T18:24:01Z", "previousArgumentInSourceId": "2fac60ff-2019-04-18T18:24:01Z-00004-000", "acquisitionTime": "2019-04-18T18:24:01Z", "discussionTitle": "Debate.org should have a Prom", "sourceTitle": "Online Debate: Debate.org should have a Prom | Debate.org", "sourceUrl": "https://www.debate.org/debates/Debate.org-should-have-a-Prom/1/", "nextArgumentInSourceId": "2fac60ff-2019-04-18T18:24:01Z-00006-000"}, "id": "2fac60ff-2019-04-18T18:24:01Z-00005-000", "conclusion": "Debate.org should have a Prom"}, {"premises": 
[{"text": "DDO shouldn't have a prom. Let's see your arguments.", "stance": "CON"}], "context": {"sourceId": "2fac60ff-2019-04-18T18:24:01Z", "previousArgumentInSourceId": "2fac60ff-2019-04-18T18:24:01Z-00005-000", "acquisitionTime": "2019-04-18T18:24:01Z", "discussionTitle": "Debate.org should have a Prom", "sourceTitle": "Online Debate: Debate.org should have a Prom | Debate.org", "sourceUrl": "https://www.debate.org/debates/Debate.org-should-have-a-Prom/1/", "nextArgumentInSourceId": "2fac60ff-2019-04-18T18:24:01Z-00007-000"}, "id": "2fac60ff-2019-04-18T18:24:01Z-00006-000", "conclusion": "Debate.org should have a Prom"}, {"premises": 
[{"text": "I will argue that Debate.Org should have a Prom, Con will argue that DDO should not have a Prom4 rounds, 4000 characters", "stance": "PRO"}], "context": {"sourceId": "2fac60ff-2019-04-18T18:24:01Z", "previousArgumentInSourceId": "2fac60ff-2019-04-18T18:24:01Z-00006-000", "acquisitionTime": "2019-04-18T18:24:01Z", "discussionTitle": "Debate.org should have a Prom", "sourceTitle": "Online Debate: Debate.org should have a Prom | Debate.org", "sourceUrl": "https://www.debate.org/debates/Debate.org-should-have-a-Prom/1/", "nextArgumentInSourceId": ""}, "id": "2fac60ff-2019-04-18T18:24:01Z-00007-000", "conclusion": "Debate.org should have a Prom"}, {"premises": 
[{"text": "This debate is nulled since there IS a Football World Cup. My opponent stated \" we should be debating if this would cup 'should' exist\". Well it does, there's no debating that. Cancel the debate and reword the topic so there is something to actually debate. VOTE.....Nothing; in fact don't vote at all.", "stance": "CON"}], "context": {"sourceId": "493ddd5-2019-04-18T19:22:25Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:22:25Z", "discussionTitle": "There should be a World Cup for American Football", "sourceTitle": "Debate: There should be a World Cup for American Football | Debate.org", "sourceUrl": "https://www.debate.org/debates/There-should-be-a-World-Cup-for-American-Football/1/", "nextArgumentInSourceId": "493ddd5-2019-04-18T19:22:25Z-00001-000"}, "id": "493ddd5-2019-04-18T19:22:25Z-00000-000", "conclusion": "There should be a World Cup for American Football"}, {"premises": 
[{"text": "Extend second post; all went dropped by my opponent. For voting, most look at the fact the the current World Cup has produced close games, their are 50 countries with intrest in the sport and over 20 fielding teams. The only exception is media perception in the US is that other countries don't want to play, but that's not a reason that Football shouldn't have a world cup. The Current World Cups have been successful, and the Junior world cup currently be held in Dayton, Ohio is having huge success. Vote Pro. I guess that's it.....I was kind of hoping this debate would be more lively, but o'well. Thanks anyway to my opponent for excepting this debate.", "stance": "PRO"}], "context": {"sourceId": "493ddd5-2019-04-18T19:22:25Z", "previousArgumentInSourceId": "493ddd5-2019-04-18T19:22:25Z-00000-000", "acquisitionTime": "2019-04-18T19:22:25Z", "discussionTitle": "There should be a World Cup for American Football", "sourceTitle": "Debate: There should be a World Cup for American Football | Debate.org", "sourceUrl": "https://www.debate.org/debates/There-should-be-a-World-Cup-for-American-Football/1/", "nextArgumentInSourceId": "493ddd5-2019-04-18T19:22:25Z-00002-000"}, "id": "493ddd5-2019-04-18T19:22:25Z-00001-000", "conclusion": "There should be a World Cup for American Football"}, {"premises": 
[{"text": "Ok, so there is a football world; though noone in the US has ever heard of it. For the sake of debate, we should be debating if this would cup 'should' exist, or the con would say that its useless. My oppenents, and everyone's for that matter, is that no other countries beside the US would be interested in playing, however (http://www.ifaf.info...), \"American football is a fascinating sport and its popularity has grown in more than 50 countries on six continents. American football began in the United States, but the sport has generated fans in other countries as diverse as Australia, South Korea and Finland.\" Football ball is being played all over the world, by all kinds of people, in all kinds of countries. A championship to highlight each countries skills wouldn't be bad, it would be great because the game would gain exposure. The whole problem we have in America is that we assume that noone else plays this game so we fear even trying to expose it. IF we just expose the game more and more people will play it. My opponents other argument revolved around saying that, even though we have a world cup it is not 'exiciting' enough. Well, ok, first of all you didn't look at all the score: The Championship game saw the US winning in double overtime against Japan 23-20 (http://wc2007.info...), and all of the games except the prelims involving Japan and the US (Where they both won there two prelims games handily) the other games remained very competive, especially the 3rd/4th place game and the 5th/6th place game which was 7-0 and 3-0 respectivly. Anyway, Americans don't care if the game is close, hell they encourage a blow out, as long as its for the Red, White, and Blue. Look at the Olympics, the 'Reedem Team' (Named so because the US actually lost a basketball game in the Olympics and World Championships and didn't walk away with a gold) walk away from Bejing with an 8-0 record, a gold medal, and a 21.5+ Scoring Margin. No game was close, even against Spain and Argentina (Ranked the highest in the world) the US still won by 11 and 20 points respectivly. After not being tested in the Olympics, the Redeem Team returned home as hereos for restoring honor to the US by winning their sport. A football World Cup would be no different, at least not for a long time. If IFAF would just simply market they're product then people all across the US would openly watch and watch enthusiastically. No in the heat of June/July is going to turn away from Team USA playing a football game no matter how lopsided it is because 1) Its they're country 2) They haven't seen anthing but a few spring football games in six months. Once we convince Americans, I don't think we'll have to do to much to convince the rest of the world http://en.wikipedia.org...) For the \"2007 [World Cup] the total number of teams in the competition exceeded 20 countries\" including qualifications. If you already have 20 countries activly participating, and 50 countries showing interest in the sport, the competion is only sure to grow. They're is plenty of competition out their for the US, we just have to be willing to accept it. Quiet Simply, all America has to do is embrace the World Cup that already exists and then the Sport will propel into a new era of international football. With the biggest proponent of Football behind it, the World Cup would be able to expand and grow just like soccer has untill it truely an honorable international championship.", "stance": "PRO"}], "context": {"sourceId": "493ddd5-2019-04-18T19:22:25Z", "previousArgumentInSourceId": "493ddd5-2019-04-18T19:22:25Z-00001-000", "acquisitionTime": "2019-04-18T19:22:25Z", "discussionTitle": "There should be a World Cup for American Football", "sourceTitle": "Debate: There should be a World Cup for American Football | Debate.org", "sourceUrl": "https://www.debate.org/debates/There-should-be-a-World-Cup-for-American-Football/1/", "nextArgumentInSourceId": "493ddd5-2019-04-18T19:22:25Z-00003-000"}, "id": "493ddd5-2019-04-18T19:22:25Z-00002-000", "conclusion": "There should be a World Cup for American Football"}, {"premises": 
[{"text": "World Cup of American Football? There is one... It's called the IFAF http://en.wikipedia.org..., and just like the soccer world cup is held every 4 years. There has been 3 so far and America participated in the last one, and predictably won it. Surprise! We sent over 3rd and 4th rate players to play against foreigners. The results were a joke. Here are some highlights: America 77-0 over South Korea and 33-7 over Germany. http://wc2007.info... It's no wonder my opponent has not heard about it. It sucks. The games are blowouts, not exiting, and quite frankly no one cares. There just isn't enough demand for American football when soccer is so popular over the world; it's embedded and people's culture and serves are a symbol of a nation's pride. It's for the same reasons soccer has failed in America that football fails over seas. There is no reason for it when other nations have soccer and we have football. We all go home happy with our own sport.", "stance": "CON"}], "context": {"sourceId": "493ddd5-2019-04-18T19:22:25Z", "previousArgumentInSourceId": "493ddd5-2019-04-18T19:22:25Z-00002-000", "acquisitionTime": "2019-04-18T19:22:25Z", "discussionTitle": "There should be a World Cup for American Football", "sourceTitle": "Debate: There should be a World Cup for American Football | Debate.org", "sourceUrl": "https://www.debate.org/debates/There-should-be-a-World-Cup-for-American-Football/1/", "nextArgumentInSourceId": "493ddd5-2019-04-18T19:22:25Z-00004-000"}, "id": "493ddd5-2019-04-18T19:22:25Z-00003-000", "conclusion": "There should be a World Cup for American Football"}, {"premises": 
[{"text": "The world is changing. With faster communication, satellite television, and air travel. Any one anywhere can communicate with people all over the world about sports, watch sporting events from all over the world, and even fly to any sporting event anywhere in the world. The ultimate winner from this has been the World Cup of Soccer (To simplify this debate I will use Soccer for the international game of Futball and Football for the American game of football.) What happens there? Countries send teams from all over the world, that spend the two leading up years trying to qualify, to the world's biggest stage, with the game's biggest stars, competing in a tournament with team as well as national pride on the line. FIFA (The international soccer organization) rakes in the money on their ideal invention, Qualify countries rake in money and international exposure and pride for winning. The world stands still and the entire sports world turns to one event that is seen all over the world. In America, we have long dis-enfranchised soccer, we set out to make a new and better sport: We call it football. And to America's credit, we have certainly embraced the sport. Developing it to a level of local pride and power that no use leagues or even our own US national teams can compete with: The NFL. The world stands still for soccer, America football. The problem with the American dream to create a sport to compete with soccer is that they actually have to compete with it not hide in their own corner and pout. Football, like soccer, has to become an international sport, contended on a world level, that does not limit its to the confines of the US. The will to play the sport is constently expanding, the sport itself is perhaps even expanding faster then American perception. The fear is that if we let other people play our sport, they might get better at it then us. Though the US may not be able to keep its dominance in the sport forever, like in Basketball, a little competition isn't that bad is it? What I'm proposing is a World Cup, or International competition of Football, where teams from around the world send national teams to advance the game to its highest level. The Format of the Cup would depend on the number of teams participating, obviously if to many want to participate then the issue would arise for regional qualifying and such, but the simple truth remains the need exists. The goal and orginal purpose of Football was to contend with soccer, and the only way to do that is to take the competition inter-national. The main American resent is that no one else plays, so why bother? If you build it, they will come. http://pointme.to... Illustrates numerous international Football sites and leagues (though some outdated) which Play Football. The obvious initial entries would be the United States, Canada, Mexico, Great Britian, Germany, Japan, and China. Several other European countries show interest, and small countries would probally jump in at least at first just to fill numbers and get international exposure. Yes, it is true the competition could get lopsided if NFL plays all go in on the side of the US, but playing gap would thin out and competition would increase. Even international Soccer competition outside of the upper crust is extremely titled to the bigger teams who's talent alone allow them to crush their opponents. Though constents blow outs wouldn't be fun, some games would be close. If not necessarily the US's games, the other competition would be on the same field. International Basketball has grown even with the US as a dominating leader in the sport really unbeaten when they try, however through time and exposure of the game, the sport has been able to grow in ways previously unimaginable. http://www.sportsbusinessjournal.com... The sportsbusiness Journal reports the NFL in 9 Billion dollars in debt, that was over a year ago so no it probally a lot more. The NFL despite its huge popularity and selling out its games is running a defecit due to the few amount of games played and the large stadiums they build and then allow to sit empty most of the year. Cities could bid on having the world cup of football and thus bring in money, and if the NFL was smart they could create the world cup and thus add to their revenues with very little actual cost out put because the Stadiums are already built so just play in one of them. The World Cup could even be played in the Spring/Summer to give football fans, going through off-season withdrawl, the abiality to see new live football action with some of their favorite stars. The enjoyment of the Nation watching the redeem team this year capture the gold in Beijing could be seen on a football field. The Cup could be stage ever 2 or four years, but probally 2 since they won't add it as an Olympic sport. Having international games in the off-season would allow fans to get tastes football all year round, and also promote international fans with a taste of the NFL drawing in more viewers and potential markets for the NFL to dive into. A Football World Cup would be very profitable to anyone who hosted, I mean if Colleges can bring in 60,000 for their spring games (which are inter-squad), I think a little real competition would go over with the public quiet well. The Purpuse of football was to compete with the world, and untill they do that its purpose will not be achieved.", "stance": "PRO"}], "context": {"sourceId": "493ddd5-2019-04-18T19:22:25Z", "previousArgumentInSourceId": "493ddd5-2019-04-18T19:22:25Z-00003-000", "acquisitionTime": "2019-04-18T19:22:25Z", "discussionTitle": "There should be a World Cup for American Football", "sourceTitle": "Debate: There should be a World Cup for American Football | Debate.org", "sourceUrl": "https://www.debate.org/debates/There-should-be-a-World-Cup-for-American-Football/1/", "nextArgumentInSourceId": ""}, "id": "493ddd5-2019-04-18T19:22:25Z-00004-000", "conclusion": "There should be a World Cup for American Football"}, {"premises": 
[{"text": "Challenge Accepted!", "stance": "PRO"}], "context": {"sourceId": "939a10f1-2019-04-18T17:47:16Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T17:47:16Z", "discussionTitle": "It should not be acceptable for a woman to be promiscuous", "sourceTitle": "Debate Topic: It should not be acceptable for a woman to be promiscuous | Debate.org", "sourceUrl": "https://www.debate.org/debates/It-should-not-be-acceptable-for-a-woman-to-be-promiscuous/1/", "nextArgumentInSourceId": "939a10f1-2019-04-18T17:47:16Z-00005-000"}, "id": "939a10f1-2019-04-18T17:47:16Z-00004-000", "conclusion": "It should not be acceptable for a woman to be promiscuous"}, {"premises": 
[{"text": "My proposed debate is based on the social paradigm that women shouldn't indulge in casual or frecuent sex, and those who do be frowned upon by society. I will be arguing CON, which means I will defend women having the right to practice sex freely without being discriminated or condenmed. First round is for acceptance.", "stance": "CON"}], "context": {"sourceId": "939a10f1-2019-04-18T17:47:16Z", "previousArgumentInSourceId": "939a10f1-2019-04-18T17:47:16Z-00004-000", "acquisitionTime": "2019-04-18T17:47:16Z", "discussionTitle": "It should not be acceptable for a woman to be promiscuous", "sourceTitle": "Debate Topic: It should not be acceptable for a woman to be promiscuous | Debate.org", "sourceUrl": "https://www.debate.org/debates/It-should-not-be-acceptable-for-a-woman-to-be-promiscuous/1/", "nextArgumentInSourceId": "939a10f1-2019-04-18T17:47:16Z-00000-000"}, "id": "939a10f1-2019-04-18T17:47:16Z-00005-000", "conclusion": "It should not be acceptable for a woman to be promiscuous"}, {"premises": 
[{"text": "I have no response for my opponents argument. points to con for his outstanding rebuttal.", "stance": "PRO"}], "context": {"sourceId": "939a10f1-2019-04-18T17:47:16Z", "previousArgumentInSourceId": "939a10f1-2019-04-18T17:47:16Z-00005-000", "acquisitionTime": "2019-04-18T17:47:16Z", "discussionTitle": "It should not be acceptable for a woman to be promiscuous", "sourceTitle": "Debate Topic: It should not be acceptable for a woman to be promiscuous | Debate.org", "sourceUrl": "https://www.debate.org/debates/It-should-not-be-acceptable-for-a-woman-to-be-promiscuous/1/", "nextArgumentInSourceId": "939a10f1-2019-04-18T17:47:16Z-00001-000"}, "id": "939a10f1-2019-04-18T17:47:16Z-00000-000", "conclusion": "It should not be acceptable for a woman to be promiscuous"}, {"premises": 
[{"text": "I want to thank my opponent for providing such interesting arguments to our debate.My opponent stated:\"Sex is not just a physical thing as my opponent tries to dumb it down to be, it also has psychological and emotional effect on people (mainly women). You stated that you were pro sex-education and the main point of sex education is abstinence and sexual awareness so what is expected of the sexual education teacher to teach? Sex is just fine no matter what age? Only protected sex is okay? Abstinence is the best way of preventing pregnancy unless you feel differently? The main reason society looks down on or even rejects promiscuity is because many are taught abstinence from a young age and they are taught abstinence from a young age to help women from being thrown into a situation they never planned to be in.\"\"Again, a big point teachers make in sexual health classes is the fact abstinence is the best choice until marriage. If a young girl commits herself for whatever reason (religion, personal, familial) to avoiding sexual activity and stays true to her commitment then it is obvious why praise is necessary.\"I believe there has been a misunderstanding regarding the terminology. The point of sex-education is not abstinence. The point of sex education is to reduce risk behaviors such as unprotected sex, and equip individuals to make informed decisions about their personal sexual activity. What my opponent is referring to is called abstinence-only sexual education, an obsolete approach that focuses solely on abstinence as a tool to fight unhealthy sex practices. What I am proposing is called comprehensive sex education, which also adds the options of contraceptives, safe sex and non vaginal sex practices. Of course, at first glance, abstinence seems like the better choice, for it is a 100% certain way to avoid pregnancy and STD's. Nevertheless, it has been proven to be very inefficient as an approach to sex education: Abstinence-only sex education has been found to be ineffective in decreasing the HIV risk in the developed world. [1] Abstinence-only sex education has also been found to increase unplanned pregnancy. [2] The concept of no premarital sex is evidently flawed, for it completely neglects the issues for individuals to whom marriage is not valued or desired, not to mention those for whom it's not allowed (specifically LGBT). It distorts information, revealing only the failure rates of contraceptives and not their high success rates and benefits. [3] The whole approach is focused on a compulsory dogma of chastity, rather than an informed decision taking methodology, unsuitable with our free thinking society. Why should abstinence be regarded as the one and only way to prevent sex related problems? Why not tell teenagers that the average condom has a 98% success rate when used correctly, or that the contraceptive pill has a 99.7% success rate? [4] Why should they be discouraged from practicing non vaginal sexual activities such as anal sex, mutual masturbation or oral sex? If there are efficient ways to practice sex with relative safety, the social paradigm is pointless. The truth is that \"slut shaming\" is not a matter of public health as much as it is a matter of sexism and socio-religious principle.My opponent claims:\"The concept of girls being cautious is, I feel, often misunderstood. This advice is not given to victim-blame but to prevent girls from being put in this situation.Example: If a car thief was on the loose you would not tell car owners to leave the keys in the car and the door unlocked simply because it is not their fault that their car could be stolen and the car thief should know better. You tell girls to use caution not to communicate to men that it is okay to rape but to prevent a woman from falling victim.\"My case is not against prevention. It all depends on how the advise is presented. Of course women should not get in strangers' cars or accept beverages handed to them by unknowns. We must accept the fact that sick individuals exist, and they should be handled as the threat they are. We must raise consciousness the same way we would advert a kid against a pedophile. What I find offensive is when females are told they shouldn't dress in a particular way, or that they should build up an image of chastity for themselves in order to reduce the risk of rape. This is almost like endorsing the animalistic instincts of some degenerates, treating them as poor souls tempted by desire instead of the degenerate criminals they are.As to my opponent's arguments, they all derive from pregnancy and STD's, let us go deeper: Undesired Pregnancy. I share my opponent's opinion on the disadvantages of this issue. However, I don't see how it's a valid reason to indulge in hatred and discrimination of promiscuous women. As it's already been discussed, there are ways to live an active safe life and avoid pregnancy. It is absurd to condemn someone over the mere possibility of pregnancy. Why should a girl who has successfully avoided pregnancy by the correct use of contraceptives be victim of bigotry in the hands of society? It is not fair. Similarly, there are women who accept the responsibility of their mistakes, and become caring and loving mothers. These brave women shouldn't fall under the judgemental eye of society either. A group can never, ever be judged based on the behavior of some of its individuals, this means all promiscuous females should not be judged on the behalf of their irresponsible peers. So, instead of judging promiscuity, society should put the pressure over irresponsibility. In other words, as long as the woman is not causing the social damages of giving birth to an unwanted child and neglecting him or her, she has no reason to be criticised. Sexually Transmitted Diseases. This is even less of a reason to endorse \"slut shaming\". Again, people who are promiscuous but have taken measures to remain clean have no reason to be frowned upon. Assuming people received the appropriate sex education my case is arguing for, there should be no doubts concerning the risks of sexual acts. If one party decides to engage in a sex act with another party, he or she does it in full understanding of the risk that implies getting infected. Contrarily, if a person unknowingly contracts a disease it is not a problem of promiscuity but of sexual ignorance. Finally, I will address the portion of the debate where my opponent argues promiscuity is a cause of rape, and should therefore be rejected. Let me reduce this un-cited argument with an example. It is known that middle and high class citizens are more likely to be targeted by kidnappers. Do we ask them to stop earning money? Do we judge them for having large amounts of money? No, it would be illogical, they make money because they obtain pleasure from it. The same applies to our issue: women should be careful, the same way affluent individuals take safety measures to prevent kidnapping, but they should not be told to give up an active sex life just to prevent rape. Moreover, this debate is not about promiscuity being right or wrong, or about the pros and cons of abstinence versus promiscuity. This debate is about women having a right to practice sex freely, without being discriminated. It needs to be understood that the mere fact of having frequent and casual sex has no immoral value on its own. It's an issue of the tolerance and acceptance (not necessarily approval) that these women deserve. Sources:[1] Underhill, K; Operario, D, Montgomery, P (2007 Oct 17). Operario, Don. ed. \"Abstinence-only programs for HIVinfection prevention in high-income countries\"[2] Kohler, Pamela; Lafferty, William (2008 Apr). \"Abstinence-Only and Comprehensive Sex Education and the Initiation of Sexual Activity and Teen Pregnancy\". Journal of Adolescent Health[3] Effective Sex Education, Brigid McKeon, 2006[4] \"Planned Parenthood IUD Birth Control\" - Mirena IUD", "stance": "CON"}], "context": {"sourceId": "939a10f1-2019-04-18T17:47:16Z", "previousArgumentInSourceId": "939a10f1-2019-04-18T17:47:16Z-00000-000", "acquisitionTime": "2019-04-18T17:47:16Z", "discussionTitle": "It should not be acceptable for a woman to be promiscuous", "sourceTitle": "Debate Topic: It should not be acceptable for a woman to be promiscuous | Debate.org", "sourceUrl": "https://www.debate.org/debates/It-should-not-be-acceptable-for-a-woman-to-be-promiscuous/1/", "nextArgumentInSourceId": "939a10f1-2019-04-18T17:47:16Z-00002-000"}, "id": "939a10f1-2019-04-18T17:47:16Z-00001-000", "conclusion": "It should not be acceptable for a woman to be promiscuous"}, {"premises": 
[{"text": "My opponent\u2026 \u201cThe declaration grants every human being, including women, the right to live a sex life as they desire, as long as it does not violate other people's rights.\u201d Sex is not just a physical thing as my opponent tries to dumb it down to be, it also has psychological and emotional effect on people (mainly women). You stated that you were pro sex-education and the main point of sex education is abstinence and sexual awareness so what is expected of the sexual education teacher to teach? Sex is just fine no matter what age? Only protected sex is okay? Abstinence is the best way of preventing pregnancy unless you feel differently? The main reason society looks down on or even rejects promiscuity is because many are taught abstinence from a young age and they are taught abstinence from a young age to help women from being thrown into a situation they never planned to be in. \u201cVirgin praising is yet another factor that contributes to this culture. It is usually desirable for a woman to be a virgin, and virgins are well seen by society.\u201d Again, a big point teachers make in sexual health classes is the fact abstinence is the best choice until marriage. If a young girl commits herself for whatever reason (religion, personal, familial) to avoiding sexual activity and stays true to her commitment then it is obvious why praise is necessary. \u201cGirls should not be taught to be chaste and careful just to avoid rape, instead, men should be thought rape is as unthinkable as cannibalism, and not justified in any way by a girl\u2019s appearance or behavior.\u201d The concept of girls being cautious is, I feel, often misunderstood. This advice is not given to victim-blame but to prevent girls from being put in this situation. Example: If a car thief was on the loose you would not tell car owners to leave the keys in the car and the door unlocked simply because it is not their fault that their car could be stolen and the car thief should know better. You tell girls to use caution not to communicate to men that it is okay to rape but to prevent a woman from falling victim. My arguments First of all I would like to clarify that promiscuity in both males and females is wrong but for the sake of this debate I will argue how and why it is wrong in females. Unexpected Pregnancy One major social issue our society deals with is abortion. While some are pro-life and some are pro-choice I think it is clear we can all agree that abortion should be at least the last resort. The most effective way to prevent abortions is not getting pregnant and the most effective way to not get pregnant is abstinence. Effects of Unexpected Pregnancy The majority of the women who get pregnant before they are married will not end up getting married. This of course leads a huge burden on the mother having to deal with. According to the U.S Census Bureau %27.3 of single parents live in poverty. Also, the effects of children growing up without a parent can be drastic\u2026 Drinking problems.Teenagers living in single-parent households are more likely to abuse alcohol and at an earlier age compared to children reared in two-parent households Suicidal Tendencies.In a study of 146 adolescent friends of 26 adolescent suicide victims, teens living in single-parent families are not only more likely to commit suicide but also more likely to suffer from psychological disorders, when compared to teens living in intact families. Disturbing news:Children of never-married mothers are more than twice as likely to have been treated for an emotional or behavioral problem. Expelled:Nationally, 15.3 percent of children living with a never-married mother and 10.7 percent of children living with a divorced mother have been expelled or suspended from school, compared to only 4.4 percent of children living with both biological parents. College odds:Children from disrupted families are 20 percent more unlikely to attend college than kids from intact, two-parent families. Criminal Behavior:The children of single teenage mothers are more at risk for later criminal behavior. In the case of a teenage mother, the absence of a father also increases the risk of harshness from the mother.Seventy-two percent of adolescent murderers grew up without fathers. Sixty percent of America's rapists grew up the same way. As you can see promiscuity can lead to unwanted pregnancy which leads on to abortions and fatherless kids which carries out to more drastic measures such as the statistics mentioned above. Spread of STD\u2019s Another result from promiscuity is the spread of STD\u2019s. Often enough promiscuous women having unprotected sex will contract an STD. The woman could have it without knowing which is putting potential future partners at risk. Sad but true... A woman who is sexually promiscuous is more likely to be raped then a woman who is not. I am not saying that all rape victims are promiscuous or victim blaming in any way but a woman who dresses sexually provocative is more likely to be targeted by a rapist. Although it is not the victims fault in any way, women should make sure to be away and use protective measures to reduce the chance of falling victim to predators. I have proved that promiscuity leads to terrible things such as unexpected pregnancy, STD\u2019s, and even rape. It is obvious that in today\u2019s society men and women are held at double standards but I feel it is fair to say promiscuity is harmful regardless of your gender. I look forward to my opponents rebuttal :) http://www.policymic.com... http://www.photius.com...", "stance": "PRO"}], "context": {"sourceId": "939a10f1-2019-04-18T17:47:16Z", "previousArgumentInSourceId": "939a10f1-2019-04-18T17:47:16Z-00001-000", "acquisitionTime": "2019-04-18T17:47:16Z", "discussionTitle": "It should not be acceptable for a woman to be promiscuous", "sourceTitle": "Debate Topic: It should not be acceptable for a woman to be promiscuous | Debate.org", "sourceUrl": "https://www.debate.org/debates/It-should-not-be-acceptable-for-a-woman-to-be-promiscuous/1/", "nextArgumentInSourceId": "939a10f1-2019-04-18T17:47:16Z-00003-000"}, "id": "939a10f1-2019-04-18T17:47:16Z-00002-000", "conclusion": "It should not be acceptable for a woman to be promiscuous"}, {"premises": 
[{"text": "Thank you for accepting my challenge, I hope it's an enlightening debate.To clarify what i am debating against, I will introduce an unofficial but popular term that describes my case perfectly: \"Slut shaming\" is defined as the act of making a woman feel guilty or inferior for engaging in sexual behaviors that violate traditional expectations. [1] Observe:In its declaration of sexual rights, the World Health Organization (the public health branch of the United Nations) states:Sexual rights embrace human rights that are already recognized in national laws, international human rights documents and other consensus documents. These include the right of all persons, free of coercion, discrimination and violence, to:the highest attainable standard of health in relation to sexuality, including access to sexual and reproductive health care services;seek, receive and impart information in relation to sexuality;sexuality education;respect for bodily integrity;choice of partner;decide to be sexually active or not;consensual sexual relations;consensual marriage;decide whether or not, and when to have children; andpursue a satisfying, safe and pleasurable sexual life. [2].Let us examine some particular points, like \"right to decide to be sexually active or not\", \"right to consensual sexual relations\", and the \"right to pursue a satisfying safe and pleasurable sexual life\". The declaration grants every human being, including women, the right to live a sex life as they desire, as long as it does not violate other people's rights. This means that if a woman finds it sexually satifying and pleasurable to lead a promiscous life style, she should be allowed to do so without any form of discrimination or social disproval, for she is only excerting the sexual rights mentioned above.Please note that I am not advocating for a society that encourages promiscuity, less one that promotes unprotected sex or other unsafe sexual practices. I am in favor of sex education (in fact, the delcaration states that as a right). My debate only rises from the common conception that a promiscuity in women is something rejectable and that deserves social criticism (whereas promiscuity in men is usually admired and even encouraged.) Virgin praising is yet another factor that contributes to this culture. It is usually desirable for a woman to be a virgin, and virgins are well seen by society. Why should a woman who choses to have sex automatically be relegated to a lower social category? Why should sexually active men prefer virgins over sexually active women? It is unfair, and should not be accepted under any circumstance.This phenomenum causes many social illnesses, like rape culture, victim blaming, sexual bullying and objectification, based on the belief that a woman who choses to live an active sex life is not worthy of respect, and just represents a source of pleasure for men. Not only are women judged on their sex lives, but also on the clothes they wear, the places they visit, or the partners they engage with. This constitutes an essential violation of human rights, for no person should be discrimintaed on the basis of gender [3]. Women should be allowed to chose how they dress, what places to visit and how many times they have sex without being frowned upon or objectified. Girls should not be taught to be chaste and careful just to avoid rape, instead, men should be thought rape is as unthinkable as cannibalism, and not justified in any way by a girls appearence or behavior. Women should not be told to dress conservative in order to \"get respect\", respect should be inherent, and men should be expected to respect any woman, regardless of her looks.Sources:[1] http://en.wikipedia.org...[2] http://www.un.org...[3] http://www.upsettingrapeculture.com...", "stance": "CON"}], "context": {"sourceId": "939a10f1-2019-04-18T17:47:16Z", "previousArgumentInSourceId": "939a10f1-2019-04-18T17:47:16Z-00002-000", "acquisitionTime": "2019-04-18T17:47:16Z", "discussionTitle": "It should not be acceptable for a woman to be promiscuous", "sourceTitle": "Debate Topic: It should not be acceptable for a woman to be promiscuous | Debate.org", "sourceUrl": "https://www.debate.org/debates/It-should-not-be-acceptable-for-a-woman-to-be-promiscuous/1/", "nextArgumentInSourceId": ""}, "id": "939a10f1-2019-04-18T17:47:16Z-00003-000", "conclusion": "It should not be acceptable for a woman to be promiscuous"}, {"premises": 
[{"text": "What you're arguing about is completely off what the title suggests 'Both Christianity and Islam encourage excessive cruelty to animals' means that the ideology that the person follows encourages the follower to torture animals, and be excessively cruel towards them. Thus far, all you've proven is how many farms are owned by Christians / Muslims, and statistics shown about how much meat is consumed by people who follow Christianity / Islam. You haven't proven how each ideology promotes excessive amounts of cruelty to animals, you've only shown how much meat is eaten and how many farms are owned by people who follow each religion. There has been no evidence about the Bible or the Quran, no criticism of the ideology, and nothing about excessive cruelty. You've only criticized the people, of the religion and not the religion itself. Needless to say, your statements have only been promoting veganism, and only proves about the excessive amount of meat eaten, which is an entirely different topic from this, and not a single word about how each religion promotes animal cruelty. Christians work in factories + Factories are cruel to animals = Christianity promotes cruelty. This is your logic and reasoning behind it as far as I can tell, which only adresses the people, but not the ideology. You also mentioned how the factory farming industry is cruel. Yet, this doesn't equate at all to how Christianity or Islam promotes excessive cruelty towards animals, and have strayed completely off topic. You said that referring to the text for each religion would result in bias. That means that you haven't argued the topic AT ALL. For the part about turning Christians into vegetarians / vegans, you're doing nothing more than forcing your own ideals onto other people, which obviously doesn't work, and losing your faith over such a thing. Like how people complain about Christians shoving Christianity down their throats, you have been doing the same with veganism. In summary, throughout this entire debate, you haven't argued the point at all. I would be willing to continue this, but if we are going to, please change the title to something more appropriate and fitting for what you've argued thus far. Thanks for debating.", "stance": "CON"}], "context": {"sourceId": "a5690da4-2019-04-18T12:55:46Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:55:46Z", "discussionTitle": "Both Christanity and Islam encourage excessive cruelty to animals.", "sourceTitle": "Online Debate: Both Christanity and Islam encourage excessive cruelty to animals. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Both-Christanity-and-Islam-encourage-excessive-cruelty-to-animals./1/", "nextArgumentInSourceId": "a5690da4-2019-04-18T12:55:46Z-00001-000"}, "id": "a5690da4-2019-04-18T12:55:46Z-00000-000", "conclusion": "Both Christanity and Islam encourage excessive cruelty to animals."}, {"premises": 
[{"text": "\"or any real life cases about the topic related to Christianity.\" I've talked about factory farming in r1. It is well known that Christianity is around 70% in the USA and factory farming is rampant the USA. [3]99% of animals are raised on factory farms in the USA. [4] The majority of USA citizens are Christian. 99% of animals raised in the USA are from factory farms. Factory farming is infamous for its terrible cruelty. Therefore there is a strong positive relationship between Christianity and factory farming. I can only come to the conclusion that Christianity causes animal cruelty. As for other religions, this may also be true, but is a red herring. If religion x causes cruelty to animals, this won't change the fact that Christianity causes cruelty to animals. As for judging a religion by its religious texts, I've already gone over this in this debate any many others. Religious texts have many contradictory passages. Since people are self motivated they often select the passage that benefits them the most, using conformation bias to ignore the contradictory passage. \"Gee, God says animals don't have souls, gave us souls, gave us dominion over animals, Jesus ate fish, and Jesus said it was moral to eat meat.\" Completely overlooking the anti-cruelty passages. If I had to point to one event that turned me from a Christian to an agnostic it is this.Nevermind that the body is a temple of the holy spirit. That if you defile your body God will destroy you. Oh no, Jesus ate one fish so then we can rationalize every single misdeed we perform to animals based upon this. I just found it was impossible to convince Christians to turn vegetarian. I honestly lost my faith arguing vegan issues with Christians on this debate site. I couldn't help but see my opponent's as heartless, ruthless, merciless, self interested, ignorant, self destructive, and just plain old evil. Thanks for debating. Sources3. http://www.answers.com...4. http://www.aspca.org...", "stance": "PRO"}], "context": {"sourceId": "a5690da4-2019-04-18T12:55:46Z", "previousArgumentInSourceId": "a5690da4-2019-04-18T12:55:46Z-00000-000", "acquisitionTime": "2019-04-18T12:55:46Z", "discussionTitle": "Both Christanity and Islam encourage excessive cruelty to animals.", "sourceTitle": "Online Debate: Both Christanity and Islam encourage excessive cruelty to animals. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Both-Christanity-and-Islam-encourage-excessive-cruelty-to-animals./1/", "nextArgumentInSourceId": "a5690da4-2019-04-18T12:55:46Z-00002-000"}, "id": "a5690da4-2019-04-18T12:55:46Z-00001-000", "conclusion": "Both Christanity and Islam encourage excessive cruelty to animals."}, {"premises": 
[{"text": "I fully know what you are trying to say, that to this day, christians and muslims are putting animal sacrifices into practice though it has been abolished for centuries. This may be the case for Islam, but what about Christianity? In your example, you didn't give any direct quotes from the bible, or any real life cases about the topic related to Christianity. The bible doesn't encourage EXCESSIVE cruelty to animals, it says to end them quickly. And animal sacrifices for Christianity have been long put out of practice, by the bible itself. And your comment on looking at the actions of people rather than the belief. Since in the title you are criticizing the ideology (christian / Islam) rather than the people (christian / muslim), the statement made about looking at the people's actions is irrelevant, considering this is a conversation about an ideology, rather than the people. By the looks of what your statement said, a more fitting title would be 'Muslims encourage excessive cruelty towards animals'.", "stance": "CON"}], "context": {"sourceId": "a5690da4-2019-04-18T12:55:46Z", "previousArgumentInSourceId": "a5690da4-2019-04-18T12:55:46Z-00001-000", "acquisitionTime": "2019-04-18T12:55:46Z", "discussionTitle": "Both Christanity and Islam encourage excessive cruelty to animals.", "sourceTitle": "Online Debate: Both Christanity and Islam encourage excessive cruelty to animals. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Both-Christanity-and-Islam-encourage-excessive-cruelty-to-animals./1/", "nextArgumentInSourceId": "a5690da4-2019-04-18T12:55:46Z-00003-000"}, "id": "a5690da4-2019-04-18T12:55:46Z-00002-000", "conclusion": "Both Christanity and Islam encourage excessive cruelty to animals."}, {"premises": 
[{"text": "One problem with religions is that on many topics, including this topic, is the contradictory nature of religious texts. You can make point A and then complete opposite from a different passage in the same religious texts. Which then leads to confirmation bias. A reader will then pick which side of the topic to follow based upon his/her person agenda and bias. Therefore, we must judge how a religion treats animals based upon the actions of its followers. As already seen in r1, Christians an Muslims tend to treat animals horribly. Note this same train of thought could be made for violence. That religion x states in part A of its religious texts peace and part B war. That means a person following the religion will pick whatever benefits him/her the most. Finally, to really determine how a religion treats animals, we must compare the actions of followers of various religions. That way we can see how they stack up. Overall, Christianity and Islam treat animals much worse than Hinduism and Buddhism. Also, note many animal rights activist gravitate towards atheism, Hinduism and Buddhism. Which also shows that these religions have more respect for animals. Thanks for debating.", "stance": "PRO"}], "context": {"sourceId": "a5690da4-2019-04-18T12:55:46Z", "previousArgumentInSourceId": "a5690da4-2019-04-18T12:55:46Z-00002-000", "acquisitionTime": "2019-04-18T12:55:46Z", "discussionTitle": "Both Christanity and Islam encourage excessive cruelty to animals.", "sourceTitle": "Online Debate: Both Christanity and Islam encourage excessive cruelty to animals. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Both-Christanity-and-Islam-encourage-excessive-cruelty-to-animals./1/", "nextArgumentInSourceId": "a5690da4-2019-04-18T12:55:46Z-00004-000"}, "id": "a5690da4-2019-04-18T12:55:46Z-00003-000", "conclusion": "Both Christanity and Islam encourage excessive cruelty to animals."}, {"premises": 
[{"text": "Though I am extremely anti - Islam (due to the fact they encourage violence to all non believers rather than just non - innocent people), I can't find evidence relating to how they are cruel to animals. There are an excessive amount of quotes from the Quran that disprove curelty towards animals, for example: \"He who takes pity even on a sparrow and spares its life, God will be merciful to him on the Day of Judgement.\" \" The Qur\"an \"A good deed done to an animal is as meritorious as a good deed done to a human being, while an act of cruelty to an animal is as bad as an act of cruelty to a human being.\" \" The Prophet Muhammad: Hadith Same thing for Christianity, I cant find any quotes telling you to kill animals with no religious purpose. So for both religions (Keep in mind im anti islam), the mindless cruelty towards animals is not justified by either holy book. However, if you it is taken into context about killing an animal just for a sacrifice, I get where you're coming from.", "stance": "CON"}], "context": {"sourceId": "a5690da4-2019-04-18T12:55:46Z", "previousArgumentInSourceId": "a5690da4-2019-04-18T12:55:46Z-00003-000", "acquisitionTime": "2019-04-18T12:55:46Z", "discussionTitle": "Both Christanity and Islam encourage excessive cruelty to animals.", "sourceTitle": "Online Debate: Both Christanity and Islam encourage excessive cruelty to animals. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Both-Christanity-and-Islam-encourage-excessive-cruelty-to-animals./1/", "nextArgumentInSourceId": "a5690da4-2019-04-18T12:55:46Z-00005-000"}, "id": "a5690da4-2019-04-18T12:55:46Z-00004-000", "conclusion": "Both Christanity and Islam encourage excessive cruelty to animals."}, {"premises": 
[{"text": "More and more I am seeing little use for either of these religions in modern day. Perhaps in a past era these ideas were necessary to survive. Yet, with no evidence of God I am beginning to question a religion who claims a supreme being created these morals, yet is very cruel to animals. I think it is well known about the Christian capitalistic factory farms. The old testament Kosher slaughtering of animals. That Christians can morally use animals for food, clothing, and experimentation. Yet, what about the newcomer to the western world? Is Islam any better? No, in many ways Islam is just as bad if not worse. I. Ritual slaughter\"Muslims are only allowed to eat meat that has been killed according to Sharia law. This method of killing is often attacked by animal rights activists as barbaric blood-thirsty ritual slaughter.\" [0]II. Animal sacrificesThat's right, I think this would be hard for a western to swallow, Muslims perform animal sacrifices. \"This year, Eid al-Adha will occur around November 16 (the precise date will be determined by lunar observations). At Eid, hundreds of thousands, if not millions, of sheep and goats will be sacrificed to celebrate the end of the annual pilgrimage to Mecca, making the timing of the article particularly significant.\" [1]III. Discrimination against dogs. \"Muslim countries, in particular, are rife with unimaginable cruelty toward animals. Walid Shoebat has been chronicling horrific cases of Muslim animal abuse. Below are two recent examples:#1: In Iran, government gets rid of stray dogs by injecting them with acid. Acid is chosen because it is the least expensive poison, but the method is cruel because it consigns the dog to a painful and slow death, as the acid slowly corrodes the dog\u2019s guts.\" [2]This is heart breaking for anyone who loves animals. I find it disturbing that these two religions have so many followers in this modern world. Thanks for reading. 0. http://www.bbc.co.uk...1. http://www.animalliberationfront.com...2. https://fellowshipoftheminds.com...", "stance": "PRO"}], "context": {"sourceId": "a5690da4-2019-04-18T12:55:46Z", "previousArgumentInSourceId": "a5690da4-2019-04-18T12:55:46Z-00004-000", "acquisitionTime": "2019-04-18T12:55:46Z", "discussionTitle": "Both Christanity and Islam encourage excessive cruelty to animals.", "sourceTitle": "Online Debate: Both Christanity and Islam encourage excessive cruelty to animals. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Both-Christanity-and-Islam-encourage-excessive-cruelty-to-animals./1/", "nextArgumentInSourceId": ""}, "id": "a5690da4-2019-04-18T12:55:46Z-00005-000", "conclusion": "Both Christanity and Islam encourage excessive cruelty to animals."}, {"premises": 
[{"text": "If a person already has arguments to offer or wishes to over them for posterity that should be that side's right rather than forcing me to forgo my rounds as well just for a \"win\" in my box. What if I was waiting until the last round to put the moralistic hammer down against my opponent. Should I actually be forced to let it get buried in comments. Just because my opponent gives up, doesn't mean I should give up my potential soap box. If I want to, go ahead and let me. Rather than post when my opponent has forgone his following rounds I could forgo mine and truncate the argument earlier. There is still value in your rounds outside the debate. I have had opponents quit out and still wanted to point out how my argument succeeds. I shouldn't be forced to give up my platform because you did... not unless I don't want to.", "stance": "CON"}], "context": {"sourceId": "3c836432-2019-04-18T19:52:51Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:52:51Z", "discussionTitle": "Conceding and voiding debates.", "sourceTitle": "Debate: Conceding and voiding debates. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Conceding-and-voiding-debates./1/", "nextArgumentInSourceId": "3c836432-2019-04-18T19:52:51Z-00001-000"}, "id": "3c836432-2019-04-18T19:52:51Z-00000-000", "conclusion": "Conceding and voiding debates."}, {"premises": 
[{"text": "Your suggestions are good, and I've already thought of them before. However, none of them address my main concern, which is to push a debate to voting status as soon as the debate has come to a standstill. Conceding the debate automatically registers it as a WIN on the opponent's part and nulls voting. Voting wouldn't be necessary in that case. If we followed your suggestion on forgoing the extra rounds, the opponent would get to give a response, but for what purpose? The debate is over. All it would do is delay the voting period, which as I have said before, has no use in a conceded debate anyway. Any additional comments should be made in the comment section. As for your recommendations that we forgo our responses to show the strength of our arguments, that seems like a tactic aimed at winning based on votes, which I am against. If we are to debate, we should win based on the validity and strength of our arguments, not necessarily on tricks to convince voters. Besides, your opponent, no matter how terrible, deserves a response. It's just plain courtesy. All in all, your suggestion to be able to \"forego\" rounds is just a slower version of my conceding or voiding debates. There's no reason to choose to forego rounds as opposed to conceding or voiding. You also recommended extending debate time to busy opponents. I find this to be a bad idea because we would have a floating debate making absolutely no progress. I find this to be a problem already. Currently, it would take 3 days per round to end a debate that has come to a standstill. Your suggestion would make it even longer. With my method, all you do is void the debate and start it again when your opponent isn't so busy. That way, no one's scores get hurt, there's no unnecessary voting, and we free forum space. Your final point about lengthening the number of rounds, I'm so-so about. While it seems good in theory, there really should be a limit. Debate is about putting your points forward as succinctly as possible, not who gets the last post or who's the most long-winded. Adding in extra rounds may be more enjoyable to debaters, but not to voters or spectators. And it definitely takes away from the integrity of debate. If we implement these ideas of yours, debates would definitely be longer, but not necessarily better. I'm trying to improve quality by trimming out the crappy debates (when one person leaves, when one person concedes, when one person just doesn't want to respond or can't respond, etc.) Your suggestions prioritize quantity over quality. Bad debates don't need to be longer, and good debates don't need to be dragged on forever. That would make them bad.", "stance": "PRO"}], "context": {"sourceId": "3c836432-2019-04-18T19:52:51Z", "previousArgumentInSourceId": "3c836432-2019-04-18T19:52:51Z-00000-000", "acquisitionTime": "2019-04-18T19:52:51Z", "discussionTitle": "Conceding and voiding debates.", "sourceTitle": "Debate: Conceding and voiding debates. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Conceding-and-voiding-debates./1/", "nextArgumentInSourceId": "3c836432-2019-04-18T19:52:51Z-00002-000"}, "id": "3c836432-2019-04-18T19:52:51Z-00001-000", "conclusion": "Conceding and voiding debates."}, {"premises": 
[{"text": "You don't need to concede the debate or void the debate. You need to have the ability to change the stats on the debate while the debate is ongoing. I have had debates where they were too short, where there was still a large amount of on going debate to be had by both parties. As such, all you really need is the ability to forgo future rounds in the debate. Which would still allow the other side to make remarks about your debate. But, forgo the 3 day wait between rounds on your side. Secondly, there should be an option to change the number of debate rounds or increase the debate time. If one party isn't going to be around for a week, they can ask that they be given a week delay. If a debate is going better you can ask your opponent to expand the debate rounds. If your opponent seems to be around, you should be allowed to give your opponent more time unilaterally. I understand the need to concede a debate due to a changed position or because somebody picked out a major flaw in your argument. However, due to time constraints there should be simply better responses than concede or void debate. Further, you should be allowed to declare victory perhaps. What if I crush your argument in round one with such an overwhelming argument that to add to its force I choose to simply forgo all my future rounds? Boom, crushed that argument. I'm done. That wins. I'll forgo the rest of the argument here. I think that your view here is a bit narrow and that resigning and voiding debates due to time constraints would be excessive. You simply need to allow a person to choose a bit more about the time constraints. If my opponent wants to reply and posts such in the comments. I should be allowed to give him or her some additional time to for the argument. Or to allow additional rounds to be requested by both parties, or a truncation of rounds if the debate is settled. Further, what if I don't concede. What if I've won the argument and don't care to write that I've won. I should be able to forgo my future rounds without conceding or forfeiting. We don't need those features as there are better features to deal with the problem you are describing.", "stance": "CON"}], "context": {"sourceId": "3c836432-2019-04-18T19:52:51Z", "previousArgumentInSourceId": "3c836432-2019-04-18T19:52:51Z-00001-000", "acquisitionTime": "2019-04-18T19:52:51Z", "discussionTitle": "Conceding and voiding debates.", "sourceTitle": "Debate: Conceding and voiding debates. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Conceding-and-voiding-debates./1/", "nextArgumentInSourceId": "3c836432-2019-04-18T19:52:51Z-00003-000"}, "id": "3c836432-2019-04-18T19:52:51Z-00002-000", "conclusion": "Conceding and voiding debates."}, {"premises": 
[{"text": "I won't get too flowery with this opening statement. There are many instances where a person may start a debate and not be able to finish it. Schoolwork, family emergencies, etc. These can interfere with a debate. In addition, a person may have made a fatal error in judgment, or realized that an opponent's point cannot be countered. I believe that there should be two extra options: 1. Concede debate. This automatically takes you out of the debate. The benefit of this is that in a multi-round debate, if you find you cannot win, or want to concede for any other reason, you don't force the rest of the site to wait 3 days per round before they can vote. 2. Void debate This sends a request to the opponent to void the debate. In this case, there are no winners and the debate is deleted. Thus, a person cannot be voted for unfairly if the opponent has encountered some emergency.", "stance": "PRO"}], "context": {"sourceId": "3c836432-2019-04-18T19:52:51Z", "previousArgumentInSourceId": "3c836432-2019-04-18T19:52:51Z-00002-000", "acquisitionTime": "2019-04-18T19:52:51Z", "discussionTitle": "Conceding and voiding debates.", "sourceTitle": "Debate: Conceding and voiding debates. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Conceding-and-voiding-debates./1/", "nextArgumentInSourceId": ""}, "id": "3c836432-2019-04-18T19:52:51Z-00003-000", "conclusion": "Conceding and voiding debates."}, {"premises": 
[{"text": "But I would argue it does. If the supernatural is either impossible or meaningless, it cannot exist. If it is impossible then it is impossible. But what does it mean to say \"the supernatural exists\" if one accepts it's meaningless? It means nothing. Thus as it means nothing the supernatural lacks any possibility of being true. Yes we have limits on our knowledge, but one would need unlimited knowledge to make an appeal to magic when confronted by seemingly inexplicable events. It is an argument stemming from our lack of knowledge. A reversal of the theist claim that I would need to be omniscient to rule out the supernatural.", "stance": "PRO"}], "context": {"sourceId": "847f8130-2019-04-18T13:42:54Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T13:42:54Z", "discussionTitle": "Supernaturalism is impossible.", "sourceTitle": "Debate Issue: Supernaturalism is impossible. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Supernaturalism-is-impossible./1/", "nextArgumentInSourceId": "847f8130-2019-04-18T13:42:54Z-00006-000"}, "id": "847f8130-2019-04-18T13:42:54Z-00005-000", "conclusion": "Supernaturalism is impossible."}, {"premises": 
[{"text": "Still, this did not rule out the possibility of supernatural existence. It just showed it was not possible to prove definitely. You said it yourself. We have limits to our knowledge. We can not rule out anything as impossible. We can say on is more likely, but not impossible.", "stance": "CON"}], "context": {"sourceId": "847f8130-2019-04-18T13:42:54Z", "previousArgumentInSourceId": "847f8130-2019-04-18T13:42:54Z-00005-000", "acquisitionTime": "2019-04-18T13:42:54Z", "discussionTitle": "Supernaturalism is impossible.", "sourceTitle": "Debate Issue: Supernaturalism is impossible. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Supernaturalism-is-impossible./1/", "nextArgumentInSourceId": "847f8130-2019-04-18T13:42:54Z-00007-000"}, "id": "847f8130-2019-04-18T13:42:54Z-00006-000", "conclusion": "Supernaturalism is impossible."}, {"premises": 
[{"text": "Thank you for your response. If supernaturalism is only meaningful in the context of negating natural causes and it is impossible for us to know that natural causes have been negated. It follows that supernaturalism is impossible and therefore false. A theist could take the defence of stating that the supernatural is meaningless and therefore not even false, but whilst that may be open to the theist position it hardly seems to improve it. Apologies if that was not clear from the premises. Is it clear now or do you believe I have missed a step here? P1 is probably the premise to attack.", "stance": "PRO"}], "context": {"sourceId": "847f8130-2019-04-18T13:42:54Z", "previousArgumentInSourceId": "847f8130-2019-04-18T13:42:54Z-00006-000", "acquisitionTime": "2019-04-18T13:42:54Z", "discussionTitle": "Supernaturalism is impossible.", "sourceTitle": "Debate Issue: Supernaturalism is impossible. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Supernaturalism-is-impossible./1/", "nextArgumentInSourceId": "847f8130-2019-04-18T13:42:54Z-00008-000"}, "id": "847f8130-2019-04-18T13:42:54Z-00007-000", "conclusion": "Supernaturalism is impossible."}, {"premises": 
[{"text": "Well, congratulations on proving it is not meaningful. However, you didn't prove it was impossible. Just we have no way to detect it. You did not affirm the resolution.", "stance": "CON"}], "context": {"sourceId": "847f8130-2019-04-18T13:42:54Z", "previousArgumentInSourceId": "847f8130-2019-04-18T13:42:54Z-00007-000", "acquisitionTime": "2019-04-18T13:42:54Z", "discussionTitle": "Supernaturalism is impossible.", "sourceTitle": "Debate Issue: Supernaturalism is impossible. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Supernaturalism-is-impossible./1/", "nextArgumentInSourceId": "847f8130-2019-04-18T13:42:54Z-00009-000"}, "id": "847f8130-2019-04-18T13:42:54Z-00008-000", "conclusion": "Supernaturalism is impossible."}, {"premises": 
[{"text": "To rule in the supernatural, we need a transcendent knowledge base precisely because our knowledge is limited to begin with. And since supernatural effects can only be deduced if one has no limits of knowledge, then naturalism is absolute. We can express both lines of evidence in this way: P1) Supernaturalism is only meaningful in that it is a negation of material causes. P2) Negation of material causes would only be possible if one had no limit of knowledge. P3) Human knowledge is limited. C1) Supernaturalism is impossible. (from P1, P2 and P3) C2) Naturalism is an absolute. (from C1) P1) through P2) Human knowledge is limited. Naturalism and naturalistic causes are assumed in each and every example of human experience, through a process of induction and an appeal to the simplest possible explanation. Supernatural explanations are always more complex as they invoke mysterious, un-knowable, mystical agents. There is a 3 step approach we can consider: Step 1) if we see a potentially supernatural event we first question of the validity of the observation, equipment, method and approach. If this completely rules out a natural explanation we go to step 2) Step 2) we question as to whether a new area of science has opened up and look to establish repeatable observations, and assess them through an explanatory natural framework. If we can rule out this possibility we go to step 3) Step 3) we are left in a meaningless position because of we can only rule in a supernatural explanation, anything could be happening to our sense and reasoning and there is no way to determine truth To overturn this and rule in the supernatural, we need a transcendent knowledge base precisely because our knowledge is limited to begin with. And since supernatural effects can only be deduced if one has no limits of knowledge, then naturalism is absolute. We can express both lines of evidence in this way: P1) Supernaturalism is only meaningful in that it is a negation of material causes. P2) Negation of material causes would only be possible if one had no limit of knowledge. P3) Human knowledge is limited. C1) Supernaturalism is impossible. (from 1, 2 and 3) C2) Naturalism is an absolute. (from 4)", "stance": "PRO"}], "context": {"sourceId": "847f8130-2019-04-18T13:42:54Z", "previousArgumentInSourceId": "847f8130-2019-04-18T13:42:54Z-00008-000", "acquisitionTime": "2019-04-18T13:42:54Z", "discussionTitle": "Supernaturalism is impossible.", "sourceTitle": "Debate Issue: Supernaturalism is impossible. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Supernaturalism-is-impossible./1/", "nextArgumentInSourceId": "847f8130-2019-04-18T13:42:54Z-00000-000"}, "id": "847f8130-2019-04-18T13:42:54Z-00009-000", "conclusion": "Supernaturalism is impossible."}, {"premises": 
[{"text": "I thought that you meant meaningless as in it is impossible to prove, not that it is impossible. All Pro has done is prove that it is impossible to know if a cause was supernatural. How that translates into supernaturalism being impossible is a mystery. In fact, Pro's own reasoning is his own downfall. Since we don't know the cause, we can't rule out supernaturalism. Somehow, we are obliged to still say that naturalism has to be the answer. It may be the likely answer, but without proof either way, it remains a 50-50 chance.", "stance": "CON"}], "context": {"sourceId": "847f8130-2019-04-18T13:42:54Z", "previousArgumentInSourceId": "847f8130-2019-04-18T13:42:54Z-00009-000", "acquisitionTime": "2019-04-18T13:42:54Z", "discussionTitle": "Supernaturalism is impossible.", "sourceTitle": "Debate Issue: Supernaturalism is impossible. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Supernaturalism-is-impossible./1/", "nextArgumentInSourceId": "847f8130-2019-04-18T13:42:54Z-00001-000"}, "id": "847f8130-2019-04-18T13:42:54Z-00000-000", "conclusion": "Supernaturalism is impossible."}, {"premises": 
[{"text": "Hi, Thanks for the debate. I refer you to your responses in Round 1 (R1) and Round 4 (R4). You appear to contradict yourself in stating: R1) \"Well, congratulations on proving it is not meaningful. However, you didn't prove it was impossible...[snip]...\"; then R4) \"...[snip]...All we proved is that super-naturalism isn't a definitive cause. That doesn't show it's meaningless...[snip]...\" To summarise the debate, I have tried to argue that the Supertnatural is impossible - because it is not possible for humans to ever know whether it applies. Humans are obliged to argue for naturalism as an absolute. The challenge presented in R1 - R3 was that one could argue that the argument only concludes the supernaturalism is meaningless, but still possible. I have to conclude that if the supernatural is meaningless, then in a sense it is in a worse position of being 'not even possible'. Thanks again for the exchange.", "stance": "PRO"}], "context": {"sourceId": "847f8130-2019-04-18T13:42:54Z", "previousArgumentInSourceId": "847f8130-2019-04-18T13:42:54Z-00000-000", "acquisitionTime": "2019-04-18T13:42:54Z", "discussionTitle": "Supernaturalism is impossible.", "sourceTitle": "Debate Issue: Supernaturalism is impossible. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Supernaturalism-is-impossible./1/", "nextArgumentInSourceId": "847f8130-2019-04-18T13:42:54Z-00002-000"}, "id": "847f8130-2019-04-18T13:42:54Z-00001-000", "conclusion": "Supernaturalism is impossible."}, {"premises": 
[{"text": "Wait, I think we have a confusion. All we proved is that super-naturalism isn't a definitive cause. That doesn't show it's meaningless. It is in the sense that it is an unproven answer, but not that it serves no purpose.", "stance": "CON"}], "context": {"sourceId": "847f8130-2019-04-18T13:42:54Z", "previousArgumentInSourceId": "847f8130-2019-04-18T13:42:54Z-00001-000", "acquisitionTime": "2019-04-18T13:42:54Z", "discussionTitle": "Supernaturalism is impossible.", "sourceTitle": "Debate Issue: Supernaturalism is impossible. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Supernaturalism-is-impossible./1/", "nextArgumentInSourceId": "847f8130-2019-04-18T13:42:54Z-00003-000"}, "id": "847f8130-2019-04-18T13:42:54Z-00002-000", "conclusion": "Supernaturalism is impossible."}, {"premises": 
[{"text": "Yes of course I see your point. But I struggle to make sense out of your analysis of this. Impossibility would presuppose a zero chance of being possible. Being possible would presuppose a likelihood. A likelihood would presuppose there being something with attributes to be likely. But, meaninglessness entails that the attributes of something are without meaning, they/it mean nothing. If something means nothing it has no attributes that make it ikely in the first place, if it has no likelihood it has no possibility, and is therefore impossible. I suppose a simpler rejoinder is what does it mean to say \"the supernatural is meaningless, but still possible\"?", "stance": "PRO"}], "context": {"sourceId": "847f8130-2019-04-18T13:42:54Z", "previousArgumentInSourceId": "847f8130-2019-04-18T13:42:54Z-00002-000", "acquisitionTime": "2019-04-18T13:42:54Z", "discussionTitle": "Supernaturalism is impossible.", "sourceTitle": "Debate Issue: Supernaturalism is impossible. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Supernaturalism-is-impossible./1/", "nextArgumentInSourceId": "847f8130-2019-04-18T13:42:54Z-00004-000"}, "id": "847f8130-2019-04-18T13:42:54Z-00003-000", "conclusion": "Supernaturalism is impossible."}, {"premises": 
[{"text": "Precisely since it stems from our ignorance is why it can't be disproven. If this debate was if I it was impossible that I am holding up four fingers, then you would lose. You need to prove 100% that it is impossible. You have yet to show that it is impossible. Meaningfulness has nothing to do with this debate.", "stance": "CON"}], "context": {"sourceId": "847f8130-2019-04-18T13:42:54Z", "previousArgumentInSourceId": "847f8130-2019-04-18T13:42:54Z-00003-000", "acquisitionTime": "2019-04-18T13:42:54Z", "discussionTitle": "Supernaturalism is impossible.", "sourceTitle": "Debate Issue: Supernaturalism is impossible. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Supernaturalism-is-impossible./1/", "nextArgumentInSourceId": ""}, "id": "847f8130-2019-04-18T13:42:54Z-00004-000", "conclusion": "Supernaturalism is impossible."}, {"premises": 
[{"text": "My opponent has made no arguments. As Instigator and Pro he has the burden of proof. I have given six well-documented reasons why the legislation is not justified. The resolution therefore fails.", "stance": "CON"}], "context": {"sourceId": "da224417-2019-04-18T19:09:14Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:09:14Z", "discussionTitle": "Cap and Trade legislation of 2009 was justified", "sourceTitle": "Online Debate: Cap and Trade legislation of 2009 was justified | Debate.org", "sourceUrl": "https://www.debate.org/debates/Cap-and-Trade-legislation-of-2009-was-justified/1/", "nextArgumentInSourceId": "da224417-2019-04-18T19:09:14Z-00001-000"}, "id": "da224417-2019-04-18T19:09:14Z-00000-000", "conclusion": "Cap and Trade legislation of 2009 was justified"}, {"premises": 
[{"text": "Sorry about the forfeit KFC", "stance": "PRO"}], "context": {"sourceId": "da224417-2019-04-18T19:09:14Z", "previousArgumentInSourceId": "da224417-2019-04-18T19:09:14Z-00000-000", "acquisitionTime": "2019-04-18T19:09:14Z", "discussionTitle": "Cap and Trade legislation of 2009 was justified", "sourceTitle": "Online Debate: Cap and Trade legislation of 2009 was justified | Debate.org", "sourceUrl": "https://www.debate.org/debates/Cap-and-Trade-legislation-of-2009-was-justified/1/", "nextArgumentInSourceId": "da224417-2019-04-18T19:09:14Z-00002-000"}, "id": "da224417-2019-04-18T19:09:14Z-00001-000", "conclusion": "Cap and Trade legislation of 2009 was justified"}, {"premises": 
[{"text": "My opponent made no case and no rebuttal. The resolution is negated.", "stance": "CON"}], "context": {"sourceId": "da224417-2019-04-18T19:09:14Z", "previousArgumentInSourceId": "da224417-2019-04-18T19:09:14Z-00001-000", "acquisitionTime": "2019-04-18T19:09:14Z", "discussionTitle": "Cap and Trade legislation of 2009 was justified", "sourceTitle": "Online Debate: Cap and Trade legislation of 2009 was justified | Debate.org", "sourceUrl": "https://www.debate.org/debates/Cap-and-Trade-legislation-of-2009-was-justified/1/", "nextArgumentInSourceId": "da224417-2019-04-18T19:09:14Z-00003-000"}, "id": "da224417-2019-04-18T19:09:14Z-00002-000", "conclusion": "Cap and Trade legislation of 2009 was justified"}, {"premises": 
[{"text": "Pro picked a good topic, because cap and trade legislation is said to be next on Obama's agenda. It's a shame that Pro had nothing to say about the subject. Pro failed to define \"justification\" or to offer any proof that the legislation passed by the House meets any standard of justification. I will assume that \"justified\" means having \"having benefits outweighing its costs.\" 1. The theory of global warming crisis is at this point proved largely invalid, so there is no climate justification. CO2 is indeed a greenhouse gas, so that increased CO2 causes some global warming. The physics of carbon dioxide are such that doubling the present amount of CO2 in the atmosphere would produce about 1.5 degrees of temperature rise. That's comparable to past prosperous warm periods like the Medieval Warm Period, when Greenland was named for its greenery, and the Holocene Optimum, about 6000 years ago when civilizations rose in the Middle East. Global warming crisis theorists claim secondary effects in the atmosphere multiply the CO2 effect to crisis proportions, causing not just 1.5 degrees of warming, but 4.5 degrees of warming or more. The claim was based upon the warming that occurred from 1970 to 1995. Crisis theorists claimed that there was nothing else going on affecting climate: no solar effects, no volcanoes, no ocean cycles ... nothing except the rise in CO2. Therefore, they argued, there must be a multiplying effect for the CO2. The disproof is that even the UN now admits that there has been no global warming for the past 15 years, yet CO2 has continued to increase. If there is nothing else going on, as crisis theorists continue to claim, why have the predictions failed? Clearly there *is* something going on that is at least as important as CO2 effects. In fact, it is probably a combination of several factors such as multiple ocean cycles adding, a lack of volcanic activity (that causes cooling), and lower cosmic ray activity (that provides cloud seeding). In addition, analysis of \"natural experiments\" where CO2 has increased locally shows that the effects of CO2 are as the physics predicts, and are not multiplied. http://www.junkscience.com... Also see the book \"Chill\" by Peter Taylor for a discussion of the recent science. 2. Let's assume for debate purposes that there is a CO2 crisis, and also that the legislation will work exactly as proposed, an extremely unlikely outcome. Even under those assumptions, computer models developed by the Government for the purpose of justifying the legislation show that the reduction in temperature rise would be only 0.05 C. http://gwswindle.blogspot.com... It is in the realm of a symbolic act to appease climate gods. If one believes in climate crisis, the right approach to fixing the problem lies in climate engineering. Climate engineering solutions could provide and actual cure, and do not pose all the international challenges and disastrous consequences posed by cap and trade. http://www.newscientist.com... 3. Cap and trade is not justified because it formalizes a system of payoffs. The system takes money from people who need to heat and cool their homes and from industries that provide jobs and gives it to a vast enforcement bureaucracy, to politicians who use it to dispense favors, and to middlemen who make a fortune trading the credits. Politicians control who suffers and who gets the riches. It has been tried in Europe, with widespread corruption the result. http://online.wsj.com... The system makes the middlemen trading credits rich. It the US, a prime trading beneficiary would be General Electric. http://thecommonconservative.com... GE has given huge support the Obama and the Democrats. They will be paid off handsomely for their support. The corruption is inherent. \"The cap-and-trade system being touted on Capitol Hill would create a multibillion-dollar playground that would, once again, create a group of wealthy traders benefiting at the expense of millions of average families\u2014middle to low-income households that would end up paying more for food, energy, and almost everything else they buy.\" http://www.usnews.com... 4. Cap-and-trade will have an insignificant effect on global CO2 emissions. Europe has had both cap and trade and subscription to the Kyoto Protocol. The US has neither, but the US emission history is better. \"In recent years, despite all efforts following the Kyoto Summit, CO2 emissions have been rising more steeply in Europe than in the U.S.A. Like it or not, those are the hard facts.\" http://www.leonardo-energy.org... 5. Cap-and-trade causes industry to shift out of the developed world into the lesser developed countries, so even the tiny reductions in CO2 promised will not be achieved. In Europe, a third of their CO2 emission are transferred out. http://www.theecologist.org... In the US, California has its own green energy initiatives that dramatically increased energy costs. The result so far is that half the industry has moved out of the state. Nationwide cap and trade legislation would punish energy-intensive heavy industry in America, moving it China, India, and other countries that refuse to destroy their economies with exorbitant energy prices. http://hotair.com... \"According to an analysis of climate legislation performed by the Environmental Protection Agency (EPA), the cap-and-trade system favored by President Barack Obama and many congressional Democrats could potentially damage the U.S. manufacturing sector and force jobs to move overseas. ... s the EPA states: \"A cap-and-trade policy increases the price of energy-intensive goods. The majority of this price increase is ultimately passed onto consumers. \u2026 [L]ower income households are disproportionately affected by a GHG (Green House Gas) cap-and-trade policy because they spend a higher fraction of their incomes on energy-intensive goods.\"\" http://www.cnsnews.com... 6. In an odd twist, cap and trade may actual increase CO2 emissions, by making conversion to natural gas uneconomic. Improvements in technology have made supplies of natural gas cheaper and more abundant. Gas burns producing less CO2 than coal, so initially it seems that cap and trade would benefit the gas industry. However, to win approval in coal producing states, Democrats included special dispensations for the coal states. (It's like the Pope giving out indulgences in the Middle Ages.) In a free market for energy, cheaper natural gas would displace coal over time, reducing CO2 emissions. But under the proposed legislation, carbon credits go to coal and not to natural gas, keeping coal viable where is would ordinarily be displaced. Cap and trade is unjustified because it would have no significant effect on global warming and might even increase it; it will dramatically increase energy costs to consumers for the benefit of the politically favored, and it will drive jobs and industry other countries. \" ... estimates of job losses attributable to cap-and-trade range in the hundreds of thousands. The price for energy paid by the American consumer also will rise. The studies reviewed showed electricity prices jumping 5-15% by 2015, natural gas prices up 12-50% by 2015, and gasoline prices up 9-145% by 2015.\" http://www.usnews.com... There is no justification. The resolution is negated.", "stance": "CON"}], "context": {"sourceId": "da224417-2019-04-18T19:09:14Z", "previousArgumentInSourceId": "da224417-2019-04-18T19:09:14Z-00002-000", "acquisitionTime": "2019-04-18T19:09:14Z", "discussionTitle": "Cap and Trade legislation of 2009 was justified", "sourceTitle": "Online Debate: Cap and Trade legislation of 2009 was justified | Debate.org", "sourceUrl": "https://www.debate.org/debates/Cap-and-Trade-legislation-of-2009-was-justified/1/", "nextArgumentInSourceId": "da224417-2019-04-18T19:09:14Z-00004-000"}, "id": "da224417-2019-04-18T19:09:14Z-00003-000", "conclusion": "Cap and Trade legislation of 2009 was justified"}, {"premises": 
[{"text": "I will let my opponent go first. \"resolved that the cap and trade legislation of 2009 was justified\" may the force be with you", "stance": "PRO"}], "context": {"sourceId": "da224417-2019-04-18T19:09:14Z", "previousArgumentInSourceId": "da224417-2019-04-18T19:09:14Z-00003-000", "acquisitionTime": "2019-04-18T19:09:14Z", "discussionTitle": "Cap and Trade legislation of 2009 was justified", "sourceTitle": "Online Debate: Cap and Trade legislation of 2009 was justified | Debate.org", "sourceUrl": "https://www.debate.org/debates/Cap-and-Trade-legislation-of-2009-was-justified/1/", "nextArgumentInSourceId": ""}, "id": "da224417-2019-04-18T19:09:14Z-00004-000", "conclusion": "Cap and Trade legislation of 2009 was justified"}, {"premises": 
[{"text": "Your argument is good, your points are well made, and I have just realized one thing. That is, that each of us agree that education and punishment should be balanced, right? Now that I have isolated the things that we agree on, we can look at more concerning matters. Harlan: \"I think using their organs against their will would be immoral and dishonoring.\" Can I just say, that criminals decide to donate their organs, as with the case of the gang leader in Singapore. He said to his wife and mistress that he wanted to donate his organs. After he was hanged, the organs were given to needy people, saving at least 5 lives. Harlan: \"You have made it clear that the crux of the problem is not that they are alive, but that they are being released from jail when they shouldn't be. The same people who you are suggesting to be jazzed with electricity could simply be kept in jail for life.\" Harlan, do judges really put them in for life? Face the reality, they will not be put in for life. After another 10-20 years, they'll come out and kill more. 'One-third of the nation's executions take place in Texas\u2014and the steepest decline in homicides has occurred in Texas, Oklahoma, Louisiana and Arkansas, which together account for nearly half the nation's executions.' That is a good point made by whoever made that. Harlan: \"'Well, can I just say, people don't enjoy working with killers. They don't feel safe.' Well, too bad. It's their job.\" I can point out that people can find new jobs. Harlan: \"Fairness is a narrow-minded and naive way of punishing criminals. Punishment should never be about fairness. It should be about discouraging criminals, and (if the punishment is one compatible with this goal) possibly keep them away from society for practical reasons. I fail to see a reason to punish people for the sake of fairness.\" If everyone was as narrow-minded as Harlan, people would kill more openly, knowing that they won't be jailed up for long. Knowing that they will be out soon. To do it all again. Thats usually/always the case. 'Two gun' Crowley: \"Under my coat is a weary heart, but a kind one - one that would do no body any harm.\" And when Crowley arrived at the electric chair, did he say: \"This is what I get for killing?\". No. He said: \"This is what I get for defending myself.\" Al Capone: \"I have spent the best years of my life giving people the lighter pleasures, helping them have a good time, and all I get is abuse, the existence of a hunted man.\" So I would like to conclude, that I reckon that education and punishment should be used together with greater effectiveness and greater efficiency. The death sentence will be used in appropriate situations. But if possible, be deterred. Therefore, the death sentence should stay, and be used under certain circumstances. Also, alright has one L.", "stance": "PRO"}], "context": {"sourceId": "10433681-2019-04-18T19:29:13Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:29:13Z", "discussionTitle": "Death sentences should be introduced for extremely serious charges in all countries.", "sourceTitle": "Debate Issue: Death sentences should be introduced for extremely serious charges in all countries. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Death-sentences-should-be-introduced-for-extremely-serious-charges-in-all-countries./1/", "nextArgumentInSourceId": "10433681-2019-04-18T19:29:13Z-00001-000"}, "id": "10433681-2019-04-18T19:29:13Z-00000-000", "conclusion": "Death sentences should be introduced for extremely serious charges in all countries."}, {"premises": 
[{"text": "You know you don't need to put my name in quotation marks. Allright, my opponent's rebuttal was quite lengthy so I will answer each of his points in turn. \"This tells us that \"Harlan\" agrees with my point of view, and would like to see the death penalty applied in some cases.\" This is false. Punishment does not necessarily mean death. Punishment can mean exile, jail, a fine, or even public service. You have twisted my words around so that the punishment means death. That's a cheap card to play, man. \"I would like to point out that we are thoroughly educated when we are young. Police come to our schools to talk about what to do and what not to do. But does this serve any purpose?\" I would like to clarify that I am in no way suggesting that education will completely eliminate all crime. And likewise, the fear of being punished will also (and does) not eliminate all crime. By citing a single incident of education failing to discourage a man from crime in no way proves that education is completely useless in the effort of decreasing crime. If I so pleased, I could do the same thing with your method of decreasing crime via fear, by citing incidents of people going on killing sprees despite the fact that they will almost certainly wind up in prison or in the electric chair. But regardless of the effectiveness of education when compared to fear, it must be acknowledged that education is a better foundation for society than fear. It creates a healthier atmosphere, and makes the populace moral people, rather than immoral people who are scared to act out their immoral ideas. And once more, I am not saying that punishment should be completely eliminated, I am saying that a balance should be made, with alot of emphasis on education, and less emphasis on punishment. \"So what 'Harlan' is saying here, that the death sentence is in place to 'kill more people in order to get organs'. Thats what he's saying. The point is, that if someone commits an \"attrocious\" crime, they get a fair punishment.\" Here you go again twisting my words. I never said that the death sentence is in place for any purpose. This is a hypothetical debate (see resolution), and has nothing to do with any death-sentence policy that exists in real life. I was merely responding to your hypothetical death-sentence ideas, which you happened to justify on the basis that \"organs and body parts they have could be donated to those who need them\" (see round 1). Those are your words, not mine. What you have done in the above quote is completely changed your argument to \"The point is, that if someone commits an \"attrocious\" crime, they get a fair punishment.\", while completely ignoring my rebuttal to your original point (the one you just pretended you didn't make), which was that the felon's organs could be used. \"This proves that he is feeling sorry for the criminal who has killed lots of people and thinks that this is dishonoring the person.\" It's not so much a matter of \"feeling sorry\", as you have twisted my words to say, as it is honoring every Human being's fundamental rights, regardless of their personality. Once more, 2 wrongs do not make a right, and with that in mind it can be said that it is not justified to deny a fellow Human being of his rights, no matter what the scenario is. I think using their organs against their will would be immoral and dishonoring. \"Why doesn't 'Harlan' feel sorry for those who were killed?\" Where could you have possibly made this conclusion out of anything that I said in round 1? Now you are simply making up stuff that I said. \"I am not talking of prison break outs. I am talking of how people are released because their time is up and then they get put out into the public, and then they kill more people (which is almost always the case), and then they get sent to jail again, and then the cycle continues.\" Once more, this is a problem that has a simple and practical solution: don't release them. You have made it clear that the crux of the problem is not that they are alive, but that they are being released from jail when they shouldn't be. The same people who you are suggesting to be jazzed with electricity could simply be kept in jail for life. \"Well, can I just say, people don't enjoy working with killers. They don't feel safe.\" Well, too bad. It's their job. \"We are not trying to get rid of people.\" Neither of us said this. \"We are not trying to find ways to donate organs or blood.\" Those were your words, not mine. \"We are not trying to find ways of lowering a population.\" I never said this either. \"We are just trying to find a way to fairly punish someone for what they've done.\" Fairness is a narrow-minded and naive way of punishing criminals. Punishment should never be about fairness. It should be about discouraging criminals, and (if the punishment is one compatible with this goal) possibly keep them away from society for practical reasons. I fail to see a reason to punish people for the sake of fairness. \"And can I also say, that there are spelling and grammar mistakes in 'Harlan's' argument. Take the word \"attrocious\" for example. That was in 'Harlan's' argument.\" Fine, if we ARE playing that game, then I guess I'll play too. In the above quote, his first sentence did not need a comma and should have had a quotation mark instead of a period, since it was phrased as a question. Also (I wasn't going to say anything, but I suppose I will), he misquoted Al Capone earlier. -Harlan", "stance": "CON"}], "context": {"sourceId": "10433681-2019-04-18T19:29:13Z", "previousArgumentInSourceId": "10433681-2019-04-18T19:29:13Z-00000-000", "acquisitionTime": "2019-04-18T19:29:13Z", "discussionTitle": "Death sentences should be introduced for extremely serious charges in all countries.", "sourceTitle": "Debate Issue: Death sentences should be introduced for extremely serious charges in all countries. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Death-sentences-should-be-introduced-for-extremely-serious-charges-in-all-countries./1/", "nextArgumentInSourceId": "10433681-2019-04-18T19:29:13Z-00002-000"}, "id": "10433681-2019-04-18T19:29:13Z-00001-000", "conclusion": "Death sentences should be introduced for extremely serious charges in all countries."}, {"premises": 
[{"text": "The Contender has many flaws in his argument. Firstly, \"Harlan\" says \"I think that while punishment is necessary in some places, society should mainly put emphasis on education as means to discouraging people from doing attrocious things, rather than fear.\" This tells us that \"Harlan\" agrees with my point of view, and would like to see the death penalty applied in some cases. The other half of his point tells us that he would like to see more \"education\" rather \"than fear\". I would like to point out that we are thoroughly educated when we are young. Police come to our schools to talk about what to do and what not to do. But does this serve any purpose? A famous gangster and killer called Al Capone once said \"I have spent the best of my life giving people the lighter pleasures, helping them have a good time, and all I get is abuse, the existence of a hunted man.\" Yes. Thats the word of the most feared gang leader in Chicago. As you can see, criminals don't see how they are wrong, and they won't see how they are wrong through \"education\". Men like Al Capone think like that. There is no way of escaping that fact. Secondly, \"Harlan\" doesn't get the point of a death sentence. Here are his words: \"Plenty of people die already, so I don't think it is necessary to kill more people in order to get organs.\" So what \"Harlan\" is saying here, that the death sentence is in place to \"kill more people in order to get organs\". Thats what he's saying. The point is, that if someone commits an \"attrocious\" crime, they get a fair punishment. The organ donation is just a way of a 'repayment' of the people they've killed etc. And also, only healthy organs will be chosen (I would also like to add that healthy blood can also be donated). And as \"Harlan\" said:\" I would see this as dishonoring to the person punished, if they did not give consent before-hand for their organs to be utilized.\" This proves that he is feeling sorry for the criminal who has killed lots of people and thinks that this is dishonoring the person. Why doesn't \"Harlan\" feel sorry for those who were killed? Why, \"Harlan\"? Thirdly, \"Harlan\" says: \"The case of prison break-outs is a very rare one.\" This proves that \"Harlan\" does not understand the point. I am not talking of prison break outs. I am talking of how people are released because their time is up and then they get put out into the public, and then they kill more people (which is almost always the case), and then they get sent to jail again, and then the cycle continues. And as \"Harlan\" says: \"Also, if it is determined that a prisoner is so dangerous that not only are they not suitable for society, but not suitable for being with other human beings (inmates) at all, they can be put in a mental institution.\" Well, can I just say, people don't enjoy working with killers. They don't feel safe. And also, \"Harlan\" still doesn't get the point. The death sentence is a fair punishment for a an \"attrocious\" crime. \"Harlan\" is relating the death sentence as a way of getting rid of people. That's not my point! And even more important, isn't a \"mental institution\" just another phrase for \"jail\"? They do have rehabilitation places in prisons you know. And lastly, \"Harlan\" says: \"There are many practical solutions that would make the death sentence wholly unnecessary.\" This proves again that \"Harlan\" does not understand. We are not trying to get rid of people. We are not trying to find ways to donate organs or blood. We are not trying to find ways of lowering a population. We are just trying to find a way to fairly punish someone for what they've done. And can I also say, that there are spelling and grammar mistakes in \"Harlan's\" argument. Take the word \"attrocious\" for example. That was in \"Harlan's\" argument.", "stance": "PRO"}], "context": {"sourceId": "10433681-2019-04-18T19:29:13Z", "previousArgumentInSourceId": "10433681-2019-04-18T19:29:13Z-00001-000", "acquisitionTime": "2019-04-18T19:29:13Z", "discussionTitle": "Death sentences should be introduced for extremely serious charges in all countries.", "sourceTitle": "Debate Issue: Death sentences should be introduced for extremely serious charges in all countries. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Death-sentences-should-be-introduced-for-extremely-serious-charges-in-all-countries./1/", "nextArgumentInSourceId": "10433681-2019-04-18T19:29:13Z-00003-000"}, "id": "10433681-2019-04-18T19:29:13Z-00002-000", "conclusion": "Death sentences should be introduced for extremely serious charges in all countries."}, {"premises": 
[{"text": "My opponent has 3 main parts to his argument. I will answer each of these in turn. 1. That the Criminals have to \"pay the price\". It is a commonly accepted moral concept that two wrongs do not make a right. Basicaly, immoral acts are never warranted, even when the victim of said acts is inhumane and immoral to the extreme. The moral aspects of this ideology are obviously flawed. The only practical aspect of this is idea is that it may discourage people from performing horrible acts. I think that while punishment is necessary in some places, society should mainly put emphasis on education as means to discouraging people from doing attrocious things, rather than fear. 2. The organs of felons could be harvested and put into the bodies of other people. Plenty of people die already, so I don't think it is necessary to kill more people in order to get organs. Furthermore, I would see this as dishonoring to the person punished, if they did not give consent before-hand for their organs to be utilized. Or at least consent from the family. It also seems unlikely to me that the sort of people who end up getting the death sentance are people who are very healthy. 3. It would decrease the # of murders. The case of prison break-outs is a very rare one. And even if this were a genuine problem, the most serious of prisoners (that might have people on the outside who could break them out), could simply put in a higher security prison, such as alkatraz. This seems like a practical and humane solution to the same problem. Also, if it is determined that a prisoner is so dangerous that not only are they not suitable for society, but not suitable for being with other human beings (inmates) at all, they can be put in a mental institution. There are many practical solutions that would make the death sentence wholly unnecessary. And while it would be more efficient, it is inhumane. It is not absolutely necessary, and therefore it should be avoided, considering the matter at hand.", "stance": "CON"}], "context": {"sourceId": "10433681-2019-04-18T19:29:13Z", "previousArgumentInSourceId": "10433681-2019-04-18T19:29:13Z-00002-000", "acquisitionTime": "2019-04-18T19:29:13Z", "discussionTitle": "Death sentences should be introduced for extremely serious charges in all countries.", "sourceTitle": "Debate Issue: Death sentences should be introduced for extremely serious charges in all countries. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Death-sentences-should-be-introduced-for-extremely-serious-charges-in-all-countries./1/", "nextArgumentInSourceId": "10433681-2019-04-18T19:29:13Z-00004-000"}, "id": "10433681-2019-04-18T19:29:13Z-00003-000", "conclusion": "Death sentences should be introduced for extremely serious charges in all countries."}, {"premises": 
[{"text": "There once was a man who killed a couple of people, went into jail, came out to kill more people, went back in again, and killed more people after coming out. There wouldn't have been so many deaths if a death sentence was introduced. This may seem inhumane, but since when did killing people become humane? In some countries, there is no death sentence, and since there isn't, it should be introduced. First of all, death sentences reduce the number of cold criminals behind bars. They carried out serious offences, now they have to pay the price, it all seems pretty normal. Secondly, the organs and body parts they have could be donated to those who need them. This is a good way to repay all the lives that the criminal has killed. Thirdly, a death sentence introduced could decrease the number of murders every year. When pre-criminals hear that a death sentence is being introduced, they usually stop. This is a good way to stop serious assault and murder and a way to save lives. Thus the death sentence should be introduced to countries who don't have such a law.", "stance": "PRO"}], "context": {"sourceId": "10433681-2019-04-18T19:29:13Z", "previousArgumentInSourceId": "10433681-2019-04-18T19:29:13Z-00003-000", "acquisitionTime": "2019-04-18T19:29:13Z", "discussionTitle": "Death sentences should be introduced for extremely serious charges in all countries.", "sourceTitle": "Debate Issue: Death sentences should be introduced for extremely serious charges in all countries. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Death-sentences-should-be-introduced-for-extremely-serious-charges-in-all-countries./1/", "nextArgumentInSourceId": ""}, "id": "10433681-2019-04-18T19:29:13Z-00004-000", "conclusion": "Death sentences should be introduced for extremely serious charges in all countries."}, {"premises": 
[{"text": "Health care is a hot topic right now. I would love to have debated whatever facet the instigator offered. He refused. 1.I asked for definitions and Con refused. 2.I asked for clarification on broad terms and Con refused. I cannot debate the Pro side of a topic the instigator refuses to define and clarify. When a new debater offers a debate with vague terms, I generally attack whatever premise can be culled and I ask for definitions and sources. This method allows for a solid round 2 and a chance to offer a conclusion. I was more than fair in this debate. I am sorry to voters that Con insisted on using broad terms so as to move the definition when challenged. The best method to deal with rhetoric is to force the user to provide definitions for the offered terms. Con simply refused to define his position, so I had no need to present mine. He formed the debate; he posts the requested information. I was not asking for much, just some support and some definitions for the terms he decided to use so I could clash with them. I challenged the few positions Con offered and none deal with \"health care\". I recommend Con try much harder next time. Con offered nothing but rhetoric and hot buttons words, but still finds the need to compare me to a politician. Con is experiencing psychological projection here as politicians avoid direct answers and, generally, refuse to define terms. The Pro/Con here is not relevant. Con instigated a debate and refused to clarify the resolution or provide some context and meaning to the used terms. I cannot be forced to support a burden for a position that the instigator refused to define. Vote Pro.", "stance": "PRO"}], "context": {"sourceId": "a8a53658-2019-04-18T19:10:04Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:10:04Z", "discussionTitle": "Health Care", "sourceTitle": "Debate: Health Care | Debate.org", "sourceUrl": "https://www.debate.org/debates/Health-Care/3/", "nextArgumentInSourceId": "a8a53658-2019-04-18T19:10:04Z-00001-000"}, "id": "a8a53658-2019-04-18T19:10:04Z-00000-000", "conclusion": "Health Care"}, {"premises": 
[{"text": "Wow, Pro is quite the technical debater. I have a lot of respect for his skills. To be honest I was expecting to have an ideological debate. I think Pro would make a fine politician. However, here is the problem as I see it. Americans hate politicians because they are masters at doing the same thing you are doing. They talk and talk about data and polls and margins of error and everyone is left with their heads spinning. It is a very calculated technique used to where down opposition until they just throw their hands up and say fine just do whatever. To use another sports analogy, I shoot and you block over and over again. This is a very safe way for you to win a debate and you most likely will but we still have little idea of why universal health is good for America. Instead of only blocking how about a shot. Pro chose to be pro on health care. So lets hear some pro commentary. Pro does not need to sit there on his high horse waiting for me to deliver the perfectly executed and statistical debate. Pro should just state where he stands. If Pro was a politician, what would his platform be. I want to hear why moving toward more government control of our health care is better. I believe the reason the health care bill is having so much trouble is because no one can really explain why and how it is better. Admittedly I spend most my time working so I do have time to hear or read everything but this is true with most Americans. So why doesn't Pro educate me and tell me and anyone who might read this what part of the health care monstrosity bill is good and what part is not. I will be honest about my ideology. Brace yourself because it is very radical. I want to return to the constitution. What is Pro's ideology.", "stance": "CON"}], "context": {"sourceId": "a8a53658-2019-04-18T19:10:04Z", "previousArgumentInSourceId": "a8a53658-2019-04-18T19:10:04Z-00000-000", "acquisitionTime": "2019-04-18T19:10:04Z", "discussionTitle": "Health Care", "sourceTitle": "Debate: Health Care | Debate.org", "sourceUrl": "https://www.debate.org/debates/Health-Care/3/", "nextArgumentInSourceId": "a8a53658-2019-04-18T19:10:04Z-00002-000"}, "id": "a8a53658-2019-04-18T19:10:04Z-00001-000", "conclusion": "Health Care"}, {"premises": 
[{"text": "I thank Con for his response and I want to be clear that I am not trying to be difficult. I ask for definitions so I can see your full point and I can avoid misunderstandings. At this point, Con has only used hot button terms like \"big government\". I enjoy debating not punditry. Television personalities like Hannity and Olberman enjoy throwing out vague terms so they can change the definition when a guest responses well. I have no time for such nonsense. I asked for definitions and Con refused to provide them. I asked for sources and Con made little effort to supply them. Am I asking too much? I will try to deal with Con's response. Con agrees the government has run the military efficiently so the statement referencing the government's inability to run anything is refuted. Con then moves the goal posts on me and now claims, \"There is absolutely no way that a government take over of health care could ever operate as efficiently as the military.\" Ok, I don't use the word \"absolutely\" in reference to future outcomes unless I am dealing with math, and even then I am cautious. If you would tell me what you mean by a government take over then we can talk. Do you mean regulations? Hospitals becoming government owned? Do mean government ran health care competing against private carriers? Are you talking about Medicare? How can I address such a vague point? The statement is simply rhetorical and has little meaning. Con follows with a statement referencing less government in healthcare right now. Well we do not have a universal health coverage plan currently so are you referencing current regulations? Medicare? Do you see the problem here, Con? You chose hot buttons \"big government\" and \"government take over\" and then referenced the present day situation. He states: \"The people are perfectly capable of providing their own health care with out the big bloated federal government getting in the way.\" \"If only we had less government involved in health care then free market would be allowed to work as it is supposed to.\" This must be present day so how does it apply to current legislation in Congress which has not passed? Now if this is the case we can avoid any discussion about health care proposals, but Con goes further and asks for tort reform. He states: \"If you'll notice the proposed bill does not address any common sense solutions like more competition across state lines or tort reform.\" I thought you wanted less government involvement. Tort reform in reference to malpractice cases would require MORE involvement from the government, not less as tort law and damages is generally left up to the states, not the federal government. http://www.settlementcentral.com... This is one of the problems with allowing interstate commerce with insurance companies. Your proposal involves more federal control, not less. Why would you remove state involvement in torts, by claiming the federal government should step in and reform torts at a federal level all the while claiming you want less federal government? At this point, your rhetoric is contradictory so how can I debate an issue you refuse to define and go against a contradictory position? All I can do is point out the flaws in your position as I still have no idea what the Con position is saying. Con states: \"I am sure that pro will ask me to scour the internet looking for data from some research agency to back up my claim that government has continually made things worse for the average american (sic) but that would take a very long time and be inconclusive so I'm not going to do it. But I think most people know it to be true.\" This is an argument from ignorance and yes claims need support. If you are unwilling to support your arguments, don't present them. I have no need to address this further. Con states: \"This health care reform is not about health care but a gigantic power grab by administration to advance its radical socialistic agenda.\" Did I mention Hannity already? This statement needs support. Define radical socialists, administration, and what exactly this \"administration\" has done concerning a furtherance of this \"radical socialist agenda.\" This is just hot button rhetoric and needs not be addressed further. Con must do better than right wing pundit talking points. \"First I would like everyone to understand that socialism is the polar opposite to the way our founders established this country with limited government.\" If you would have defined socialism I could have addressed this point. Socialism is so broad that I cannot, in the space provided, explain all facets, but as instigator you certainly could have done so. You chose not to give us a definition so I have nothing to clash with at this point. \"Progressive steps are made toward socialism in the cover of darkness without honest debate.\" On a dark and stormy night \u2026 not so much. President Obama spoke directly to Republicans concerning many issues in the health care debate. How is this in the cover of darkness? I can read all the legislation presented on this subject as it is publicly available. President Obama made clear when running for President that he supported universal coverage in reference to health care and would focus on implementing legislation in this respect. We all had a vote. We elected him. How is this secretive? More and more rhetoric, nothing solid here. I'm tired. The only point Con brought forward was a poll. He did not link the poll, the methodology, the margin of error, nothing. He said it was there. Rasmussen? I would love to view the methodology used and see the full results but unlike truly scientific polls, the results are hidden \u2026 unless you pay for them. \"All the data collected by Rasmussen Reports, not just the portion we make public.\" For 20 bucks a month, no thank you. http://www.rasmussenreports.com... Really? Talk about \"in the cover of darkness\". The instigator has offered very little here. I cannot address a contention unless it is defined. Rhetoric is for the mindless masses, I need facts and data, or at a minimum, definitions.", "stance": "PRO"}], "context": {"sourceId": "a8a53658-2019-04-18T19:10:04Z", "previousArgumentInSourceId": "a8a53658-2019-04-18T19:10:04Z-00001-000", "acquisitionTime": "2019-04-18T19:10:04Z", "discussionTitle": "Health Care", "sourceTitle": "Debate: Health Care | Debate.org", "sourceUrl": "https://www.debate.org/debates/Health-Care/3/", "nextArgumentInSourceId": "a8a53658-2019-04-18T19:10:04Z-00003-000"}, "id": "a8a53658-2019-04-18T19:10:04Z-00002-000", "conclusion": "Health Care"}, {"premises": 
[{"text": "First of all I want to say that i love the US military. Pro is right it is a very functional part of government. However, I certainly would not put the military and government in the same category. They respond to executive commands from the feds but are a completely separate substructure to the government. It is made up of extremely talented and qualified personnel operating under a chain of command in a enviroment of extreme competition and accountablity. There is absolutely no way that a government take over of health care could ever operate as efficiently as the military. Besides the military is something that the citizens can not do for themselves. Health care on the other hand is. The people are perfectly capable of providing their own health care with out the big bloated federal government getting in the way. Abraham Lincoln said that \"The worst thing you can do for those you love is the things they could and should do themselves\". If only we had less government involved in health care then free market would be allowed to work as it is supposed to. I can't event buy health insurance across state lines if I want to. The solution is less government, not more. What if I went to my job and the more I screw up the more i was promoted. That would not make sense. So why with the feds we continue to give them more power the more they screw up? I am sure that pro will ask me to scour the internet looking for data from some research agency to back up my claim that government has continually made things worse for the average american but that would take a very long time and be inconclusive so I'm not going to do it. But I think most people know it to be true. Just look at the debt we are in that we will never be able to get out of. Health care for everyone will only ad to this debt. If you believe universal health care will save us money than i have some beach front property i would like to sell you. If you'll notice the proposed bill does not address any common sense solutions like more competition across state lines or tort reform. This is not an accident. This health care reform is not about health care but a gigantic power grab by administration to advance its radical socialistic agenda. I'm not saying that socialism is a bad thing as long as everyone knows exactly how it works and what it is. First I would like everyone to understand that socialism is the polar opposite to the way our founders established this country with limited government. If we are able to have an open and honest debate about how much government we want and Americans decide they want to move away from our founders had intended then I am ok with that. But it does not happen like that. Progressive steps are made toward socialism in the cover of darkness without honest debate. I found in Rasmussen that 52% of voters oppose the proposed health care plan while 44% favor. As far as the 1/6 economy comment, just type that sentence in google and you will see lots of stats to prove it. I agree with Pro that what i have said is mostly rhetoric based on opinion. But this is the format of debate i would like have with someone. Statistical battles rarely get you anywhere. I would like to have a general discussion about how much government we want and how much individual responsiblity we want. Pro has a tactic to win a debate which consists of delegitimizing my argument but i am still waiting for someone to come up with some solid points that stand on its own to support the need for big government. Can anyone out there do this?", "stance": "CON"}], "context": {"sourceId": "a8a53658-2019-04-18T19:10:04Z", "previousArgumentInSourceId": "a8a53658-2019-04-18T19:10:04Z-00002-000", "acquisitionTime": "2019-04-18T19:10:04Z", "discussionTitle": "Health Care", "sourceTitle": "Debate: Health Care | Debate.org", "sourceUrl": "https://www.debate.org/debates/Health-Care/3/", "nextArgumentInSourceId": "a8a53658-2019-04-18T19:10:04Z-00004-000"}, "id": "a8a53658-2019-04-18T19:10:04Z-00003-000", "conclusion": "Health Care"}, {"premises": 
[{"text": "I thank my opponent for offering this debate. I wish him good luck. I stand in refutation to my opponent's contentions and will address them. Con wrote, \"I have absolutely no confidence that our dysfunctional federal government can run anything.\" I disagree. Our government has run one of the most powerful armed forces in the world. As for dysfunctional government, I recommend Somalia. Next my opponent offers that health care, an ambiguous term, encompasses 1/6 of the US economy. I ask my opponent, as he is the instigator, to support this statement and I ask for a definition of economy in relation to this figure. I cannot attack a figure my opponent does not source. Define health care also please. Con offers polls, but offers\u2026no polls! Show me and I will deal with them. He then offers some rhetoric in the form of \"cramming down our throats\". Cramming what? Be more specific. Tell me what the US government crammed down my throat. Con wants to hear from those who have blind faith in big government. I am not sure who these people are, but I support my government and as a former member of the greatest Air Force in the world, I swore my life to our defense. I no not support blind faith in any matters, religious or otherwise, and Con did not define big government or blind faith. At this point, the instigator has only offered one solid contention and that contention is that the US government cannot run anything, but I submit that the US military run by our government is the greatest in the world. I can do little more until the instigator presents a case with something more than rhetoric.", "stance": "PRO"}], "context": {"sourceId": "a8a53658-2019-04-18T19:10:04Z", "previousArgumentInSourceId": "a8a53658-2019-04-18T19:10:04Z-00003-000", "acquisitionTime": "2019-04-18T19:10:04Z", "discussionTitle": "Health Care", "sourceTitle": "Debate: Health Care | Debate.org", "sourceUrl": "https://www.debate.org/debates/Health-Care/3/", "nextArgumentInSourceId": "a8a53658-2019-04-18T19:10:04Z-00005-000"}, "id": "a8a53658-2019-04-18T19:10:04Z-00004-000", "conclusion": "Health Care"}, {"premises": 
[{"text": "I have absolutely no confidence that our dysfunctional federal government can run anything never the less something as large as health care that makes up about 1/6 of the US economy. The polls have shown that the people don't believe so either but yet they still try to cram it down our throats. I would like to hear from some people who still have this blind faith in big government.", "stance": "CON"}], "context": {"sourceId": "a8a53658-2019-04-18T19:10:04Z", "previousArgumentInSourceId": "a8a53658-2019-04-18T19:10:04Z-00004-000", "acquisitionTime": "2019-04-18T19:10:04Z", "discussionTitle": "Health Care", "sourceTitle": "Debate: Health Care | Debate.org", "sourceUrl": "https://www.debate.org/debates/Health-Care/3/", "nextArgumentInSourceId": ""}, "id": "a8a53658-2019-04-18T19:10:04Z-00005-000", "conclusion": "Health Care"}, {"premises": 
[{"text": "My closing statement is that we have known for years the earth is not flat. It's like arguing that Barack Obama is Satan.", "stance": "CON"}], "context": {"sourceId": "be5d20f6-2019-04-18T14:53:14Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T14:53:14Z", "discussionTitle": "Resolved: The Earth is flat.", "sourceTitle": "Debate Issue: Resolved: The Earth is flat. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-Earth-is-flat./1/", "nextArgumentInSourceId": "be5d20f6-2019-04-18T14:53:14Z-00001-000"}, "id": "be5d20f6-2019-04-18T14:53:14Z-00000-000", "conclusion": "Resolved: The Earth is flat."}, {"premises": 
[{"text": "I am so sorry for the forfeit and the lateness of this argument. I understand how pointless it can make a debate seem, however I really like this one. Thank you for the extension. To start with my opening argument, I will use your definition of 'flat.' I agree that the surface is wide, however, it is far from smooth. Because our world is three dimensional, things clearly stick out of the ground, such as the house or apartment you live in[2]. The earth definitely does not have little thickness, either. In fact, it is more than 4,000 miles deep[1]! This would also mean mountains and earthquakes would be unable to form[7]. Your definition of flat does not fit the earth. However, it is a lot closer to being spherical. From satellite images, we see the earth as a circle{1}. We can also see different countries on the earth depending on the angle, while the circle does not change size{2}. That would bring us to the logical conclusion that it must instead be a sphere. Rebuttals: If we lived on the flat side of the earth's circle, and not the curved edge, your explanation of the sun and moon's rotation would not hold up. Instead of the sun appearing to rise one way and set the other, it would seem to appear already in the sky and slowly rotate in one direction. It would be the same way with the moon. They would ever cross the center of the earth without having no sun at all for the rest of the planet either, and would completely invalidate our system of time[3] and make day and night nonexistent. This model also causes problems with the rest of our solar system. We have proven that the planets rotate around the sun[4]. If the sun rotated around the earth instead, the other planets would not have the same days of their own[5]. \"Further proof that the Earth is flat is when we observe cosmic rays and that they travel the speed of light. Now if we look at the simulator that I have provided you we can see that as things approach the speed of light they are flattend. Cosmic rays called Muans are better known to collide in our atmosphere and we shouldn't be recieving barely any, however we get a whole lot more then expected, but since they're going so fast the Earth is flatter and the distance they have to cover is a whole lot closer. If you were a proton moving 99.999999% the speed of light you can see that the Earth would only appear to be 17 meters thick.\" That paragraph made little sense grammatically, but I think I understood the point. If I were zooming past earth at the speed of light, I of course would see nothing as our eyes can't process things that fast[6]. If your idea for gravity were true, then the water in the oceans would be forced off the planet because it is not contained. Sources: [1] http://www.livescience.com... [2] http://www.universetoday.com... [3] http://www.badastronomy.com... [4] http://csep10.phys.utk.edu... [5] http://www.telescope.org... [6] http://www.sciencedirect.com... [7] http://www.sciencedirect.com... Images: {1} https://www.google.com... {2} https://www.google.com... Thank you, and again, I apologize. This was fun to research.", "stance": "CON"}], "context": {"sourceId": "be5d20f6-2019-04-18T14:53:14Z", "previousArgumentInSourceId": "be5d20f6-2019-04-18T14:53:14Z-00000-000", "acquisitionTime": "2019-04-18T14:53:14Z", "discussionTitle": "Resolved: The Earth is flat.", "sourceTitle": "Debate Issue: Resolved: The Earth is flat. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-Earth-is-flat./1/", "nextArgumentInSourceId": "be5d20f6-2019-04-18T14:53:14Z-00002-000"}, "id": "be5d20f6-2019-04-18T14:53:14Z-00001-000", "conclusion": "Resolved: The Earth is flat."}, {"premises": 
[{"text": "All points extended.", "stance": "PRO"}], "context": {"sourceId": "be5d20f6-2019-04-18T14:53:14Z", "previousArgumentInSourceId": "be5d20f6-2019-04-18T14:53:14Z-00001-000", "acquisitionTime": "2019-04-18T14:53:14Z", "discussionTitle": "Resolved: The Earth is flat.", "sourceTitle": "Debate Issue: Resolved: The Earth is flat. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-Earth-is-flat./1/", "nextArgumentInSourceId": "be5d20f6-2019-04-18T14:53:14Z-00003-000"}, "id": "be5d20f6-2019-04-18T14:53:14Z-00002-000", "conclusion": "Resolved: The Earth is flat."}, {"premises": 
[{"text": "Okay so let's get down to some crazy things for this wounderous debate. So to clarify I will be debating that the Earth is flat by using the Neo-Classical Model with the following descripition. The earth is finite disk. The earth is being accelerate upwards at approximately 9.80665 m/s2. The earth is the only known \"disk\" in the universe. The laws of physics are the same in every inertial reference frame. The speed of light, measured in any inertial reference frame, always has the same value, c. (http://wiki.tfes.org...) Contention 1: Rotation of sun and the seasons. One of the greatest questions you have right now is probably if the Earth is flat how does day and night work. Well the answer is actually that the Sun and the moon rotate around the Earth in a circular motion. As seen in the gif that I've provided above you can painly see that ti's a spotlight type roation as it rotates around the Earth illuminating only a certain portion of the Earth at a time simulating both night and day. Here we can the if we were a photon that the Earth would shrink to ironically the same thickness that I have previously described. Here is a simulator that shows the exact same thing. (http://demonstrations.wolfram.com...) Seasons are explained above. As the Sun moves closer to the poles it becomes colder in the northern hemisphere while when the Sun is closer to the equatro it is actually summer time. (http://wiki.tfes.org...) If we use the above model we can see that the Earth is indeed the center of the Universe. Though the other planets may orbit the sun we can see that the sun and the rest of the solar system orbits around the Earth. Further proof that the Earth is flat is when we observe cosmic rays and that they travel the speed of light. Now if we look at the simulator that I have provided you we can see that as things approach the speed of light they are flattend. (http://demonstrations.wolfram.com...) Cosmic rays called Muans are better known to collide in our atmosphere and we shouldn't be recieving barely any, however we get a whole lot more then expected, but since they're going so fast the Earth is flatter and the distance they have to cover is a whole lot closer. If you were a proton moving 99.999999% the speed of light you can see that the Earth would only appear to be 17 meters thick. Contention 2: Gravity Now before you jump to several statements that Gravity should collapse the Earth into a sphere there is just one problem with that. Gravity doesn't exist. How in the world is this you may ask. Well you can see that the Earth is actually accelerating up at the acceration of 9.88 meters per second. This explains Newton's gravitationial theory, but Newton was incorrect here. (http://wiki.tfes.org...) With the increased accerlation it becomes apparent that this also causes you to be shorter at the end of the day. Now to further this I would like to clarify that gravitation, not gravity exists. This explains the tides as stars and the moon/other celestial bodies all have slight gravitationial pull. Here is a list on how they are different in order to clarify the debate up a tad bit. - Gravity or the gravitational field is a vector field, while gravitational force is only a vector. - Gravity lies in the radial direction from the mass, while gravitational force is in the direction of the line connecting the two masses. - Gravitational field requires only one mass, while two masses are required for gravitational force. - Gravitational force is equal to the product of the mass of the test object and the gravitational field intensity. (http://www.differencebetween.com...) Now I want you to imagin living on this Earth, which as I showed earlier is just a flat disk. The gravitational force is actually angled to the point to where as you get further and further away from the center (the north pole) you can see that the increasing gravitationial force would cause you to want to fall back towards the center and not want to go towards the edge of the Earth. The people living away from the north pole would have their living conditions inclined in order to meet such a force. It would feel like you are trying to clime up a steeper and steeper hill. Contary to belief you wouldn't fall off the edge due to the gravitationial vector pointing back towards the north pole, the actual fear would be falling off the edge and rolling back towards the center as shown in the picture above. That is all for my opening arguments and my rebuttles shall come in the next round as requested by my opponent.", "stance": "PRO"}], "context": {"sourceId": "be5d20f6-2019-04-18T14:53:14Z", "previousArgumentInSourceId": "be5d20f6-2019-04-18T14:53:14Z-00002-000", "acquisitionTime": "2019-04-18T14:53:14Z", "discussionTitle": "Resolved: The Earth is flat.", "sourceTitle": "Debate Issue: Resolved: The Earth is flat. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-Earth-is-flat./1/", "nextArgumentInSourceId": "be5d20f6-2019-04-18T14:53:14Z-00004-000"}, "id": "be5d20f6-2019-04-18T14:53:14Z-00003-000", "conclusion": "Resolved: The Earth is flat."}, {"premises": 
[{"text": "I accept. One more definition: Earth: the planet on which we live; the world. From Google This should be fun, thank you for the challenge!", "stance": "CON"}], "context": {"sourceId": "be5d20f6-2019-04-18T14:53:14Z", "previousArgumentInSourceId": "be5d20f6-2019-04-18T14:53:14Z-00003-000", "acquisitionTime": "2019-04-18T14:53:14Z", "discussionTitle": "Resolved: The Earth is flat.", "sourceTitle": "Debate Issue: Resolved: The Earth is flat. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-Earth-is-flat./1/", "nextArgumentInSourceId": "be5d20f6-2019-04-18T14:53:14Z-00005-000"}, "id": "be5d20f6-2019-04-18T14:53:14Z-00004-000", "conclusion": "Resolved: The Earth is flat."}, {"premises": 
[{"text": "This debate is impossible to accept. If you wish to accept please say so in the comments section. Note that I don't actually believe this, I just find it fun to debate. Definitions: Spherical: shaped like a sphere (1) Flat-having a wide, smooth surface and little thickness (http://www.merriam-webster.com...) If my opponent disputes this definition then he can do so in the comments section before round 2, I will then evaluate the contention. Structure Round 1: Acceptance & terms/definitions Round 2: Opening argument(s) Round 3: Rebuttals Round 4: Final rebuttals and closing statements No profanity. No trolling. I look forward to a great debate! (1) Google: 'Define spherical'", "stance": "PRO"}], "context": {"sourceId": "be5d20f6-2019-04-18T14:53:14Z", "previousArgumentInSourceId": "be5d20f6-2019-04-18T14:53:14Z-00004-000", "acquisitionTime": "2019-04-18T14:53:14Z", "discussionTitle": "Resolved: The Earth is flat.", "sourceTitle": "Debate Issue: Resolved: The Earth is flat. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-The-Earth-is-flat./1/", "nextArgumentInSourceId": ""}, "id": "be5d20f6-2019-04-18T14:53:14Z-00005-000", "conclusion": "Resolved: The Earth is flat."}, {"premises": 
[{"text": "My opponent has forfeited this debate. Please vote Pro!", "stance": "PRO"}], "context": {"sourceId": "9d488972-2019-04-18T14:58:32Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T14:58:32Z", "discussionTitle": "Transgender", "sourceTitle": "Debate Issue: Transgender | Debate.org", "sourceUrl": "https://www.debate.org/debates/Transgender/2/", "nextArgumentInSourceId": "9d488972-2019-04-18T14:58:32Z-00001-000"}, "id": "9d488972-2019-04-18T14:58:32Z-00000-000", "conclusion": "Transgender"}, {"premises": 
[{"text": "My opponent has forfeited this round. I ask the voters to consider this when voting.", "stance": "PRO"}], "context": {"sourceId": "9d488972-2019-04-18T14:58:32Z", "previousArgumentInSourceId": "9d488972-2019-04-18T14:58:32Z-00000-000", "acquisitionTime": "2019-04-18T14:58:32Z", "discussionTitle": "Transgender", "sourceTitle": "Debate Issue: Transgender | Debate.org", "sourceUrl": "https://www.debate.org/debates/Transgender/2/", "nextArgumentInSourceId": "9d488972-2019-04-18T14:58:32Z-00002-000"}, "id": "9d488972-2019-04-18T14:58:32Z-00001-000", "conclusion": "Transgender"}, {"premises": 
[{"text": "PLAGIARISM My opponent has plagiarized his/her entire first round argument from the following source: http://www.nbcnews.com... I ask the voters to consider this when voting.", "stance": "PRO"}], "context": {"sourceId": "9d488972-2019-04-18T14:58:32Z", "previousArgumentInSourceId": "9d488972-2019-04-18T14:58:32Z-00001-000", "acquisitionTime": "2019-04-18T14:58:32Z", "discussionTitle": "Transgender", "sourceTitle": "Debate Issue: Transgender | Debate.org", "sourceUrl": "https://www.debate.org/debates/Transgender/2/", "nextArgumentInSourceId": "9d488972-2019-04-18T14:58:32Z-00003-000"}, "id": "9d488972-2019-04-18T14:58:32Z-00002-000", "conclusion": "Transgender"}, {"premises": 
[{"text": "When Jacob Lemay invites you into his bedroom, he wants to give the full tour. He'll show you his books, the planets and stars on the wall, his bunk bed and the stuffed animals he's lined up all in a row. \"This one is Chase, and that one is Zizzy,\" he says in the voice of a confident five-year-old. \"And that one is Biscuit, and that one is Zarzo, and that one is Cheety, and that one is Snowflake, and that one is Fuzz.\" Jacob is a happy, healthy, well-adjusted pre-schooler. He has two sisters \" one older and one younger. But it wasn't always this way. In the beginning, his parents Mimi and Joe were raising three daughters. NBC's National Correspondent Kate Snow shares Jacob's story on Nightly News, Part One of a special series on transgender kids. When Jacob was born, his name was Mia. But by the time he was two, he was telling his parents, \"I'm a boy.\" Last year, when he was four, they made a decision: to let him live as he has always identified \" as a boy. COURTESY OF THE LEMAY FAMILY Jacob plays as an infant when he was still called Mia. Some may think that's too young to make such a change, but many doctors who specialize in working with transgender children believe it's right for certain kids \" those who show a rock-solid and enduring belief in their gender identity. \"When kids are consistent, persistent, and insistent in a cross-gender identity \" and wanting to be the other gender and wanting the other gender's body parts or being very unhappy with the body parts they're given \" we consider those children very likely to go on and continue a transgender identity,\" said Dr. Michelle Forcier, an associate professor of pediatrics at Brown University School of Medicine. Gallery: Jacob's Life as a Transgender Child For those children, she and other pediatricians say, it can often be better to make a change sooner. \"The biggest harm is to not do anything,\" said Forcier, who is not Jacob's doctor but has a specialty in treating transgender children. When a kid is told, 'I don't see you,' 'I don't hear you,' 'I don't love you just the way you are,' that's a pretty powerful message about conditional love.\" Ask Jacob why he transitioned and his answer is simple and straight-forward: \"I wanted to be a boy.\" COURTESY OF THE LEMAY FAMILY Jacob dresses as Prince Charming at Disneyland with his sister Ella as a princess. His parents say they decided to share Jacob's story because they can't afford not to. \"The environment that my son will grow up in depends on how transgender people are perceived by society,\" Mimi says. \"He's gonna go out there in the world. He's gonna travel and he's gonna meet other people. If we don't come out now and talk to people and\" show people that transgender children are normal and wonderful and they're not to be feared, then I'm afraid that he will go into the world and meet with hostility,\" she said. \"I can do my piece right now and I believe that my piece is speaking up.\" Mimi says that before the transition, her middle child would poke a body he couldn't embrace, saying things like \"Why did God make me this way?\" or \"Why did God make me wrong?\" Mimi and Joe were scared and confused by the behavior and comments. But after seeing doctors and scouring the Internet for information \" and after seeing how happy he was to dress as Prince Charming on a trip to Disneyworld \" they decided last summer to make the transition. They cut Jacob's hair shorter, changed his wardrobe, and asked family and friends to refer to him as Jacob and use the pronouns \"him\" and \"he.\" Jacob started at a new pre-school last fall where none of the children knew him as Mia. COURTESY OF THE LEMAY FAMILY Jacob before and after having his hair cut. For young children, there is no surgery or hormonal therapy. At this stage, before puberty, transgender children are making a more cosmetic change, Forcier says. \"We let them be themselves. So, they cut their hair and they wear their clothes and they wear their shoes they want. And they wear jewelry or they play with the kids they want to play with and they do the activities they want to do,\" she says. \"We call that social transition.\" The Lemays understand that some will have a hard time with their decision. But they say they are convinced they did the right thing for their son, and Mimi recently wrote a letter to Jacob detailing their thoughts and feelings about this journey. \"Ultimately Jacob has made that choice in his mind and his heart,\" Mimi says. \"It's whether or not we accept it or not.\"", "stance": "CON"}], "context": {"sourceId": "9d488972-2019-04-18T14:58:32Z", "previousArgumentInSourceId": "9d488972-2019-04-18T14:58:32Z-00002-000", "acquisitionTime": "2019-04-18T14:58:32Z", "discussionTitle": "Transgender", "sourceTitle": "Debate Issue: Transgender | Debate.org", "sourceUrl": "https://www.debate.org/debates/Transgender/2/", "nextArgumentInSourceId": ""}, "id": "9d488972-2019-04-18T14:58:32Z-00003-000", "conclusion": "Transgender"}, {"premises": 
[{"text": "j", "stance": "PRO"}], "context": {"sourceId": "b2a89559-2019-04-18T15:15:12Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:15:12Z", "discussionTitle": "Resolved: Saskue would win in a fight against Naruto", "sourceTitle": "Debate: Resolved: Saskue would win in a fight against Naruto | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-Saskue-would-win-in-a-fight-against-Naruto/1/", "nextArgumentInSourceId": "b2a89559-2019-04-18T15:15:12Z-00001-000"}, "id": "b2a89559-2019-04-18T15:15:12Z-00000-000", "conclusion": "Resolved: Saskue would win in a fight against Naruto"}, {"premises": 
[{"text": "Naruto is strong indeed and so was the 4th hokage but just because the 4th hokage was strong enough to capture the 9tails doesnt mean that saskue isnt strong enough to kill naruto because if you think about the naruto side being able to capture 9 tails you also have ot think about the uchiha...Remember that OBito was the one who controlled the 9 tails in the first place which means that uchihas are just as strongSaskue has never lost in a fight against naruto that alone proves it Clearly naruto doesnt compare", "stance": "PRO"}], "context": {"sourceId": "b2a89559-2019-04-18T15:15:12Z", "previousArgumentInSourceId": "b2a89559-2019-04-18T15:15:12Z-00000-000", "acquisitionTime": "2019-04-18T15:15:12Z", "discussionTitle": "Resolved: Saskue would win in a fight against Naruto", "sourceTitle": "Debate: Resolved: Saskue would win in a fight against Naruto | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-Saskue-would-win-in-a-fight-against-Naruto/1/", "nextArgumentInSourceId": "b2a89559-2019-04-18T15:15:12Z-00002-000"}, "id": "b2a89559-2019-04-18T15:15:12Z-00001-000", "conclusion": "Resolved: Saskue would win in a fight against Naruto"}, {"premises": 
[{"text": "well yes he has all them goodies but naruto as you know he has the 9 tailed beast wich if you go back the uchiha clan was in the hidden leaf village when the nine tailed beast attacked and tey gcouldnt stop it only the 4th hokage was the only one to seal it and naruto master its chakra and power and he can now do sage mode and then yet he can sage mod and beast imagine all that power against sasuke and the speed and yet his summoning jutsu all this chakra and power and then the speed so take that against him see what happends thank you", "stance": "CON"}], "context": {"sourceId": "b2a89559-2019-04-18T15:15:12Z", "previousArgumentInSourceId": "b2a89559-2019-04-18T15:15:12Z-00001-000", "acquisitionTime": "2019-04-18T15:15:12Z", "discussionTitle": "Resolved: Saskue would win in a fight against Naruto", "sourceTitle": "Debate: Resolved: Saskue would win in a fight against Naruto | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-Saskue-would-win-in-a-fight-against-Naruto/1/", "nextArgumentInSourceId": "b2a89559-2019-04-18T15:15:12Z-00003-000"}, "id": "b2a89559-2019-04-18T15:15:12Z-00002-000", "conclusion": "Resolved: Saskue would win in a fight against Naruto"}, {"premises": 
[{"text": "I would like to thank my opponent for accepting here are opening statements. The first point is that Naruto is afraid to kill Saskue, as we can see in very first episode of naruto shipuden saskue was about to stab naruto yet naruto didnt move has about to be killed and had to be saved by said and sakura.second point is that saskue has sharingan with amaterusa and mangekyo sharingan and that means if naruto gets sucked into saskue's genjustu he is screwed because he doesnt know what to do and saskue has mangekyo sharingan thats stronger than itachis now.also saskue has the susano which is a badass armor sheild that's impeniterable. Think about how naruto could never beat danzo but saskue killed danzo", "stance": "PRO"}], "context": {"sourceId": "b2a89559-2019-04-18T15:15:12Z", "previousArgumentInSourceId": "b2a89559-2019-04-18T15:15:12Z-00002-000", "acquisitionTime": "2019-04-18T15:15:12Z", "discussionTitle": "Resolved: Saskue would win in a fight against Naruto", "sourceTitle": "Debate: Resolved: Saskue would win in a fight against Naruto | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-Saskue-would-win-in-a-fight-against-Naruto/1/", "nextArgumentInSourceId": "b2a89559-2019-04-18T15:15:12Z-00004-000"}, "id": "b2a89559-2019-04-18T15:15:12Z-00003-000", "conclusion": "Resolved: Saskue would win in a fight against Naruto"}, {"premises": 
[{"text": "i accept", "stance": "CON"}], "context": {"sourceId": "b2a89559-2019-04-18T15:15:12Z", "previousArgumentInSourceId": "b2a89559-2019-04-18T15:15:12Z-00003-000", "acquisitionTime": "2019-04-18T15:15:12Z", "discussionTitle": "Resolved: Saskue would win in a fight against Naruto", "sourceTitle": "Debate: Resolved: Saskue would win in a fight against Naruto | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-Saskue-would-win-in-a-fight-against-Naruto/1/", "nextArgumentInSourceId": "b2a89559-2019-04-18T15:15:12Z-00005-000"}, "id": "b2a89559-2019-04-18T15:15:12Z-00004-000", "conclusion": "Resolved: Saskue would win in a fight against Naruto"}, {"premises": 
[{"text": "In this debate simply discuss which of the two characters from naruto would win in a supposed fight. No copying and poasting from other websites. You only have 10 min to create your responseFirst round is acceptancelast is rebutals no new points made", "stance": "PRO"}], "context": {"sourceId": "b2a89559-2019-04-18T15:15:12Z", "previousArgumentInSourceId": "b2a89559-2019-04-18T15:15:12Z-00004-000", "acquisitionTime": "2019-04-18T15:15:12Z", "discussionTitle": "Resolved: Saskue would win in a fight against Naruto", "sourceTitle": "Debate: Resolved: Saskue would win in a fight against Naruto | Debate.org", "sourceUrl": "https://www.debate.org/debates/Resolved-Saskue-would-win-in-a-fight-against-Naruto/1/", "nextArgumentInSourceId": ""}, "id": "b2a89559-2019-04-18T15:15:12Z-00005-000", "conclusion": "Resolved: Saskue would win in a fight against Naruto"}, {"premises": 
[{"text": "I will address the arguments with tags, in order of the RD 2 posting. I thank my opponent for his response, and look forward to the final round :) I ran out of characters in RD 1 for the proper thank yous and whatnot. ----------------------------------------------------------------------------------------------------------------------------------------------------- On instinct (clarification of my position): My opponent fundamentally misunderstands the argument I'm making in terms of instinct, especially in terms of stratification. We didn't emulate the behavior of other animals\u2014we are an animal, and animals all have the instinct to stratify. Stratification is a part of survival, as is socialization. My opponent also disregards all of my analysis that actually validates the stratification argument. Allow me to reiterate: 1. Stratification does not have to be negative. Animals other than human beings don't tend to oppress. They simply establish an order, with survival-related duties, and are able to work cooperatively to achieve a desired end, which is the survival of the entire community. Stratification does not have to be a servant to self-love, as my opponent asserts. Greed and superiority are not the same as natural herd stratification. Don't allow him to equate the two. 2. I never wanted us to disregard the teachings of men like Marx. In fact, I specifically stated in RD 1 that there are pieces of profound truth to communist theory that we should be integrating into our political and social realities. However, I still maintain that a society without any sort of stratification is an impossibility, simply because stratification is a survival tool utilized by all members of the animal kingdom. ---------------------------------------------------------------------------------------------------------------------------------------------------- On stratification and its characterization (important extension here): My opponent severely overestimates my conception of stratification. I don't believe I was unclear prior, but if I was, I apologize. Capitalism, in and of itself, does not encourage any of the harms that my opponent or Marx accuse it of. In fact, as I stated in RD 1, all governments are liable to these shortcomings, as all governments are made of a mixed bag of people. Until humans are homogeneously altruistic, Communism can't work. This is a key point that I want the voters to extend, as my opponent and Marx fail to take human differentiation into account. Capitalism operates within the realm of observed human behavior while giving humanity room to grow into more altruistic tendencies (as Capitalism uses these behaviors and instincts to benefit the entire community\u2014see Adam Smith). Communism requires that all of its followers be uniformly virtuous from the beginning, which is purely unrealistic. ----------------------------------------------------------------------------------------------------------------------------------------------------- On self-interest (my opponent's same tag line): Self-love, as Adam Smith calls it, keeps the butcher being a butcher. My opponent has yet to clearly articulate how goods and services would be exchanged within a Communist system while not creating the stratification that I say is necessary to keep a society functioning at equilibrium. If the butcher can do something easier and still receive the same amount of goods or services in return, then the butcher will choose the easier profession. This is not a categorically true scenario, but it is highly realistic. While societies have made some misjudgments and mistakes regarding which professions deserve more merit than others, this is yet another moment where pieces of communist theory might temper the functioning of a Capitalist system. However, if I am to receive no merit for spending 10 years in medical school, racking up debts and killing myself for the benefit of society, why should I be a brain surgeon? Again, my opponent assumes that all people can or will be homogeneous in their altruism, which is simply untrue. ------------------------------------------------------------------------------------------------------------------------------------------------------ On \"rotten apples\": My opponent is making categorical assertions about Capitalism based on some of its misapplication in the world. Not every capitalist society operates in this fashion. Capitalism is a spectrum of application, and this is just more evidence as to why Communism can't work. Capitalism at least accounts for human differentiation and arms people with tools to fight back against the \"rotten apples.\" Since my opponent enjoys making generalizations about existing governments, I'll make one in turn: all manifestations of Communism have degenerated into Socialism. Why? The reason is because the naivete of the theory makes it supremely simple to dupe an entire population into dictatorship. The fact that multiple forms of Capitalism have succeeded in the world while Communism has not, after multiple attempts, suggests that education cannot overcome all. ----------------------------------------------------------------------------------------------------------------------------------------------------- On proletariat revolution & oppressor vs. oppressed (key extension here): 1. Marx really does advocate the entire overthrow of the current social system. He says this directly in his manifesto. I can quote it if my opponent would like me to do so. 2. The French Revolution is precisely the sort of thing that Freire was talking about, so I'm not sure how my opponent, who is a student of Communist theory, can simply shrug off my comparison. While the French Revolution wasn't ever meant to instill Communism, it is a direct, historical example of the oppressed becoming extreme oppressors. Rather than simply eliminating the current social order via the head of state, the middle & lower class uprising felt it necessary to murder thousands of nobles, as well, most of whom merely held a title higher than the revolutionaries'. Even Freire, a passionate Communist and Marxist, admits that this is an incredibly dangerous result of Proletariat uprisings. And the French Revolution isn't the only time we've seen this result. Look to Sub-Saharan Africa, as well as much of South America. 3. While violence and the switching of superiority may contradict Communism's ultimate goal, that doesn't mean it won't happen. My opponent entirely drops all arguments I make for the necessity of retribution within humanity's schema of justice, which is huge to my advocacy. The reason the roles tend to switch is because of our need for retributive justice, which is another human trait seen unadulteratedly around the world. ------------------------------------------------------------------------------------------------------------------------------------------------------ In summation, my opponent has still not been able to prove that Communism, as Marx envisioned it, can actually exist for any amount of time. I remind voters that he must prove that human beings can be uniformly altruistic, and that human beings do not need natural stratification in order to survive. Also, I want to especially highlight the problems Communism has with retributive justice. Since my opponent did not address this, I encourage you to weigh this heavily in the round.", "stance": "CON"}], "context": {"sourceId": "f88dcd57-2019-04-18T19:22:09Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:22:09Z", "discussionTitle": "Communism is possible", "sourceTitle": "Debate: Communism is possible | Debate.org", "sourceUrl": "https://www.debate.org/debates/Communism-is-possible/1/", "nextArgumentInSourceId": "f88dcd57-2019-04-18T19:22:09Z-00003-000"}, "id": "f88dcd57-2019-04-18T19:22:09Z-00002-000", "conclusion": "Communism is possible"}, {"premises": 
[{"text": "I thank my opponent for her well thought out and descriptive rebuttal. My opponent asserts that Marx's criticism and damning of the system is very specifically aimed at Capitalism. This, slightly, draws attention from the main point of Marx's goal, and that is the elimination of the social conditionining of a need for a tangible reward for a service. This conditioning is seen in all systems of government my opponent has listed: traders in village markets in a Feudalistic society, etc. My opponent also claims that humans will naturally form hierarchies because we are animals; and since the rest of the animal kingdom does so, we, naturally, should as well. It is true that we are animals, only more rational and cognitive. Though, this does not mean that we should be inclined to form hierarchies to satisfy our apparent 'instinct'. Though, to first address a big issue; is it an instinct? Or is it, just as greed is, a behavior learned from our environment? Humans, since the beginning of time, have used nature as a reference and resource to how to live and operate. Is it possible that somewhere along our timeline of social evolution, we observed the process of stratification in the Animal Kingdom and emulated the behavior? It wouldn't be the first time this would happen. Many 'human' behaviors and inventions have been inspired by nature: Business, Farming, Medicine, etc. In resolution, we, as humans, should use our gift of logic and reason, and be able to willfully transcend any inherent, or learned need to set others either superior or inferior. There is no excuse that someone can surmount to contradict this; except a personal testimony of their physical and mental inability to willfully overcome any tendency to need to be socially and monetarily rewarded greater than another, only because society has perceived their profession as more 'important'. Is it so hard to restrain one's self from needing a controlled currency, and to contribute to society with their ability and be given necessities? A misconception is that this will prevent people from attaining possessions that they want; this is simply untrue. Marx's quote \"From each according to his ability, to each according to his need\" doesn't merely mean that you are only given your bare necessities and left at that. The quote is only a way for people to see anew, a type of life that would be truly altruistic. The only way for this type of civlilization to actually happen, is for people to learn; and this is done through the long and enduring, but rewarding, process of education. Not fascist, brainwashing education, as seen 1984, but true, non-regimented, open-minded education. ---------------- Now to address my opponent's argument for self-interest. It is true that self-interest is not entirely selfish, as it is how we survive, and does not always lead to the misery of others to sustain our prosperity. But, where exactly does self interest exclude itself from a Communistic society? Look at it from this perspective. The butcher is good at his/her job and wishes to provide to society in the only way that he/she can, effectively. But, the butcher also wants to be able to have a home and the necessities, and pleasures, in life. Through self interest (as mentioned before, not selfishness), the butcher continues to do his/her job in order to be a positive member of the community, because they understand that if they do what they are skilled at doing, they will receive the desired necessities and simple pleasures of life. Self-interest needs not to be completely abolished in a Communistic society. In regards to the issue of the few rotten apples spoiling the bunch... Denying that there would be a presence of people unwilling to adapt to the philosophies in a Communistic society, would be ignorant. But as I said before when speaking about the issue of the learned behavior to stratify; education trumps all problems; maybe not completely, as perfection is impossible. But the waning of the greed ridden mindset that would trouble a Communistic society, wouldn't be out of the question. Now, I'm NOT advocating that any persons not wishing to 'assimilate' to this livelihood of the new society be discriminated against, or singled out for immediate attention (similar to what America has done with 'failures' in the IQ system haha) and be 'fixed', mentally. I'm only saying, that education, throughout a person's life, would allow them the chance to understand that the old mindset of \"I work, and I receive the payment accredited, even if it is more than another's\" is unnecessary and leads to nothing but conflict. My opponent then asserts that in the event that a Proletarian revolution occurs, the Proletariat will want blood in exchange for the oppression that they suffered at the hands of the Bourgeoisie. Although this has been seen many times in history whenever a major anarchical event has happened, this would not be the French Revolution. Although Marx did predict that some, if not most, of the worker's revolutions would involve violence; he predicted this not for the reason of the worker's hate for the Bourgeoisie, but, possibly, as a necessary measure to break free from the chains instituted by the elite class. Now, I may have initiated a mindset of \"He's an anarchist and wants to overthrow everything! etc..\"; but this is not my goal. I unequivocally believe that, like Dr. King's peaceful civil rights movement, we can achieve an extreme change in our society, without violence and turmoil (By the Proletariat, the same cannot be said for the challenged Bourgeoisie). If a violent, vindictive revolution were to occur, it would be the antithesis of the entire point of a Marxist revolution; the point of which, is the equalization of all. Wouldn't it be a complete and utter contradiction of the belief to punish others for their past 'deeds', therefore placing them below those involved with the revolution, merely switching the roles of superiority, hence contradicting the main philosophy of the revolution? \"From each according to his ability, to each according to his need\" - Karl Marx", "stance": "PRO"}], "context": {"sourceId": "f88dcd57-2019-04-18T19:22:09Z", "previousArgumentInSourceId": "f88dcd57-2019-04-18T19:22:09Z-00002-000", "acquisitionTime": "2019-04-18T19:22:09Z", "discussionTitle": "Communism is possible", "sourceTitle": "Debate: Communism is possible | Debate.org", "sourceUrl": "https://www.debate.org/debates/Communism-is-possible/1/", "nextArgumentInSourceId": "f88dcd57-2019-04-18T19:22:09Z-00004-000"}, "id": "f88dcd57-2019-04-18T19:22:09Z-00003-000", "conclusion": "Communism is possible"}, {"premises": 
[{"text": "Communism, in theory, espouses noble ideals for humanity. It encourages, essentially, blind equality and shared resources, and discourages the stratification that seems to plague the planet's human societies. However, though we may learn many tidbits of wisdom with which we may perfect human existence, a truly unadulterated Communist society we shall never see. While I normally would not write a case in this fashion, today's arguments will be primarily in essay form, as my advocacy requires it. My apologies. My primary assertion today is that it is genetically and instinctually impossible to achieve a society in which stratification and self-interest are not a part of the political or ideological equation. Everything that humanity does may be attributed, either directly or indirectly, to its instincts. We are animals. We make the supreme & egotistical mistake time and time again of forgetting our membership in this kingdom of beasts. Yes, we have an ability to rationalize that extends far beyond our animal brethren, but we, like they, are still slaves to our genetic urges. The only difference is that we have more chance of overcoming some of them than other animals do. ------------------------------------------------------------------------------------------------------------------------------------ We'll start with stratification. Marx, in his manifesto, makes some very damning claims against the bourgeois class at the time, and blames Capitalism for a number of things: \"The bourgeoisie\u2026has pitilessly torn asunder the motley feudal ties that bound man to his \"natural superiors,\" and has left no other bond between man and man than naked self-interest, than callous \"cash payment.\" It has drowned the most heavenly ecstasies of religious fervor, of chivalrous enthusiasm, of philistine sentimentalism, in the icy water of egotistical calculation. It has resolved personal worth into exchange value, and in place of the numberless indefeasible chartered freedoms, has set up that single, unconscionable freedom--Free Trade.\" (http://www.marxists.org...) Unfortunately for Marx, this is largely unwarranted, since feudal, monarchical, dictatorial, and even \"communist\" systems have exhibited the same evils as a society that is operated by a free market. Materialism, therefore, cannot be blamed for the cold calculations of the wealthy against everyone else. Stratification, light or severe, can be found in every society on the planet, without exception. Something so universal, and something that existed long before the concept of Capitalism, must be to blame. Stratification, therefore, is much more likely due to human nature, even if it is a \"misfiring\" upper class amongst a sea of altruism. Even in the most peaceful societies in existence, some sort of social hierarchy is present. Just as in the rest of the animal kingdom, a chain of being exists naturally amongst humans. We can be compared to packs, prides, or flocks. A social theory that seeks to break apart our natural understanding of the world will inevitably fail, because people will inevitably gravitate toward this hierarchy. Now, it does not compute that this hierarchy must be bad. This is, perhaps, where humanity could learn something from men like Marx & Freire. A readjustment of how we perceive the hierarchy would probably lead to a far more peaceful existence than the power struggles we witness today. However, that's not what Communism wants. It wants a full restructuring in that it wants an elimination of social structure, which would go against every societal instinct within the human condition. --------------------------------------------------------------------------------------------------------------------------------- Now, onto self-interest. I do not want my opponent to mischaracterize self-interest negatively right off the bat as selfishness. The two are distinct in that self-interest has a clear instinctual foundation. Every animal in the animal kingdom is concerned with its own survival. Granted, instinctually, we are all also concerned on some level with helping our species thrive, as well. This would be the altruistic side of our genetics. But, self-interest is undeniable. While we, unlike other animals, have the unique ability to interpret, weigh out, and even deny some instincts, we won't categorically do this. Hence, any political theory that seeks to paint the human animal as something that it cannot physically be will fail monumentally, as it cannot account for even the smallest variations from the concept of blind equality. Adam Smith, expositor of capitalist theory and moral philosopher, characterizes a positive system of societal order as one which uses the instinct of self-interest to the benefit of the society. He says, in Wealth of Nations: \"It is not from the benevolence of the butcher, the brewer, or the baker that we expect our dinner, but from their regard to their own self-interest. We address ourselves, not to their humanity but to their self-love, and never talk to them of our own necessities but of their advantages.\" While this may seem callous, it is not. It is merely a metacognitive examination of rhetoric which speaks to instincts, and seeks to manipulate our natural desire for self-preservation in order to benefit society as a whole. Adam Smith, of course, did not categorically apply this to all of society's transactions. This quotation, as I said before, is merely an examination of more extreme rationale. Though not every member of society provides goods and services in order to self-serve, it is the butcher, baker, or brewer that is overly concerned with self-interest that Communism has no place for, but that would exist in the world even if it weren't for Capitalist theory. ---------------------------------------------------------------------------------------------------------------------------------------- The gist of this analysis leads me to two final theoretical concerns regarding Communism: the tragedy of the commons and the oppressed turning oppressor. Tragedy of the commons, attributed to Garrett Hardin, claims that it only takes a handful of overly self-interested people to exploit the resources of a shared community, which then make it impossible for that community to survive. Hardin uses the example of a shared pasture for cattle grazing. A handful of farmers may agree to share this land, but if 1 of those farmers sneaks out into the middle of the night to graze his herd more out of self-interest, it will cost the community severely. Let's pretend, for a moment, that self-interest is merely a fluke, an anomaly in the genetic world. Statistically, those who abuse others due to self-interest will find their way into these Communistic communities. After all, self-interest would compel you to reside with such altruistic people, for they are the easiest to exploit. Secondly, Paulo Freire describes the problem of the relationship between the oppressed and the oppressor. Quite readily, self-interest manifested turns to vengeful and retributive behavior. When a people has suffered to such a great extent, the psychological need for justice, for what is equitable, will make equilibrium nearly impossible to achieve. This need for retribution expresses itself in every justice system in the world, though some are more severe than others. The US and other first world nations have tempered retribution with a delicate and convoluted system of proportionality. In places like Rwanda, retribution is manifested in genocide. Either way, the oppressed, the victim, will generally require some sort of psychological or philosophical satisfaction that moves beyond simply removing power from an oppressor. The need for penalty or punishment is another universal human interest that my opponent will need to deal with on a biological level in order to convince us that Communism will succeed.", "stance": "CON"}], "context": {"sourceId": "f88dcd57-2019-04-18T19:22:09Z", "previousArgumentInSourceId": "f88dcd57-2019-04-18T19:22:09Z-00003-000", "acquisitionTime": "2019-04-18T19:22:09Z", "discussionTitle": "Communism is possible", "sourceTitle": "Debate: Communism is possible | Debate.org", "sourceUrl": "https://www.debate.org/debates/Communism-is-possible/1/", "nextArgumentInSourceId": "f88dcd57-2019-04-18T19:22:09Z-00005-000"}, "id": "f88dcd57-2019-04-18T19:22:09Z-00004-000", "conclusion": "Communism is possible"}, {"premises": 
[{"text": "The idea of Communism in this debate, is a society in which Bourgeoisie and Proletariat no longer exist, and only people, no longer identified through monetary or social value, are left. The idea of government (Government defined as a selective ruling body that decides how people should live; no matter how involved the citizens, it is defined as this) has been abolished. People dictate their own lives.", "stance": "PRO"}], "context": {"sourceId": "f88dcd57-2019-04-18T19:22:09Z", "previousArgumentInSourceId": "f88dcd57-2019-04-18T19:22:09Z-00004-000", "acquisitionTime": "2019-04-18T19:22:09Z", "discussionTitle": "Communism is possible", "sourceTitle": "Debate: Communism is possible | Debate.org", "sourceUrl": "https://www.debate.org/debates/Communism-is-possible/1/", "nextArgumentInSourceId": "f88dcd57-2019-04-18T19:22:09Z-00000-000"}, "id": "f88dcd57-2019-04-18T19:22:09Z-00005-000", "conclusion": "Communism is possible"}, {"premises": 
[{"text": "I appreciate my opponent's candor in RD 3, and hope to debate him again many times in the future. Enjoy the first 2 rounds, voters!", "stance": "CON"}], "context": {"sourceId": "f88dcd57-2019-04-18T19:22:09Z", "previousArgumentInSourceId": "f88dcd57-2019-04-18T19:22:09Z-00005-000", "acquisitionTime": "2019-04-18T19:22:09Z", "discussionTitle": "Communism is possible", "sourceTitle": "Debate: Communism is possible | Debate.org", "sourceUrl": "https://www.debate.org/debates/Communism-is-possible/1/", "nextArgumentInSourceId": "f88dcd57-2019-04-18T19:22:09Z-00001-000"}, "id": "f88dcd57-2019-04-18T19:22:09Z-00000-000", "conclusion": "Communism is possible"}, {"premises": 
[{"text": "I would like to thank my opponent for a very fun debate; though, sadly, I won't be able to put a final response. I misjudged how much I could handle, and spent too much time on one debate. And so, as a result, I will have to forfeit this debate, as well as another one in the process as well. Hopefully in the next few days, when I'm less busy, we can re open this debate, or even change sides for fun :D Please vote for my opponent, as I haven't been able to fully articulate my argument., and she has put a lot of effort into this debate, and deserves the win. Thank you :D", "stance": "PRO"}], "context": {"sourceId": "f88dcd57-2019-04-18T19:22:09Z", "previousArgumentInSourceId": "f88dcd57-2019-04-18T19:22:09Z-00000-000", "acquisitionTime": "2019-04-18T19:22:09Z", "discussionTitle": "Communism is possible", "sourceTitle": "Debate: Communism is possible | Debate.org", "sourceUrl": "https://www.debate.org/debates/Communism-is-possible/1/", "nextArgumentInSourceId": ""}, "id": "f88dcd57-2019-04-18T19:22:09Z-00001-000", "conclusion": "Communism is possible"}, {"premises": 
[{"text": "When Tommy took on the Gatlin boys, it is true that he could not undo the rape, nor could he instill guilt in people of such a brutish nature. However, he did show much more than the fact that he has the ability to punch people. He showed that he would no longer allow himself to be pushed around. That one act and the statement made by it could've quite possibly turned Tommy's life around for the better. In this case and many others, the saying \"Action speaks louder than words\" is applicable. In my previous arguments, I have possibly been misconstrued. The fact that most wars were unnecessary does not indicate a concession on my part. I clearly stated in Round 1 \"Many wars probably are rather pointless. But not all of them.\" My stance is not \"that all war is good for something.\" Rather, my stance is that war is good for MORE than absolutely nothing. There is a difference between these two views. Now when it comes to my examples of people fighting for their own self-defense, their dignity, and their honor, you ask \"What real good is honor? Honor cannot feed you. Honor will not help you walk. Honor will not keep you alive.\" But cannot the same things be said of the morals and compassion you mention? These too can be viewed as \"made up human concepts.\" If concepts such as these render an argument invalid, then your arguments stand to lose just as much validity as mine. You also claim that \"Neither honor nor revenge will help humanity, only yourself.\" But when that self is multiplied by a large number, as was the case in Scotland, then a large section of humanity has been helped. In the section on intelligence, you say that people can still see that life is better than death. Even this may be debatable given some of the stupidity I've witnessed. Nevertheless, this is not what needs to be understood. The issue is whether or not the majority of people have the ability to see someone else's perspective on a situation. Many people do not have this ability, and I do not believe that an unintelligent leader would either. George W. Bush is a leader that barely has the intelligence to comprehend a coloring book. Does it seem like he can understand the viewpoints of others? Mentioning the budget for the War on Terror can only speak against that war and others similar to it. It cannot serve to counter the rationale behind the wars I mentioned, which took place long before such budgets were associated with the act of war. (Note: I did check off that I'm in favor of The War on Terror in my profile, but this does not mean I agree with any of the budgets, policies, or methods used.) When it comes to the points on ignorance, you seem to think education can enlighten everyone. This is sadly not the case. I have been in countless classes where people would simply not understand a concept no matter how often it was repeated or how many times it was explained. Teaching acceptance of others also would not work. Oftentimes two opposing viewpoints are irreconcilable. If this were not the case, a site such as this could not exist. On your other point, I do realize that if both sides stop violence, then my self-defense reasoning does not apply. The problem is that even this is not as simple as it seems. You state \"Starting a war mainly falls upon 1 side, but it ends up being both in the end.\" But the dynamics involved in the beginnings of a war are rarely so cut and dry. What Riley from the Boondocks needs to understand is that there are situations in which neither side realizes that anything is starting until it is too late. Look at the current situation in the U.S. Rights are being taken away, but both the government and the majority of the citizens feel that it is justified. If and when the situation turns ugly, which side will it be that \"started\" something? The chain of events that can lead to war is highly complex, dependent upon many factors, and very dynamic. It is not one side slapping and the other defending. That is just a gross simplification. I have shown examples where war can be used as self-defense. But it may have another use. Namely, keeping the human population in check. For every species, there is a population limit. In biology this is known as the carrying capacity and is symbolized by the letter \"k.\" The current population is roughly 6.5 billion! What would it be without wars? It is possible that we would've reached the carrying capacity, and at that point mass deaths would've occurred. These totals would've been higher than the amount seen in war. Theoretically, most of the population is wiped out. So wars are good for both population control and self-defense. Having both of these uses, they can definitely been seen as good for more than absolutely nothing. To Darth_Grievous_42: I too thought this was a good debate. You presented some excellent arguments that kept me on my toes. And to satisfy your curiosity, my picture is the cover of the Pink Floyd album Meddle.", "stance": "CON"}], "context": {"sourceId": "742e5df7-2019-04-18T19:48:45Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:48:45Z", "discussionTitle": "War. HU! What is it good for? Absolutely Nothing.", "sourceTitle": "Debate: War. HU! What is it good for? Absolutely Nothing. | Debate.org", "sourceUrl": "https://www.debate.org/debates/War.-HU-What-is-it-good-for-Absolutely-Nothing./1/", "nextArgumentInSourceId": "742e5df7-2019-04-18T19:48:45Z-00001-000"}, "id": "742e5df7-2019-04-18T19:48:45Z-00000-000", "conclusion": "War. HU! What is it good for? Absolutely Nothing."}, {"premises": 
[{"text": "Ah, you found a rebuttal song. Very nice. Well, what exactly was it that Tommy achieved by beating up the Gatlin boys? Did he take the rape back magically? Did the boys feel bad about what they did? Did he prove he was a man? No, he accomplished none of these things, all he did was show he could punch people. That's about it. After reading your last round it seems you completely agree with me that war should be avoided. So then you concede this debate? Your stance is that all war is good for something. But in this last round you've taken the stance that \"war should be avoided, but it just won't\". I cannot deny that what was done in the past was done and served a purpose. I can't deny that wars will continue to happen due to lack of human intelligence. But that is not the case I am making. I am saying it could have and should have never happened in the first place. There is potential for us all to come to terms peacefully, and while there is that possibility there is reality. My views are optimistically realistic. I can see the better parts of man and know that we can do it. So none of my claims are preposterous, just highly unlikely. As far as they can apply to the real world I know that they will probably never come into action in the real world. But again, this is not my stance. My stance is about what should and could happen. That is what War is singing about. He is not saying war will never happen, he's jus saying they shouldn't. On this point it seems you agree with me, thus making my stance victorious. But now to discuss your point that they have no ability to ever stop. In summary, it seems your concerns are: Honor, intelligence, ignorance and one sided-ness. Honor: In concerns to the Scot and Tommy. What real good is honor? Honor cannot feed you. Honor will not help you walk. Honor will not keep you alive. Honor is a made up human concept, and can easily be restored with counseling. The only judge on honor is yourself, no one and nothing else's. So, is fighting a war based on rape a good idea? Does it make the war just? No, it does not. It would still have been better for the Scots to have engaged in a peaceful negotiation. It would have been better for Tommy to call on the cops and let them suffer in a concrete room. The only accomplishment they made was gaining revenge, another self induced concept. Neither honor nor revenge will help humanity, only yourself. So this is not a good reason to continue fighting wars. SO your lyric should not read \"Sometimes you gotta fight when you're a man\", but rather 'Sometimes you wanna fight when your a man'. Intelligence: You claim that people, both now and then, do not have the mental capacity to settle things peacefully. This is half-true, I can't deny that. Never the less, they still have some modicum of intelligence to see that life is better than death. So even in the most unintelligent leader, they still have the ability, just not the will. It is still not an excuse, only an observation. But we all do have the ability to raise the intelligence of man kind, low as it is today. The budget on the War on Terror currently is in the trillions. Do you have any idea how many new schools could be constructed with that financing. I'm not talking about a lot of little 'podunk' badly constructed schools. This kind of money could build thousands of university level institutions. It could re-furnish every American school twice over with new books, new desks, new computers, new everything with cash to spare. Yet it all goes to bullets, bombs, missiles and the things that fire them. All of these are good to only use a few times, but a school can last generations. So intelligence is not totally out of the question. Yes, right now human brain poser is less than satisfactory. True, the mental states of people in the past were less than a modern middle schooler. Yet we in the here and now have the ability to stop further destruction. We can teach those who will live beyond us the folly's of the past, and make war nothing more than a definition in a text book they will read. So low intelligence is not an excuse either, only an obstacle. Ignorance: True, there are some people who will not change their blood thirsty ideals until they've been released of their own mortal coil. But that can all be solved with education, as stated above. People only know as much as they are taught. Right now, people are being taught to distrust their fellow man. They learn that they 'other side' only wants you dead, and that you need to wan them dead more to stay alive. People just need to start teaching acceptance of 'the enemy', because once your enemy is your friend, you have no enemies to fight against. Because this can also be avoided, this is also not a reason why wars should be fought. One sided-ness: A misconception you seem to have is that only one side should turn the other cheek while the other will continue to slap. This is not what I am saying. Both sides need to stop the violence, and can. War is a double edged sword. You cannot just sheath one side for it to no longer be a threat. Both sides must go into sheath. Both sides have the capabilities to stop war, thus both are accountable. Starting a war mainly falls upon 1 side, but it ends up being both in the end. Both sides need to stop war before it happens. As Riley of the Boondocks once said: If you don't start nothing, there won't be nothing. The same is true when it comes to war. In V for Vendetta, the British Government shouldn't have take the peoples rights, and Evy wouldn't have needed to be tortured by V because V would have nothing to fight against. My stance is that wars are good for absolutely nothing. I have proved that to be true. We can avoid war. Because we can we should. Continuing to do so just idiotic. There is no dispute that can only be settled with violence, people only think it is. Every obstacle can be overcome with learning, with understanding, with compassion. It is not mere optimism that fuels what I say, its the examination of other, more profitable routes we can take. My stance isn't just a sermon, it is a presentation of possibilities and facts. Basically a science. There is as much realism to my points as there was for the idea's of flight and electricity. Right now, war is equivalent to the ideas that the only manner's of transportation will ever be horse drawn buggies and that candle light is the only way to see in the dark. The only difference, and I do mean the only, is that instead of one man making this brilliant proposition and then the world accepts it is that everyone in the world must be apart of the proposition and accept it. War is a global disease, and must be handled on a global level. Undeniably war has happened. Undeniably it has had some positive effects. But in every case it did not need to be settled by war and could have been solved with non-deadly words. Thus war has never accomplished anything that couldn't have been done some other way. Therefore they are good for absolutely nothing. To GaryBacon: Good debate. You've challenged me with your historical knowledge. I'm also impressed with your V for Vendetta analogy. Also, out of curiosity, what is your picture of? I've been trying to figure that out for some time now. To the audience: I'll remind you that your voting is not determined by what stance you prefer but which side proved theirs better, be it mine or GaryBacon's. If you feel the need to justify your anonymous vote you can do so in the comments area. Darth_Grievous_42 out.", "stance": "PRO"}], "context": {"sourceId": "742e5df7-2019-04-18T19:48:45Z", "previousArgumentInSourceId": "742e5df7-2019-04-18T19:48:45Z-00000-000", "acquisitionTime": "2019-04-18T19:48:45Z", "discussionTitle": "War. HU! What is it good for? Absolutely Nothing.", "sourceTitle": "Debate: War. HU! What is it good for? Absolutely Nothing. | Debate.org", "sourceUrl": "https://www.debate.org/debates/War.-HU-What-is-it-good-for-Absolutely-Nothing./1/", "nextArgumentInSourceId": "742e5df7-2019-04-18T19:48:45Z-00002-000"}, "id": "742e5df7-2019-04-18T19:48:45Z-00001-000", "conclusion": "War. HU! What is it good for? Absolutely Nothing."}, {"premises": 
[{"text": "Coward Of The County by Kenny Rogers Everyone considered him the coward of the county. He'd never stood one single time to prove the county wrong. His mama named him Tommy, the folks just called him yellow, But something always told me they were reading Tommy wrong. He was only ten years old when his daddy died in prison. I looked after Tommy 'cause he was my brothers son. I still recall the final words my brother said to Tommy: \"Son, my life is over, but yours is just begun. Promise me, son, not to do the things I've done. Walk away from trouble if you can. It wont mean you're weak if you turn the other cheek. I hope youre old enough to understand: Son, you dont have to fight to be a man.\" Theres someone for everyone and Tommy's love was Becky. In her arms he didnt have to prove he was a man. One day while he was workin the Gatlin boys came callin. They took turns at Becky.... there was three of them! Tommy opened up the door and saw his Becky cryin. The torn dress, the shattered look was more than he could stand. He reached above the fireplace and took down his daddy's picture. As his tears fell on his daddys face, he heard these words again: Promise me, son, not to do the things I've done. Walk away from trouble if you can. It wont mean you're weak if you turn the other cheek. I hope youre old enough to understand: Son, you dont have to fight to be a man. The Gatlin boys just laughed at him when he walked into the barroom. One of them got up and met him halfway cross the floor. When Tommy turned around they said, \"Hey look! old yeller's leavin.\" But you coulda heard a pin drop when Tommy stopped and blocked the door. Twenty years of crawlin was bottled up inside him. He wasn't holdin nothin back; he let 'em have it all. When Tommy left the barroom not a Gatlin boy was standin. He said, \"This one's for Becky,\" as he watched the last one fall. And I heard him say, I promised you, dad, not to do the things you'd done. I walk away from trouble when I can. Now please dont think Im weak, I didnt turn the other cheek, And papa, I sure hope you understand: Sometimes you gotta fight when you're a man. Everyone considered him the coward of the county. Although this applies only to one individual, many of the conflicts previously mentioned could be analagous. After all, what was the conflict in Scotland during the late 13th and early 14th centuries if not a case of the Gatlin boys picking on someone? The only difference is that there were larger numbers on both sides. Even the rape of Becky took place in the form of prima nocte. I have read through your arguments, and I suppose the main problem I have with them is your over-optimistic viewpoints. Of course if there are two viable options: one being war and the other being a logical discussion to work out the differences, the discussion is to be preferred. The problem is that there are many people that do not have the intellectual capacity to discuss things or to bother to try and understand an opposing viewpoint. When you state \"Hindsight shows us the mistakes of the past\" I must ask what the 'us' refers to. If it refers to you and I, then you are correct. But if it refers to the human population in general, I beg to differ. Despite the many claims you may hear about humans being a superior species, I can assure you that most humans are actually quite lacking in intelligence. Not only are there many that cannot see the mistakes of the past, they will almost certainly repeat those same mistakes in the future. You say \"All the examples you have stated so far are all situations [where] reason and understanding could have just as well have prevailed over the gun, spear, and guillotine.\" Is this really true? Do you really believe that the Scots could've said \"Hey wait! Let's talk this out nicely.\"? Even if they could, would you want to resolve the issue with a nice discussion after somebody had just raped your wife? Of course they would claim that it was a legal right, but this it is still unacceptable. As the penultimate line of Coward of the County states: \"Sometimes you gotta fight when you're a man.\" My main point is that reason and understanding cannot be implanted into the minds of others. When you state \"The aristocracy of France should just have let the lower class into their political system. The British shouldn't have invaded Scotland or Zulu territory\" you are absolutely correct. They shouldn't have done these things. The problem is they did. If a child decides to stick up for himself and hit a bully back after the bully starts with him, the child that fought back cannot be condemned. Of course anyone can still make the correct statement \"The bully should've never started with him in the first place.\" This is true, but it is what bullies do. Similarly, when the British invade Zulu territory, the Zulus cannot be condemned for starting the Anglo-Zulu war. Did the war have to be fought? No. But that doesn't make it wrong. The child could've let the bully pick on him and avoid a fight as well. But letting issues get resolved through such passive action is not good. People should have the right to defend themselves. You claim \"Any issue can be resolved with words, yet we still resort to death.\" This is not the case. There are a great many people in this world that will not be affected by words. They either won't care or they won't have the intelligence to understand them. I know this may seem like an extremely uncivilized and savage claim, but bullets, missiles and bombs are the only reasoning that many of these brutes will understand. As unsophisticated as this may sound, it is sadly the truth. I don't have the space to reiterate all of the lyrics to War and go through them all once more, but there are a few other points I'd like to make concerning some of them. \"Who wants to die?\" You claim that it is only an escape for a temporary situation. But an excellent point is made in the movie V for Vendetta. When the character V tortures Natalie Portman he shows her that death is actually not the worst thing. There are some principles that exist that are worth dying for. This ultimate realization came to her, as it did to V at the end of the movie. He knew that he would die on that final night, and yet that paled in comparison to his goal of changing the corrupt government and giving hope to the other citizens. You ask \"Beside, wouldn't they prefer to see the effects of their sacrifice?\" Perhaps if they could, but this is an impossibility. The point of many of these sacrifices is that the principle was worth more than life. \"Life is much to short and precious to spend fighting wars these days\" To this you state \"Again, without the distrust, with a little brains rather than brawn, with compassion, we would never have had to fight the wars of the past.\" Now this may be true, but not realistic. Brains cannot be instilled in those that are not learned. Your view is extremely optimistic, but in reality a leopard cannot fully change its spots. Those without brains will never become intellectual. And when these unintellectual brutes start trouble, no amount of compassion or brain can persuade them. \"War can't give life it can only take it away\" You say to me \"You've only viewed the outcomes of the wars, but those all could have been reached with diplomacy.\" Once again, the intelligence needed to reach a conclusion through diplomacy is not present. It would've been better, but it simply cannot happen. You also say in reference to this \"The acts and treaties came after all the death. Why not skip a step?\" I'll tell you why they couldn't skip a step. It is not that it was physically impossible. It is that it was impossible in terms of the mental capacity required for such acts. I have no space left, but my main point is that your optimistic views are not realistic.", "stance": "CON"}], "context": {"sourceId": "742e5df7-2019-04-18T19:48:45Z", "previousArgumentInSourceId": "742e5df7-2019-04-18T19:48:45Z-00001-000", "acquisitionTime": "2019-04-18T19:48:45Z", "discussionTitle": "War. HU! What is it good for? Absolutely Nothing.", "sourceTitle": "Debate: War. HU! What is it good for? Absolutely Nothing. | Debate.org", "sourceUrl": "https://www.debate.org/debates/War.-HU-What-is-it-good-for-Absolutely-Nothing./1/", "nextArgumentInSourceId": "742e5df7-2019-04-18T19:48:45Z-00003-000"}, "id": "742e5df7-2019-04-18T19:48:45Z-00002-000", "conclusion": "War. HU! What is it good for? Absolutely Nothing."}, {"premises": 
[{"text": "Well thank you for that compliment. I must agree with Logical-Master, and I too would have been quite amused if you had found a rebuttal song. But back on subject. On Necessity: While I cannot refute that wars have served a purpose, I have to disagree that that makes them necessary. What happened to politics? Is it always necessary to result to fisticuffs when you don't get your way? Is there no way that talking it through could not have solved anything? You might say no but I say yes. What you will say is that nothing would have been accomplished. The French would still be poverty. Scots would never have had freedom. Zulus would have lost their land. That is, of course, assuming both sides had engaged in combat. Hindsight shows us the mistakes of the past. The aristocracy of France should just have let the lower class into their political system. The British shouldn't have invaded Scotland or Zulu territory. We can see it now, why couldn't they? Did it really take all those lives, all the wounds, all the nightmares to figure that out? The truth is they could have without war, but were blinded by the manipulations of their past. The common law was if you needed something take it, by any means necessary. Everybody viewed everybody as an enemy, as something less than themselves, as different. But really, are we different at all? Did the Zulu's not have 5 fingers on their hands like the British? Didn't the British have two legs like the Zulu's? Didn't both sides of the French have kidneys, Livers, Lower Intestine, Bladders, Femurs, Molars, Eyebrows, Rib cages, etc? Was there no possible way that neither side could see that? Why neither could treat the other as friend rather than foe? All the examples you have stated so far are all situations were reason and understanding could have just as well have prevailed over the gun, spear, and guillotine. Its wasn't self defence, it was close minded fear. People wanted results fast, not results right. Either way it could have reached the same outcome. So again, what was the use of war? \"Because it means destruction of innocent lives\" You claim that people have to fight to better there lives. Well, as I just pointed out, all it would take is reason and even the strife could have been avoided. The poor conditions of the people were caused by ignorance, and selfishness of those in power. With enough political involvement, these tyrants could have been userbed without deadly force. With a bit of consciousness, peoples lives could be better. Again, human stupidity stalls that. So another case were it could have been avoided, but rather than efficiency, people wanted speed and money. So these lives were still lost needlessly. \"War means tears to thousands of mothers eyes when their sons go to fight and lose their lives\" Can there really be any good fight? Its not just one mother, its thousands, even millions, and not just those on the \"good\" side but on the other as well (a good exemplification of this is the film 'All Quiet on the Western Front') To both sides, their 'good' fight is the bad one for the opposition. Many don't even know why they are fighting, they just are. Especially when a draft comes into effect, and people who would rather not fight, die for a cause they didn't support or did not want to get involved in. Do you still think 'the good fight' would matter to those mothers? \"War, it ain't nothing but a heart breaker\" War is still a heart breaker, even to the oppressed. No sane person smiles when they hear of a loved ones death on the battlefield, even if it was for a cause. A cause which could be solved with diplomacy. \"War, friend only to the undertaker\" Couldn't those corrupt coalitionists be seen as undertakers? Profiting off the dead? I believe War meant 'undertaker' as general statement. But there is no doubt that war must be a happy time for funeral businesses. \"It's an enemy to all mankind\" Incorrect. All mankind view war as an enemy. What people like is the 'reasons' behind the wars. War is an enemy to the human race. It's purposeful self destruction of our species, aka, murder. We are legally endorsing the job that we condemn people like Charles Mason and Timothy McVeigh for doing. A B52 pilot can easily beat the damage done in the Oklahoma City Bombing. A Marine can kill ten times more than Charles Mason. Why is it that no one else seems to see that war=murder. That is War is saying. We are killing ourselves. Reasons be damned. Any issue can be resolved with words, yet we still resort to death. Without the reasoning its still murder. And because the reasoning can be resolved some other way. So we are killing ourselves needlessly! War is an enemy to everyone, no matter what story you tell yourself to sleep at night. \"The point of war blows my mind\" Give me a good reason to start a war. This means that reason could not, in any way, be resolved peacefully. There would have to be a good, legitimate reason that would progress mankind. There cannot be any ill will, or vengeful motivation behind it. All of these are in direct conflict with what war really is. But if you can find me 1 'good' war I will concede this point. I would suggest trying to find a few, as I'm sure I will be able to knock them down easily. \"War has caused unrest within the younger generation\" War messes everybody up. The father of a son dies. The sun wells up hatred. That son becomes a world leader, and declares war. That war kills another dad, with another son, and the cycle continues. War only fuels distrust, hatred, and revenge. It hinders progress because it scars people, physically, mentally and emotionally. The only reason its still alive is because we keep it alive, and say it's right. Patriotism is just a nice sound way of saying \"I will kill anyone for this dirt\". Allegiance and loyalty are just the politically correct term of saying \"I don't trust my fellow man\". War is bad, and always will be. \"Induction then destruction\" Destruction is always bad. It means death. Many people view death as being a bad thing. Again, diplomacy can spare us all the trouble. \"Who wants to die?\" An escape for a temporary situation. Nothing that can't be solved with reason. In fact, many survivors of suicide come to that same realization. Life is precious, why stop it prematurely? I'm sure if we could talk to those dead in wars they would say the exact same thing. Beside, wouldn't they prefer to see the effects of their sacrifice? \"Ooooh, war, has shattered many a young mans dreams, made him disabled, bitter and mean\" So you concede to this point for the most part. Every surviving soldier I have met from a war is haunted with bad dreams and memories. Those with disabilities are loathsome of the cause. They lost their hand because two leaders could not shake theirs. Truly a waste. \"Life is much to short and precious to spend fighting wars these days\" Again, without the distrust, with a little brains rather than brawn, with compassion, we would never have had to fight the wars of the past. If we do fight any in the future (undoubtedly we will) it will only be because we still haven't realized this fact. \"War can't give life it can only take it away\" The opposite of war isn't peace, it's creation. Wars destroy, people create. You've only viewed the outcomes of the wars, but those all could have been reached with diplomacy. The acts and treaties came after all the death. Why not skip a step? \"Peace, love and understanding tell me, is there no place for them today?\" But war is still evil, yes? What would be so wrong about getting people to understand each other? It would take time, perhaps some harsh words here and there, but any positive result that doesn't require a gun is worth looking into. \"They say we must fight to keep our freedom but Lord knows there's got to be a better way\" Diplomacy. Education. Reason. Understanding. LOVE. Just a thought. 22 Characters left.", "stance": "PRO"}], "context": {"sourceId": "742e5df7-2019-04-18T19:48:45Z", "previousArgumentInSourceId": "742e5df7-2019-04-18T19:48:45Z-00002-000", "acquisitionTime": "2019-04-18T19:48:45Z", "discussionTitle": "War. HU! What is it good for? Absolutely Nothing.", "sourceTitle": "Debate: War. HU! What is it good for? Absolutely Nothing. | Debate.org", "sourceUrl": "https://www.debate.org/debates/War.-HU-What-is-it-good-for-Absolutely-Nothing./1/", "nextArgumentInSourceId": "742e5df7-2019-04-18T19:48:45Z-00004-000"}, "id": "742e5df7-2019-04-18T19:48:45Z-00003-000", "conclusion": "War. HU! What is it good for? Absolutely Nothing."}, {"premises": 
[{"text": "This is a very original and highly amusing means of presenting an argument. I commend you on your creativity. I will first begin by showing that war may sometimes be necessary. From there I will use examples to show that it is good for more than absolutely nothing. After the basis of my argument has been laid out, I can address all of the points in the song lyrics. Although war is often construed as a means of destruction, it can in many cases be a means of liberation. A brief look at history can show examples where war served as the only means of obtaining freedom. Take Scotland in the late 13th and early 14th centuries for example. The Scots were constantly being tyrannized by the British and were subjected to many injustices. Although the movie Braveheart dramatized and perhaps exaggerated some of the details, atrocities such as prima nocte really did occur. Another example can be seen in the Anglo-Zulu war. The British invaded the territory of the Zulus, and the Zulus decided to go to war and die rather than allow others to take over their land. This may seem pointless to you, but many would consider it brave and noble. The Zulus with primitive weapons actually defeated the British in the Battle of Isandlwana, and although many died, they died nobly. I know that in the end the Zulus lost the war, but this does not mean that people should allow invaders to take over without consequence. One more example to mention is the French Revolution. Things were so bad with unemployment, malnutrition, and even famine that people literally had to fight for their lives. Death was going to come anyway. Should it come by means of slow and torturous starvation, or should it come through a revolution that could possibly pave the road for change? In cases such as these, war can be seen as a means of self-defense. Now to address the points highlighted in the song. \"Because it means destruction Of innocent lives\" In the cases I mentioned, many innocent lives were already being destroyed. Even in cases where death is not the means of destruction, the constant tyrannical oppressions that make life unbearable can be viewed as a way of sucking the life out of innocent people. When such is the case, rising up to fight for self-preservation becomes more noble than allowing the injustices to continue. \"War means tears To thousands of mothers eyes When their sons go to fight And lose their lives\" I have no doubt that this is true. But when tears are welling up in the eyes of not only mothers, but entire populations yearning for justice, then the tears shed for those who died fighting the good fight pale in comparison. \"War, it ain't nothing But a heartbreaker\" For oppressed populations, war can actually be heartlifting rather than heartbreaking. \"War, friend only to the undertaker\" It is also a friend to those who have been freed by it. In fact, even corrupt coalitions that start wars to take over land may still view war as their friend if they come out victorious. They may not be good people, but it still serves to show that war is not friend ONLY to the undertaker. \"It's an enemy to all mankind\" See the previous rebuttal. Not all mankind views war as an enemy. \"The point of war blows my mind\" Many wars probably are rather pointless. But not all of them. There can be a very good point to starting a war. Allowing others to steamroll over you cannot be considered a valid alternative to war. \"War has caused unrest Within the younger generation\" War has done more than this. It has very likely caused unrest with people of every generation. But this cannot be used to condemn the wars previously mentioned. These people were already in a state of unrest. \"Induction then destruction\" The destruction point was previously addressed. Being inducted into a war and then destroyed is probably better than sitting and waiting for destruction to come. \"Who wants to die?\" Those with extreme suffering often choose death as a means of escape. When it comes to the oppressed, a voluntary death may be better than a life of suffering. \"Ooooh, war, has shattered Many a young mans dreams Made him disabled, bitter and mean\" I cannot contend that war has left many people disabled. This is a sad tragedy. But the bitterness is probably much more present when the disabled view the war as pointless. Many (perhaps most) wars are pointless...but not all. \"Life is much to short and precious To spend fighting wars these days\" The words 'these days' seem to refer to the present. I must say that in the present day I have often felt that we may actually have to fight another revolutionary war within our own country. Atrocities such as the Patriot Act are taking away the very freedoms that made this country so great. And as the grip gets tighter and tighter, it may only be a matter of time before both you and I must choose whether to live under a dictatorship or rise up and fight. \"War can't give life It can only take it away\" Is this really true? Cannot it not be said that the Treaty of Edinburgh (the end result of the conflict between Scotland and Britain) gave life to the subsequent generations of Scotland? In the French Revolution, war gave life to some who would've died of famine. \"Peace, love and understanding Tell me, is there no place for them today?\" There certainly should be a place for them. But it is impossible to have all people of all nations on the same wavelength. Consequently, many people that only wish for peace can sometimes find themselves in a situation where war becomes the lesser evil. \"They say we must fight to keep our freedom But Lord knows there's got to be a better way\" I've been arguing a similar point. If there is a Lord that does know a better way, he certainly hasn't informed anyone of what this is. In fact, there are many biblical accounts in which the Lord supposedly helped one side defeat another in battle. So even for those that choose to believe in some omnipotent force, a better way has yet to be revealed. My main point is that war is good for more than absolutely nothing. It is good for obtaining freedom from all types of oppression and invasion. It may even have further uses that I will explore in later rounds.", "stance": "CON"}], "context": {"sourceId": "742e5df7-2019-04-18T19:48:45Z", "previousArgumentInSourceId": "742e5df7-2019-04-18T19:48:45Z-00003-000", "acquisitionTime": "2019-04-18T19:48:45Z", "discussionTitle": "War. HU! What is it good for? Absolutely Nothing.", "sourceTitle": "Debate: War. HU! What is it good for? Absolutely Nothing. | Debate.org", "sourceUrl": "https://www.debate.org/debates/War.-HU-What-is-it-good-for-Absolutely-Nothing./1/", "nextArgumentInSourceId": "742e5df7-2019-04-18T19:48:45Z-00005-000"}, "id": "742e5df7-2019-04-18T19:48:45Z-00004-000", "conclusion": "War. HU! What is it good for? Absolutely Nothing."}, {"premises": 
[{"text": "As Pro, I am going to be defending that war (the fighting killing kind) is good for absolutly nothing. I'm going to try something different, and take all my points from War's (the band) song \"War\". It will be up to my opponent to rebutte all of these points using logic and examples, not just subjective opinions, and if they are good they will also give reasons why war might actually be good for something. This isn't an attack on the current war, World War 2, the 7 years war (etc), directly; just one on war in general. I'll highlight (with ***) the main points that should be specifically adressed: War, huh, yeah What is it good for Absolutely nothing Uh-huh War, huh, yeah What is it good for Absolutely nothing Say it again, y'all War, huh, good God What is it good for Absolutely nothing Listen to me Ohhh, war, I despise ***Because it means destruction Of innocent lives*** ***War means tears To thousands of mothers eyes When their sons go to fight And lose their lives*** I said, war, huh Good God, y'all What is it good for Absolutely nothing Say it again War, whoa, Lord What is it good for Absolutely nothing Listen to me ***War, it ain't nothing But a heartbreaker*** ***War, friend only to the undertaker*** Ooooh, war ***It's an enemy to all mankind*** ***The point of war blows my mind*** ***War has caused unrest Within the younger generation*** ***Induction then destruction*** ***Who wants to die?*** Aaaaah, war-huh Good God y'all What is it good for Absolutely nothing Say it, say it, say it War, huh What is it good for Absolutely nothing Listen to me War, huh, yeah What is it good for Absolutely nothing Uh-huh War, huh, yeah What is it good for Absolutely nothing Say it again y'all War, huh, good God What is it good for Absolutely nothing Listen to me War, it ain't nothing but a heartbreaker War, it's got one friend That's the undertaker ***Ooooh, war, has shattered Many a young mans dreams Made him disabled, bitter and mean*** ***Life is much to short and precious To spend fighting wars these days*** ***War can't give life It can only take it away*** Ooooh, war, huh Good God y'all What is it good for Absolutely nothing Say it again War, whoa, Lord What is it good for Absolutely nothing Listen to me War, it ain't nothing but a heartbreaker War, friend only to the undertaker ***Peace, love and understanding Tell me, is there no place for them today?*** ***They say we must fight to keep our freedom But Lord knows there's got to be a better way*** Ooooooh, war, huh Good God y'all What is it good for You tell me Say it, say it, say it, say it War, huh Good God y'all What is it good for Stand up and shout it Nothing", "stance": "PRO"}], "context": {"sourceId": "742e5df7-2019-04-18T19:48:45Z", "previousArgumentInSourceId": "742e5df7-2019-04-18T19:48:45Z-00004-000", "acquisitionTime": "2019-04-18T19:48:45Z", "discussionTitle": "War. HU! What is it good for? Absolutely Nothing.", "sourceTitle": "Debate: War. HU! What is it good for? Absolutely Nothing. | Debate.org", "sourceUrl": "https://www.debate.org/debates/War.-HU-What-is-it-good-for-Absolutely-Nothing./1/", "nextArgumentInSourceId": ""}, "id": "742e5df7-2019-04-18T19:48:45Z-00005-000", "conclusion": "War. HU! What is it good for? Absolutely Nothing."}, {"premises": 
[{"text": "INTRO ====================== I thank my opponent for starting this debate. Some of the aueince say that this is a attempt by Pro to get an easy win. I also believe this, and so the reason I accepted this. I would also like to thank the audience for reading. I will break this down into three different parts. I can not get heavily into it because the charrater limit is 4000. DEFINITIONS ===================== Resemble: To be like Statue of Liberty: A monument commemorating the centennial of the signing of the United States Declaration of Independence, given to the United States by the people of France to represent the friendship between the two countries established during the American Revolution ARGUMENT: ===================== One. My opponent claims that his profile picture resembles the Statue of Liberty. The Statue of Liberty resembles freedom, peace, and friendship. The french gave it to the USA as a gift. If my opponents profile picture is like the Statue of Liberty, it would also have to stand for freedom, peace, and freindship. It is simply a flame. The flame was not given to the United States by the French. Two. One could say that this looks like the Statue of Liberty. http://s197.photobucket.com... It looks like it because, 1.The overall shape of the flame resembles the Statue of Liberty, being tall and thin. 2. There is the shape of an arm extended above the main part of the body. 3. The very top of the flame in my picture resembles the actual torch that the Statue of Liberty is holding. 4. The arm holding the torch is on the correct side. 5. What resembles the head on my picture actually has a few spikes on it to resemble the crown of the Statue of Liberty. 6. There is a small bump protruding from the right side of the body of the flame, resembling the book that the Statue of liberty is holding. But in fact, it could look like the devil, or a bug. Same thing with your picture. It only looks like what you want it to look like. I could look at the sky and say it looks like the ocean because it is blue. Three. My opponent claims that his profile picture resembles The Statue of Liberty. In the future he may change his profile picture to something that does not even look like the Statue of Liberty. He does not know the future, so he does not know if he will change it or not. So one can not say that their profile picture looks like something. He could have said, On 1/31/10 my profile picture looks like the Statue of Liberty. I thank my opponent for this debate. Vote Con", "stance": "CON"}], "context": {"sourceId": "e2774a31-2019-04-18T19:11:46Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:11:46Z", "discussionTitle": "My profile picture resembles the Statue of Liberty", "sourceTitle": "Debate Topic: My profile picture resembles the Statue of Liberty | Debate.org", "sourceUrl": "https://www.debate.org/debates/My-profile-picture-resembles-the-Statue-of-Liberty/1/", "nextArgumentInSourceId": "e2774a31-2019-04-18T19:11:46Z-00001-000"}, "id": "e2774a31-2019-04-18T19:11:46Z-00000-000", "conclusion": "My profile picture resembles the Statue of Liberty"}, {"premises": 
[{"text": "I have been wondering if anybody noticed that my profile picture resembles the Statue of Liberty. I took the picture myself. It's from a bonfire at my 18th birthday. No one has commented yet so I am using this to bring to everyone's attention how sweet my picture is. For comparison, here is a nice picture of the Statue of Liberty http://www.aviewoncities.com... Arguments: 1. The overall shape of the flame resembles the Statue of Liberty, being tall and thin. 2. There is the shape of an arm extended above the main part of the body. 3. The very top of the flame in my picture resembles the actual torch that the Statue of Liberty is holding. 4. The arm holding the torch is on the correct side. 5. What resembles the head on my picture actually has a few spikes on it to resemble the crown of the Statue of Liberty. 6. There is a small bump protruding from the right side of the body of the flame, resembling the book that the Statue of liberty is holding. For these reasons, it is clear that my picture resembles the Statue of Liberty (as much as a bonfire can).", "stance": "PRO"}], "context": {"sourceId": "e2774a31-2019-04-18T19:11:46Z", "previousArgumentInSourceId": "e2774a31-2019-04-18T19:11:46Z-00000-000", "acquisitionTime": "2019-04-18T19:11:46Z", "discussionTitle": "My profile picture resembles the Statue of Liberty", "sourceTitle": "Debate Topic: My profile picture resembles the Statue of Liberty | Debate.org", "sourceUrl": "https://www.debate.org/debates/My-profile-picture-resembles-the-Statue-of-Liberty/1/", "nextArgumentInSourceId": ""}, "id": "e2774a31-2019-04-18T19:11:46Z-00001-000", "conclusion": "My profile picture resembles the Statue of Liberty"}, {"premises": 
[{"text": "\" Law enforcement is the use of violence and intimidation in the pursuit of the goal of obedience. \"I disagree, law enforcement coming from the government comes in the forms of fines, penalties, and maybe an arrest if the crimes are severe enough. Not through intimidation and violence.... This then dismisses the next argument about contradiction and arbitrary exemption since law enforcement doesnt come from violence and intimidation. \" if you move past a claimed boundary on the earth, the corporation claims the \"right\" to use the above-mentioned violence and intimidation in the pursuit of its goals.\"You are allowed to move beyond boundaries between governments though, they are called passports and it happens all the time. \"We can also not call being born into a geographical area as \"consent\" or acceptance of the legitimacy of that claim any more than being born into slavery is consent to being a slave.\"But if you dont like your country youre allowed to leave it. You cannot legally leave slaveryPeople dont voluntarily pay taxes but people do understand that the government has the right to collect taxes and use those taxes to pay for services to help the people. So taxes may be involuntary, but they are a necessary evil because people know that without taxes the government wouldnt function. \"The core difference between 'government' corporations and other corporations is the idea that these claims are somehow \"legitimate\", ie, that other corporations can not do these things without being in violation of the law, but institutions which are perceived as 'legitimate\", or labeled as \"government\", can do these things without being in violation of the law.\"If government corporations mess up they are liable to laws though, they most certainly are not immune. There are laws to regulate government agencies to keep their power in check at a certain amount or laws to maintain how ethical their actions are. Governments uphold laws in ways such that the unalienable rights of people are not violated and government corporations that do break laws are liable to penalties because the government is not all powerful and immune. That being said all governments are NOT criminal organizations because governments are liable to the laws they pass, they do not use intimidation and violence as law enforcement, and because things such as taxes are involuntary but are accepted as necessary evils by people. Now then here are a list of governments that are not criminal organizations. The Monarchy in NarniaThe government of Panem (Hunger Games)The Ministry of Magic (Harry Potter)The Volturi (Twilight)The government of Danistann (Nationstates.org)Those governments are not criminal organizations because even though they create laws and enforce them, have rights over a region, and collect taxes, they are fictional governments and thus are not criminal organizations even though they count as governments.", "stance": "CON"}], "context": {"sourceId": "d3279517-2019-04-18T18:22:31Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:22:31Z", "discussionTitle": "All Governments are Criminal Organizations", "sourceTitle": "Debate Topic: All Governments are Criminal Organizations | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-Governments-are-Criminal-Organizations/2/", "nextArgumentInSourceId": "d3279517-2019-04-18T18:22:31Z-00006-000"}, "id": "d3279517-2019-04-18T18:22:31Z-00005-000", "conclusion": "All Governments are Criminal Organizations"}, {"premises": 
[{"text": "I will be using the term \"corporation\" to refer to organizations and institutions which may or may not meet the criteria of \"government\", as the term \"corporation\" literally means a \"body of people\". This can include any type of corporation - municipalities, nation-states, for-profit, non-profit, state-chartered, etc... (ie, all governments are corporations, but not all corporations are governments). This is to more easily compare institutions which do not meet the definitions above, and to clearly demonstrate the myth of legitimacy, and the problem with arbitrary exemptions. Also, If you have an example of a corporation which meets the criteria provided, please provide these examples in the early rounds, so that I may address them. At the very least, I would request that no examples be provided in the last round, as that would not leave me the opportunity to address anything I find to be incorrect.Please do not confuse \"society\" with \"government\". Before I begin, I would like to state that I accept the necessity of society, community, and of many of the services that these corporations labeled as \"government\" provide. If a corporation issues a \"law\", it is making a rule and promoting the obedience of that rule with \"law enforcement\" (both attributes are listed in the definition of government that we have accepted for this debate). Law enforcement is the use of violence and intimidation in the pursuit of the goal of obedience. The contradiction and arbitrary exemption:The use of violence an intimidation, without arbitrary exemptions, is the core principle behind criminal law. To prove the statement \"All Governments are Criminal Institutions\" to be wrong, you must find a government which does not have laws prohibiting violence and aggression.If a corporation claims a \"monopoly right over a geographic area\", it is claiming that, on some level, it \"owns\" the land, and, if you move past a claimed boundary on the earth, the corporation claims the \"right\" to use the above-mentioned violence and intimidation in the pursuit of its goals. We can also not call being born into a geographical area as \"consent\" or acceptance of the legitimacy of that claim any more than being born into slavery is consent to being a slave.The contradiction and arbitrary exemption:Claiming a monopoly right is inherently an exemption. It is the statement that the corporation can engage in X, but any other corporation who engages in X on their \"turf\" is subject to the same violence and intimidation described earlier. To prove the statement \"All Governments are Criminal Institutions\" to be wrong, you must find a government which does not have laws prohibiting violence and aggression, racketeering, or uphold the property rights of individuals.If a corporation collects \"taxes\", we must assume that it is not voluntary. Any \"voluntary\" payment of services would simply be called a payment, and any \"voluntary\" contribution to society would simply be called \"charity\". Taxation is based exclusively on where you reside or do business, ie, if you reside or do business within the geographic area that the institution claim, this amounts to \"tacit consent\" (ie, not consensual) to pay for products and services. We can not accept this as \"voluntary\" because people choose to stay in that geographic region any more than we can accept the Mafia's collection of \"protection money\" as voluntary simply because a shopkeeper chooses not to move out of the neighborhood. The contradiction and arbitrary exemption:To take, under threat of force, the product of somebody else's labor, against their consent is \"theft\". To prove the statement \"All Governments are Criminal Institutions\" to be wrong, you must find a government which does not have laws prohibiting theft.The myth of legitimacy and the paradox of exemption:The core difference between 'government' corporations and other corporations is the idea that these claims are somehow \"legitimate\", ie, that other corporations can not do these things without being in violation of the law, but institutions which are perceived as 'legitimate\", or labeled as \"government\", can do these things without being in violation of the law. The myth of \"legitimacy\" is itself an example of \"arbitrary exemptions\". In essence, it is a matter of faith. You either believe that a corporation has the legitimate right to use violence against you or you do not. You either believe that a corporation has the legitimate right to take the product of your labor against your will or you do not. You either believe that a corporation has a legitimate claim to a geographical area or you do not, but the claim itself does not make it true, and the fact that this belief is held by so many also does not make it true (democracy itself is an appeal to the ad populum fallacy).In fact, faith is REQUIRED to accept such corporations as legitimate, because, as I have demonstrated, the attributes of these corporations are inherently inconsistent (ie, self-contradictory), and a concept must, at the very least, be internally consistent for it to qualify as 'legitimate'.", "stance": "PRO"}], "context": {"sourceId": "d3279517-2019-04-18T18:22:31Z", "previousArgumentInSourceId": "d3279517-2019-04-18T18:22:31Z-00005-000", "acquisitionTime": "2019-04-18T18:22:31Z", "discussionTitle": "All Governments are Criminal Organizations", "sourceTitle": "Debate Topic: All Governments are Criminal Organizations | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-Governments-are-Criminal-Organizations/2/", "nextArgumentInSourceId": "d3279517-2019-04-18T18:22:31Z-00007-000"}, "id": "d3279517-2019-04-18T18:22:31Z-00006-000", "conclusion": "All Governments are Criminal Organizations"}, {"premises": 
[{"text": "I accept this debate and will argue that not all governments are criminal organizations. I will be doing this by justifying what it is governments are actually meant to do and give examples of governments that are 100% NOT criminal organizations as defined by the Pro.", "stance": "CON"}], "context": {"sourceId": "d3279517-2019-04-18T18:22:31Z", "previousArgumentInSourceId": "d3279517-2019-04-18T18:22:31Z-00006-000", "acquisitionTime": "2019-04-18T18:22:31Z", "discussionTitle": "All Governments are Criminal Organizations", "sourceTitle": "Debate Topic: All Governments are Criminal Organizations | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-Governments-are-Criminal-Organizations/2/", "nextArgumentInSourceId": "d3279517-2019-04-18T18:22:31Z-00008-000"}, "id": "d3279517-2019-04-18T18:22:31Z-00007-000", "conclusion": "All Governments are Criminal Organizations"}, {"premises": 
[{"text": "PLEASE READ THE ARGUMENT BEFORE ACCEPTING THIS DEBATE.This argument contains definitions which clarify my position. If you provide an example of a corporation, agency, institution or other body which does not meet the below criteria (ei, at least one of the three attributes listed are not present), or define \"crime\" as excplicitly including \"arbitrary exemptions\" (ie, a \"law\" that allows the state to violate other laws), then you are arguing against a straw man, EVEN IF such institution is accepted as a \"government\" using OTHER CRITERIA.When I am using the word \"government\", I am describing any number of institutions, with variations in size, scope, complexity, culture, laws, and location. However, I assert that all of these institutions have very specific characteristics in common, which I will sum up into three behavioral attributes: The creation of Laws and Law enforcement. The claim of monopoly rights over a geographic area. The collection of taxes. While there are many variations of structure and organization of such institutions, I will use these attributes to define government. Something labeled a \"government\" may not meet this criteria, and is therefor exempt from this .I define \"Criminal Organization\" as any organization which inherently commits crimes. Here, \"crime\" means a violation of applicable criminal law (if applied consistently to all moral actors regardless of arbitrary exemptions giving members of that organization the exclusive right to commit such crime).I contend that it is axiomatic - that the very same attributes which I here use to define a government are crimes, even within the scope of the very same laws that same government provides and enforces, and that arbitrary excemptions are necessary to cover up this obvious inconsistency.", "stance": "PRO"}], "context": {"sourceId": "d3279517-2019-04-18T18:22:31Z", "previousArgumentInSourceId": "d3279517-2019-04-18T18:22:31Z-00007-000", "acquisitionTime": "2019-04-18T18:22:31Z", "discussionTitle": "All Governments are Criminal Organizations", "sourceTitle": "Debate Topic: All Governments are Criminal Organizations | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-Governments-are-Criminal-Organizations/2/", "nextArgumentInSourceId": "d3279517-2019-04-18T18:22:31Z-00000-000"}, "id": "d3279517-2019-04-18T18:22:31Z-00008-000", "conclusion": "All Governments are Criminal Organizations"}, {"premises": 
[{"text": "Pros comparisons of governments and the Mafia - Ability to make laws - \" mob boss's rules are the rules and if you break it then that is your own damn fault not the mafia's.\" But people dont recognize the Mafia Boss as the legitimate law maker of their land, people on the other hand do recognize governments as legit law makers, meaning that governments are not criminal organizations since they are legally recognized by the people as the lawmakers. - Rights given to people - \"Neither do governments. When a government \"gives\" you a right, it is simply establishing that it can not legally violate that particular \"right\"\"Ok then allow me to rephrase. Governments establish that it cannot violate the rights of people. The Mafia does not do that. Therefore a government is not a criminal organization since it establishes that a persons rights cannot be violated. - Consequences for violating laws - \" If you give it to me and I don't shoot you, is it then OK?\"Youve made the correct choice in that scenario, however as stated above, the Government can only give you choices for punishment that do not violate a persons established right, the Mafia doesnt do that. Therefore a government is not a criminal organization since it can only give punishments that do not infringe on a persons rights. - Crossing state lines - \"the mob can kick you out of the ciy is if you're a trouble-maker\"But as established before, the mafia isnt the recognized authority of the land and are not the official lawmakers of the land. So once again Governments are not criminal organizations becasue they are recognized as the rightful lawmakers of the land. - Law enforcement does not infringe on peoples rights - \" You treat them right, and they'll treat you right.\"Pro has completely ignored my argument on this one which was about the limits of authority a government can use against common criminals. A government cannot use extreme measures of force because peoples rights defend from that, however to criminal organizations rights dont mean anything and there is an unlimited range of force they can use. Therefore Governments are not criminal organizations since the range of force a government can use against its people through law enforcement is limited, whereas for criminal organizations, it is not. - Legitimacy to collect taxes - \"For a extortion racket to work, we need to collect the protection money\"Once again, people dont recognize the mafia as the legal entity that can collect taxes, the government though is. Therefore governments arent criminal organizations since people recognize governments to have the power to collect taxes legally, but criminal organizations do not. ========================================================================================================================================================Governments vs Anarchies - Governments give people rights - \"Rights are \"unalienable\". They do not come from government. Government, if anything. codifies and (alegedly) protects some rights....\"Ok then, Governments legally recognize and codify a persons rights, anarchies do not. - Governments acknowledge property rights - \"Government cant protect your property by taking it by force.\"Governments are not allowed to take ones property without violating the persons rights, anarchies dont do that - Governments provide services to its people - \"Not nearly as many services as the free market does.\"Pro concedes that anarchies dont give people services. - Governments puts criminals, murderers, and rapists in jail - \"US government also murders people in brutal wars, and uses the fear of rape to gain your obedience.\"Pro ignores and concedes that governments can imprison criminals, anarhcies dont do that - Governments fund jails to keep criminals in - \"It also defines what a \"criminal\" is, and can put you in jail for not obeying it.\"Yeah, because it is legally allowed to do that because people legitimize the government's right to determine what a criminal is whether they agree with their choices are not. Thus this point is conceded too. - Governments respect the right to bear arms - \"That is the exact opposite of the truth, much like many other things you've said.\"Anarchies are any areas of land under no government rule, therefore anarchies dont recognize any rights of people. This means that anarchies dont recognize the right to bear arms. \"Here's the thing, If you were born in a hospital, been to a hospital, seen a dentist, or gone to a school, then the government has spent money on you.... So the government does spend money on EVERYONE\"I dont know why the Pro is repeating my arguments I used against him to prove him wrong.... The point of this is that governments use their income to benefit the people whereas criminal organizations do not do that. Conceded by the Pro. ========================================================================================================================================================If one, then all?\"fictional governments have fictional laws which are enforced with fictional law enforcement and claim a monopoly over fictional geographic regions and collect fictional taxes, then they are fictional criminal organizations, \"But they have the legal right to do that, much like the ones in real life, since people acknowledge that they have the authority and legal right to do this. \"The criteria for criminality explicitly includes the qualities specifically defined in government.\"Criminal activity is any activity that violates the laws that prohibit such activity.http://dictionary.reference.com...Governments are the rightful lawmakers of a region, criminal activity is activity that violates the laws of the state, not the laws an individual sets. Governments cant be criminal organizations since their own actions are limited and cannot violate people rights to an unlimited extent without having to compensate those whose rights have been unintentionally infringed ========================================================================================================================================================So to summarize this debate,Governments legally codify and recognize people's rights. Criminal organizations do notGovernments are the legally recognized law makers of the land, recognized by the people. Criminal organizations are notGovernments use funds to benefit their own people. Criminal organizations do notGovernments are limited by how much force they can use against a person. Criminal organizations are notGovernments are the legally recognized lawmakers of a land. Criminal organizations are not.I thank the Pro for an interesting debate and I really thank the voters who somehow read all of this and didnt lose their minds for reading :D", "stance": "CON"}], "context": {"sourceId": "d3279517-2019-04-18T18:22:31Z", "previousArgumentInSourceId": "d3279517-2019-04-18T18:22:31Z-00008-000", "acquisitionTime": "2019-04-18T18:22:31Z", "discussionTitle": "All Governments are Criminal Organizations", "sourceTitle": "Debate Topic: All Governments are Criminal Organizations | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-Governments-are-Criminal-Organizations/2/", "nextArgumentInSourceId": "d3279517-2019-04-18T18:22:31Z-00001-000"}, "id": "d3279517-2019-04-18T18:22:31Z-00000-000", "conclusion": "All Governments are Criminal Organizations"}, {"premises": 
[{"text": "For this round, will simply test con's arguments out by using the same arguments for a known criminal institution as a baseline - the question is \"does the same line of argument justify the actions of the mafia?\". Since we know the actions of the mafia are not justifible or legitimate, we can assume any argument which justfies or legitimizes the criminal actions of the mafia are not valid. For this thought experiment, I will assume that the mob boss makes sizable donations to the orphanage he was raised in. Think of the orphans\"First off a law is a law and if you break it then that is your own damn fault not the governments.\" First off a mob boss's rules are the rules and if you break it then that is your own damn fault not the mafia's. You must first assume that the rules are legitimate before you can assume that the violence used to enforce those rules is justified. This is circular reasoning.\"criminal organizations dont give people rights\"Neither do governments. When a government \"gives\" you a right, it is simply establishing that it can not legally violate that particular \"right\", buy any right that isn't codified is on the table, hence the state violating your property rights and rights of movement.'Yeah if asking nicely and giving you an option to choose youre own fate is counted as violence'If the mafia asks you nicely and gives you an option to choose whether you pay protection, aren't you choosing you're own fate? If I point a gun to your head and demand your wallet, and you give it to me, I'm giving you a choice, right? If you give it to me and I don't shoot you, is it then OK? It's not a \"violent\" or \"coercive\" act if I don't shoot you?\"The reason they can deny you access is if youre a smuggler or a criminal or someone wanted for committing a crime. If youre not a criminal or a smuggler then youre allowed to go around anywhere.\"Stating a motivation is not justification for the act they are motivated to do, even if that motivation is \"good\". The reason the mob can kick you out of the ciy is if you're a trouble-maker. If you don't make any trouble, and keep your nose clean, you don't got nothing to worry about.\"You cannot assume that [all governments are criminal organizations] just because 1 might qualify that all others do qualify.\"Like I said before, based on the definition of 'crime', exluding any exeptions, all governments, as defined in this argument, are, de-facto, criminal organizations. It is axiomatic, like saying \"all apples are fruits\", and defining an apple as a \"fruit which grows on an apple tree\". The criteria for criminality explicitly includes the qualities specifically defined in government.\"You have yet to give proof that they are indeed criminal organizations.\"If these fictional governments have fictional laws which are enforced with fictional law enforcement and claim a monopoly over fictional geographic regions and collect fictional taxes, then they are fictional criminal organizations, unless you define \"crime\" as \"not crime\" or \"not crime when fictional governments do it\".\"Law enforcement still acknowledges that people have rights, that law enforcement is limited in how they treat people, and that law enforcement lives by codes and laws that they have to obey.\"The mob knows that people deserve respect, and there are certain things that they just won't do. You treat them right, and they'll treat you right. There's even \"honor among theves\".\"for a government to work it needs taxes\"For a extortion racket to work, we need to collect the protection money. Think of the orphans.\"you have still not offered evidence showing that each and every one of these are criminal organizations. \"You are shifting the onus. In essence, you are stating that I must deliver an infinite number of counter-arguments to these examples. You are doing this because, I suspect, you don't understand the axiomatic nature of my argument. My argument works with all possible governments in all possible universes, as long as they meet the criteria.You have asserted several times that I have offered \"no proof\" that governments are criminal organizations. To say this is to miss the point etirely. If I say that all apples are fruits and define apple as a fruit, then, yes, ALL apples are fruits, definately and definitively. You are saying that there are fictional apples, and put the onus on me to prove that all fictional apples are fruits, when you ignore the definition of \"apple\" stated to avoid exactly that kind of confusion.The rest of your argument is a repetition of the same points - \"yeah, but...\". Yeah, but governments pay for good things. Yeah, but governments punish bad people. Yeah, but governments give us free goodies. Yeah, but governments protect us from evil warlords. This may all be entirely true, but it is also irrelevant, as I am not saying that providing these services is a criminal act any more than the mob boss giving money to an orphanage is a criminal act. It's not what they do with their money and power (most of the time), it's how they get the money, and how they keep their power. You also choose to argue against some of my rhetorical statements I made during the round you forfieted. I could engage in those extraneous argument, but it would take too long and detract from the point.Your final diatribe against anarchism is an ad hominum attack. Yes, I'm an \"anarchist\" because I don't believe in morally justifiable INITIATIONS of force. Just calling me an \"anarchist\" is a de-facto straw man since you obviously have a misunderstanding of my position, so can not possibly address my arguments which defend them. I could be a satanist, child-molesting drug-dealing murderous psychopath, but that wouldn't change the substance of my argument.\"Governments give people rights\"Rights are \"unalienable\". They do not come from government. Government, if anything. codifies and (alegedly) protects some rights at the expense of violation other rights\".\"Governments acknowledge people's property rights\"Government can not protect your property by taking it by force.\"Governments provide services to its people\"Not nearly as many services as the free market does.\"Governments puts criminals, murderers, and rapists in jail\"Success rate is about 10% in the US. US government also murders people in brutal wars, and uses the fear of rape to gain your obedience.\"Governments fund jails to keep criminals in\"It also defines what a \"criminal\" is, and can put you in jail for not obeying it.\"Governments acknowledge the right to bear arms, Anarchies dont\"That is the exact opposite of the truth, much like many other things you've said. Here's the thing, If you were born in a hospital, been to a hospital, seen a dentist, or gone to a school, then the government has spent money on you.... So the government does spend money on EVERYONE", "stance": "PRO"}], "context": {"sourceId": "d3279517-2019-04-18T18:22:31Z", "previousArgumentInSourceId": "d3279517-2019-04-18T18:22:31Z-00000-000", "acquisitionTime": "2019-04-18T18:22:31Z", "discussionTitle": "All Governments are Criminal Organizations", "sourceTitle": "Debate Topic: All Governments are Criminal Organizations | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-Governments-are-Criminal-Organizations/2/", "nextArgumentInSourceId": "d3279517-2019-04-18T18:22:31Z-00002-000"}, "id": "d3279517-2019-04-18T18:22:31Z-00001-000", "conclusion": "All Governments are Criminal Organizations"}, {"premises": 
[{"text": "First off I apologize for FF the last roundIll refute the Pro's points from round 3 then challenge his views in round 4\"at least in the US, is that men with guns come to your house, tie you up in metal shackles, throw you in a vehicle, many times a windowless van, and toss you in a cage that isfamousfor being a place where you will be beaten and raped\"You like to put a dark spin on things huh? First off a law is a law and if you break it then that is your own damn fault not the governments. That being said people who are arrested still have rights, they can still have attorneys, they have the right to remain silent, they are not slabs of meat like you think they are for some reason. Governments acknowledge that people are people, criminal organizations dont because criminal organizations dont give people rights. \"Law enforcement IS violence and intimidation\"Yeah if asking nicely and giving you an option to choose youre own fate is counted as violence\"The idea that I would be \"allowed\" to move beyond those borders with permission implicitly asserts that the corporation has the right to deny me access, which is the exact opposite of me being \"allowed\" to cross those borders.\"The reason they can deny you access is if youre a smuggler or a criminal or someone wanted for committing a crime. If youre not a criminal or a smuggler then youre allowed to go around anywhere. \"Also, you forget that it is not \"the people\" government spends money on, as there is no such thing as 'the people\".\"You really are a close minded anarchist huh...Here's the thing, If you were born in a hospital, been to a hospital, seen a dentist, or gone to a school, then the government has spent money on you.... So the government does spend money on EVERYONE\"...except the ones that have exemptions that allow them to violate the law, which, I still maintain, is all of them.\"You still havent given any proof that this is close to being true. For ALL governments to be criminal organizations you must prove that all governments are criminal organizations. You cannot assume that just because 1 might qualify that all others do qualify. \"There are many fictional crime families out there. To the extent that they are fictional, their crimes are fictional, but that doesn't change the fact that they are criminal. \"Im not talking about fictional crime families, im talking about fictional governments. You said all governments are criminal organizations, I named several that are not criminal organizations, you have yet to give proof that they are indeed criminal organizations. \"Claimed that law enforcement (law enFORCEment) has nothing to do with force, violence, or intimidation, even though the exact opposite is demonstrably true.\"Law enforcement still acknowledges that people have rights, that law enforcement is limited in how they treat people, and that law enforcement lives by codes and laws that they have to obey. Things like the Miranda rights are codes that law enforcement have to work by. Criminal organizations do not have these codes and thus are not criminal organizations. \"Claim that taxation is a \"special case\" because \"the people\" (ie, you, and people who agree with you) consider it a 'necessary evil'.\" Yeah, I agree with this, for a government to work it needs taxes which can come from tariffs, excise taxes, or the most common form, income taxes. \"Used fictional (FICTIONAL!) governments as examples of governments which are not criminal\"Im allowed to use fictional governments to prove you wrong, and you have still not offered evidence showing that each and every one of these are criminal organizations. \"Is it really hard to accept that the next to be called into question is the dominant institution of our day?\"Well to accept something that challenges the norm, you need proof that shows you are correct, you havent offered any tangible evidence or examples of how all governments are criminal organizations. \" Is it really that far of a stretch to think that institutions (governments) which killed nearly 300 million people in the 20th century may not be rational?\"Nobody is here to say that governments are rational 100% of the time, but you are certainly the only one here who thinks that American intervention in WWII makes America a criminal organization. \"Is it really hard to accept that using an institution which steals nearly half the nation's income is not a good strategy for protecting property rights?\"Half of the people in the US doesnt even pay taxes and the half that does is taxed by less than 40% 99% of the time so re-evaluate your math and then when you realize that the government uses a good majority of that to help us live better lives, you might start singing a different tune\"Is it hard to figure out that the more soldiers \"fight for our freedom\", the less freedom we actually have,\"Yes because had we not fought the Revolutionary War we would all be somehow MORE free\"as measured by the massive amount of legislation coming out of Washington, from SOPA and PIPA to the NDAA and the Patriot Act?\"You mean those things that were vetoed, amended numerous times, vetoed again, struck down, limited, and applied only to potential terrorists? I thought so\"We can either choose to be on the right side of history, or we can choose to indulge in the delusion that the status quo is always correct - a delusion that, history has shown, will almost always be wrong.\"Ill call Bullsh*t on that out of all the other ridiculous arguments youve made. According to the Pro all forms of anarchy are better than any form of government. So lets compare governments to AnarchiesGovernments give people rights, Anarchies dontGovernments acknowledge people's property rights, Anarchies dontGovernments provide services to its people, Anarchies dontGovernments puts criminals, murderers, and rapists in jail, Anarchies dontGovernments fund jails to keep criminals in, Anarchies dontGovernments acknowledge the right to bear arms, Anarchies dontLet me summarize this whole moshpit of a debate. Pro is a die hard anarchist who probably believes that making your kid go to school counts as child abuse and absolutely refuses to acknowledge anything good the government has ever done. I am arguing that since governments provide services to people, give rights to people, protect and acknowledge people's rights, repeal laws that are found to be unjust, give rights to people even when they are criminals, and passes laws that benefit people when they do not benefit the government. Governments are not criminal organizations, and by extension just because one government crosses the line one time that certainly does not mean that all governments are somehow all criminal organizations because the Pro has still yet to offer evidence of just how each and every last government is a criminal organization. Fictional or not", "stance": "CON"}], "context": {"sourceId": "d3279517-2019-04-18T18:22:31Z", "previousArgumentInSourceId": "d3279517-2019-04-18T18:22:31Z-00001-000", "acquisitionTime": "2019-04-18T18:22:31Z", "discussionTitle": "All Governments are Criminal Organizations", "sourceTitle": "Debate Topic: All Governments are Criminal Organizations | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-Governments-are-Criminal-Organizations/2/", "nextArgumentInSourceId": "d3279517-2019-04-18T18:22:31Z-00003-000"}, "id": "d3279517-2019-04-18T18:22:31Z-00002-000", "conclusion": "All Governments are Criminal Organizations"}, {"premises": 
[{"text": "When the world was confronted with the observations of Copernicus, and the theories of a heliocentric solar system, it was a dramatic shock to the existing world view that the entire world would be fundamentally different than what people had accepted for centuries.When the world was confronted with the protestant movement, it was a dramatic charge that the \"one true faith\" could be called into question, that alternatives to such a ubiquitous and powerful institution could be created simply by asking those questions, and formulating alternative answers.When the world was confronted with abolitionists, it was a dramatic realization that slavery was wrong, yet some stuck to their existing perceptions, and ignored the obvious immorality of the institution.When the world was confronted with the woman's suffrage movement, it was a dramatic and scary thought to some that women be given the same rights as men.When the world was confronted with such scientific breakthroughs as the theory of evolution, or Einstein's theory of relativity, it was a dramatic paradigm shift, which left many people dazed and confused.Yet, we all accept that these things were correct, and the dominant paradigms of the time were wrong. We all accept that truth marches on, and that the future MUST, as well, be filled with surprising revelations about the ideas and institutions we take for granted.Is it really hard to accept that the next to be called into question is the dominant institution of our day? Is it really that far of a stretch to think that institutions (governments) which killed nearly 300 million people in the 20th century may not be rational? Is it really hard to accept that using an institution which steals nearly half the nation's income is not a good strategy for protecting property rights? Is it hard to figure out that the more soldiers \"fight for our freedom\", the less freedom we actually have, as measured by the massive amount of legislation coming out of Washington, from SOPA and PIPA to the NDAA and the Patriot Act?We can either choose to be on the right side of history, or we can choose to indulge in the delusion that the status quo is always correct - a delusion that, history has shown, will almost always be wrong.", "stance": "PRO"}], "context": {"sourceId": "d3279517-2019-04-18T18:22:31Z", "previousArgumentInSourceId": "d3279517-2019-04-18T18:22:31Z-00002-000", "acquisitionTime": "2019-04-18T18:22:31Z", "discussionTitle": "All Governments are Criminal Organizations", "sourceTitle": "Debate Topic: All Governments are Criminal Organizations | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-Governments-are-Criminal-Organizations/2/", "nextArgumentInSourceId": "d3279517-2019-04-18T18:22:31Z-00004-000"}, "id": "d3279517-2019-04-18T18:22:31Z-00003-000", "conclusion": "All Governments are Criminal Organizations"}, {"premises": 
[{"text": "\"law enforcement coming from the government comes in the forms of fines, penalties, and maybe an arrest if the crimes are severe enough.\"There are many different forms of \"punishment\" for non-obedience, up to and including being shot. The violence, however, tends to show itself clearly only when the other intimidation techniques don't achieve the objective of your obedience. In the US, for instance, you may get a fine, but that fine is essentially an extortion notice, and is itself an act of intimidation. You must pay, or else. If you do not pay that fine, they can increase the intimidation. For instance, they can send you a court date, which is to say, they can demand that you appear before them. If you do not show up, they can issue a warrant for your arrest, which is to say, they create a document which \"authorizes\" somebody to abduct you against your will. Even that is nice language meant to play down what actually happens, as the truth, at least in the US, is that men with guns come to your house, tie you up in metal shackles, throw you in a vehicle, many times a windowless van, and toss you in a cage that is famous for being a place where you will be beaten and raped*.If you defend yourself from this horrific threat of abduction and prison rape, you will be shot - murdered, slaughtered, executed, put down like a pig, and the only \"crimes\" you committed were disobedience and self-defense.\"law enforcement doesn't come from violence and intimidation\"Law enforcement IS violence and intimidation, and it is explicitly so. There are plenty of justifications for this violence and intimidation, (ie, claiming that it is a \"necessary evil\"), but saying they have nothing to do with each other is like saying war has nothing to do with killing people. Not only is it not true, it is the exact opposite of truth. \"You are allowed to move beyond boundaries between governments though, they are called passports and it happens all the time. \"You are contradicting yourself. If I am required to ask permission to do something (passport), then, ipso-facto, I am not \"allowed\" to do it. The idea that I would be \"allowed\" to move beyond those borders with permission implicitly asserts that the corporation has the right to deny me access, which is the exact opposite of me being \"allowed\" to cross those borders. Let's say you didn't even need a passport, and you could just freely move across borders - that is irrelevant to the question of how the corporation behaves within those borders. Building walls and having checkpoints on the borders is just one more example of criminal behavior on the part of these corporations. Much like \"taxation\", it is something that, if you or I attempted to do to a third party, it would immediately be recognized as criminal behavior.\"So taxes may be involuntary, but they are a necessary evil\"Whether you believe it is \"necessary\" is irrelevant. It has been argued that the black market is \"necessary\", as well, but that is irrelevant to whether it is criminal. Slavery was once thought of as a \"necessary evil\", but that doesn't change the nature of slavery.Also, you forget that it is not \"the people\" government spends money on, as there is no such thing as 'the people\". The government takes money from SOME people and uses it to benefit OTHER people. The size of the groups involved are irrelevant. For instance, not all people agree with you that taxes are \"accepted as necessary evils\".Even if that money was spent to improve society, and that 99.99% of the population approves of the spending, it is still a violation of the law unless we allow for an exemption - you even admit this yourself by calling taxation a necessary \"evil\". What is \"evil\" about being consistent with our values and rules? For us to consider it \"evil\", it must be a violation of our value system.\" That being said all governments are NOT criminal organizations because governments are liable to the laws they pass\"...except the ones that have exemptions that allow them to violate the law, which, I still maintain, is all of them. I freely acknowledge that government agencies and individuals working for government are subject to some of the laws that the rest of us are. However, a criminal is still a criminal if he breaks even one criminal law, regardless of how many laws he obeys. If that criminal could decide what the laws are, there is no reason for him to give himself an exemption for laws he doesn't want to violate - just the ones preventing stealing, intimidation, racketeering, etc... just like governments do.\"Those governments are not criminal organizations because even though they create laws and enforce them, have rights over a region, and collect taxes, they are fictional governments and thus are not criminal organizations even though they count as governments.\"There are many fictional crime families out there. To the extent that they are fictional, their crimes are fictional, but that doesn't change the fact that they are criminal. What you are essentially saying:In order to argue your case, you have done the following: Claimed that law enforcement (law enFORCEment) has nothing to do with force, violence, or intimidation, even though the exact opposite is demonstrably true. Claimed that taxation is a \"special case\" because \"the people\" (ie, you, and people who agree with you) consider it a 'necessary evil'. In other words, it is exempt from our standards and is \"legal\" even though it violates other laws - exactly my point. Used fictional (FICTIONAL!) governments as examples of governments which are not criminal (even though they still are criminal as fictional governments). In short, you have produced no compelling reasons to dismiss my arguments. * http://reason.com...", "stance": "PRO"}], "context": {"sourceId": "d3279517-2019-04-18T18:22:31Z", "previousArgumentInSourceId": "d3279517-2019-04-18T18:22:31Z-00003-000", "acquisitionTime": "2019-04-18T18:22:31Z", "discussionTitle": "All Governments are Criminal Organizations", "sourceTitle": "Debate Topic: All Governments are Criminal Organizations | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-Governments-are-Criminal-Organizations/2/", "nextArgumentInSourceId": ""}, "id": "d3279517-2019-04-18T18:22:31Z-00004-000", "conclusion": "All Governments are Criminal Organizations"}, {"premises": 
[{"text": "There are a few things I need to bring up this round. 1) My opponent makes the claim that the music is terrible, however, he does not provide any evidence for this claim, not even a sample of the music for us to make the determination. As such, this is an unsubstantiated claim. 2) My opponent then claims that this makes those listeners a different species. This is, of course, a logical fallacy. While it may potentially indicate that they lack reasoning and so lack personhood and the rigs associated. They are still genetically people and members of our species. Let my finish by pointing out that my opponent has not presented even a sample of this terrible music nor any sources to back up any of his claims. Thank you.", "stance": "CON"}], "context": {"sourceId": "73d719aa-2019-04-18T17:28:05Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T17:28:05Z", "discussionTitle": "JCats should be treated like regular cats.", "sourceTitle": "Debate: JCats should be treated like regular cats. | Debate.org", "sourceUrl": "https://www.debate.org/debates/JCats-should-be-treated-like-regular-cats./1/", "nextArgumentInSourceId": "73d719aa-2019-04-18T17:28:05Z-00001-000"}, "id": "73d719aa-2019-04-18T17:28:05Z-00000-000", "conclusion": "JCats should be treated like regular cats."}, {"premises": 
[{"text": "I thank Con for accepting this debateJudging by the extremely unpleasent and dead stupid musical preferences of a JCat, we can conclude that they are not capable of rational thought. Have you ever heard of a scientist that was a JCat? No, precisely, because they're not capable of rational thought.So what species is a JCat, and what species should we treat a JCat like? Well, seeing as they're definitely not human, it seems fair and reasonable to assume and treat them like cats, seeing as that's their name. That would make sense. The resolution hath been affirmed, hurrah!I thank you.", "stance": "PRO"}], "context": {"sourceId": "73d719aa-2019-04-18T17:28:05Z", "previousArgumentInSourceId": "73d719aa-2019-04-18T17:28:05Z-00000-000", "acquisitionTime": "2019-04-18T17:28:05Z", "discussionTitle": "JCats should be treated like regular cats.", "sourceTitle": "Debate: JCats should be treated like regular cats. | Debate.org", "sourceUrl": "https://www.debate.org/debates/JCats-should-be-treated-like-regular-cats./1/", "nextArgumentInSourceId": "73d719aa-2019-04-18T17:28:05Z-00002-000"}, "id": "73d719aa-2019-04-18T17:28:05Z-00001-000", "conclusion": "JCats should be treated like regular cats."}, {"premises": 
[{"text": "I thank my opponent for this debate. A quick set of definitions before beginning. JCats - Fans of the musical group, Union J (as defined by my opponent in his R1) Union J - A British boy band [1] fan - A person who has a strong interest in or admiration for a particular sport, art or entertainment form, or famous person [2]. feline - A cat or other member of the cat family [3]. I will now begin with my arguments 1) Human rights We can extrapolate basic human rights from our own self ownership, which can be shown by Hoppe [4]. From this, all things capable of rational thought and self awareness are persons and have those rights. Since cats are not capable of rational thought and self awareness, they are not allowed rights, while the fans of Union J are. Because of this, \"JCats\" should not be treated like regular cats. Thank you, [1] http://en.wikipedia.org... [2] https://www.google.com... [3] https://www.google.com... [4] http://mises.org...", "stance": "CON"}], "context": {"sourceId": "73d719aa-2019-04-18T17:28:05Z", "previousArgumentInSourceId": "73d719aa-2019-04-18T17:28:05Z-00001-000", "acquisitionTime": "2019-04-18T17:28:05Z", "discussionTitle": "JCats should be treated like regular cats.", "sourceTitle": "Debate: JCats should be treated like regular cats. | Debate.org", "sourceUrl": "https://www.debate.org/debates/JCats-should-be-treated-like-regular-cats./1/", "nextArgumentInSourceId": "73d719aa-2019-04-18T17:28:05Z-00003-000"}, "id": "73d719aa-2019-04-18T17:28:05Z-00002-000", "conclusion": "JCats should be treated like regular cats."}, {"premises": 
[{"text": "JCats, fans of Union J, are often treated as if they are superior to other species of cats - with the way they're treated you'd think they're human. There's no reason why they deserve such good treatment, they're just like any other dumb feline.They get to eat human food, be accepted into human schools and even not being subjected to uncomfortable collars and patronizing nicknames, such as 'Tiddles' and 'Mr. Pickle Wickle'.So that's what I'd like to debate today, whether JCats should be treated like regular cats. I hope for a good debate.I thank you.", "stance": "PRO"}], "context": {"sourceId": "73d719aa-2019-04-18T17:28:05Z", "previousArgumentInSourceId": "73d719aa-2019-04-18T17:28:05Z-00002-000", "acquisitionTime": "2019-04-18T17:28:05Z", "discussionTitle": "JCats should be treated like regular cats.", "sourceTitle": "Debate: JCats should be treated like regular cats. | Debate.org", "sourceUrl": "https://www.debate.org/debates/JCats-should-be-treated-like-regular-cats./1/", "nextArgumentInSourceId": ""}, "id": "73d719aa-2019-04-18T17:28:05Z-00003-000", "conclusion": "JCats should be treated like regular cats."}, {"premises": 
[{"text": "reiterate", "stance": "PRO"}], "context": {"sourceId": "36035c76-2019-04-18T16:11:38Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T16:11:38Z", "discussionTitle": "catholic church official teaching is that noncatholics and unbaptized infants go to hell", "sourceTitle": "Debate Topic: catholic church official teaching is that noncatholics and unbaptized infants go to hell | Debate.org", "sourceUrl": "https://www.debate.org/debates/catholic-church-official-teaching-is-that-noncatholics-and-unbaptized-infants-go-to-hell/1/", "nextArgumentInSourceId": "36035c76-2019-04-18T16:11:38Z-00001-000"}, "id": "36035c76-2019-04-18T16:11:38Z-00000-000", "conclusion": "catholic church official teaching is that noncatholics and unbaptized infants go to hell"}, {"premises": 
[{"text": "my argument involves whether or not the catholic church teaches the things i've mentioned. con merely argues what God would probably do or not do concerning the teachings involved, and doesn't even address the actual issues presented. he missed the point entirely.", "stance": "PRO"}], "context": {"sourceId": "36035c76-2019-04-18T16:11:38Z", "previousArgumentInSourceId": "36035c76-2019-04-18T16:11:38Z-00000-000", "acquisitionTime": "2019-04-18T16:11:38Z", "discussionTitle": "catholic church official teaching is that noncatholics and unbaptized infants go to hell", "sourceTitle": "Debate Topic: catholic church official teaching is that noncatholics and unbaptized infants go to hell | Debate.org", "sourceUrl": "https://www.debate.org/debates/catholic-church-official-teaching-is-that-noncatholics-and-unbaptized-infants-go-to-hell/1/", "nextArgumentInSourceId": "36035c76-2019-04-18T16:11:38Z-00002-000"}, "id": "36035c76-2019-04-18T16:11:38Z-00001-000", "conclusion": "catholic church official teaching is that noncatholics and unbaptized infants go to hell"}, {"premises": 
[{"text": "I read Pro's argument and came to conclusion that she never read Holy Bible. Unbaptized infants and Noncatholics.Firstly, unbaptized infants will not go to hell, for several reasons. The rational reason, if we assume God is just and merciful, then Him sending little children who have done nothing, would be unjust and unmerciful. Children not being baptized is not their fault, but it is their parents' fault. Therefore they cannot be judged for their parents actions, which they have no aware, no knowledge of, and no participation with. Second evidence is scriptural. \"At that time the disciples came to Jesus and asked, \u201cWho, then, is the greatest in the kingdom of heaven?\u201d He called a little child to him, and placed the child among them. And he said: \u201cTruly I tell you, unless you change and become like little children, you will never enter the kingdom of heaven. Therefore, whoever takes the lowly position of this child is the greatest in the kingdom of heaven. And whoever welcomes one such child in my name welcomes me.\" - Mat18:3. The child here is not a catholic, and not a Christian, and he (or may be she) was not baptized. And \"whoever takes the lowly position of this child\" means position of child is without any deeds (good or bad), because children has no awareness of good or bad, until they grew in certain knowledge.The claim, Noncatholics will not go to heaven is another nonsense, because Jesus never talked about Catholics, and never said it is a ticket for paradise. He told a parables, explaining how to get to paradise, and non of them say anything about catholic dogma. If Pro claims otherwise, she have to show it from the Bible.And thirdly, even before claiming such dogma, one have to prove the main claims of catholic dogma are true, rationally and logically. If they cannot be proved then whatever the secondary claim is just waste of time. If what you say about God is just nonsense, then there is no point to talk about secondary issues, like who will go to hell, and who will not. And it is God's business, whom He is letting to paradise and whom He is sending to hell. You cannot put an obligation on God.", "stance": "CON"}], "context": {"sourceId": "36035c76-2019-04-18T16:11:38Z", "previousArgumentInSourceId": "36035c76-2019-04-18T16:11:38Z-00001-000", "acquisitionTime": "2019-04-18T16:11:38Z", "discussionTitle": "catholic church official teaching is that noncatholics and unbaptized infants go to hell", "sourceTitle": "Debate Topic: catholic church official teaching is that noncatholics and unbaptized infants go to hell | Debate.org", "sourceUrl": "https://www.debate.org/debates/catholic-church-official-teaching-is-that-noncatholics-and-unbaptized-infants-go-to-hell/1/", "nextArgumentInSourceId": "36035c76-2019-04-18T16:11:38Z-00003-000"}, "id": "36035c76-2019-04-18T16:11:38Z-00002-000", "conclusion": "catholic church official teaching is that noncatholics and unbaptized infants go to hell"}, {"premises": 
[{"text": "the only teachings that might say otherwise, are fallible, nonauthoritative statements. remember to be authoritative, it has to be the pope, intentionally, teaching, the church, on faith and morals. private letters, presentations to limited audiences etc, do not count. limbo, just some examples: Council of Florence Session 11 (Bull Cantate Domino): \"With regard to children, since the danger of death is often present and the only remedy available to them is the sacrament of baptism by which they are snatched away from the dominion of the devil and adopted as children of God, it admonishes that sacred baptism is not to be deferred for forty or eighty days or any other period of time...\" Council of Florence Session 6 \"..the souls of those who depart this life in actual mortal sin, or in original sin alone, go down straightaway to hell to be punished, but with unequal pains.\" No salvation for noncatholics: you can find plenty of rigorist authoritative quotes here: http://en.wikipedia.org... the only authoritative type statements that i see that they can be saved are vatican ii. it could be argued that they said they didnt intend to define anything, and it's always possible to hope that noncahtolics would somehow repent or 'be shown an angel before death' or something as is traditionally the only way of getting saved. so when they say noncatholics 'may' be saved, it is a political statement loaded with far out possibilities while making it look like they actually have a shot. it's a political statement.", "stance": "PRO"}], "context": {"sourceId": "36035c76-2019-04-18T16:11:38Z", "previousArgumentInSourceId": "36035c76-2019-04-18T16:11:38Z-00002-000", "acquisitionTime": "2019-04-18T16:11:38Z", "discussionTitle": "catholic church official teaching is that noncatholics and unbaptized infants go to hell", "sourceTitle": "Debate Topic: catholic church official teaching is that noncatholics and unbaptized infants go to hell | Debate.org", "sourceUrl": "https://www.debate.org/debates/catholic-church-official-teaching-is-that-noncatholics-and-unbaptized-infants-go-to-hell/1/", "nextArgumentInSourceId": ""}, "id": "36035c76-2019-04-18T16:11:38Z-00003-000", "conclusion": "catholic church official teaching is that noncatholics and unbaptized infants go to hell"}, {"premises": 
[{"text": "Hello, Fred. This is one of my favorite subjects, and I am glad to have this debate with you. The photons emitting from my computer screen have triggered a complicated cause and effect, resulting in me accepting the challenge. I would like to start off by establishing what free will is. We are discussing the theoretical ability of the mind to make decisions of its own, and to control its own fate. I would now like to speculate on the nature of a mind. Its home is the brain. The brain is a physical object, which acts like any other physical object. Chemical reactions occur within it, which makes our \"decisions\" and \"thoughts\". You will refute by saying that we control our decisions. If you see a plate of food in front of you would eat it, right? If there was no plate of food there, would you have still made the decision to eat it? No. Of course not, several things, including the smell of the food, and your vision that reveals the food, CAUSED you to eat it. The brain is such an endlessly complex thing, but it still follows rules and cause and effect just like anything else. The nature of this speculation is incredible, as it is that of a brain pondering on the workings of it. We can, of course, never fully understand and predict the complex chemical reactions of a brain. Because we may not predict it, we assume it controls its own fate. The same may be applied to the rolling of a die. No man can predict what number it will land on when tossed across a game- board. We perceive it to be random. Though it is obvious that it is not random, and the die still follows the laws of physics, and every little crumb on the table that the die comes across, causes the die to make a slightly different course. Let's look back to history, shall we? In the very early ages, before science, people would perceive that things such as rain were the will of gods, and would dance and what not for rain. Of course none of them could perceive of water being held in clouds, evaporation or what not, so they assume that the rain has a will of its own. In our advanced era, we know that rain is caused by a predictable system of cause and effect. How is our brain any different? I have no wish to turn this into a theological debate, for I am an atheist. I will note however, that there is in fact, theological determinism. You should look it up. It is the belief that god controls the actions of Humans. wrote more ethic and sci can post round 1 or in comments. prefference?", "stance": "CON"}], "context": {"sourceId": "573e3531-2019-04-18T20:03:35Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T20:03:35Z", "discussionTitle": "Man has the ability to exercise free will", "sourceTitle": "Debate Topic: Man has the ability to exercise free will | Debate.org", "sourceUrl": "https://www.debate.org/debates/Man-has-the-ability-to-exercise-free-will/1/", "nextArgumentInSourceId": "573e3531-2019-04-18T20:03:35Z-00007-000"}, "id": "573e3531-2019-04-18T20:03:35Z-00006-000", "conclusion": "Man has the ability to exercise free will"}, {"premises": 
[{"text": "This topic has been discussed since the earliest of times and involves religious, ethical, and scientific implications. In the realm of theology, the Creator does not assert His omnipotent power over individual will thereby allowing humans to make choices. On an ethical plane, without free will, how can we hold anyone morally accountable for their actions. While great strides have been made in scientifically mapping the thought process, the actions of the body are not wholly determined by physical causality. The question is: Does the machine (brain) control the soul or does the soul control the machine? In contemplating on whether or not to issue this challenge, I weighed all of the options and possibilities (consequences) of my contemplated action and decided to go ahead and issue the challenge. My intention is not to win or loose the debate, but supply a forum where ideas can be freely exchanged in a refreshing, open atmosphere without rancor.", "stance": "PRO"}], "context": {"sourceId": "573e3531-2019-04-18T20:03:35Z", "previousArgumentInSourceId": "573e3531-2019-04-18T20:03:35Z-00006-000", "acquisitionTime": "2019-04-18T20:03:35Z", "discussionTitle": "Man has the ability to exercise free will", "sourceTitle": "Debate Topic: Man has the ability to exercise free will | Debate.org", "sourceUrl": "https://www.debate.org/debates/Man-has-the-ability-to-exercise-free-will/1/", "nextArgumentInSourceId": "573e3531-2019-04-18T20:03:35Z-00000-000"}, "id": "573e3531-2019-04-18T20:03:35Z-00007-000", "conclusion": "Man has the ability to exercise free will"}, {"premises": 
[{"text": "Hello, In actuality, what is later discovered to be invalid was in fact invalid from the start, but this is irrelevant. Instinct and what you perceive to be \"rational thought\" (but what is really just extremely complex cause and effect which appear to be rational) are deeply intermingled. No, you either did do as I proposed, or you didn't, and to the fortune of your co-workers you did the latter. It is not as if you \"could\" have done something else. At the time, I could not predict the future (My mind did not know all the variables), and thus was not positive which crossroad events would inevitably take, and it may have been perceived by some, that it was random, or that events chose the crossroad. But now, that we can look back to the past (based on memory) and observe the outcome, we can reasonably conclude that the equation could only add up to your un-compliance with my friendly suggestion. Let me explain this mathematically: We will use a simple equation for this experiment, quite unlike the complex equations of the mind. The equation is: 2+3. We, in this context, know all variables involved: 2 and 3. Using our knowledge of all the variables in question, and our mind's amazing computing ability, we can predict the future and say it will equal 5. This is a much simplified version, however. In reality, being the humans with oh so limited minds; we would NOT know all the variables. Let's say that we only knew the existence of 2. We would not know what all variables might be included, so estimates of the results could be any figure. We cannot predict the outcome with the limited info. After the thing itself happened, and we observed that it was 5 that ended up happening, we know that it could not have been anything else that was the answer, for 2+3, despite your philosophies WILL ALWAYS equal 5. According to your ideas, 2+3, could \"choose\" to equal 7, or 10, or 23,476,353,658,346. This is obviously untrue. Series of events, in actuality follow one path, there are no crossroads; the crossroads are just illusions. And this is the easiest answer to the question of free will, and we may conclude that free-will does not exist. The mind does not control math. Math is undisputable. You cannot deny the logic I have provided above. To answer your question, 2 and 3 force you to choose something. The matter of free-will is not about forcing to do something against your will; it is about forcing your will to do whatever. It makes you \"choose\" what you choose. I have proved that the mind is not infinite, but 2+3 cannot equal an infinite amount of things, it can only equal one thing. If it was infinite, my mind could control the universe (and trust me, if I controlled the universe, things would be a lot more amusing). The computer is indeed a good analogy for the brain, because the computer, like the brain, has no free will. Your analogy seems to agree with my side. Anyways, I suppose it would be \"possible\", as in we don't know for sure any variables that deny it, but I strongly doubt that the equation of events will equal humans building such a computer. There are many variables including even such things as the human race being wiped out before we reached the level of technology. AS for your differentiation between Humans and other animals, I say: a brain is a brain, brains don't have freewill. Look at this article: http://www.apa.org... It shows how similar human and chimpanzee brains are. You earlier proposed a sort of \"micro evolution\", evolution takes millions of years, Fred. So we can reasonably look back\u20266 thousand years and conclude that human's brains are not dissimilar from humans. Infants born and raised today constantly are raised in the environment of the information age. The minds of 6 thousand years ago, which we can conclude are basically the same as now, lived as animals, so I do not see your connection. Fred, I am dearly sorry, but I can not explain to you all the variables involved in the decisions and psychological processes of gamblers, and drunkards. You keep asking for a simple explanation of why the gambler does something, and someone else does another thing, but I can't give a simple explanation of these processes. Those statements do not necessarily disagree with my arguments. Brain tissue can change shape. You CANT defy nature, Fred. Nature is to broad a sense. Nature is simply the nature of how things are, how they work and why they exist in such a form. You're brain cells do not choose in what direction they go, or how they multiply. You drastically misunderstood my last paragraph (not your fault, just the confusion of limited man-made language). I was not complaining that you were asking \"why\" to much, I was complaining that you WERE NOT asking \"why\" enough, I think that you are not asking \"Why\" enough. I want you to ask \"why\" more. Does it make sense to you now? -Harlan", "stance": "CON"}], "context": {"sourceId": "573e3531-2019-04-18T20:03:35Z", "previousArgumentInSourceId": "573e3531-2019-04-18T20:03:35Z-00007-000", "acquisitionTime": "2019-04-18T20:03:35Z", "discussionTitle": "Man has the ability to exercise free will", "sourceTitle": "Debate Topic: Man has the ability to exercise free will | Debate.org", "sourceUrl": "https://www.debate.org/debates/Man-has-the-ability-to-exercise-free-will/1/", "nextArgumentInSourceId": "573e3531-2019-04-18T20:03:35Z-00001-000"}, "id": "573e3531-2019-04-18T20:03:35Z-00000-000", "conclusion": "Man has the ability to exercise free will"}, {"premises": 
[{"text": "Harlan, the definition of science is:\" ability to produce solutions in some problem domain.\" It is a fact that solutions that were valid yesterday, may become invalid today based upon further research. Sometimes, the scientist comes to a conclusion based upon flawed data making his conclusion invalid \u2013 or a mistake. I don't think I said people decide on whether or not they want free will. I do say that man has the ability to use free will, or he can choose not to thereby utilizing only that portion of his brain that responds to instinct, the reptilian brain. A thought certainly can form another thought. \"I think I will write a book,\" may produce another thought: \"What kind of book will I write?\" I am glad that you assumed that I am sane. In doing so you might have even placed a wager on my response because, being sane, why would I want to do things that are considered by most to be insane? The fact remains that I could have done some of those things you proposed (I once danced onstage acting like a stripper akin to wearing a pink tutu to work) but I considered the consequences and decided they were not things that I should do, especially at work! What would force me to do something that I choose not to do? I truly believe that the power of the mind is infinite. The more we use it, the better we get at doing things. Doesn't it seem that each generation seems \"smarter\" than the previous ones? Perhaps we are observing a micro-second of evolution? When computers first were developed, they were the size of a room. Today, I am working on a minuscule laptop going at corvette speeds compared to the model T speed of the older ones. Computers will continually evolve into smarter, faster machines because someone decided to study and research computer technology and take it to the next level by experimentation. If it is theoretically possible, then it can be done\u2026we just haven't figured out how yet! Again, we will leave the origin of free will to the theological debate and remain in the scientific realm. Miriam-Webster defines human as \"of, relating to, or characteristic of humans: a: having human form or attributes b: susceptible to or representative of the sympathies and frailties of human nature.\" An example would be all Native Americans are Native Americans, but not all are Wampanoag Native Americans. Something sets them apart. While man may be described as a \"bi-pedal mammal\" something sets us apart from all other mammals: our ability to make decisions, to make choices, to exercise free will. We can ask the questions: \"Who? What? Why? What are the consequences? Then we can decide to act, or not act. I am an addict (alcohol being a drug)science tells me that I inherited a genetic makeup that made me so. Science can demonstrate that prolonged use of the drug causes further alterations within my brain chemistry. That makes sense. I took something that caused a change that effected my brain. However, a pathological gambler never ingests anything yet science shows the same brain chemistry changes as the alcoholic. But, the pathological gambler never ingested anything to cause the effect on the brain. His repetitive behavior (or, thinking)did. Sort of like mind over matter, wouldn't you say? By doing certain things over and over again I have developed a newer habit (sobriety) that defies my genetic nature and the changes caused to my brain chemistry by continued use of the drug. Certainly not an easy feat but I haven't had a drink in almost seven years. Defies nature, don't you think? The fact is I first tried recovery back in 1998 but I only have seven years of \"clean time.\" Recovery didn't work until I chose to do the things necessary to make it work despite my genetic makeup! I chose! Things (planets, trees, etc.) certainly do not make things work. I make things work by using my intellect and my freedom to choose what to make work. Perhaps, Harlan, my \"why\" questions are meant for you to think about my statements in a different way than you have in the past. Everything does have a reason but man has not been able to discover every reason just yet. Logical is defined as being \"capable of or reflecting the capability for correct and valid reasoning; a logical mind.\" Truth is, life can be illogical at times.", "stance": "PRO"}], "context": {"sourceId": "573e3531-2019-04-18T20:03:35Z", "previousArgumentInSourceId": "573e3531-2019-04-18T20:03:35Z-00000-000", "acquisitionTime": "2019-04-18T20:03:35Z", "discussionTitle": "Man has the ability to exercise free will", "sourceTitle": "Debate Topic: Man has the ability to exercise free will | Debate.org", "sourceUrl": "https://www.debate.org/debates/Man-has-the-ability-to-exercise-free-will/1/", "nextArgumentInSourceId": "573e3531-2019-04-18T20:03:35Z-00002-000"}, "id": "573e3531-2019-04-18T20:03:35Z-00001-000", "conclusion": "Man has the ability to exercise free will"}, {"premises": 
[{"text": "Hello Science itself, by definition can not be mistaken, while scientific theories can be disproved (thus eliminating the \"Science\" element of it). The idea that people use free will to decide whether they want free will is ludicrous (it is like saying, \"vote no if you don't want democracy\"). A thought can certainly cause another thought to form. All a \"thought\" is, is the complex-calculator-that-is-the-mind's process that you are aware of. Assuming that you were \"sane\" (a relevant term, mind you), my mind concluded that you would not be able to carry out my thoughtful suggestion. I was right. You could not do it. Your mind kept you from doing it. \"While I could very well choose to do any of those things that you suggest, I would more than likely choose not to do them\" You \"could\" have done them? If our world fo0llows cause and vent, I was aware that if something in the past did or did not happen, there was no other possible course of events, as there is no such thing as randomness. You \"more than likely\" would have done what you did? Things are not random, Fred. Things only happen if things cause them to happen. Are you saying that the mind has infinite possibilities? This is obviously not true\u2026the mind is limited at some point. Do not get me wrong, the Human mind has a very complex system for deciding courses of action, but not infinite. Well, it depends what you mean by \"infinite\", for inside the number 1, there is an infinite amount of variations (1.1, 1.01, 1.001, 1.0001, 1.00001, 1.000001, 1.132432543246322542523) The mind is not capable of everything, though. Theoretically, the human mind could be predicted, but because of the chaos theory, it would be INCREDIBLY difficult, but once more, the Human mind is not capable of everything, and it would take well over a lifetime (WELL, well over) to factor in and understand all the variables in the universe, for one moment in time. I doubt that we will create a computer if such computing power, because where would we get all the information? You can not fit a universe in a computer. Way, way too much information. It is probably not something we could do. Though strictly theoretically, it is \"possible\". How could I make the assertion that you would not do the actions I asked of you to take? Of course I did not know all the variables of the Universe, and thus I was not sure, but I knew that few minds were allowed to work in this manner, though some might be forced to. I do not believe in such a thing as a god \"investing\" free will in someone (side-note: who put the freewill in the god?). While we are in a scientific debate, you must agree that a Human is an animal. You stated yourself: \"animals do not have free will\". Do you concede, then? Or do you take that back? Or would you make the argument that scientifically Humans are not animals (which is unfactual)? Or do you revise that statement to say: \"animals, exempt Humans, do not have freewill\". I would be OK with this. Though our brains work the exact same way as other animals. The purpose of quoting Einstein was that not only does he have great understanding of things, and would be a great person for input, he summed it up very nicely. God does not play dice indeed, and accordingly nothing is random or happening for no reason, thus there being no freewill. Since we are debating with the context of science, the scientific world is a logical one. In this world (our world) things happen because things made them happen, not because they decide to happen. No offense, but I don't think you're going deep enough, Fred. You must keep asking \"why\" on every aspect. WHY do we do this? WHY does our mind decide that? WHAT made it decide that? WHY did it make it decide that? Things happen for reasons. You are just floating on the surface when you say that the mind has memories, but somehow those brain cells decide their own fate. You need to delve, and try to find the reason for each and every aspect. And therein lies the answer, everything has a reason, and thus the brain cells cannot decide their own fate. -Harlan", "stance": "CON"}], "context": {"sourceId": "573e3531-2019-04-18T20:03:35Z", "previousArgumentInSourceId": "573e3531-2019-04-18T20:03:35Z-00001-000", "acquisitionTime": "2019-04-18T20:03:35Z", "discussionTitle": "Man has the ability to exercise free will", "sourceTitle": "Debate Topic: Man has the ability to exercise free will | Debate.org", "sourceUrl": "https://www.debate.org/debates/Man-has-the-ability-to-exercise-free-will/1/", "nextArgumentInSourceId": "573e3531-2019-04-18T20:03:35Z-00003-000"}, "id": "573e3531-2019-04-18T20:03:35Z-00002-000", "conclusion": "Man has the ability to exercise free will"}, {"premises": 
[{"text": "You present some apparently very good points, my friend. While you don't think that science can be mistaken, haven't earlier theories been disproven as time goes on? Therefore, what is being promoted as absolute scientific truth today may very well be proven wrong tomorrow. Both the planets and the trees do not have the ability, as far as we know, to think and therefore cannot determine their own fate. While things may come about because something caused them to begin the process of cognitive thought , the ability to exercise free will is a matter of choice. Something may stimulate a thought in my mind but I may decide to ponder that thought, if ever, at a later time. While we may not be able to control the universe yet, the mind is a powerful force. It is said that the conscious mind is like the picture of an iceberg. Only 10% of the iceberg is showing above water level with 90% below water. That part below water is equal to our subconscious mind which, for the most part, is going about its business without us knowing exactly what it is doing. While experiments by Benjamin Libet show that unconscious brain activity precedes the conscious decision, he does not interpret his findings as evidence of the inefficacy of conscious free will. Libet points out that: \"although the tendency to press a button may be building up for 500 milliseconds, the conscious will retains the right to veto that action in the last few milliseconds.\" Memory can serve man very well. It is but a tool and, as such, is only effective if I use it but if I do it will make things easier. The older we get, the more items are stored in the memory bank, and have been reinforced to the point that we accept them without further thought. Without thinking about it I know in a millisecond of memory that touching the flame is not going to be a very smart thing to do. The only control memory has over rational thought is what I have decided to give it. Past experience tells me that skipping around the facility I work at might be dangerous, wearing a pink tutu is just not my style (I have decided, although I once consciously wore a brown shoe and a black shoe to a class I was teaching in order to prove a point.) and at my age I have difficulty remembering the lyrics to most songs. I have a distinct aversion to needles and experience tells me that a bowie knife would cause much more pain and damage and my studies show that drinking gasoline, although some desperate alcoholics have tried it, could definitely be fatal. While I could very well choose to do any of those things that you suggest, I would more than likely choose not to do them. No matter how large the number, possible outcomes are limited. Free will, however, is the monkey wrench in the machine. Could it be, Harlan, that a \"human mind cannot possibly be predicted by a human mind\" because a human mind cannot predict another's free will? You are probably right in that man will never build a super computer capable of predicting the future exactly because any computer is built upon human input and you just can't input free will into a computer. You hit upon something that we have agreed to debate in the future, the theological question of when, in the evolutionary time line, free will was infused and by Whom! You are correct in stating that animals do not have free will. While man's body may have evolved from animals, it is free will that makes us different from them. Einstein specifically states that he is talking from a philosophical point and offers no scientific proof as a basis for his assumption. Einstein also wrote: \"I want to know how God created this world, I am not interested in this or that phenomenon, in the spectrum of this or that element. I want to know His thoughts, the rest are details.\" His famous epithet on the \"uncertainty principle\" was \"God does not play dice.\"", "stance": "PRO"}], "context": {"sourceId": "573e3531-2019-04-18T20:03:35Z", "previousArgumentInSourceId": "573e3531-2019-04-18T20:03:35Z-00002-000", "acquisitionTime": "2019-04-18T20:03:35Z", "discussionTitle": "Man has the ability to exercise free will", "sourceTitle": "Debate Topic: Man has the ability to exercise free will | Debate.org", "sourceUrl": "https://www.debate.org/debates/Man-has-the-ability-to-exercise-free-will/1/", "nextArgumentInSourceId": "573e3531-2019-04-18T20:03:35Z-00004-000"}, "id": "573e3531-2019-04-18T20:03:35Z-00003-000", "conclusion": "Man has the ability to exercise free will"}, {"premises": 
[{"text": "Hello, I agree the primary nature of this debate should be that of science. I do not think that science is \"mistaken\" but will consider what you have to say\u2026However you look at it; outside influences cause it to happen. Things don't decide to happen. A planet doesn't decide to orbit the sun. A tree does not decide to fall down. Our brain, like the planet and the tree, is a physical object, made of physical, tangible components. Therefore it should act in the same manner. Things only happen because other things cause them to happen. With your logic, we should be able to control the universe with our mind. We obviously can't. Does this make sense? Otherwise, things could happen for no reason, because they Caused themselves to come into existence, which is wholly impossible. The memory, the trial and error that has been learned, and many other things don't allow you to touch the flame. Do you have freewill, Fred? Tomorrow, go about your regular business skipping, wearing a pink tutu, singing Britney spears, while repeatedly stabbing yourself in the leg, and drinking gasoline. Can you? Get back to me on this one. Memory is not the only thing that controls what a person does. Innumerable factors are involved in this equation. You seem to only focus on memory. With your theory of using memory for helping rational thought, doesn't memory have some control over \"rational thought\", you admitted yourself that many of your decisions are based on memories. Can memories not CAUSE a \"decision\" to happen, then? \"How, then, could man ever progress to the point where science is today if there isn't something more than the limited amount of thought processes that can be achieved with that beaker-full of chemicals?\" Good question. Does any one person fully understand every single advance in technology known to man, or have the potential to invent all of them? Humans are social animals. How can ants, with EXTREMELY limited brains, build those mounds, and have an affective system of attaining food? Joint force. Humanity is big. Anyways, just because the brain is limited at some point, does not mean there are several possibilities. The chaos theory explains to us that the slightest change in an equation, the tiniest itty bitty change can make very different outcomes in the equation. Let us take all the numbers, let's say, 1-10,000,000. That is limited. But imagine all the near-endless solutions to using those numbers in equations. \"Once \"y\" outcomes is determined, then we could predict the outcome of anything, even the future\" AHA!...You are surfacing on a whole new area of such things as determinism. The chaos theory explains this too, though. This idea is on the very edge of chaos. Do you know what one of the main ways the chaos theory was discovered? Predicting weather patterns. They tried, but then found that the computer was rounding the tiniest little fraction to the nearest something or other (for there are infinitely many fractions within one unit). The weather equation was seen to turn out one way, but when the computer did the equation again later, the outcome was completely different. To conclude, a Human mind cannot possibly be predicted by a human mind, but IF there was some sort of entity, possibly a super computer that could factor in every variable in the universe, and knew every thing, every variable in play and in what existence they were, it is perceivable that the future could be predicted. Realustically, this is probably not going to happen. When we are discussing science, we must acknowledge evolution, don't you agree? Well\u2026We know that at one point our ancestors were bacteria of some sort. Do bacteria have free-will? Or do you perceive that that was adopted somewhere along the way. The relevance if this is\u2026We will not possibly fully apprehend our brains in their unimaginably complex state to which they are today, so the one way to go about it is to look at a simpler form of our brain. Scientifically, a Human is an animal. Animals obviously do not have fre-will, so we shouldn't either. If you truly to make this into a scientific debate, I can warn you that science is on my side. If you don't believe me, ask a scientist. In fact, let's ask the greatest scientist of the 20th century: \"In human freedom in the philosophical sense I am definitely a disbeliever. Everybody acts not only under external compulsion but also in accordance with inner necessity. Schopenhauer's saying, that \u2018a man can do as he will, but not will as he will,' has been an inspiration to me since my youth up, and a continual consolation and unfailing well-spring of patience in the face of the hardships of life, my own and others'. This feeling mercifully mitigates the sense of responsibility which so easily becomes paralysing, and it prevents us from taking ourselves and other people too seriously; it conduces to a view of life in which humour, above all, has its due place\" --Albert Einstein out of spac", "stance": "CON"}], "context": {"sourceId": "573e3531-2019-04-18T20:03:35Z", "previousArgumentInSourceId": "573e3531-2019-04-18T20:03:35Z-00003-000", "acquisitionTime": "2019-04-18T20:03:35Z", "discussionTitle": "Man has the ability to exercise free will", "sourceTitle": "Debate Topic: Man has the ability to exercise free will | Debate.org", "sourceUrl": "https://www.debate.org/debates/Man-has-the-ability-to-exercise-free-will/1/", "nextArgumentInSourceId": "573e3531-2019-04-18T20:03:35Z-00005-000"}, "id": "573e3531-2019-04-18T20:03:35Z-00004-000", "conclusion": "Man has the ability to exercise free will"}, {"premises": 
[{"text": "Thank you, Harlan, for accepting this debate. In contemplating to asking you, I did weigh in certain parameters that might apply. I respect your beliefs as an Atheist as, I am sure, you respect mine as a Christian. A classic tool of anger management and conflict resolution is to agree to disagree. Therefore, as I indicated in my opening statement that while discussing free will does involve theological, ethical and scientific levels of discussion, I will agree to focus most of my attention to the scientific arena leaving the rest for future debates. Without a doubt, science has been making great strides in explaining the inner workings of the human brain. Some studies have even shown that an electrical impulse caused by a chemical reaction can be observed a split second before the thought becomes conscious. This would seem to back up your theory. However, could not science be mistaken as to what that observed process actually is? Science assumes that the process involves the formation of thinking. Could it not, however, be recording a memory process that is being played back by the machine (brain) which would allow us to make a more rational thought based upon past experiences? Much like a computer, anything that ever happens to us is recorded in our brain. And, as you indicate, an external stimulus may occur to cause the brain to recall that memory and replay it in our brain which we can, therefore, use to make rational decisions? As infants, we are attracted to that bright orange and blue, dancing, flame. We want to play with that flame despite warnings that we should not. At this point the brain does not have any memory to fall back on to tell us not to play with it. Once we feel the intense heat and finding it not to be pleasurable the brain records a strong memory to not play with fire. In the future when the brain is stimulated by the site of flame, the brain recalls the memory lesson and quickly replays it in order that we can conclude to not touch the flame. Some of these recorded memories become so strong that we come to trust them as irrefutable fact. It was a fact, based upon the collective experience influenced by the then available means of transport, that the world was flat. As man developed the means of transportation that could go further, men like Columbus and Prince Henry the navigator began to challenge that \"collective memory\" and developed a thought that the world was, indeed, round. They decided to prove that cognitive thought and defy the \"collective memory\" and subsequently proved the world to be round. I thought to instigate this debate and proceeded to weigh all of the possible outcomes and I (with respectful emphasis) decided to proceed with the challenge perceiving that the outcome had more potential for good than it did for bad. In your analogy of the die, you state that the apparent randomness of the process of throwing the die is just that, apparent. Even factoring in other things as the lint, quality of the felt, the degree of the force of the throw, etc. there is a limited, although large, amount of possibilities on the outcome of the action. Could we not take this a little further? The brain contains a beaker-full of chemicals. While the number is again huge, this limited amount of chemicals can be combined in a limited number of ways in order to produce a limited number of results. This would seem to say, then, that man's thought processes are limited. How, then, could man ever progress to the point where science is today if there isn't something more than the limited amount of thought processes that can be achieved with that beaker-full of chemicals? You state that \"Because we cannot predict it (the complex chemical reactions) we assume it \"the brain) controls its own fate.\" I respectfully submit that this statement is inherently flawed since \"x \"amount of chemical processes can only result in \"y\" outcomes. Once \"y\" outcomes is determined, then we could predict the outcome of anything, even the future. While I may be able to influence what will happen in the future by what I do today, I cannot be certain that I will do tomorrow what I did today. I may decide to do something different. Aside from Spiritual aspects, could not the Shaman be a more focused person that was more attuned to the workings of nature in those ancient times? Being more attuned to the changes of nature he may have noticed certain signs (that the People didn't) to which he concluded that the chance of rain occurring were sufficient enough to call the People to a rain dance? His success rate was probably just as good as today's meteorologists. Much as we malign today's weather man, we still tune into the weather forecast in order to attempt to plan our day. In conclusion, there is a distinct possibility that modern science is just beginning to map out and record the memory processes of man rather than the result: cognitive thought.", "stance": "PRO"}], "context": {"sourceId": "573e3531-2019-04-18T20:03:35Z", "previousArgumentInSourceId": "573e3531-2019-04-18T20:03:35Z-00004-000", "acquisitionTime": "2019-04-18T20:03:35Z", "discussionTitle": "Man has the ability to exercise free will", "sourceTitle": "Debate Topic: Man has the ability to exercise free will | Debate.org", "sourceUrl": "https://www.debate.org/debates/Man-has-the-ability-to-exercise-free-will/1/", "nextArgumentInSourceId": ""}, "id": "573e3531-2019-04-18T20:03:35Z-00005-000", "conclusion": "Man has the ability to exercise free will"}, {"premises": 
[{"text": "Extend", "stance": "PRO"}], "context": {"sourceId": "d408223a-2019-04-18T15:32:03Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:32:03Z", "discussionTitle": "Legalization of all recreational drugs", "sourceTitle": "Online Debate: Legalization of all recreational drugs | Debate.org", "sourceUrl": "https://www.debate.org/debates/Legalization-of-all-recreational-drugs/2/", "nextArgumentInSourceId": "d408223a-2019-04-18T15:32:03Z-00001-000"}, "id": "d408223a-2019-04-18T15:32:03Z-00000-000", "conclusion": "Legalization of all recreational drugs"}, {"premises": 
[{"text": "Extend.", "stance": "PRO"}], "context": {"sourceId": "d408223a-2019-04-18T15:32:03Z", "previousArgumentInSourceId": "d408223a-2019-04-18T15:32:03Z-00000-000", "acquisitionTime": "2019-04-18T15:32:03Z", "discussionTitle": "Legalization of all recreational drugs", "sourceTitle": "Online Debate: Legalization of all recreational drugs | Debate.org", "sourceUrl": "https://www.debate.org/debates/Legalization-of-all-recreational-drugs/2/", "nextArgumentInSourceId": "d408223a-2019-04-18T15:32:03Z-00002-000"}, "id": "d408223a-2019-04-18T15:32:03Z-00001-000", "conclusion": "Legalization of all recreational drugs"}, {"premises": 
[{"text": "Extend", "stance": "PRO"}], "context": {"sourceId": "d408223a-2019-04-18T15:32:03Z", "previousArgumentInSourceId": "d408223a-2019-04-18T15:32:03Z-00001-000", "acquisitionTime": "2019-04-18T15:32:03Z", "discussionTitle": "Legalization of all recreational drugs", "sourceTitle": "Online Debate: Legalization of all recreational drugs | Debate.org", "sourceUrl": "https://www.debate.org/debates/Legalization-of-all-recreational-drugs/2/", "nextArgumentInSourceId": "d408223a-2019-04-18T15:32:03Z-00003-000"}, "id": "d408223a-2019-04-18T15:32:03Z-00002-000", "conclusion": "Legalization of all recreational drugs"}, {"premises": 
[{"text": "My opponent has not made it clear to what he is responding to , if he is responding to the fact that the BoP is shared then I am not bothered as that tells the audience what kind of a person my opponent is , if you don't accept the BoP then do not accept the debate . I have clearly stated that by accepting you agree that the BoP is shared. First of all i would like to make a little speech why I think drugs should be legalized . The war on drugs has been going on for decades , now it has cost world economies billions and thousands of innocent people were put into jail for a victim less crime but humanity has been using drugs for thousands of years of human history it is a part of human culture that we are not gone rid of by criminalizing it from Alexander the Great's opium to modern age cannabis use criminalizing people for drug use will not stop people doing it . Now i will explain why legalizing drugs is a good idea 1. Violence&Black Market Why do we associate drug use with violence? It is because people who want to use drugs have to go to a black market to buy them this market is unregulated and uncontrolled , different factions involved in drug trade are fighting against each other and by legalizing drugs we would give people the chance to buy drugs from a more reliable source such as the government or a regulated private sector .This market is regulated which makes everything better , don't you think most people would rather buy from it than from a drug dealer in a dark alley that has no knowledge of business management , The black market would collapse 2.Freedom. In a truly free society people shouldn't restrict the freedom of others this is very relevant to the issue of banning drugs as drug usage is a victim-less crime and I consider banning it to be immoral. 2.Safety. Why do so many people overdose on drugs? for example heroin apart from its addictiveness is not as harmful to your body as let's say cocaine as heroin addicts can survive decades and the only reason why they die in the end is because of overdosing. The reason why people overdose on such drugs is because like I explained before they are forced to buy them from an unregulated market where drug dealers can put stuff into the drug to increase the value therefore customers are not sure how pure it is and might inject too much causing an overdose. 3.Price. Drug addicts often have to engage in criminal activity to get money for their next fix but if drugs were legalized the price would go down and it wouldn't be such a hard job to get your next fix so your life can be a lot better. 4. Prison Overgrowth . For this example let's look at the USA , 5% of the worlds population lives in USA yet 25% of all prisoners in the world are in USA , around 80% of all drug arrests are simply for having drugs on you ,this is putting innocent people in prison and over crowding prisons that have to be paid for. 5. Money. Taxing those who produce drugs will give the government a lot of money , this is a simple argument not much to add to this argument 6.Statistics. in 1970 there were 9000 convictions or cautions for drug offenses and 15% of young people had used an illegal drug. In 1995 the figures were 94 000 and 45%. Prohibition doesn't work. Sources http://www.drugwarfacts.org............ http://www.poppies.ws............ 'Alexander the Great introduced poppies to the Near East, starting the flowers long history in Asia. Opium was largely used as a social drug in India and China. Ancient Asian texts described the medical properties of opium.' http://www.spiegel.de............ ' If it legalized drugs, the United States could save $85 billion to $90 billion per year. Roughly half that is spent on the current drugs policy and half that is lost in taxes that the state could have levied on legal drugs. ' . http://www.huffingtonpost.com...", "stance": "PRO"}], "context": {"sourceId": "d408223a-2019-04-18T15:32:03Z", "previousArgumentInSourceId": "d408223a-2019-04-18T15:32:03Z-00002-000", "acquisitionTime": "2019-04-18T15:32:03Z", "discussionTitle": "Legalization of all recreational drugs", "sourceTitle": "Online Debate: Legalization of all recreational drugs | Debate.org", "sourceUrl": "https://www.debate.org/debates/Legalization-of-all-recreational-drugs/2/", "nextArgumentInSourceId": "d408223a-2019-04-18T15:32:03Z-00004-000"}, "id": "d408223a-2019-04-18T15:32:03Z-00003-000", "conclusion": "Legalization of all recreational drugs"}, {"premises": 
[{"text": "not really enough said", "stance": "CON"}], "context": {"sourceId": "d408223a-2019-04-18T15:32:03Z", "previousArgumentInSourceId": "d408223a-2019-04-18T15:32:03Z-00003-000", "acquisitionTime": "2019-04-18T15:32:03Z", "discussionTitle": "Legalization of all recreational drugs", "sourceTitle": "Online Debate: Legalization of all recreational drugs | Debate.org", "sourceUrl": "https://www.debate.org/debates/Legalization-of-all-recreational-drugs/2/", "nextArgumentInSourceId": "d408223a-2019-04-18T15:32:03Z-00005-000"}, "id": "d408223a-2019-04-18T15:32:03Z-00004-000", "conclusion": "Legalization of all recreational drugs"}, {"premises": 
[{"text": "Burden of Proof is shared , Round 1 is for acceptance only.", "stance": "PRO"}], "context": {"sourceId": "d408223a-2019-04-18T15:32:03Z", "previousArgumentInSourceId": "d408223a-2019-04-18T15:32:03Z-00004-000", "acquisitionTime": "2019-04-18T15:32:03Z", "discussionTitle": "Legalization of all recreational drugs", "sourceTitle": "Online Debate: Legalization of all recreational drugs | Debate.org", "sourceUrl": "https://www.debate.org/debates/Legalization-of-all-recreational-drugs/2/", "nextArgumentInSourceId": ""}, "id": "d408223a-2019-04-18T15:32:03Z-00005-000", "conclusion": "Legalization of all recreational drugs"}, {"premises": 
[{"text": "In some cases this might seem like a good idea but what if it could save one or the other how would it chose who dies and lives should companies really have to play god and give everyone life scores and choose how important you are this would start up a lot of controversy. Do you really want to be judged to see if your life is valuable enough to live or so useless that you would die. What would the cars do if a white man and a Blackman with the same life scores who would it chose the black man or the white man, if it chose the white it would be called racist if it chose the black man they would say that it was trying to avoid trouble. Also this would give them ways to kill others that they don\"t like by giving them a very low score.", "stance": "CON"}], "context": {"sourceId": "93d9c5c7-2019-04-18T12:00:34Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:00:34Z", "discussionTitle": "is it ethical to implement an algorithm that gives self-driving cars the right to kill in case of em", "sourceTitle": "Online Debate: is it ethical to implement an algorithm that gives self-driving cars the right to kill in case of em | Debate.org", "sourceUrl": "https://www.debate.org/debates/is-it-ethical-to-implement-an-algorithm-that-gives-self-driving-cars-the-right-to-kill-in-case-of-em/1/", "nextArgumentInSourceId": "93d9c5c7-2019-04-18T12:00:34Z-00001-000"}, "id": "93d9c5c7-2019-04-18T12:00:34Z-00000-000", "conclusion": "is it ethical to implement an algorithm that gives self-driving cars the right to kill in case of em"}, {"premises": 
[{"text": "Self-driving cars hold out the promise of being safer than manually driven cars. Yet they cannot be a 100 % safe. Collisions are sometimes unavoidable. So self-driving cars need to be programmed for how they should respond to scenarios where collisions are highly likely or unavoidable. The accident-scenarios self-driving cars might face have recently been likened to the key examples and dilemmas associated with the trolley problem. In this article, we critically examine this tempting analogy. We identify three important ways in which the ethics of accident-algorithms for self-driving cars and the philosophy of the trolley problem differ from each other. These concern: (i) the basic decision-making situation faced by those who decide how self-driving cars should be programmed to deal with accidents; (ii) moral and legal responsibility; and (iii) decision-making in the face of risks and uncertainty. In discussing these three areas of disanalogy, we isolate and identify a number of basic issues and complexities that arise within the ethics of the programming of self-driving cars.", "stance": "PRO"}], "context": {"sourceId": "93d9c5c7-2019-04-18T12:00:34Z", "previousArgumentInSourceId": "93d9c5c7-2019-04-18T12:00:34Z-00000-000", "acquisitionTime": "2019-04-18T12:00:34Z", "discussionTitle": "is it ethical to implement an algorithm that gives self-driving cars the right to kill in case of em", "sourceTitle": "Online Debate: is it ethical to implement an algorithm that gives self-driving cars the right to kill in case of em | Debate.org", "sourceUrl": "https://www.debate.org/debates/is-it-ethical-to-implement-an-algorithm-that-gives-self-driving-cars-the-right-to-kill-in-case-of-em/1/", "nextArgumentInSourceId": ""}, "id": "93d9c5c7-2019-04-18T12:00:34Z-00001-000", "conclusion": "is it ethical to implement an algorithm that gives self-driving cars the right to kill in case of em"}, {"premises": 
[{"text": "I am very sorry for the technical issues I suffered, which prevented me from uploading my latest round. I attempted to contact Patriot Person by private message and by comments, even uploading the speech there, but alas, I will just have to re-submit my explanations here and hope that my opponent has the grace to forgive me. The Pokedex itself makes no sense. How can it identify a pokemon that has never been seen before, pokemon that hide in caves deep underground, like Mewtwo? If I scan a human, it doesn't give me a weight, cry, height etc. for every single human, just that one human in particular. The pokedex's flaws can be seen wherever a professor makes up the entries themselves. Grimer, the Sludge Pok\"mon. It was born when sludge in a dirty stream was exposed to X-rays from the moon. The moon. The moon is, in fact, the weakest source of radiation in the known universe (http://www.mpe.mpg.de...), making it highly illogical why it didn't just get the x rays from the earth, or how the Pokedex came to know about this. It would make sense if the pokedex was some form of artifact made by arceus, but no, it was formed by a time paradox caused by Ash. I could go on about unrealistic tempatures given by slugma, or how Alakazam only learns 4 moves, but I have other points. The reason I cannot accept creepypastas as sources is because they are not canon. I stated at the beginning of the debate that the pokemon games came under the many worlds theory, where even games like Gale of Darkness would be counted, but these are Game Freak approved. If I put up a creepypasta about how all Giratina wanted was a cuddle from a loving trainer, I couldn't use that as evidence. But I checked with Cyndy and Latias, they enjoy hugs too. Dialga enjoys poking people. Darkrai and Cresselia have a dual relationship, but it is not a rivalry. Even if you claim he once inflicted nightmares willingly, he redeemed his character. Yes, it was to display how Tentacool isn't the threat you make it out to be, as even low level pokemon can fend them off with ease. I pose that the mind control is no threat, since we're going by animes are ok, Manaphy can just let everyone fly over the water instead, like in the movie, or people can just jump across the water without boats. See video for explanation. http://www.youtube.com... It makes no difference with the pg 13. You know Smaug can't possibly kill any of them, nor can they die from falls. You can't make Lord of the Rings out of the Hobbit, and you can't make creepiness out of such ridiculous arguments. Duncan.", "stance": "CON"}], "context": {"sourceId": "f2f66016-2019-04-18T16:48:35Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T16:48:35Z", "discussionTitle": "Pokemon is freakin creepy.", "sourceTitle": "Online Debate: Pokemon is freakin creepy. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pokemon-is-freakin-creepy./1/", "nextArgumentInSourceId": "f2f66016-2019-04-18T16:48:35Z-00001-000"}, "id": "f2f66016-2019-04-18T16:48:35Z-00000-000", "conclusion": "Pokemon is freakin creepy."}, {"premises": 
[{"text": "Extend my arguments.", "stance": "PRO"}], "context": {"sourceId": "f2f66016-2019-04-18T16:48:35Z", "previousArgumentInSourceId": "f2f66016-2019-04-18T16:48:35Z-00000-000", "acquisitionTime": "2019-04-18T16:48:35Z", "discussionTitle": "Pokemon is freakin creepy.", "sourceTitle": "Online Debate: Pokemon is freakin creepy. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pokemon-is-freakin-creepy./1/", "nextArgumentInSourceId": "f2f66016-2019-04-18T16:48:35Z-00002-000"}, "id": "f2f66016-2019-04-18T16:48:35Z-00001-000", "conclusion": "Pokemon is freakin creepy."}, {"premises": 
[{"text": "You disregard the knowledge of professors without providing any proof. You don't even give a source. They don't just use legends. From: http://bulbapedia.bulbagarden.net... \"Pok\"dex entries typically describe a Pok\"mon in only two or three sentences. They may give background information on the habitat or activities of a Pok\"mon in the wild or other information on the Pok\"mon's history or anatomy. Pok\"dex entries also include height, weight, cry, footprint, location, other forms, and a picture of the Pok\"mon.\" That seems pretty accurate to me. And your judging of the lullaby not being fair is somewhat acceptable, but it is still about pokemon. This debate, is about a pokemon, so is the video. Giratina does not love you. Giratina is just showing fake affection so it can gain your trust. Then, Giratina, the Devil himself, will possess you, burn down the Johto region, than Sinnoh, than Kalos... Darkrai still wanted to inflict nightmares at one point. He represents nightmares, while his rival, Cresselia, represents good dreams. And what was that thing about Magikarp vs. Tentacruel about? Was that just supposed to be some fun joke? And why does it matter if a \"level 100\" Pikachu loses every second fight? The picture is still direct material from the anime, therefore that picture of Tentacool possessing Meowth is valid. The Hobbit: The Desolation of Smaug is rated PG-13, not PG. Boom.", "stance": "PRO"}], "context": {"sourceId": "f2f66016-2019-04-18T16:48:35Z", "previousArgumentInSourceId": "f2f66016-2019-04-18T16:48:35Z-00001-000", "acquisitionTime": "2019-04-18T16:48:35Z", "discussionTitle": "Pokemon is freakin creepy.", "sourceTitle": "Online Debate: Pokemon is freakin creepy. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pokemon-is-freakin-creepy./1/", "nextArgumentInSourceId": "f2f66016-2019-04-18T16:48:35Z-00003-000"}, "id": "f2f66016-2019-04-18T16:48:35Z-00002-000", "conclusion": "Pokemon is freakin creepy."}, {"premises": 
[{"text": "Legends are not viable sources of information, especially for a Professor. Since each professor uses these legends as source for the Pokedex, they discredit themselves. (By the way, each Professor answers to Oak anyway) In no way does Oak or any other Professor explain the science behind their techniques. Oak's method is to give 10 year-olds pokedexes and send them off. Elm does the same thing. Birch observes them in the field, and since he's obviously never left Littleroot, since he can't handle a lvl 3 zigzagoon, I doubt his credentials. Rowan ups his game by sending 3 children off not even giving one of them a pokedex. Finally, I do not have X or Y, but I imagine that Sycamore also sends children out in threes. I would listen to the lullaby, but I can see the text reading \"based on the creepypasta\" already, so I'll give that a skip, as it's not even from the games. Next, in defense of Giratina, I would like to remind you in Pokemon Soulsilver, it's possible to have him cuddle you because he loves you so much. Not demonic material, it seems. Net up, Cyrus explains the distorted world as the opposite stand of the DNA like world they dwell in, so he's more of an anti-matter pokemon. Next up, Darkrai fled to Full Moon Island in Diamond because he didn't want to inflict nightmares. Due to its proximity to Half-Moon Island, Cresselia would easily be able to cure any rare cases. I did a short test by making a female character and then fighting Tentacruel with a Magikarp until it fainted. After my 4th one, I found out you just go back to the Pokemon center. No questionable Japanese pornography occurs. By the way, The picture you have is of the cartoon, you know the one where a lvl 100 pikachu loses every second fight. These enemies are as threatening as Smaug from the Hobbit. Claiming to be threatening, you know the pg rating prevents you from taking a scratch. See you next round, Duncan", "stance": "CON"}], "context": {"sourceId": "f2f66016-2019-04-18T16:48:35Z", "previousArgumentInSourceId": "f2f66016-2019-04-18T16:48:35Z-00002-000", "acquisitionTime": "2019-04-18T16:48:35Z", "discussionTitle": "Pokemon is freakin creepy.", "sourceTitle": "Online Debate: Pokemon is freakin creepy. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pokemon-is-freakin-creepy./1/", "nextArgumentInSourceId": "f2f66016-2019-04-18T16:48:35Z-00004-000"}, "id": "f2f66016-2019-04-18T16:48:35Z-00003-000", "conclusion": "Pokemon is freakin creepy."}, {"premises": 
[{"text": "The Pokedex takes entries from not only legend, but witness accounts of the pokemon. That includes adults, not just ten year olds with pokeballs. The entries are also found by scientific studies, and Oak is not the only one who writes them. Oak writes them for the Kanto region only. Elm writes for Johto, Birch writes for Hoenn, Rowan writes for Sinnoh, Juniper writes for Unova, and Sycamore writes for Kalos.Therefore, most of t\\your arguments about the truth flaws of the pokedex are wrong. Onto more reasons why pokemon is creepy. Have you heard Hypno's lullaby? I'll have it in this argument, just in case you haven't. Hypno is the evolved form of Drowzee, whom I mentioned in my last argument. Hypno holds a pendulum, and loves to hypnotize people into sleep. According to one game's Pokedex, Hypno stole a child it hypnotized. Thus, Hypno's Lullaby was born. Don't listen to or watch it if it is close to night or you are tired. http://www.youtube.com...EVIL POKEMON GIRATINA IS THE DEVIL. I mean, it was banished by Arceus, Palkia and Dialga for its violent ways. Satan, much? Also, look. How many wings does it have? 6. How many things on its neck does it have? 6. How many spikes does it have along its sides? 6. Therefore, 666. Giratina is the Devil, Arceus is God. Darkrai is evil. Darkrai is the legendary version of a word I can't say without this argument being against DDO rules. He spreads nightmares to a whole country, just for giggles. He makes everyone wet their beds and cry themselves back to sleep for GIGGLES. Plus, he even looks evil. Bet you weren't expecting Tentacool! Tentacool uses its poisonous tentacle-stinger thingies to possess people and pokemon. Here is an example picture of one possessing a Meowth. So what will Tentacool do to you? Kill you with its poisonous stingers, than possess you so it can do whatever it pleases with your body. So what does its evolved form, Tentacruel do? O.O", "stance": "PRO"}], "context": {"sourceId": "f2f66016-2019-04-18T16:48:35Z", "previousArgumentInSourceId": "f2f66016-2019-04-18T16:48:35Z-00003-000", "acquisitionTime": "2019-04-18T16:48:35Z", "discussionTitle": "Pokemon is freakin creepy.", "sourceTitle": "Online Debate: Pokemon is freakin creepy. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pokemon-is-freakin-creepy./1/", "nextArgumentInSourceId": "f2f66016-2019-04-18T16:48:35Z-00005-000"}, "id": "f2f66016-2019-04-18T16:48:35Z-00004-000", "conclusion": "Pokemon is freakin creepy."}, {"premises": 
[{"text": "The issue of Pokedex entries is one I will duly explain with a counter-question. Let's imagine it here; you have fought your way through the darkest cave of the Sinnoh region, in a cave of misdirection. Upon the end of the cave, you behold a massive Ghost Dragon, Almost fifteen feet tall. You battle this beast, using a self made Ultra Ball Machine Gun, and finally, capture the legendary. You are then informed not only are you not the first to see this Pokemon, but it has name and several entries. As in, Oak already had every entry and merely used the whole adventure thing as an excuse to get rid of you and the other kids in your town. \"It was banished for its violence. It silently gazed upon the old world from the Distortion World.\" is the entry for Giratina. But how did the Pokedex know this? Who banished it, if Arceus is not in your pokedex? This points to the idea that Oak is making up the entries himself, with no research done save for a couple of ten year-olds with poke balls. Kadabra especially points out the flaws here; A boy turned into a Kadabra. Was he the first Kadabra? Does this make Human a pokemon? Can we evolve? If there was only one male kadabra, did he just f*** a load of dittos? If the first kadabra was a human, then where did the first Abra come from? These are old stories made by adults to frighten bold children, akin to the Kappa legend in our world. They are not serious biological studies, and for this reason, I refuse to believe Oak is even a qualified professor, as he has done little to earn a P.H.D. in Pokemon. The entries are written by an old man who has caught few pokemon, and while he claims to have been an experienced trainer, we see veterans a lot older than him still using pokemon, so we can chalk it down to him lying to children again. The Pokedex is a flawed device about as reliable as an unsourced Wikipedia page. Most likely, I believe upon receiving an email from the Trainer regarding a new ghost type, Oak goes to creepypasta.com and finds something there. This is the end of the Pokedex as a source of creepiness, You still have three more rounds however, giving you plenty of time to search elsewhere. Duncan.", "stance": "CON"}], "context": {"sourceId": "f2f66016-2019-04-18T16:48:35Z", "previousArgumentInSourceId": "f2f66016-2019-04-18T16:48:35Z-00004-000", "acquisitionTime": "2019-04-18T16:48:35Z", "discussionTitle": "Pokemon is freakin creepy.", "sourceTitle": "Online Debate: Pokemon is freakin creepy. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pokemon-is-freakin-creepy./1/", "nextArgumentInSourceId": "f2f66016-2019-04-18T16:48:35Z-00006-000"}, "id": "f2f66016-2019-04-18T16:48:35Z-00005-000", "conclusion": "Pokemon is freakin creepy."}, {"premises": 
[{"text": "I will do this round through the use of Pokedex entries.1. DrowzeePokemon Silver Version Pokedex entry: \"it remembers every dream it eats. It rarely eats the dreams of adults because children's are much tastier\". So not only does Drowzee sit by beds and eat people's dreams, he sits by CHILDREN's beds and eats their dreams just because they're TASTIER. On to the next one.2. GastlyPokemon Red and Blue Versions Pokedex entry: \"Almost invisible, this gaseous pokemon cloaks the target and puts it to sleep without notice.\"Kids, don't go in that old house, or else the Gastly will STRANGLE you until your UNCONSCIOUS. Be home by 6! 3. KadabraPokemon FireRed Version Pokedex entry: \"It happened one morning - a boy with extrasensory powers awoke in bed transformed into Kadabra.\"So, is this saying that children can just transform into pokemon? That leaves us with the scary question: were all pokemon once children? If so, that means everyone who has ever played pokemon has kidnapped children, kept them in cages (pokeballs) and forced them to fight other children. 4. Duskull (there are two creepy entries) Pokemon Platinum Version entry: \"It loves the crying of children. It startles bad kids by passing through walls and making them cry.\" Okay, so you've got a pokemon that loves the sound of children crying, so it scares them with its demonic methods. It says it targets bad children, so is Duskull supposed to be some demonic, harsher form of Santa Claus?Pokemon HeartGold and SoulSilver Version entry: \"If it finds bad children who won't listen to their parents, it will spirit them away - or so it is said.\" So now not only does demonic Santa scare children, but he takes them to HELL.One more for this round...5. DrifloonPokemon Pearl Version entry: \"It tugs on the hands of children to steal them away. However, it gets pulled around instead.\" So, Drifloon is a pokemon that disguises itself as a balloon in order to kidnap children and \"spirit them away\". Spirit them where, exactly? Is it Hell again? Good job, Nintendo.", "stance": "PRO"}], "context": {"sourceId": "f2f66016-2019-04-18T16:48:35Z", "previousArgumentInSourceId": "f2f66016-2019-04-18T16:48:35Z-00005-000", "acquisitionTime": "2019-04-18T16:48:35Z", "discussionTitle": "Pokemon is freakin creepy.", "sourceTitle": "Online Debate: Pokemon is freakin creepy. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pokemon-is-freakin-creepy./1/", "nextArgumentInSourceId": "f2f66016-2019-04-18T16:48:35Z-00007-000"}, "id": "f2f66016-2019-04-18T16:48:35Z-00006-000", "conclusion": "Pokemon is freakin creepy."}, {"premises": 
[{"text": "Very well! As a seasoned Pok\"mon fan, I Mega-Absol-utely accept your debate. I only ask you grant me some leniency regarding X and Y, for I will be relying on an friend who has it for information. I also have an understanding of creepiness, having played Majora's Mask, so we can discuss these creepy moments with authority. First up, as a \"starter\" fact, \"causing an unpleasant feeling of fear or unease\" is the definition we're going for here. Largely subjective, so feel free to object to it. Secondly, under the many-worlds theory, all games are canon, and you can choose any game as an example. Finally, I'll forgive you for your previous errors, but ctrl-shift \", or you forfeit automatically from now on for failing to address the title Pok\"mon properly. (Joking here) Good luck PatriotPerson, this will no doubt be a highly enjoyable debate! (I will be using various Pok\"puns throughout the debate, apologies in advance) Duncan.", "stance": "CON"}], "context": {"sourceId": "f2f66016-2019-04-18T16:48:35Z", "previousArgumentInSourceId": "f2f66016-2019-04-18T16:48:35Z-00006-000", "acquisitionTime": "2019-04-18T16:48:35Z", "discussionTitle": "Pokemon is freakin creepy.", "sourceTitle": "Online Debate: Pokemon is freakin creepy. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pokemon-is-freakin-creepy./1/", "nextArgumentInSourceId": "f2f66016-2019-04-18T16:48:35Z-00008-000"}, "id": "f2f66016-2019-04-18T16:48:35Z-00007-000", "conclusion": "Pokemon is freakin creepy."}, {"premises": 
[{"text": "This is another PatriotPerson debate, brought to you by, well...PatriotPerson. Anyways, I will argue that pokemon is creepy. Freakin creepy to be specific. You, opponent, will argue that it isn't! Please, if you accept, you must be completely willing to do the entire debate (that means no forfeiting). I hate forfeiting. ROUND ! IS FOR ACCEPTANCE! Oops I put an exclamation mark instead of a 1, but you know what I mean. Good luck!", "stance": "PRO"}], "context": {"sourceId": "f2f66016-2019-04-18T16:48:35Z", "previousArgumentInSourceId": "f2f66016-2019-04-18T16:48:35Z-00007-000", "acquisitionTime": "2019-04-18T16:48:35Z", "discussionTitle": "Pokemon is freakin creepy.", "sourceTitle": "Online Debate: Pokemon is freakin creepy. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pokemon-is-freakin-creepy./1/", "nextArgumentInSourceId": ""}, "id": "f2f66016-2019-04-18T16:48:35Z-00008-000", "conclusion": "Pokemon is freakin creepy."}, {"premises": 
[{"text": "Abortion, despite how it may seem, is not a complicated issue. Either the fetus is alive, and thus is a human life. or it isn't. there are a number of moral arguments to the debate. the first moral argument is that scientifically the human fetus meets the criterion to be considered alive from conception (1)\" Although life is a continuous process, fertilization is a critical landmark because, under ordinary circumstances, a new, genetically distinct human organism is thereby formed.... The combination of 23 chromosomes present in each pronucleus results in 46 chromosomes in the zygote. Thus the diploid number is restored and the embryonic genome is formed. The embryo now exists as a genetic unity.\" As we can see, the fetus is genetically human and meets every criterion to be considered alive. now that we have established that the human life begins at conception I may be faced with the argument from many in favor of abortion that though the organism forming in the womb is alive (if they don't fully reject the known science thus committing fallacy) that it is not a person. this leads me to moral argument number two which is: even if you don't consider the humanity of the organism in the womb, there are plenty of things that exist that are A. not persons. and B. has rights and intrinsic value, for example, dogs or other domesticated animals. To state that simply because you don't consider the human fetus (which is what I shall be referring to the developing child as hereinafter.) to be a person, does not mean that it does not have rights and value. Furthermore, even if you deny the humanity of the fetus, you are still dealing with a potential human life which should be held in higher moral regard than the convenience of the mother or father. Another argument that many of those on the pro-choice side of the argument is that women have the human right to control their bodies. And I am in complete agreement. When it is your body that you are doing something to then you should have every right to do so insofar as it's not self-harm. However, the human fetus is not your body. It is IN your body. as I stated in my first card in the scientific portion of my argument, the human fetus has a separate genetic identity with the restoration of the diploid number of chromosomes. therefore, the human fetus is not a part of the mother's body any more than the child would be after (s)he was born. I hold that the time to control your body would have been before conception IE: using birth control or not having sexual intercourse. one thing that society appears to have forgotten, is that sex is not for pleasure. it is the biological process through which most species ensure the continuation of their species through reproduction (2). if you choose to partake in an action the purpose of which is to reproduce. (thus controlling your body.) then you accept the risk of conception. Moral argument number 3. does the fetus have any rights, any intrinsic value, and any right to live. well, the collective opinion of society is that the fetus has essentially infinite right to live. when? if and only if the mother decides to keep the child. if she does, society and its laws, regard the fetus with infinite worth and considers it so valuable, that if someone were to kill that child they would be prosecuted for homicide. keeping in mind that the definition of homicide is: the deliberate and unlawful killing of one person by another (3). we can, therefore, see that if the mother decides to keep her child then the law recognizes it as a person. if she doesn't, the fetus is considered worthless with essentially no right to live. now, does that make sense? it doesn't seem to. either the fetus has worth, or it doesn't. on what moral grounds does the mother alone have the right to decide the fetus' worth? most people would consider killing the baby once it exits the womb as murder. however, the deliberate killing of the fetus a mere two months before is no more morally problematic than extracting a tooth. and finally, we need to recognize that there are instances when an abortion simply cannot be considered moral. take for example if the mother or father aborts a child because they prefer boys to girls. as has happened millions of times in China and elsewhere. or any other form of bias or preference of the mother or father simply cannot offer moral grounds for the termination of the human life. I look forward to a rational and well thought out debate and wish my opponent the best of luck. I eagerly await your response. (1) https://www.princeton.edu..................... (2) www.biology-online.org (3)www.dictionary.com Now to address my opponents arguments. My opponent makes the \"what about rape?\" argument. I'll make you a deal. I think it's a terrible deal but I'll make it. since only .03% of abortions are because of rape(1) I will allow for rape as well in order to save 99% of babies even though this sins of the father argument for killing a baby is morally reprehensible. as for a last resort being necessary when \"two human lives are connected\" nothing. I repeat, nothing beyond the life of the mother exception I gave earlier, gives you the right to kill a baby. Ever. Beyond life endangerment because of a pregnancy, you should not be allowed to kill your baby. I don't care about your organs. I don't care if you have your appendix removed. I don't care if you donate a kidney. a baby is not an organ. At no point is a baby an organ. this assertion is frankly ridiculous. Branching from my previous point, I don't care what you do with your body. A baby is not your body. At no point is a baby your body. A baby from the moment of fertilization is a genetically distinct human being completely separate in identity from the mother. To say anything else is to deny facts, to deny science, to deny the truth. No one of faith can support killing a baby. when you say last resort, unless you mean the life endangerment exception, it isn't really a last resort. it's an easy out that removes responsibility for a parent's actions. I already stated, and you have acknowledged, that I will only accept an abortion as correct if the life of the mother is endangered. If a woman will die because of a pregnancy, I would have that be legal. so your point on endangerment falls flat unless you want to make the argument that it is a post birth endangerment at which point you can't kill the baby anyway. (1) Alan Guttmacher institute.", "stance": "CON"}], "context": {"sourceId": "b1878142-2019-04-18T11:40:59Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T11:40:59Z", "discussionTitle": "Abortion", "sourceTitle": "Online Debate: Abortion | Debate.org", "sourceUrl": "https://www.debate.org/debates/Abortion/687/", "nextArgumentInSourceId": "b1878142-2019-04-18T11:40:59Z-00001-000"}, "id": "b1878142-2019-04-18T11:40:59Z-00000-000", "conclusion": "Abortion"}, {"premises": 
[{"text": "What if the mother was raped? While I believe that life begins at implantantation, I support last resort choice that is safe and legal for the mother. Women have the right to make difficult choices for their pregnancy. Do I support birth controll or consensual sterilization as a first resort for free as an independent progressive like Bernie? Yes. Do I think abortion takes a human life? Yes. Do I realize that last resort choice has to exist when two human lives are connected? A resounding yes. That's the very definition of prochoice. My main problem with abolitionists and life of the mother onlyers is that I PERSONALLY BELIEVE that they support legalized forced organ donation. When even a corpse has the right to choose who uses his or her organs, but a live breathing woman does not, I have a problem with that. Here's the thing forced lifers fail to realize: I have no opinion or rights to what or who uses your human body, nor do you over mine. Pardon my French, but no one supports chits and gigles abortion, but anyone of any faith or none whatsoever can support last resort choice. It's a very emotional subject, and so hard to avoid lifers accusing me of hating children (I don't), or choicers accusing you of hating women even if you don't. My final point ius that women will die if abortion is banned according to pre Roe statitistical studies. Is that really prolife?", "stance": "PRO"}], "context": {"sourceId": "b1878142-2019-04-18T11:40:59Z", "previousArgumentInSourceId": "b1878142-2019-04-18T11:40:59Z-00000-000", "acquisitionTime": "2019-04-18T11:40:59Z", "discussionTitle": "Abortion", "sourceTitle": "Online Debate: Abortion | Debate.org", "sourceUrl": "https://www.debate.org/debates/Abortion/687/", "nextArgumentInSourceId": "b1878142-2019-04-18T11:40:59Z-00002-000"}, "id": "b1878142-2019-04-18T11:40:59Z-00001-000", "conclusion": "Abortion"}, {"premises": 
[{"text": "#1 no ad hominems. #2 standard rules regarding dropped arguments apply I believe that abortion should be illegal except for when the pregnancy poses a serious threat to the life of the mother. If you agree to the debate just accept the debate and next round we'll begin.", "stance": "CON"}], "context": {"sourceId": "b1878142-2019-04-18T11:40:59Z", "previousArgumentInSourceId": "b1878142-2019-04-18T11:40:59Z-00001-000", "acquisitionTime": "2019-04-18T11:40:59Z", "discussionTitle": "Abortion", "sourceTitle": "Online Debate: Abortion | Debate.org", "sourceUrl": "https://www.debate.org/debates/Abortion/687/", "nextArgumentInSourceId": ""}, "id": "b1878142-2019-04-18T11:40:59Z-00002-000", "conclusion": "Abortion"}, {"premises": 
[{"text": "That's because you were bad at the game after the game release and new update the game was smoother and also alot easier to understand and play. The game was very good after they fixed what alot of people had problems with. Also once weapons had balance changes it was better", "stance": "PRO"}], "context": {"sourceId": "a99dd3c1-2019-04-18T16:11:43Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T16:11:43Z", "discussionTitle": "Was brink a good game", "sourceTitle": "Debate Topic: Was brink a good game | Debate.org", "sourceUrl": "https://www.debate.org/debates/Was-brink-a-good-game/1/", "nextArgumentInSourceId": "a99dd3c1-2019-04-18T16:11:43Z-00001-000"}, "id": "a99dd3c1-2019-04-18T16:11:43Z-00000-000", "conclusion": "Was brink a good game"}, {"premises": 
[{"text": "no it was terrible and i never beat the game because it was hard", "stance": "CON"}], "context": {"sourceId": "a99dd3c1-2019-04-18T16:11:43Z", "previousArgumentInSourceId": "a99dd3c1-2019-04-18T16:11:43Z-00000-000", "acquisitionTime": "2019-04-18T16:11:43Z", "discussionTitle": "Was brink a good game", "sourceTitle": "Debate Topic: Was brink a good game | Debate.org", "sourceUrl": "https://www.debate.org/debates/Was-brink-a-good-game/1/", "nextArgumentInSourceId": "a99dd3c1-2019-04-18T16:11:43Z-00002-000"}, "id": "a99dd3c1-2019-04-18T16:11:43Z-00001-000", "conclusion": "Was brink a good game"}, {"premises": 
[{"text": "I say brink didn't start out to good but became better after a couple updates and balancing changes. Also had a very good character and weapon customization", "stance": "PRO"}], "context": {"sourceId": "a99dd3c1-2019-04-18T16:11:43Z", "previousArgumentInSourceId": "a99dd3c1-2019-04-18T16:11:43Z-00001-000", "acquisitionTime": "2019-04-18T16:11:43Z", "discussionTitle": "Was brink a good game", "sourceTitle": "Debate Topic: Was brink a good game | Debate.org", "sourceUrl": "https://www.debate.org/debates/Was-brink-a-good-game/1/", "nextArgumentInSourceId": ""}, "id": "a99dd3c1-2019-04-18T16:11:43Z-00002-000", "conclusion": "Was brink a good game"}, {"premises": 
[{"text": "This is what my opponent is doing forfeiting because he is just dodging the attacks thrown at him.", "stance": "CON"}], "context": {"sourceId": "cb5263e3-2019-04-18T11:11:31Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T11:11:31Z", "discussionTitle": "Men and women have equal rights", "sourceTitle": "Debate Issue: Men and women have equal rights | Debate.org", "sourceUrl": "https://www.debate.org/debates/Men-and-women-have-equal-rights/1/", "nextArgumentInSourceId": "cb5263e3-2019-04-18T11:11:31Z-00001-000"}, "id": "cb5263e3-2019-04-18T11:11:31Z-00000-000", "conclusion": "Men and women have equal rights"}, {"premises": 
[{"text": "Men and women don't have equal rights through history on what we have already seen. Its become too much of a problem and it is unjust to say that they don't have equal rights. In addition, Some people are sometimes sexist on gender.", "stance": "CON"}], "context": {"sourceId": "cb5263e3-2019-04-18T11:11:31Z", "previousArgumentInSourceId": "cb5263e3-2019-04-18T11:11:31Z-00000-000", "acquisitionTime": "2019-04-18T11:11:31Z", "discussionTitle": "Men and women have equal rights", "sourceTitle": "Debate Issue: Men and women have equal rights | Debate.org", "sourceUrl": "https://www.debate.org/debates/Men-and-women-have-equal-rights/1/", "nextArgumentInSourceId": "cb5263e3-2019-04-18T11:11:31Z-00002-000"}, "id": "cb5263e3-2019-04-18T11:11:31Z-00001-000", "conclusion": "Men and women have equal rights"}, {"premises": 
[{"text": "Men and women don't have equal rights. In history, Women have been treated badly and they are slowly coming up. However, That still doesn't mean that they all have the same rights. Boys don't think that women are good at sports and people are being very sexist lately in our world. We have neglected people from other races such as racism and there have been many cases and the difference between men and women is a part of it. Who cares about the differences. It's only about how many rights they have. Women that are muscular are being teased and treated badly and this should be solved.", "stance": "CON"}], "context": {"sourceId": "cb5263e3-2019-04-18T11:11:31Z", "previousArgumentInSourceId": "cb5263e3-2019-04-18T11:11:31Z-00001-000", "acquisitionTime": "2019-04-18T11:11:31Z", "discussionTitle": "Men and women have equal rights", "sourceTitle": "Debate Issue: Men and women have equal rights | Debate.org", "sourceUrl": "https://www.debate.org/debates/Men-and-women-have-equal-rights/1/", "nextArgumentInSourceId": "cb5263e3-2019-04-18T11:11:31Z-00003-000"}, "id": "cb5263e3-2019-04-18T11:11:31Z-00002-000", "conclusion": "Men and women have equal rights"}, {"premises": 
[{"text": "I believe that men and women have equal rights. Note rights in this argument will be rights guaranteed by the government", "stance": "PRO"}], "context": {"sourceId": "cb5263e3-2019-04-18T11:11:31Z", "previousArgumentInSourceId": "cb5263e3-2019-04-18T11:11:31Z-00002-000", "acquisitionTime": "2019-04-18T11:11:31Z", "discussionTitle": "Men and women have equal rights", "sourceTitle": "Debate Issue: Men and women have equal rights | Debate.org", "sourceUrl": "https://www.debate.org/debates/Men-and-women-have-equal-rights/1/", "nextArgumentInSourceId": ""}, "id": "cb5263e3-2019-04-18T11:11:31Z-00003-000", "conclusion": "Men and women have equal rights"}, {"premises": 
[{"text": "look they are both great movies and i like them both, but this debate is not at the least bit interesting so whatever i give up...", "stance": "CON"}], "context": {"sourceId": "9e701c2f-2019-04-18T19:44:11Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:44:11Z", "discussionTitle": "'The Prestige' is a better film than 'The Illusionist'.", "sourceTitle": "Debate Issue: 'The Prestige' is a better film than 'The Illusionist'. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Prestige-is-a-better-film-than-The-Illusionist-./1/", "nextArgumentInSourceId": "9e701c2f-2019-04-18T19:44:11Z-00001-000"}, "id": "9e701c2f-2019-04-18T19:44:11Z-00000-000", "conclusion": "'The Prestige' is a better film than 'The Illusionist'."}, {"premises": 
[{"text": "To recap my main points, I have argued that 'The Prestige' is a superior film due to its more engaging character dynamics, unusual jig-saw structure and a more gripping focus on magic itself.", "stance": "PRO"}], "context": {"sourceId": "9e701c2f-2019-04-18T19:44:11Z", "previousArgumentInSourceId": "9e701c2f-2019-04-18T19:44:11Z-00000-000", "acquisitionTime": "2019-04-18T19:44:11Z", "discussionTitle": "'The Prestige' is a better film than 'The Illusionist'.", "sourceTitle": "Debate Issue: 'The Prestige' is a better film than 'The Illusionist'. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Prestige-is-a-better-film-than-The-Illusionist-./1/", "nextArgumentInSourceId": "9e701c2f-2019-04-18T19:44:11Z-00002-000"}, "id": "9e701c2f-2019-04-18T19:44:11Z-00001-000", "conclusion": "'The Prestige' is a better film than 'The Illusionist'."}, {"premises": 
[{"text": "--- but in The Illusionist the rivalry is between Eisenhiem and the Crown Prince. --- I will concede there is a rivalry in both films. I would argue the rivalry in 'The Prestige' is more engaging. The rivalry between Eisenhiem and the Crown Prince in 'The Illusionist' is centred around their love for Sophie, and can be reduced to a simple love triangle. In 'The Prestige' the rivalry has to do with conjuring skill, Angier's desire to revenge his wife's death, and who holds sway over Olivia's loyalties (the assistant who is employed by both magicians at various points). I would therefore suggest this is a more complex, original rivalry which is more gripping than the one you describe. --- The movie is based on their sole infatuation with that trick. --- Not true. The 'one trick' you are discussing appears over half-way into the film. It is unfair to reduce a description of 'The Prestige' to this, when its narrative also has many other aspects (Borden on death row / Cutter (Angier's trick engineer) confused about his loyalties / the troubles Borden's wife experiences living with a man who has so many secrets). --- In The Illusionist, however, it actually tells you about Eisenhiem and Sophie's past and how they would stop at nothing to be together once again. --- I don't understand how this point follows from anything. Anyhow, the characters in 'The Prestige' also have pasts that are well-detailed through the use of flashback. --- Also, there is way more suspense when it comes to the \"murder\" and the \"resurrection\" which is why I love it. --- Please justify this. --- Plus at the end you realize how everything fits together. --- As in 'The Prestige'. --- romance + jealousy + magic + murder = classic... and that's why people love it. --- All the words mentioned before 'classic' can also apply to 'The Prestige', so this does not strengthen your argument. Please provide more evidence for your case.", "stance": "PRO"}], "context": {"sourceId": "9e701c2f-2019-04-18T19:44:11Z", "previousArgumentInSourceId": "9e701c2f-2019-04-18T19:44:11Z-00001-000", "acquisitionTime": "2019-04-18T19:44:11Z", "discussionTitle": "'The Prestige' is a better film than 'The Illusionist'.", "sourceTitle": "Debate Issue: 'The Prestige' is a better film than 'The Illusionist'. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Prestige-is-a-better-film-than-The-Illusionist-./1/", "nextArgumentInSourceId": "9e701c2f-2019-04-18T19:44:11Z-00003-000"}, "id": "9e701c2f-2019-04-18T19:44:11Z-00002-000", "conclusion": "'The Prestige' is a better film than 'The Illusionist'."}, {"premises": 
[{"text": "Really interesting topic, lets have fun shall we?? You argue that The Prestige is a better movie because it focuses on the tricks themselves and the constant rivalry between Angier and Borden (both magicians), but in The Illusionist the rivalry is between Eisenhiem and the Crown Prince. In The Prestige, Angier and Borden spend their lives trying to outdo each other and then one little trick consumes all of their being. The movie is based on their sole infatuation with that trick. In The Illusionist, however, it actually tells you about Eisenhiem and Sophie's past and how they would stop at nothing to be together once again. Also, there is way more suspense when it comes to the \"murder\" and the \"resurrection\" which is why I love it. Plus at the end you realize how everything fits together. They are both outstanding movies, but I'm sorry The Illusionist is just better. romance + jealousy + magic + murder = classic... and that's why people love it.", "stance": "CON"}], "context": {"sourceId": "9e701c2f-2019-04-18T19:44:11Z", "previousArgumentInSourceId": "9e701c2f-2019-04-18T19:44:11Z-00002-000", "acquisitionTime": "2019-04-18T19:44:11Z", "discussionTitle": "'The Prestige' is a better film than 'The Illusionist'.", "sourceTitle": "Debate Issue: 'The Prestige' is a better film than 'The Illusionist'. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Prestige-is-a-better-film-than-The-Illusionist-./1/", "nextArgumentInSourceId": "9e701c2f-2019-04-18T19:44:11Z-00004-000"}, "id": "9e701c2f-2019-04-18T19:44:11Z-00003-000", "conclusion": "'The Prestige' is a better film than 'The Illusionist'."}, {"premises": 
[{"text": "'The Prestige' is a better film than 'The Illusionist' for the following reasons: Firstly, it's a more structually ambitious film, unravelling the mystery of the narrative piece by piece in multi-layered flashback. Secondly, the two lead roles played by Bale and Jackman are more engaging characters than those in 'The Illusionist', because their growing rivalry (and one character's desire for revenge) give their roles better character 'hooks'. Thirdly, there is more sense of mystery surrounding the nature of the magic tricks themselves; not only are more tricks shown in 'The Prestige' than in 'The Illusionist', but there is an interesting balance between those we are 'in on' and those which have secrets we don't know about. Please respond if you would like to argue 'The Illusionist' (the Edward Norton movie) is a superior.", "stance": "PRO"}], "context": {"sourceId": "9e701c2f-2019-04-18T19:44:11Z", "previousArgumentInSourceId": "9e701c2f-2019-04-18T19:44:11Z-00003-000", "acquisitionTime": "2019-04-18T19:44:11Z", "discussionTitle": "'The Prestige' is a better film than 'The Illusionist'.", "sourceTitle": "Debate Issue: 'The Prestige' is a better film than 'The Illusionist'. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Prestige-is-a-better-film-than-The-Illusionist-./1/", "nextArgumentInSourceId": ""}, "id": "9e701c2f-2019-04-18T19:44:11Z-00004-000", "conclusion": "'The Prestige' is a better film than 'The Illusionist'."}, {"premises": 
[{"text": "So, let's begin. Here are some of the reasons, statements, and facts that I believe prove that abortion truly is murder. To prove that abortion is murder, I will need to first prove that the organism is in fact alive. Thus, I am going to prove that the organism inside of the mother is a living human baby from the moment fertilization occurs. First off, the organism inside of the womb is undeniably and unarguably a human. From a scientific viewpoint, as I assume you take if you are an advocate for abortion, from the moment when the sperm from the male reaches the egg, a new living entity is formed, referred to as a human zygote. Now let's go through the characteristics that define if something is alive or not and see if a human zygote fulfills these requirements: 1. Composed of a cell or cells(obviously, yes) 2. Able to grow, metabolize, and respond to the environment(yes, it grows, metabolizes, and responds to the womb) 3. Able to move(yes) 4. Able to respire(yes) 5. Able to reproduce(this is listed as a characteristic. In different stages in the womb, it does not have the needed reproductive organs. However, the ability to reproduce does not have to qualify as a requirement. Many humans have been born without reproductive organs or have had mutilations and, obviously, still have survived. Thus, reproduction is obviously not a solid requirement to determine that something is alive). So, the human zygote is alive. Now let's go through a few other common arguments used for abortion. Many argue that the human zygote is not a sentient being and use that as a driving cause for their arguments. This can easily be determined invalid, unless you would also like to argue that we can kill people in comas(who have the same exact level of sentience, if not less than, a human zygote. Many others will go off on a completely different path, claiming that the zygote isn't even a human zygote! Once again, this can easily be disproved. The zygote is composed of human DNA and other molecules specifically known to humans, so the nature of the zygote is undeniably human. I'm interested in hearing your views, and in the following two rounds we will begin countering each other's statements.", "stance": "PRO"}], "context": {"sourceId": "cb76cede-2019-04-18T11:58:57Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T11:58:57Z", "discussionTitle": "Abortion is Murder", "sourceTitle": "Debate Issue: Abortion is Murder | Debate.org", "sourceUrl": "https://www.debate.org/debates/Abortion-is-Murder/28/", "nextArgumentInSourceId": "cb76cede-2019-04-18T11:58:57Z-00001-000"}, "id": "cb76cede-2019-04-18T11:58:57Z-00000-000", "conclusion": "Abortion is Murder"}, {"premises": 
[{"text": "I am against this statement that abortion is murder", "stance": "CON"}], "context": {"sourceId": "cb76cede-2019-04-18T11:58:57Z", "previousArgumentInSourceId": "cb76cede-2019-04-18T11:58:57Z-00000-000", "acquisitionTime": "2019-04-18T11:58:57Z", "discussionTitle": "Abortion is Murder", "sourceTitle": "Debate Issue: Abortion is Murder | Debate.org", "sourceUrl": "https://www.debate.org/debates/Abortion-is-Murder/28/", "nextArgumentInSourceId": "cb76cede-2019-04-18T11:58:57Z-00002-000"}, "id": "cb76cede-2019-04-18T11:58:57Z-00001-000", "conclusion": "Abortion is Murder"}, {"premises": 
[{"text": "In this debate, I am taking the stance of the Pro. I think that abortion should be classified as murder and should be illegal. For the first round, simply post your stance on this issue. For the second round, we'll state the facts for our arguments. For the third and fourth rounds, we'll counter each other. For the final round, each of us will finish countering and will provide closing statements. I look forward to debating you.", "stance": "PRO"}], "context": {"sourceId": "cb76cede-2019-04-18T11:58:57Z", "previousArgumentInSourceId": "cb76cede-2019-04-18T11:58:57Z-00001-000", "acquisitionTime": "2019-04-18T11:58:57Z", "discussionTitle": "Abortion is Murder", "sourceTitle": "Debate Issue: Abortion is Murder | Debate.org", "sourceUrl": "https://www.debate.org/debates/Abortion-is-Murder/28/", "nextArgumentInSourceId": ""}, "id": "cb76cede-2019-04-18T11:58:57Z-00002-000", "conclusion": "Abortion is Murder"}, {"premises": 
[{"text": "Although I am an anti-feminist, I accept this debate", "stance": "CON"}], "context": {"sourceId": "39956990-2019-04-18T12:20:48Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:20:48Z", "discussionTitle": "The feminist movement does not champion gender equality", "sourceTitle": "Online Debate: The feminist movement does not champion gender equality | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-feminist-movement-does-not-champion-gender-equality/1/", "nextArgumentInSourceId": "39956990-2019-04-18T12:20:48Z-00001-000"}, "id": "39956990-2019-04-18T12:20:48Z-00000-000", "conclusion": "The feminist movement does not champion gender equality"}, {"premises": 
[{"text": "First round is acceptance only. It's important to note that to win, I have to demonstrate one way in which feminism causes gender inequality, and the opponent needs to refute every example I provide as his/her burden. Opponent may not use true scottsman fallacy to claim that such and such activities by feminists are not true feminism. Finally, the definition of feminism is \"organized activity on behalf of women's rights and interests\" (https://www.merriam-webster.com...). I think this is better than the lay definition of feminism because 1) I will expose that feminism is not working towards gender equality and 2) the lay definition of promoting gender equality would be unfair to Pro since the Con would just claim that actions taken by feminists to enhance gender inequality do not count as feminism.", "stance": "PRO"}], "context": {"sourceId": "39956990-2019-04-18T12:20:48Z", "previousArgumentInSourceId": "39956990-2019-04-18T12:20:48Z-00000-000", "acquisitionTime": "2019-04-18T12:20:48Z", "discussionTitle": "The feminist movement does not champion gender equality", "sourceTitle": "Online Debate: The feminist movement does not champion gender equality | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-feminist-movement-does-not-champion-gender-equality/1/", "nextArgumentInSourceId": ""}, "id": "39956990-2019-04-18T12:20:48Z-00001-000", "conclusion": "The feminist movement does not champion gender equality"}, {"premises": 
[{"text": "Australia day may be a day for celebration but for some it is a day for mourning, why should we come together as a nation on a day where we mourn? In 2008, Prime Minister Kevin Rudd formally apologised to the Indigenous people who were forcibly removed as children from their homes and parents' care and placed in Church missions or adoptive white family. At the time, the government saw it as a protective measure for future mixed race Aboriginal children, whereby their Aboriginal hertitage would be bred-out in a couple of generations time. For decades, the Indigenous community asked for the Australian government to apologise. Now that's it has finally happened, it's worthy of celebrating every year. Australia Day is the day filled with little more than flag waving and mass consumption of alcohol, to distract us from the fact that we aren\"t as great a country as some would otherwise like to think. Keeping Australia Day the same means that we have more respect for the awful past and not enough care to fix this situation up. Would you want our ansectors to mourn a day that should be a happy day for our country?", "stance": "PRO"}], "context": {"sourceId": "4c34b2a1-2019-04-18T13:21:19Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T13:21:19Z", "discussionTitle": "We should change the date of Australia Day, as it doesn't truly celebrate all Australians", "sourceTitle": "Online Debate: We should change the date of Australia Day, as it doesn't truly celebrate all Australians | Debate.org", "sourceUrl": "https://www.debate.org/debates/We-should-change-the-date-of-Australia-Day-as-it-doesnt-truly-celebrate-all-Australians/6/", "nextArgumentInSourceId": "4c34b2a1-2019-04-18T13:21:19Z-00004-000"}, "id": "4c34b2a1-2019-04-18T13:21:19Z-00003-000", "conclusion": "We should change the date of Australia Day, as it doesn't truly celebrate all Australians"}, {"premises": 
[{"text": "Australia Day is the anniversary of the arrival of the first fleet from Great Britain. Australia Day isn't a day to celebrate the the suffering of Aboriginal people but the beginning of our nation\"s story. Why should we change the day were we became a nation? changing the day won't fix anything. White people still hurt many aboriginals and nothing will change. No amount of apologies will ever change that. Changing Australia Day won't change the past. This day is very important to many Australians especially to the new citizens, which officially are now Australian. This day has been in Australian history for over 200 years. Do we really want to change it?", "stance": "CON"}], "context": {"sourceId": "4c34b2a1-2019-04-18T13:21:19Z", "previousArgumentInSourceId": "4c34b2a1-2019-04-18T13:21:19Z-00003-000", "acquisitionTime": "2019-04-18T13:21:19Z", "discussionTitle": "We should change the date of Australia Day, as it doesn't truly celebrate all Australians", "sourceTitle": "Online Debate: We should change the date of Australia Day, as it doesn't truly celebrate all Australians | Debate.org", "sourceUrl": "https://www.debate.org/debates/We-should-change-the-date-of-Australia-Day-as-it-doesnt-truly-celebrate-all-Australians/6/", "nextArgumentInSourceId": "4c34b2a1-2019-04-18T13:21:19Z-00005-000"}, "id": "4c34b2a1-2019-04-18T13:21:19Z-00004-000", "conclusion": "We should change the date of Australia Day, as it doesn't truly celebrate all Australians"}, {"premises": 
[{"text": "I strongly believe that the date of Australia Day should changed from the 26th of January to a different day as this is a day that the Aboriginals mourn for the loss of their rights to their land, loss of family and the loss of the right to practice their culture. While many people celebrate Australia Day with a Barbeque or a nice day out at the beach to celebrate our wonderful country, the Aborigines are mourning the loss of their loved ones who passed away in their fight for freedom and human rights. The 26th pf January is the day which marks the anniversary of the 1788 arrival of the First Fleet of British Ships at Port Jackson, New South Wales, and the raising of the Flag of Great Britain at Sydney Cove by Governor Arthur Phillips. Changing the date would show that we have aspirations for this country to become greater than it is. There are better dates to change Australia day that is important for Australia as a country, especially the 13th of February which is the day the Kevin Rudd apologised to the aboriginals for the past.", "stance": "PRO"}], "context": {"sourceId": "4c34b2a1-2019-04-18T13:21:19Z", "previousArgumentInSourceId": "4c34b2a1-2019-04-18T13:21:19Z-00004-000", "acquisitionTime": "2019-04-18T13:21:19Z", "discussionTitle": "We should change the date of Australia Day, as it doesn't truly celebrate all Australians", "sourceTitle": "Online Debate: We should change the date of Australia Day, as it doesn't truly celebrate all Australians | Debate.org", "sourceUrl": "https://www.debate.org/debates/We-should-change-the-date-of-Australia-Day-as-it-doesnt-truly-celebrate-all-Australians/6/", "nextArgumentInSourceId": "4c34b2a1-2019-04-18T13:21:19Z-00000-000"}, "id": "4c34b2a1-2019-04-18T13:21:19Z-00005-000", "conclusion": "We should change the date of Australia Day, as it doesn't truly celebrate all Australians"}, {"premises": 
[{"text": "Australia Day is a day to celebrate because if it wasn't for white people we wouldn't have the things we have now such as shops, cars, buildings, all of us would not be here today. We introduced animals such as cows and horses. Australia wouldn't of been developed the way it is today if it wasn't for white people. We should celebrate Australia day on the 26th of January because we are celebrating the good. Even though Australia did wrong, positives came out of this as well. January 26th is the the day to celebrate Australia day.", "stance": "CON"}], "context": {"sourceId": "4c34b2a1-2019-04-18T13:21:19Z", "previousArgumentInSourceId": "4c34b2a1-2019-04-18T13:21:19Z-00005-000", "acquisitionTime": "2019-04-18T13:21:19Z", "discussionTitle": "We should change the date of Australia Day, as it doesn't truly celebrate all Australians", "sourceTitle": "Online Debate: We should change the date of Australia Day, as it doesn't truly celebrate all Australians | Debate.org", "sourceUrl": "https://www.debate.org/debates/We-should-change-the-date-of-Australia-Day-as-it-doesnt-truly-celebrate-all-Australians/6/", "nextArgumentInSourceId": "4c34b2a1-2019-04-18T13:21:19Z-00001-000"}, "id": "4c34b2a1-2019-04-18T13:21:19Z-00000-000", "conclusion": "We should change the date of Australia Day, as it doesn't truly celebrate all Australians"}, {"premises": 
[{"text": "Australia Day has lost it respect towards the date, by choosing a new date, we will not only refresh our country but also show that we have aspirations for it to become greater than it already is. 46.3% of Australian's believe that Australia Day is not worth celebrating as it is \"a day that represents loss and injustice and just an excuse to drink\" 1 in 10 Australians don\"t even know the real reason behind commemorating Australia Day on the 26th of January. How would you like it if the day that your ancestors were harmed was celebrated? That is bad enough, why not change it to a day where Australia is proud of their actions and not ashamed of them? All Aboriginal people have drastically changed the way Australia is, the least we can do is commemorate a date to them. Would you celebrate the date on which your ancestors were impoverished, executed and had their love ones stolen? Australia Day should be changed from the 26th of January to another date just simply because even though it is a date that we should remember when the first fleet came to Australia, it is a sad day and a day to mourn and not a day to celebrate", "stance": "PRO"}], "context": {"sourceId": "4c34b2a1-2019-04-18T13:21:19Z", "previousArgumentInSourceId": "4c34b2a1-2019-04-18T13:21:19Z-00000-000", "acquisitionTime": "2019-04-18T13:21:19Z", "discussionTitle": "We should change the date of Australia Day, as it doesn't truly celebrate all Australians", "sourceTitle": "Online Debate: We should change the date of Australia Day, as it doesn't truly celebrate all Australians | Debate.org", "sourceUrl": "https://www.debate.org/debates/We-should-change-the-date-of-Australia-Day-as-it-doesnt-truly-celebrate-all-Australians/6/", "nextArgumentInSourceId": "4c34b2a1-2019-04-18T13:21:19Z-00002-000"}, "id": "4c34b2a1-2019-04-18T13:21:19Z-00001-000", "conclusion": "We should change the date of Australia Day, as it doesn't truly celebrate all Australians"}, {"premises": 
[{"text": "Australia Day should be a celebration of the bringing together of Indigenous, white people and those who come from other countries around the world who now live in Australia. If it wasn't for all our different cultures, Australia wouldn't be the way it is now. We should also have a indigenous day so that we can celebrate the indigenous community and what they have done for this country. They were the first land owners who deserve to have there own day, without changing Australia day. We both can have individual days but celebrate as 1, as Australians.", "stance": "CON"}], "context": {"sourceId": "4c34b2a1-2019-04-18T13:21:19Z", "previousArgumentInSourceId": "4c34b2a1-2019-04-18T13:21:19Z-00001-000", "acquisitionTime": "2019-04-18T13:21:19Z", "discussionTitle": "We should change the date of Australia Day, as it doesn't truly celebrate all Australians", "sourceTitle": "Online Debate: We should change the date of Australia Day, as it doesn't truly celebrate all Australians | Debate.org", "sourceUrl": "https://www.debate.org/debates/We-should-change-the-date-of-Australia-Day-as-it-doesnt-truly-celebrate-all-Australians/6/", "nextArgumentInSourceId": ""}, "id": "4c34b2a1-2019-04-18T13:21:19Z-00002-000", "conclusion": "We should change the date of Australia Day, as it doesn't truly celebrate all Australians"}, {"premises": 
[{"text": "Con has neither addressed my arguments nor provided an argument against my position. At this point in the debate, I have to conclude that Con has lost. Vote Pro.", "stance": "PRO"}], "context": {"sourceId": "454e1fcc-2019-04-18T18:29:54Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:29:54Z", "discussionTitle": "First Amendment", "sourceTitle": "Debate Argument: First Amendment | Debate.org", "sourceUrl": "https://www.debate.org/debates/First-Amendment/1/", "nextArgumentInSourceId": "454e1fcc-2019-04-18T18:29:54Z-00001-000"}, "id": "454e1fcc-2019-04-18T18:29:54Z-00000-000", "conclusion": "First Amendment"}, {"premises": 
[{"text": "I wasn't talking about pornography, that's disgusting...", "stance": "CON"}], "context": {"sourceId": "454e1fcc-2019-04-18T18:29:54Z", "previousArgumentInSourceId": "454e1fcc-2019-04-18T18:29:54Z-00000-000", "acquisitionTime": "2019-04-18T18:29:54Z", "discussionTitle": "First Amendment", "sourceTitle": "Debate Argument: First Amendment | Debate.org", "sourceUrl": "https://www.debate.org/debates/First-Amendment/1/", "nextArgumentInSourceId": "454e1fcc-2019-04-18T18:29:54Z-00002-000"}, "id": "454e1fcc-2019-04-18T18:29:54Z-00001-000", "conclusion": "First Amendment"}, {"premises": 
[{"text": "Ask yourself the following question, \"What is the First Amendment for?\" If you came up with any answer to that question, any answer at all, then you are necessarily implicated in a regime of censorship. The reason is that when you say the First Amendment is for something, it becomes inevitable that at some point you will ask of some instance of speech whether it in fact serves this purpose or whether it in fact does the opposite. That is, if you have what legal scholars call a \"consequentialist view\" of the First Amendment\u2014a view that values free speech because of its \"good effects\"\u2014then you are necessarily on the lookout for forms of action, including speech action, that subvert those effects. It does not matter what you choose as the \"good effects,\" at some point it will be a logical inevitability that some speech action subverts those effects. The conclusion is easy: as soon as you locate and move against speech that compromises these \"effects,\" you are engaged in an act of censorship already implicit in the First Amendment from the beginning. The other option in identifying the essence of First Amendment freedoms is defining free speech not in relation to some desired consequences but in relation to a moral imperative that is indifferent to consequences, even when those consequences undermine free speech itself. The problem here, however, is that this \"moral imperative\" is necessarily not \"free,\" it is substantive, moral, political, an imperative that is necessarily at the expense of some other possible imperative. Thus, by identifying a free speech principle in relation to a moral imperative, you again undermine the free speech principle. Point is, whether one is a consequentialist or a nonconsequentialist, you will have to determine how a free speech principle is defined and the policy that follows from it. The problem, I argue (along the same lines as legal scholars and theorists Peter Weston, Judith Butler, Larry Alexander, Paul Horton, and Stanley Fish), is that as soon as you define, accept and justify a \"free speech principle,\" the principle itself has necessarily been compromised. That is, any attempt to justify rather than merely identify a free speech principle will require acceptance of principles that will compromise the said free speech principle. This is not the only argument made against free speech and the First Amendment. Revisionist thinkers have challenged the traditionalist understanding of First Amendment doctrine in other ways, by 1) undoing the distinction between speech and action, thus depriving First Amendment theorists of an object to clarify, and admitting that no action can be regulated or any action can possibly be regulated; 2) pointing out that any \"neutral\" or \"impartial\" vision of free speech is always and already hostage to politics, to some underlying \"substantive vision,\" and thus making viewpoint discrimination implicit within free speech doctrine; 3) by arguing that words do not simply describe the world, they effect and change the world, which is just the same thing as arguing that speech is an action. One way of replying to these arguments, made often by First Amendment watchdogs, is to say that the \"purpose\" of the First Amendment is to insulate the discussion of ideas\u2014the so-called \"marketplace of ideas\"\u2014from political interference. So, they say, draw no lines, declare all speech protected, and then step back and see what happens. The problem, of course, is what happens when certain kinds of speech is produced that does more harm than good, for example, speech giving information to the country's enemies, obscene speech, threatening words, etc. In fact, it seems that this is what Con is doing, arguing that when I used the word \"but\" at the end of a paragraph, I was offensive, yet nonetheless my speech was protected. To this I would say, first, that while people always say they want to protect all speech, in practice this never actually happens. Yes, using the word \"but\" may be offensive to a few people, but this is not the kind of speech that is in question here. We are talking about speech that itself undermines the free speech principle itself, or speech that causes serious harm to others. Point is, we have no way to determine at all what benefits would follow from protecting all speech, but we can determine that there would be negative consequences from doing so. Think about it: What is the risk of governmental regulation of speech? It is the risk of partiality, that is, the risk of proceeding on the basis of something less than the whole truth. Problem is, the condition of partial vision is the condition of humanity, we will never have the whole truth. In other words, the only risk of not protecting all speech is to accept the condition of humanity, i.e., partial vision. Not too bad. On the other hand, what is the risk of NOT regulating speech? Well, racial bigotry, anti-semitism, threats, even violence. In fact, in the landmark pornography case American Booksellers Association, Inc. v. Hudnut, the court clearly articulates the power of ideas expressed in speech: \"A belief may be pernicious\u2014the beliefs of Nazis led to the deaths of millions, those of the Klan to the repression of millions. A pernicious belief may prevail. Totalitarian governments today rule much of the planet, practicing suppression of billions and spreading dogma that may enslave others.\" They continue, \"pornography affects thoughts,\" \"is an aspect of dominance,\" \"works by socializing,\" and therefore not only \"an idea\" but \"the injury\" [1]. The court accepts these premises, yet proceeds to protect pornography because, in their words, \"If pornography is what pornography does, so is other speech.\" The argument provided by the court is that the general capacity of language to have consequences is precisely the reason to protect it. In other words, the court recoils from the result that, because speech inevitably produces power relations, political effects, harmful speech provides the argument for the possibility of regulating all speech. The court concludes, \"If the fact that speech plays a role in a process of conditioning were enough to permit governmental regulation, that would be the end of freedom of speech.\" Yes, exactly. The court could not follow their argument to its logical conclusion, the realization that freedom of speech never had a beginning because speech is in every sense an action, and actions are subject to regulation, but that does not mean the court does not recognize this conclusion as valid. This is simply one of those moments in legal practice where the court stops short of its conclusion, not because the conclusion is wrong, but simply because the conclusion was undesirable. The court's decision in no way changes the logical conclusion of its premises. I'll continue my arguments in the next round.", "stance": "PRO"}], "context": {"sourceId": "454e1fcc-2019-04-18T18:29:54Z", "previousArgumentInSourceId": "454e1fcc-2019-04-18T18:29:54Z-00001-000", "acquisitionTime": "2019-04-18T18:29:54Z", "discussionTitle": "First Amendment", "sourceTitle": "Debate Argument: First Amendment | Debate.org", "sourceUrl": "https://www.debate.org/debates/First-Amendment/1/", "nextArgumentInSourceId": "454e1fcc-2019-04-18T18:29:54Z-00003-000"}, "id": "454e1fcc-2019-04-18T18:29:54Z-00002-000", "conclusion": "First Amendment"}, {"premises": 
[{"text": "You finished your paragraph with 'but', which is offensive to some people. Although you do have the right to say 'but' because of the First Amendment, it can be a sensitive word for some people.", "stance": "CON"}], "context": {"sourceId": "454e1fcc-2019-04-18T18:29:54Z", "previousArgumentInSourceId": "454e1fcc-2019-04-18T18:29:54Z-00002-000", "acquisitionTime": "2019-04-18T18:29:54Z", "discussionTitle": "First Amendment", "sourceTitle": "Debate Argument: First Amendment | Debate.org", "sourceUrl": "https://www.debate.org/debates/First-Amendment/1/", "nextArgumentInSourceId": "454e1fcc-2019-04-18T18:29:54Z-00004-000"}, "id": "454e1fcc-2019-04-18T18:29:54Z-00003-000", "conclusion": "First Amendment"}, {"premises": 
[{"text": "Before I begin, I have to tell you: because this will be my first debate on the site (debate.org), I ask that my theoretical antagonist refrain from using any of the site's formalities, its procedural norms and practices, as a site of argument or debate. Put simply, I do not know the norms, and even if I did know them and still chose to establish my own procedural system, it would not change the substantive claims of the arguments I made. My Position: That First Amendment mechanisms do not, as is often claimed, neutralize power by giving everyone an equal chance to speak. On the contrary, First Amendment law is always politically inflected, and often used to maintain the status quo and to disempower those already marginalized and silenced. Finally, I argue that current First Amendment doctrine is logically incoherent, a doctrine that regulates in the name of nonregulation, and recognizes so many exceptions to the rule that it finally is, as a set of universal principles, anything but.", "stance": "PRO"}], "context": {"sourceId": "454e1fcc-2019-04-18T18:29:54Z", "previousArgumentInSourceId": "454e1fcc-2019-04-18T18:29:54Z-00003-000", "acquisitionTime": "2019-04-18T18:29:54Z", "discussionTitle": "First Amendment", "sourceTitle": "Debate Argument: First Amendment | Debate.org", "sourceUrl": "https://www.debate.org/debates/First-Amendment/1/", "nextArgumentInSourceId": ""}, "id": "454e1fcc-2019-04-18T18:29:54Z-00004-000", "conclusion": "First Amendment"}, {"premises": 
[{"text": "To have an equal number of rounds, I'm not posting anything here.", "stance": "CON"}], "context": {"sourceId": "17fbbe0e-2019-04-18T18:04:40Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:04:40Z", "discussionTitle": "Anthropogenic Global Warming is a Threat", "sourceTitle": "Debate Argument: Anthropogenic Global Warming is a Threat | Debate.org", "sourceUrl": "https://www.debate.org/debates/Anthropogenic-Global-Warming-is-a-Threat/2/", "nextArgumentInSourceId": "17fbbe0e-2019-04-18T18:04:40Z-00001-000"}, "id": "17fbbe0e-2019-04-18T18:04:40Z-00000-000", "conclusion": "Anthropogenic Global Warming is a Threat"}, {"premises": 
[{"text": "This is data from only a small portion of a continent on a big Earth. It is not possible to conclude from this that wildfires is happening everywhere.This is what the source and argument was saying. That it's a threat in the western side of the states. I think it's well known that heat causes fire. This data is correlated to higher temperatures and earlier spring snowmelt, but is not certain that is the cause. The source gave good evidence that it is a cause.Conclusions: The authors confirmed in a large sample of cities that both cold and hot temperatures increase mortality risk. These findings suggest that increases in heat-related mortality due to global warming are unlikely to be compensated for by decreases in cold-related mortality and that population acclimatization to heat is still incomplete. (From your source)Con basically repeats me. As there is more heat deaths than cold.My own conclusion from this is that the density of American cities and people, and the lack of air-conditioning, leading to \"stuffyness,\" is the cause of \"heat deaths.\" Not heatwaves per say.This is still agreeing with my argument. Many American people and cities have A.C., regardless people still have to go outside. As if everyone had air-conditioning to prevent \"stuffyness\" everyone cannot just stay inside their houses.Mosquite? Is that such a threat? I deal with the possibility of getting those viruses every day. (I live near the equator, and seriously, there is no need to panic.)I don't think I need to explain the threat of death. Researchers from Oxford University and University of Florida found that a warming climate has led to more widespread disease and death due to malaria are largely at odds with the evidence, and that \"predictions of an intensification of malaria in a warmer world, based on extrapolated empirical relationships or biological mechanisms, must be set against a context of a century of warming that has seen marked global declines in the disease and a substantial weakening of the global correlation between malaria endemicity and climate.[1][2]The cited source is a clear support for my previous assertion of greater plant productivity. If indeed your assertion about plant damage is true, then what need we worry about? So which is wrong? Which should I believe?As I said before\"These long term projects show that while some plants exhibit a brief and promising burst of growth upon initial exposure to C02, effects such as the \"nitrogen plateau\" soon truncate this benefit\"I didn't dispute that CO2 doesn't cause plants to grow. Over time however these will be truncated.I find myself unable to link this with the shrinking arctic. Can you explain?I'm unsure what you mean. Do you mean you cannot see a link between damage to ecosystem and a drying pond? As the source says\"These surface waters are often hotspots of biodiversity and production for microorganisms, plants, and animals in this otherwise extreme terrestrial environment.\" as a shrinking pond would be damaging to these. From abstract, \"Coupled climate-carbon cycle models suggest that Amazon forests are vulnerable to both long- and short-term droughts, but satellite observations showed a large-scale photosynthetic green-up in intact evergreen forests of the Amazon in response to a short, intense drought in 2005. These findings suggest that Amazon forests, although threatened by human-caused deforestation and fire and possibly by more severe long-term droughts, may be more resilient to climate changes than ecosystem models assume.\" How is this a threat?It may not be an extremely long term effect on the rainforest, however as the point was that when it becomes dryer more CO2 is released. I thought there was going to be more liquid water due to melting? Yes there will be more water, but this doesn't mean potable water. We can purify and boil some water, yet this doesn't get out certain types of harmful chemicals.How is rising sea levels a threat? At most, the relocation of low-lying populations to inner ground is all that is required, and humans are known to be highly adaptable.Rice paddies are being inundated with salt water, which destroys the crops. Seawater is contaminating rivers as it mixes with fresh water further upstream, and aquifers are becoming polluted. Estimates of sea-level rise are feared to considerably underestimate the scale of the problem. There are no proposed benefits to sea-level rise I mean that no data is recorded of the radiation coming to Earth.What I was trying to show was that heat is not escaping from Earth. It's irrelevant to how much is coming in. Besides this we do have data of what radiation is coming to Earth [3]As no threat is large enough or present to cause worry, the resolution is negated.I have shown that these are still threats. As only half were addressed by con. I state again no model fits the human fingerprint of global warming and I have shown it is a threat.The resolution is affirmedVote Pro[1]Peter W. Gething, David L. Smith, Anand P. Patil, Andrew J. Tatem, Robert W. Snow & Simon I. Hay (20 May 2010). \"Climate change and the global malaria recession\". Nature 465 (7296): 342\u2013345. Bibcode 2010Natur.465..342G. doi:10.1038/nature09098. PMC 2885436. PMID 20485434.[2] \"Don\u2019t sweat it: Development and public-health initiatives will matter much more to malaria than the climate will\". The Economist. 2010-05-19. Retrieved 2010-05-25. [3] http://lasp.colorado.edu...", "stance": "PRO"}], "context": {"sourceId": "17fbbe0e-2019-04-18T18:04:40Z", "previousArgumentInSourceId": "17fbbe0e-2019-04-18T18:04:40Z-00000-000", "acquisitionTime": "2019-04-18T18:04:40Z", "discussionTitle": "Anthropogenic Global Warming is a Threat", "sourceTitle": "Debate Argument: Anthropogenic Global Warming is a Threat | Debate.org", "sourceUrl": "https://www.debate.org/debates/Anthropogenic-Global-Warming-is-a-Threat/2/", "nextArgumentInSourceId": "17fbbe0e-2019-04-18T18:04:40Z-00002-000"}, "id": "17fbbe0e-2019-04-18T18:04:40Z-00001-000", "conclusion": "Anthropogenic Global Warming is a Threat"}, {"premises": 
[{"text": "I will now do something weird. I will, for argument\"s sake, concede GW and concentrate on whether or not it is a threat. \"Increase of Western United States wildfire activity, associated with higher temperatures and earlier spring snowmelt.\" This is data from only a small portion of a continent on a big Earth. It is not possible to conclude from this that wildfires is happening everywhere. This data is correlated to higher temperatures and earlier spring snowmelt, but is not certain that is the cause. \"Increased deaths to heatwaves - 5.74% increase to heatwaves compared to 1.59% to cold snaps \" Results: Mortality increases associated with both extreme cold (2-day cumulative increase 1.59% (95% CI 0.56 to 2.63)) and extreme heat (5.74% (95% CI 3.38 to 8.15)) were found, the former being especially marked for myocardial infarction and cardiac arrest deaths. The increase in mortality was less marked at less extreme temperatures. The effect of extreme cold (defined as a percentile) was homogeneous across cities with different climates, suggesting that only the unusualness of the cold temperature (and not its absolute value) had a substantial impact on mortality (that is, acclimatization to cold). Conversely, heat effects were quite heterogeneous, with the largest effects observed in cities with milder summers, less air conditioning and higher population density. Adjustment for ozone led to similar results, but some residual confounding could be present due to other uncontrolled pollutants. Conclusions: The authors confirmed in a large sample of cities that both cold and hot temperatures increase mortality risk. These findings suggest that increases in heat-related mortality due to global warming are unlikely to be compensated for by decreases in cold-related mortality and that population acclimatization to heat is still incomplete. (From your source) My own conclusion from this is that the density of American cities and people, and the lack of air-conditioning, leading to \"stuffyness,\" is the cause of \"heat deaths.\" Not heatwaves per say. \"Spread in mosquite-borne diseases such as Malaria and Dengue Fever.\" Mosquite? Is that such a threat? I deal with the possibility of getting those viruses every day. (I live near the equator, and seriously, there is no need to panic.) \"Increase in occurrence of allergic symptoms due to rise in allergenic pollen.\" The cited source is a clear support for my previous assertion of greater plant productivity. If indeed your assertion about plant damage is true, then what need we worry about? So which is wrong? Which should I believe? \"Drying of arctic ponds with subsequent damage to ecosystem.\" I find myself unable to link this with the shrinking arctic. Can you explain? \"Rainforests releasing CO2 as regions become drier.\" From abstract, \"Coupled climate-carbon cycle models suggest that Amazon forests are vulnerable to both long- and short-term droughts, but satellite observations showed a large-scale photosynthetic green-up in intact evergreen forests of the Amazon in response to a short, intense drought in 2005. These findings suggest that Amazon forests, although threatened by human-caused deforestation and fire and possibly by more severe long-term droughts, may be more resilient to climate changes than ecosystem models assume.\" How is this a threat? \"Severe consequences for at least 60 million people dependent on ice melt for water supply.\" I thought there was going to be more liquid water due to melting? \"Contribution to rising sea levels\" How is rising sea levels a threat? At most, the relocation of low-lying populations to inner ground is all that is required, and humans are known to be highly adaptable. \"What do you mean?\" I mean that no data is recorded of the radiation coming to Earth. In conclusion, I would like to state that Pro\"s \"threats\" list is actually a list of claims without substance because they only link to sources. (Does anyone see something familiar) \"I demur. As no forcing has been shown that fits the fingerprint of anthropogenic global warming The resolution is affirmed\" As no threat is large enough or present to cause worry, the resolution is negated. Grammar: Tie Conduct: Con See Pro\"s list of threats Argument: Con Pro has not given enough support for his \"Threats\" Sources: Pro More sources than con.", "stance": "CON"}], "context": {"sourceId": "17fbbe0e-2019-04-18T18:04:40Z", "previousArgumentInSourceId": "17fbbe0e-2019-04-18T18:04:40Z-00001-000", "acquisitionTime": "2019-04-18T18:04:40Z", "discussionTitle": "Anthropogenic Global Warming is a Threat", "sourceTitle": "Debate Argument: Anthropogenic Global Warming is a Threat | Debate.org", "sourceUrl": "https://www.debate.org/debates/Anthropogenic-Global-Warming-is-a-Threat/2/", "nextArgumentInSourceId": "17fbbe0e-2019-04-18T18:04:40Z-00003-000"}, "id": "17fbbe0e-2019-04-18T18:04:40Z-00002-000", "conclusion": "Anthropogenic Global Warming is a Threat"}, {"premises": 
[{"text": "& nbsp ;Greenhouse gases reflect heat radiation back towards the Earths surface. The sun produces short wave radiation[1]. It's not affected by the molecules of GG so it continues uninterrupted to our surface. When it hits the surface, some of the energy is absorbed and the rest is reflected back as infrared radiation. This frequency causes the molecules of some gasses & ; nbsp ; to vibrate which in turn redirects heat in all directions including towards other vibrating molecules. Therefore more heat is retained in the atmosphere by greenhouse gasses. \"Is this meant to indicate that we are not natural? I hope not. Fossil fuels form naturally. They sometimes burn naturally. Helping to burn these fuels is not unnatural, just like lions culling a sick antelope from an otherwise healthy herd. There is no evident benefit of keeping coal in the ground.\"I think you know what I mean by \"natural \" ;. Does a natural burning produce as much carbon as we do? If burning fossil fuels was naturally that doesn & ; rsquo ;t mean we should burn them. Forest fire happen naturally yet it & ; rsquo ;s not good if we constantly start them.& ldquo ;Pro basically repeats me on the medieval warm period. I agree about the temperatures. Nothing to dispute there besides to note that the current temperatures are below even Miocene era levels, when volcanic activity has reduced.& rdquo ;I didn & ; rsquo ;t just repeat you, I said that today our global climate is more than the medieval warm period & ; rsquo ;s was. Some parts are warmer, but the global temperature is warmer. Miocene levels were due to the shape of the ocean basins at that time. Allowing warm temperatures to persist despite low levels of carbon dioxide[2]1.& rdquo ;. Pro \" ;s [4] is a link to a picture of a section of a paper from 4-5 years before reports on the benefits of elevated CO2 levels. Does Pro agree that later research is better than older research?& rdquo ;There are some benefits, but do you have any paper proving this one wrong?& ldquo ;is to an article analyzing \"Sharply increased insect herbivory during the Paleocene \" ;Eocene Thermal Maximum,\" not the effect of CO2 on plants. It is an analysis of the insect diet, not on how CO2 levels destroyed plants & ; rdquo ;Yes, this is evidence from the past of major damage. As the link was suppose to show.& nbsp ;Plants raised with enhanced CO2 supplies and strictly isolated from insects behave differently than if the same approach is tried in an otherwise natural setting. For example, when the growth of soybeans is boosted out in the open this creates changes in plant chemistry that makes these specimens more vulnerable to insects. Plant defenses go down as CO2 levels go up [3]& nbsp ;2.& nbsp ; It & ; rsquo ;s a simple to say just increase water, nitrogen, fertilizer and protect against insects in an enclosed greenhouse but what about doing it in the open air, throughout the entire Earth? Just as increasing the amount of starch alone in a person's diet won't lead to a more robust and healthier person, for plants additional CO2 by itself cannot make up for deficiencies of other compounds and elements. As I said as CO2 increases run up against limited availability of other nutrients. We synthesize nitrogen using non-renewable fossil fuels, which increase CO2 causing us to synthesize more and more nitrogen for the plants. That & ; rsquo ;s not efficient at all. You mentioned the Haber process. Yes it's possible to convert renewable biomass so we can synthesize nitrogen. However the amount of land and even more resources (often including fertilizer) required to do this gets prohibitive.Even if CO2 increases plant growth, this doesn & ; rsquo ;t mean we should want or need more of it. We need to examine the other effects of increased CO2 . Just like if a doctor tells you to take 1 pill, that doesn & ; rsquo ;t mean 4 pills will be better for you.& ldquo ;Thus, an elevation in CO2 would not be a \"threat \" ; to the Earth. Therefore, Pro has not fulfilled his BoP to show why Man-made global warming is a threat. There is no indication of this.& rdquo ; & nbsp ;& nbsp ; & nbsp ;Increase of Western United States wildfire activity, associated with higher temperatures and earlier spring snowmelt [4] & nbsp ;& nbsp ; & nbsp ;Increased deaths to heatwaves - 5.74% increase to heatwaves compared to 1.59% to cold snaps [5] & nbsp ;& nbsp ; & nbsp ;Spread in mosquite-borne diseases such as Malaria and Dengue Fever [6] & nbsp ;& nbsp ; & nbsp ;Increase in occurrence of allergic symptoms due to rise in allergenic pollen [7] & nbsp ;& nbsp ; & nbsp ;Drying of arctic ponds with subsequent damage to ecosystem[8] & nbsp ;& nbsp ; & nbsp ;Rainforests releasing CO2 as regions become drier & ; nbsp ; [9] & nbsp ;& nbsp ; & nbsp ;Substantial negative impacts to marine ecosystems [10][11] & nbsp ;& nbsp ; & nbsp ;Inhibiting plankton development, disruption of carbon cycle [12] & nbsp ;& nbsp ; & nbsp ;Increased moralities of sea urchins [13] & nbsp ;& nbsp ; & nbsp ;Threat to fish populations [14] & nbsp ;& nbsp ;& nbsp ; Severe consequences for at least 60 million people dependent on ice melt for water supply [15][16] & nbsp ;& nbsp ;& nbsp ; Contribution to rising sea levels [17][18][19] & nbsp ;& ldquo ;Satellite data do not record the decrease in sun-heat coming to Earth. The process is the same for both sides.& rdquo ;What do you mean?& ldquo ;Pro \" ;s opposition to cyclic temperature has been addressed.& rdquo ;I demur. As no forcing has been shown that fits the fingerprint of anthropogenic global warmingThe resolution is affirmed Sources1 http :// www . nc-climate . ncsu . edu / edu / k12 /. LWSW 2 Jonathan P. LaRiviere , A. Christina Ravelo , Allison Crimmins , Petra S. Dekens , Heather L. Ford, Mitch Lyle, Michael W. Wara . Late Miocene decoupling of oceanic warmth and atmospheric carbon dioxide forcing. Nature, 2012; 486 (7401): 97 DOI : 10.1038/ nature11200 3 http :// www . sciencedaily .com/releases/2008/03/080324173612. htm 4 http :// www . sciencemag .org/ cgi /reprint/313/5789/940. pdf 5 http :// oem . bmj .com/content/64/12/827.short6 http :// www . decvar .org/documents/ epstein . pdf 7 http :// www . ncbi . nlm . nih .gov/ pmc /articles/ PMC1480488 /8 & ; nbsp ; http :// www . pnas .org/content/104/30/12395.abstract9 & ; nbsp ; http :// www . sciencemag .org/ cgi /content/abstract/114666310 http :// www . ipsl . jussieu .fr/~jomce/acidification/paper/ Orr_OnlineNature04095 . pdf 11 http :// icesjms . oxfordjournals .org/ cgi /content/full/65/3/41412 http :// webarchive . nationalarchives .gov. uk /+/ http :// www .hm-treasury.gov. uk /media/ FC3 /81/ ExeterpaperProofsTurelyetal . pdf 13 http :// www . eur-oceans . eu / WP9 / Factsheets / FS7 /papers/ Miles%20et%20al% 202007. pdf 14 http :// www . pnas .org/content/107/29/1293015 http :// meteora . ucsd . edu /cap/ pdffiles / barnett_warmsnow . pdf 16 http :// www . sciencemag .org/ cgi /content/short/328/5984/138217 http :// www . sciencemag .org/ cgi /content/abstract/sci;321/5894/134018 http :// www . pnas .org/content/early/2009/12/04/0907765106.full. pdf + html 19 http :// www . skepticalscience .com/global-warming-positives-negatives-intermediate. htm", "stance": "PRO"}], "context": {"sourceId": "17fbbe0e-2019-04-18T18:04:40Z", "previousArgumentInSourceId": "17fbbe0e-2019-04-18T18:04:40Z-00002-000", "acquisitionTime": "2019-04-18T18:04:40Z", "discussionTitle": "Anthropogenic Global Warming is a Threat", "sourceTitle": "Debate Argument: Anthropogenic Global Warming is a Threat | Debate.org", "sourceUrl": "https://www.debate.org/debates/Anthropogenic-Global-Warming-is-a-Threat/2/", "nextArgumentInSourceId": "17fbbe0e-2019-04-18T18:04:40Z-00004-000"}, "id": "17fbbe0e-2019-04-18T18:04:40Z-00003-000", "conclusion": "Anthropogenic Global Warming is a Threat"}, {"premises": 
[{"text": "\"Something such as the sun getting brighter causing the planet to receive more energy and warms. When there are more greenhouse gases in the atmosphere the planet warms.\" When there are more greenhouse gases, sunlight will be prevented from heating the Earth due to the Greenhouse effect. Thus in the long term, the Earth will experience an ice age due to the ultimate reduction in heat energy. When the fuel has been used up, the heat levels will gradually decrease. This is the cause for cyclic nature of global climate change. \"It's true in the past climate change was caused by natural forces, but this doesn't mean we cannot cause climate change.\" Is this meant to indicate that we are not natural? I hope not. Fossil fuels form naturally. They sometimes burn naturally. Helping to burn these fuels is not unnatural, just like lions culling a sick antelope from an otherwise healthy herd. There is no evident benefit of keeping coal in the ground. A more likely explanation for the warmth of the Cretaceous period is the methane generated by the huge amounts of vegetation rotting in the huge dinosaurs digestive systems. Methane is a greenhouse gas. The dinosaurs were then wiped out by meteor impacts, sparing the other animals the cost of living with those methane factories. Or was it because dinosaurs were considered a threat for producing so much greenhouse gas and so were wiped out? I absolutely do not get the link between CO2 buildup and continental drift. Pro basically repeats me on the medieval warm period. I agree about the temperatures. Nothing to dispute there besides to note that the current temperatures are below even Miocene era levels, when volcanic activity has reduced. I have nothing to dispute in Pro\"s explanation of CO2 usage. 1. Pro\"s [4] is a link to a picture of a section of a paper from 4-5 years before reports on the benefits of elevated CO2 levels. Does Pro agree that later research is better than older research? The rise in CO2 is hardly sudden and the link to [5] is to an article analyzing \"Sharply increased insect herbivory during the Paleocene\"Eocene Thermal Maximum,\" not the effect of CO2 on plants. It is an analysis of the insect diet, not on how CO2 levels destroyed plants. I agree that the nutritional quality of SOME plants may decrease. 2. Simple explanation to remove the \"threat.\" Fertilization. Nitrogen is relatively easy to synthesize [1]. Nitrogen is widely used as a fertilizer in the form of ammonium nitrate. There is also the Haber process, which I assume you are familiar with. These negate the \"threat\" from human activity. More vegetation means that more vegetation would be destroyed means that nitrogen would be recycled at a faster rate. I will not respond to the video. 1-5: I have debunked all of the claims that elevated CO2 levels is harmful to plants. I have shown a way around the nitrogen plateau problem. Thus, an elevation in CO2 would not be a \"threat\" to the Earth. Therefore, Pro has not fulfilled his BoP to show why Man-made global warming is a threat. There is no indication of this. Satellite data do not record the decrease in sun-heat coming to Earth. The process is the same for both sides. Pro\"s opposition to cyclic temperature has been addressed. 1. http://www.organic-chemistry.org...", "stance": "CON"}], "context": {"sourceId": "17fbbe0e-2019-04-18T18:04:40Z", "previousArgumentInSourceId": "17fbbe0e-2019-04-18T18:04:40Z-00003-000", "acquisitionTime": "2019-04-18T18:04:40Z", "discussionTitle": "Anthropogenic Global Warming is a Threat", "sourceTitle": "Debate Argument: Anthropogenic Global Warming is a Threat | Debate.org", "sourceUrl": "https://www.debate.org/debates/Anthropogenic-Global-Warming-is-a-Threat/2/", "nextArgumentInSourceId": "17fbbe0e-2019-04-18T18:04:40Z-00005-000"}, "id": "17fbbe0e-2019-04-18T18:04:40Z-00004-000", "conclusion": "Anthropogenic Global Warming is a Threat"}, {"premises": 
[{"text": "Climate reacts to whatever forces it to change at the time. We must ask why climate has changed in the past. There are many ways the Earth's climate can be affected. Something such as the sun getting brighter causing the planet to receive more energy and warms. When there are more greenhouse gases in the atmosphere the planet warms. It's true in the past climate change was caused by natural forces, but this doesn't mean we cannot cause climate change. It's like saying humans can't start brushfires because they happen naturally. In this day we are adding greenhouse gases to the atmosphere at an increasingly rapid rate. During the Cretaceous period submarine volcanic CO2 emissions were released into the atmosphere at rates high enough to cause atmospheric CO2 concentrations in excess of 1,000 ppm. This CO2 buildup also resulted from rapid sea-floor spreading related to the breakup and drifting apart of the Earth\u2019s continents[1]There has been evidence that suggests that the Medieval Warm Period was warmer than today in some parts of the globe like the North Atlantic. However, evidence also suggest that in some places were much cooler than today, such as the tropical pacific. When the warm places were averaged out with the cool places, it is clear that the overall warmth was probably similar to the early mid 20th century warming. Since that early century warming, temperatures have risen well-beyond those achieved during the Medieval Warm Period across most of the Globe. This has been confirmed by the National Academy of Sciences Report on Climate Reconstructions[2]. Further evidence suggests that even in the Northern Hemisphere where the Medieval Warm Period was the most visible, temperatures are now beyond those experienced during Medieval times.[3] Here is the temperature pattern of the MWP vs today. The carbon plants collect from the CO2 in the air forms their tissues - roots, stems, leaves, and fruit. These tissues form the base of the food chain, as they are eaten by animals, which are eaten by other animals, and so on. As humans, we are part of this food chain. All the carbon in our body comes either directly or indirectly from plants, which took it out of the air only recently. Therefore, when we breathe out, all the carbon dioxide we exhale has already been accounted for. We are simply returning to the air the same carbon that was there to begin with. Remember, it's a carbon cycle, not a straight line.C02 does help plants, yet an abundance of it is harmful. Here is only 2 examples out of many.1.Too high a concentration of CO2 causes a reduction of photosynthesis[4] in certain of plants. There is also evidence from the past of major damage[5] to a wide variety of plants species from a sudden rise in CO2. Higher concentrations of CO2 also reduce the nutritional quality of some staples, such as wheat[6]. 2. As is confirmed by long-term experiments[7], plants with exorbitant supplies of CO2 run up against limited availability of other nutrients. These long term projects show that while some plants exhibit a brief and promising burst of growth upon initial exposure to C02, effects such as the \"nitrogen plateau\" soon truncate this benefit Please see the video on the right for more information http://www.youtube.com...There is evidence that shows humans are the cause of global warming Here is the first 5 of \"10 Indicators of a Human Fingerprint on Climate Change\"[8] 1.Humans are currently emitting around 30 billion tonnes of CO2 into the atmosphere every year[9]. Of course, it could be coincidence that CO2 levels are rising so sharply at the same time so let's look at more evidence that we're responsible for the rise in CO2 levels. 2.When we measure the type of carbon accumulating in the atmosphere, we observe more of the type of carbon that comes from fossil fuels [10]. 3.This is corroborated by measurements of oxygen in the atmosphere. Oxygen levels are falling in line with the amount of carbon dioxide rising, just as you'd expect from fossil fuel burning which takes oxygen out of the air to create carbon dioxide [11]. 4.Further independent evidence that humans are raising CO2 levels comes from measurements of carbon found in coral records going back several centuries. These find a recent sharp rise in the type of carbon that comes from fossil fuels [12]. 5.So we know humans are raising CO2 levels. What's the effect? Satellites measure less heat escaping out to space, at the particular wavelengths that CO2 absorbs heat, thus finding \"direct experimental evidence for a significant increase in the Earth's greenhouse effect\". [13][14][15]This shows that temperature is cyclic.A natural cycle requires a forcing, and no known forcing exists that fits the fingerprints of observed warming - except anthropogenic greenhouse gases. The Resolution is affirmed. Sources[1] Caldeira, K., and Rampino, M.R., 1991, The mid-Cretaceous superplume, carbon dioxide, and global warming: Geophysical Research Letters, v. 18, no. 6, p. 987-990.[2]http://books.nap.edu...[3]http://www.ncdc.noaa.gov...[4]http://resources.metapress.com...[5]http://www.pnas.org...[6]http://www.sciencemag.org...[7]http://www.nature.com...[8]http://www.skepticalscience.com...[9]http://cdiac.ornl.gov...[10]http://www.esrl.noaa.gov...[11]Ibid[12]http://www.sciencemag.org...[13]http://www.nature.com...[14]http://spiedl.aip.org...[15]http://www.eumetsat.eu...", "stance": "PRO"}], "context": {"sourceId": "17fbbe0e-2019-04-18T18:04:40Z", "previousArgumentInSourceId": "17fbbe0e-2019-04-18T18:04:40Z-00004-000", "acquisitionTime": "2019-04-18T18:04:40Z", "discussionTitle": "Anthropogenic Global Warming is a Threat", "sourceTitle": "Debate Argument: Anthropogenic Global Warming is a Threat | Debate.org", "sourceUrl": "https://www.debate.org/debates/Anthropogenic-Global-Warming-is-a-Threat/2/", "nextArgumentInSourceId": "17fbbe0e-2019-04-18T18:04:40Z-00006-000"}, "id": "17fbbe0e-2019-04-18T18:04:40Z-00005-000", "conclusion": "Anthropogenic Global Warming is a Threat"}, {"premises": 
[{"text": "I accept. Pro asks me to begin arguments in the first round. I will assume a uniformitarian scale. I will argue against the resolution, not against GW per say. Historical Context: Global climate change (GCC) has been occurring for a long time [1]. Temperature measurements show that the Earth was much hotter in the past. This is evidently shown in the graph [1]. The Earth was also much colder in the past [2]. It occurred around 200,000-100,000 years ago. At these periods in time, humans were unable to emit greenhouse gases. Thus, GCC was not caused by humans. If GCC was not caused by humans then, it is logical to conclude that something else can cause it now. There is also the case of the medieval warm and cold period [3]. The planet was warmer in many places, and cooler in others. Vikings were able to settle Greenland and plantation of grapes in YorkShire occurred. There was also the case of the European coldsnap earlier this year [4], which made me think, \"global cooling!\" Current Global warming trend: Global surface temperature has increased by approximately 0.2 degrees celsius each decade for the past 30 years. [5] Effects: Rising sea levels: There have been a gradual rise in sea levels over the years [6], at about 3.5 mm/year. Glacier melting: There is evidence that glaciers have been melting ever since the last \"little Ice age\" of 1850. Greenhouse effect: What is a greenhouse gas? Methane, water vapor, Carbon dioxide, and ozone. The water vapor is easy to understand. As the Earth heats up, the oceans evaporate and vapors scatter into the air. Methane is harmful to the environment, but is not in such great quantities as Carbon dioxide. Carbon dioxide is my favorite, I produce it every second. Furthermore, atmospheric CO2 enrichment actually helps vegetation growth [7] by an almost 30% increase in productivity. Human activity supposedly linked to GW: Burning of fossil fuels: The usage of fossil fuels has a direct correlation with the rise of temperature. Conclusion: I do not dispute that the Earth is growing warmer. It was so much warmer during the time of the dinosaurs than now. This could not have been due to man. There were Ice ages. These were certainly not the result of man\"s activities. The globe has been warming ever since 1850, the last mini ice age. It was warm several centuries before that. This shows that temperature is cyclic. I will now argue that there is a correlation between human activity and the current rise in global temperatures. If we plotted a graph showing how much greenhouse gas humans emit through their activity, alongside a graph of the rise in sea levels, and a graph of temperature rise for whatever data we have from 1850, the correlation is obvious. Now I will contend that human activity is not the cause of rise in temperature. No experiments has been made to prove this. If there was, I would like to know which other planets were used as experimenting ground. 1. http://www.grida.no... 2. http://geography.about.com... 3. http://www.skepticalscience.com... 4. http://www.huffingtonpost.com... 5. http://www.pnas.org... 6. http://www.skepticalscience.com... 7. http://www.sciencedirect.com...", "stance": "CON"}], "context": {"sourceId": "17fbbe0e-2019-04-18T18:04:40Z", "previousArgumentInSourceId": "17fbbe0e-2019-04-18T18:04:40Z-00005-000", "acquisitionTime": "2019-04-18T18:04:40Z", "discussionTitle": "Anthropogenic Global Warming is a Threat", "sourceTitle": "Debate Argument: Anthropogenic Global Warming is a Threat | Debate.org", "sourceUrl": "https://www.debate.org/debates/Anthropogenic-Global-Warming-is-a-Threat/2/", "nextArgumentInSourceId": "17fbbe0e-2019-04-18T18:04:40Z-00007-000"}, "id": "17fbbe0e-2019-04-18T18:04:40Z-00006-000", "conclusion": "Anthropogenic Global Warming is a Threat"}, {"premises": 
[{"text": "Definitions Anthropogenic an\"thro\"po\"gen\"ic/\u02ccanTHr\u0259p\u014d\u02c8jenik/ Adjective: (chiefly of environmental pollution and pollutants) Originating in human activity. Global warming an increase in the earth's atmospheric and oceanic temperatures widely predicted to occur due to an increase in the greenhouse effect resulting especially from pollution 3 days to post 4 rounds 8000 Characters No insulting Start argument against GW in the first round", "stance": "PRO"}], "context": {"sourceId": "17fbbe0e-2019-04-18T18:04:40Z", "previousArgumentInSourceId": "17fbbe0e-2019-04-18T18:04:40Z-00006-000", "acquisitionTime": "2019-04-18T18:04:40Z", "discussionTitle": "Anthropogenic Global Warming is a Threat", "sourceTitle": "Debate Argument: Anthropogenic Global Warming is a Threat | Debate.org", "sourceUrl": "https://www.debate.org/debates/Anthropogenic-Global-Warming-is-a-Threat/2/", "nextArgumentInSourceId": ""}, "id": "17fbbe0e-2019-04-18T18:04:40Z-00007-000", "conclusion": "Anthropogenic Global Warming is a Threat"}, {"premises": 
[{"text": "I will now refute my opponent's arguments. (Good arguments by the way) Of course citizens have rights to private property such as houses. If a citizen doesn't want to allow people with guns into his house, that's his own business, and there's nothing wrong with it. However, I am mainly referring to business property and other places where a great majority of people will be allowed into. In such situations, it is no longer the property owner's life at risk; it's everyone's. The property owner should not be allowed to make decisions that potentially put others' lives in danger just because he owns the property. Because people other than himself are in the situation, he no longer has a right to make whatever rules he wants. Also, your right to simply choose not to go in is irrelevant. Your decision to go elsewhere doesn't change the fact that people are going to get killed in gun free zones. The fact that you personally did not enter might save your life, but not anyone else's. The hiring of a security guard would still prevent the loss of lives in the event of a crime. I should also note that the government has already infringed on our \"right to private property.\" Can we build a second story to our house? Not without a permit. Can own a tiger? No. Can we kill someone if they're on our property? Nope, muder us murder, whether on your property or not. Just because you own property doesn't mean you can do whatever you want on it. You still must abide by the local laws. In my opponent's second point, he claims that the government can't afford to hire security guards for places like schools. Aside from the fact that he gives no real evidence that they can't, this entire point is irrelevant. I never said that government property would have to have security guards on it. Although I personally think this would be a good idea, this isn't what we are arguing about. It's a separate issue. Your logic isn't consistent; one point doesn't bring you to the next. Regardless, your first and second points fail because the government can make rules for what you can do on property. I look forward to my opponent's arguments.", "stance": "PRO"}], "context": {"sourceId": "39fb78e-2019-04-18T17:35:43Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T17:35:43Z", "discussionTitle": "An armed security guard should be required in gun free zones.", "sourceTitle": "Debate Issue: An armed security guard should be required in gun free zones. | Debate.org", "sourceUrl": "https://www.debate.org/debates/An-armed-security-guard-should-be-required-in-gun-free-zones./1/", "nextArgumentInSourceId": "39fb78e-2019-04-18T17:35:43Z-00003-000"}, "id": "39fb78e-2019-04-18T17:35:43Z-00002-000", "conclusion": "An armed security guard should be required in gun free zones."}, {"premises": 
[{"text": "I'd like to start my argument by saying that I do not agree with the fact that the government has placed \"required\" gun free zones such as schools, airports, etc. However, there are several reasons that I believe that making armed guards \"required\" in these zones is not logical, and in some cases unconstitutional. All citizens have the right to their private property, such as houses, restaurants, etc. And if these citizens do not want guns on their property, that is their right. Even though for the most part I don't agree with gun free zones, I will NEVER agree with the government infringing upon our right to private property. When push comes to shove, the owner of a restaurant, bar, or anything of the sort has the sole decision as to whether or not people can bring a gun onto his/her property. Also, if citizens truly are in fear for their lives upon entering a restaurant that is a gun free zone, they can simply not enter. Just as it is the owners right to prohibit weapons, it is the citizens' right to not enter that area. This brings me to my next point, in some cases citizens must enter a \"governmental gun free zone\" (area that the government requires by law to be a gun free zone) in order to continue their daily lives. Forcing armed guards to be posted outside of these gun free zones, such as schools, is what my opponent is proposing. Having armed guards at our schools is something that sounds quite logical, in a perfect world. The simple fact is that the amount of money it would cost to achieve this goal is impractical for our nations already fragile economy. President Obama has recently enacted a heavily scrutinized plan that will \"provide $25 billion to prevent layoffs and support hundreds of thousands of teacher and other education jobs.\" [1] The amount of taxpayer dollars that this new plan will require is substantial to say the least, and any additional money added to the education budget unfortunately is unrealistic at this time. A Cleveland State University Economics professor claims that \"having enough officers to fully protect schools would cost $23 billion\", which is \"half of what the federal government spends on K-12 education\" [2] . Imagine that, wiping out half of the United States' education budget to fulfill this plan. I cannot argue that it would substantially increase our children\"s security, but it is simply too expensive. The logic for my argument is as follows: -in situations where citizens choose to prohibit weapons on their property, that is entirely their right -the government cannot constitutionally force private property owners to hire security. - no one is forced to enter gun free restaurants or bars, so don't go in if you don't feel safe. -in government forced gun free zones (schools, airports, etc.) hiring security is logical until the money situation is brought into play. - hiring armed guards at all gun free zones would be immensely expensive [1] http://www.whitehouse.gov... [2] http://www.newsnet5.com...", "stance": "CON"}], "context": {"sourceId": "39fb78e-2019-04-18T17:35:43Z", "previousArgumentInSourceId": "39fb78e-2019-04-18T17:35:43Z-00002-000", "acquisitionTime": "2019-04-18T17:35:43Z", "discussionTitle": "An armed security guard should be required in gun free zones.", "sourceTitle": "Debate Issue: An armed security guard should be required in gun free zones. | Debate.org", "sourceUrl": "https://www.debate.org/debates/An-armed-security-guard-should-be-required-in-gun-free-zones./1/", "nextArgumentInSourceId": "39fb78e-2019-04-18T17:35:43Z-00004-000"}, "id": "39fb78e-2019-04-18T17:35:43Z-00003-000", "conclusion": "An armed security guard should be required in gun free zones."}, {"premises": 
[{"text": "Thank you handywandy for accepting. I will be proving my points mainly through logic (as a result of this, you may not see me using very many sources). I would like to note that I am actually against gun free zones, but as long as they exist, this would be a good compromise. Gun free zones result in innocent people being defenseless in the event that an armed criminal decides to bring a gun into the gun free zone (for the purpose of either robbery or just to start shooting people). Studies have shown that most shootings occur in gun free zones [1]. This shouldn't be a surprise since the criminal can expect no one to be armed as he commits the crime. The chances of the gunman being immediately shot are almost zero, since this would require a law-abiding citizen to have illegally carried a gun into the area (my [1] source notes a situation where this happened, as the conceal carrier was unaware of the gun free zone). My point so far is that any person with a gun can easily kill people in a gun free zone, as these people are completely defenseless. Gun free zones are also likely attract criminals due to the unlikeliness of being stopped in a reasonable amount of time. But imagine a situation where an armed security guard was in the area. The criminal might then think twice about committing a crime in that zone in the first place, and if they did attempt a gun-related crime there, the criminal would quickly be stopped by the security guard. Therefpre, to increase the safety of gun free zones, I believe an armed security guard should be required in such zones. Thus, my logic goes something like this: -Law abiding citizens will not knowingly bring guns into gun-free zones. -Criminals are not law abiding citizens, and do not obey the law. -Therefore, a criminal can have a gun in a gun free zone (while law abiding citizens can not). -If the above is true, a criminal can expect to not be stopped in a gun free zone. -Therefore, gun free zones are an easy target for criminals. -If an armed security guard was placed in a gun free zone, a criminal would not be the only one with a gun. -Due to the known presence of another person with a gun, gun free zones would no longer be a favorable target for criminals due to fear of being shot. -If an insane serial killer decides to shoot people in a gun free zone despite the presence of a guard, he would quickly be stopped by that guard. -Therefore, the presence of an armed guard in a gun free zone greatly increases the safety of that zone. I would also like to note that if a law was made requiring gun free zones to have security guards, it would give millions of people jobs as security guards, decreasing the unemployment. That's my argument so far. I would like to see what my opponent has to say. Good luck. [1] http://www.cabinet.com...", "stance": "PRO"}], "context": {"sourceId": "39fb78e-2019-04-18T17:35:43Z", "previousArgumentInSourceId": "39fb78e-2019-04-18T17:35:43Z-00003-000", "acquisitionTime": "2019-04-18T17:35:43Z", "discussionTitle": "An armed security guard should be required in gun free zones.", "sourceTitle": "Debate Issue: An armed security guard should be required in gun free zones. | Debate.org", "sourceUrl": "https://www.debate.org/debates/An-armed-security-guard-should-be-required-in-gun-free-zones./1/", "nextArgumentInSourceId": "39fb78e-2019-04-18T17:35:43Z-00005-000"}, "id": "39fb78e-2019-04-18T17:35:43Z-00004-000", "conclusion": "An armed security guard should be required in gun free zones."}, {"premises": 
[{"text": "I acccept", "stance": "CON"}], "context": {"sourceId": "39fb78e-2019-04-18T17:35:43Z", "previousArgumentInSourceId": "39fb78e-2019-04-18T17:35:43Z-00004-000", "acquisitionTime": "2019-04-18T17:35:43Z", "discussionTitle": "An armed security guard should be required in gun free zones.", "sourceTitle": "Debate Issue: An armed security guard should be required in gun free zones. | Debate.org", "sourceUrl": "https://www.debate.org/debates/An-armed-security-guard-should-be-required-in-gun-free-zones./1/", "nextArgumentInSourceId": "39fb78e-2019-04-18T17:35:43Z-00006-000"}, "id": "39fb78e-2019-04-18T17:35:43Z-00005-000", "conclusion": "An armed security guard should be required in gun free zones."}, {"premises": 
[{"text": "Complete resolution: If a property owner (such as the owner of a restaurant or office building) wants to make their property a gun free zone, they should be required to hire one or more armed security guards. The purpose of the hiring of security guards would be for the safety of the innocent unarmed people in the area against potential criminals, who might carry weapons into the area illegally. Con will be arguing that armed security guards should not be required. Con may either simply accept in the first round, or begin making his case. If he/she decides to begin arguing immediately, he/she may not post any arguments or comments in the last round other than something like \"Vote Con.\"", "stance": "PRO"}], "context": {"sourceId": "39fb78e-2019-04-18T17:35:43Z", "previousArgumentInSourceId": "39fb78e-2019-04-18T17:35:43Z-00005-000", "acquisitionTime": "2019-04-18T17:35:43Z", "discussionTitle": "An armed security guard should be required in gun free zones.", "sourceTitle": "Debate Issue: An armed security guard should be required in gun free zones. | Debate.org", "sourceUrl": "https://www.debate.org/debates/An-armed-security-guard-should-be-required-in-gun-free-zones./1/", "nextArgumentInSourceId": "39fb78e-2019-04-18T17:35:43Z-00000-000"}, "id": "39fb78e-2019-04-18T17:35:43Z-00006-000", "conclusion": "An armed security guard should be required in gun free zones."}, {"premises": 
[{"text": "My opponent still hasn't refuted my original arguments. For the final round, I will simply refute his previous arguments again. First, I would like to make it clear that the government wouldn't be \"forcing\" people to hire security guards. If the property owner cannot afford to make his gun free zone safe for everyone, he can simply allow guns instead. Thus, requiring gun free zones to have security guards is justified. And once again, the fact that they can simply choose not to enter is irrelevant. The chances of getting killed are so low that almost no one will be afraid. But gun crimes do happen, and the hiring of a security guard would still reduce the number of people killed each year in gun free zones. And as I said above, the property owner can simply allow guns, choosing to reduce crime by conceal carriers instead of security guards. Airliners are not a good example, as they do put armed guards (called Federal Air Marshals [1][2]) on planes, disguised as normal civilians. This argument is self-refuting, because in this situation they do exactly what I am proposing. In your next argument, I will once again state that the government isn't forcing anyone to pay for something, because if you don't want to hire a security guard, you can just allow guns. Thus, none of these \"property infringements\" require money to be paid. Does it cost someone money NOT to make his property a gun free zone? No. My opponent still hasn't provided any proof that the government cannot hire security guards, and although I am still not arguing for this, I will give my opponent the benefit of doubt for the moment: Assuming I was actually arguing this, what proof have you given that security guards couldn't be hired? None. You have given no sources confirming this; only a source saying some jobs have been lost, and a source of someone claiming it would cost 9 billion. These claims by themselves do not prove that the government cannot hire security guards. And even if the government really couldn't, they could potentially cut other government programs to afford it. All of this aside, it is clear that teachers still exist. There are also crossing guards, and many other school employees, all of which get paid a very good salary. If the government can afford all of this, I see no reason why they can't fit in a security guard. Furthermore, there are other solutions - most notably, the government could simply stop making schools gun free zones. But none of that is relevant, because I am not debating this; that subject could fill an entire debate of its own. My opponent claims that I am debating this, and makes up his own resolution, which is NOT the resolution I put at the beginning of this debate. Please read the resolution one more time: QUOTE (round 1): If a property owner (such as the owner of a restaurant or office building) wants to make their property a gun free zone, they should be required to hire one or more armed security guards. \"Property owner\" clearly does not refer to the government; it refers to an individual, an owner of private property where he (most likely) plans to set up a business, as implied by my examples of \"the owner of a restaurant or office building.\" My opponent emphasizes on the word \"all.\" I would like to note that nowhere in the resolution (be it the complete one, or the summarized one I put as the title) did I say the word \"all.\" Nowhere in the resolution does it say that the government would be included in such a rule, and this simply isn't what we are debating about. In summary: -My opponent is mainly against the resolution because he believes people will be forced to hire security guards. This isn't true, as the property owner can simply allow guns instead. -Con reasons that you can simply choose not to enter a gun free zone. This is irrelevant to the fact that the hiring of security guards would save innocent lives. People that enter gun free zones regardless of potential danger are still innocent. -Con's argument concerning the citizen's risk when boarding an airplane is self-refuting, because airlines do have Federal Air Marshals (which are akin to security guards) -Con believes I am arguing for security guards in schools. Based on this assumption, he claims that the government cannot afford to hire security guards. I am not arguing that security guards in schools should be required. Even if I was, Con has provided no proof, and I provided several points proving the argument irrelevant. All of my opponent's arguments have been thoroughly refuted. Please vote Pro. [1] http://en.wikipedia.org... [2] http://www.federalnewsradio.com...", "stance": "PRO"}], "context": {"sourceId": "39fb78e-2019-04-18T17:35:43Z", "previousArgumentInSourceId": "39fb78e-2019-04-18T17:35:43Z-00006-000", "acquisitionTime": "2019-04-18T17:35:43Z", "discussionTitle": "An armed security guard should be required in gun free zones.", "sourceTitle": "Debate Issue: An armed security guard should be required in gun free zones. | Debate.org", "sourceUrl": "https://www.debate.org/debates/An-armed-security-guard-should-be-required-in-gun-free-zones./1/", "nextArgumentInSourceId": "39fb78e-2019-04-18T17:35:43Z-00001-000"}, "id": "39fb78e-2019-04-18T17:35:43Z-00000-000", "conclusion": "An armed security guard should be required in gun free zones."}, {"premises": 
[{"text": "In this round I will refute my opponent's previous argument: First of all, just because the owner of one of these \"gun free zones\" isn't the one whose life is at risk, this doesn't justify governmental mandating of security guards on their property. Anyone who eats at a restaurant, shops at a store, or watches a movie in a theater that is a gun free zone is doing so at their own risk. It might sound harsh, but in this day in age people are expected to be mindful of their own situation, and if something makes them feel unsafe or nervous, they don't have to do it. A perfect example of my point is airline companies. Every single time a citizen steps foot on an airplane, they are aware (or they should be) of the risk that they are taking to get from point A to point B. The owner of Southwest Airlines (for example) isn't personally in danger of losing his life when someone steps onto a plane owned by his company, it was their choice. At the same time, one could argue that the owner of Denny's (another example) is making his property more dangerous by deeming it a gun free zone, while the owner of Southwest Airlines has done everything (hopefully) in his power to make his company safe. To this argument my only response is: There is a sign on the door that says \"Gun Free Zone\", if you feel unsafe, don't enter. No one is forcing anyone to spend time in a gun free zone, and people who do so are making a choice that they are responsible for. My opponent makes a strong argument by saying \"the government has already infringed on our \"right to private property.\"\". His examples of how the Government has violated our rights are \"Can we build a second story to our house? Not without a permit. Can [we] own a tiger? No. Can we kill someone if they're on our property? Nope\". All of these are valid examples, however, they differ from my point that the government cannot force property owners to hire armed guards because none of these \"infringements\" ,as my opponent classifies them, cost a property owner money. Does it cost someone money to NOT be allowed a second story without a permit? No. Does it cost someone money to NOT be allowed to own a tiger? No. The simple point I am making is that the Government of the United States cannot force a property owner to hire someone to guard their property, it's unconstitutional. And as to my opponent's next argument that I provide no proof that the government can't afford to hire armed guards for gun free zones, this could quite possibly be the most ignorant statement I have ever heard. Our government (and education budget) is in a financial crisis. Teachers are getting laid off left and right, yet my opponent thinks we can afford full time security guards at all government regulated gun free zones? My opponent then moves to say \"I never said that government property would have to have security guards on it\" which could not be more false. His/her entire argument is that the government should \"require\" security guards in all gun free zones. My opponent must not be aware that schools, airports, public libraries etc. are ALL gun free zones, and they are also ALL government property. So if my opponent believes that armed guards should be mandated in all gun free zones, then he/she also 100% believes that \"government property would have to have security guards on it\".", "stance": "CON"}], "context": {"sourceId": "39fb78e-2019-04-18T17:35:43Z", "previousArgumentInSourceId": "39fb78e-2019-04-18T17:35:43Z-00000-000", "acquisitionTime": "2019-04-18T17:35:43Z", "discussionTitle": "An armed security guard should be required in gun free zones.", "sourceTitle": "Debate Issue: An armed security guard should be required in gun free zones. | Debate.org", "sourceUrl": "https://www.debate.org/debates/An-armed-security-guard-should-be-required-in-gun-free-zones./1/", "nextArgumentInSourceId": ""}, "id": "39fb78e-2019-04-18T17:35:43Z-00001-000", "conclusion": "An armed security guard should be required in gun free zones."}, {"premises": 
[{"text": "I accept the challenge. I will be posting videos of my nunchuck skills though Youtube. http://www.youtube.com...", "stance": "CON"}], "context": {"sourceId": "32f806f7-2019-04-18T16:37:37Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T16:37:37Z", "discussionTitle": "DDOlympics -- R1: Talent", "sourceTitle": "Debate Argument: DDOlympics -- R1: Talent | Debate.org", "sourceUrl": "https://www.debate.org/debates/DDOlympics-R1-Talent/1/", "nextArgumentInSourceId": "32f806f7-2019-04-18T16:37:37Z-00005-000"}, "id": "32f806f7-2019-04-18T16:37:37Z-00004-000", "conclusion": "DDOlympics -- R1: Talent"}, {"premises": 
[{"text": "PREFACEThanks once more to Josh! I believe this is the first \"relaxed\" debate I have done...my Star Wars debates are always super intense, and so this should be a fun outlet. I appreciate the opportunity to do this debate. I will begin all of my rounds with a brief description of my poem, so that my thought process is somewhat clear. I will do three types of poems for you, to try and show some artistic versatility as well.I will firstly present a poem composed of unrhymed couplets. It follows, roughly, a 10-8 syllabic pattern, and is a bit whimsical. I don't want to spoil it by explaining it, but it should be fairly clear. It's titled: \"A New One for the Closet\". I hope you like it!POEMWould you like to know--know what I keep inmy closet? He's used in spells.I have a skeleton in my closet.no wait\u2014it\u2019s perfectly true.Bones are great for speeding up potions you\u2014Oh no, don\u2019t go! Stay and chat.Anyway, what was I saying. Hold on\u2026?Oh yes, I remember now.I found him in the bog outside my home,propped up against a big birch tree.I had been out collecting newts and \u2018shrooms(For my line of work you know\u2026)Seemed as if he had been struck by lightning;I love a good, solid bolt!I thought he\u2019d enjoy my downstairs closet,between my cauldrons and books.I see him when I go to fetch my broom.Each time the closet opens,My black cat stands on end hissing as if Skeley\u2019d move sans my okay.Though, sometimes I pull out my eye of newt:cauldr\u2019n bubble, and all that jazz\u2026He used to be such a nice man. Until:he angered a certain Witch.Well, if you would kindly excuse me, sir,I have a full moon to catch.Unless you\u2019d prefer to stay for supper\u2026Now that I\u2019m thinking of it\u2026After all, it is my house specialty. And, I could use some new bones.It\u2019ll freshen up my spells, dear. Now sit,I\u2019ll warm the oven for you.", "stance": "PRO"}], "context": {"sourceId": "32f806f7-2019-04-18T16:37:37Z", "previousArgumentInSourceId": "32f806f7-2019-04-18T16:37:37Z-00004-000", "acquisitionTime": "2019-04-18T16:37:37Z", "discussionTitle": "DDOlympics -- R1: Talent", "sourceTitle": "Debate Argument: DDOlympics -- R1: Talent | Debate.org", "sourceUrl": "https://www.debate.org/debates/DDOlympics-R1-Talent/1/", "nextArgumentInSourceId": "32f806f7-2019-04-18T16:37:37Z-00006-000"}, "id": "32f806f7-2019-04-18T16:37:37Z-00005-000", "conclusion": "DDOlympics -- R1: Talent"}, {"premises": 
[{"text": "I accept the challenge. I will be posting videos of my nunchuck skills though Youtube.", "stance": "CON"}], "context": {"sourceId": "32f806f7-2019-04-18T16:37:37Z", "previousArgumentInSourceId": "32f806f7-2019-04-18T16:37:37Z-00005-000", "acquisitionTime": "2019-04-18T16:37:37Z", "discussionTitle": "DDOlympics -- R1: Talent", "sourceTitle": "Debate Argument: DDOlympics -- R1: Talent | Debate.org", "sourceUrl": "https://www.debate.org/debates/DDOlympics-R1-Talent/1/", "nextArgumentInSourceId": "32f806f7-2019-04-18T16:37:37Z-00007-000"}, "id": "32f806f7-2019-04-18T16:37:37Z-00006-000", "conclusion": "DDOlympics -- R1: Talent"}, {"premises": 
[{"text": "Aloha, and welcome to these 2014 DDO Olympic Games!This is the talent event, pitting myself against Josh to see who advances to the Gold/Silver round, and who advances to the Bronze. I will be writing poetry as my talent. This first round is just for acceptance, and for Josh to specify what talent he will be putting on display in this round. Thanks to Josh in advance, and I look forward to a fun Olympic bout!", "stance": "PRO"}], "context": {"sourceId": "32f806f7-2019-04-18T16:37:37Z", "previousArgumentInSourceId": "32f806f7-2019-04-18T16:37:37Z-00006-000", "acquisitionTime": "2019-04-18T16:37:37Z", "discussionTitle": "DDOlympics -- R1: Talent", "sourceTitle": "Debate Argument: DDOlympics -- R1: Talent | Debate.org", "sourceUrl": "https://www.debate.org/debates/DDOlympics-R1-Talent/1/", "nextArgumentInSourceId": "32f806f7-2019-04-18T16:37:37Z-00000-000"}, "id": "32f806f7-2019-04-18T16:37:37Z-00007-000", "conclusion": "DDOlympics -- R1: Talent"}, {"premises": 
[{"text": "So, this is my last video for this compitition. It was fun making these and it was better getting to know a side of my opponent that I haven't seen before. Truth be told BSH, I'd like to see your writing style against Larz regardless of what happens here.For the next debate, I'm going to turn off the lights, turn up the music, pull out my glowchucks and see it takes me.http://www.youtube.com...", "stance": "CON"}], "context": {"sourceId": "32f806f7-2019-04-18T16:37:37Z", "previousArgumentInSourceId": "32f806f7-2019-04-18T16:37:37Z-00007-000", "acquisitionTime": "2019-04-18T16:37:37Z", "discussionTitle": "DDOlympics -- R1: Talent", "sourceTitle": "Debate Argument: DDOlympics -- R1: Talent | Debate.org", "sourceUrl": "https://www.debate.org/debates/DDOlympics-R1-Talent/1/", "nextArgumentInSourceId": "32f806f7-2019-04-18T16:37:37Z-00001-000"}, "id": "32f806f7-2019-04-18T16:37:37Z-00000-000", "conclusion": "DDOlympics -- R1: Talent"}, {"premises": 
[{"text": "PREFACEWow...that's so cool, Josh! This has been a great debate, or rather, an amazing display of talent.In this round I have a rhyming poem organized into couplets. The rhyme scheme is AB CB DE FE etc. The first line of every couplet has 9 syllables and the second line has 6, as a reflection of the 9-to-6 workday put in by the speaker. Only the middle stanza (freedom...wilds/the...yonder) breaks from this syllabic pattern because it represents a break in the rigidity of the speaker's life. It is a moment that is not occupied by monotony.The poem is entitled \"Nine to Six\" and I hope you enjoy it!POEMI look out from behind my prison:my regimented life. I am trapped by all my schedules; my clocks define my life. At nine o\"clock I travel to work. At 6 I arrive home. At 11 I finally sleep, and in my dreams I roam. Freedom to explore the wilds: the heavenly blue and purple yonder.But at 8am sharp I wake up, and to breakfast wander. So, I look out from behind my mask,my iron bars of pain. My is life defined by schedulestrapped by my clocks, again.CONCLUSIONI have offered a variety of poems to tried to demonstrate versatility within my talent (syllabically structured couplets, true free verse, rhyming syllabically structure couplets). I have tried to produce quality products all throughout, and I hope you enjoyed them! Thank you for reading this. Thanks to Josh for a great debate. I ask you to please VOTE PRO!", "stance": "PRO"}], "context": {"sourceId": "32f806f7-2019-04-18T16:37:37Z", "previousArgumentInSourceId": "32f806f7-2019-04-18T16:37:37Z-00000-000", "acquisitionTime": "2019-04-18T16:37:37Z", "discussionTitle": "DDOlympics -- R1: Talent", "sourceTitle": "Debate Argument: DDOlympics -- R1: Talent | Debate.org", "sourceUrl": "https://www.debate.org/debates/DDOlympics-R1-Talent/1/", "nextArgumentInSourceId": "32f806f7-2019-04-18T16:37:37Z-00002-000"}, "id": "32f806f7-2019-04-18T16:37:37Z-00001-000", "conclusion": "DDOlympics -- R1: Talent"}, {"premises": 
[{"text": "Hey, your poems are really good. I bet it feels nice to do some free writing every now and then. Thanks, BSH1 for that last poem. I really liked it. So, for this round. I pull out a second set of nunchaku and try to make a go of it. http://www.youtube.com...;", "stance": "CON"}], "context": {"sourceId": "32f806f7-2019-04-18T16:37:37Z", "previousArgumentInSourceId": "32f806f7-2019-04-18T16:37:37Z-00001-000", "acquisitionTime": "2019-04-18T16:37:37Z", "discussionTitle": "DDOlympics -- R1: Talent", "sourceTitle": "Debate Argument: DDOlympics -- R1: Talent | Debate.org", "sourceUrl": "https://www.debate.org/debates/DDOlympics-R1-Talent/1/", "nextArgumentInSourceId": "32f806f7-2019-04-18T16:37:37Z-00003-000"}, "id": "32f806f7-2019-04-18T16:37:37Z-00002-000", "conclusion": "DDOlympics -- R1: Talent"}, {"premises": 
[{"text": "Thanks again to Josh. That was an awesome performance! PREFACE This is a true free verse poem, meaning that is has no proscribed structure (such as couplets), no syllabic scheme, and no rhyme scheme. I got my inspiration from an Orson Wells quote, \"There are only two emotions on a plane: boredom and terror,\" and I tried to weave that into the poem to bring it full circle. This one has a bit more gravitas too it that the last one--definitely a tonal shift--and I hope you enjoy it. The piece is entitle: \"On a Plane.\" POEM \"There are only two emotions on a Plane\" he said. And in my mind there I am--scything the dreamy clouds. My life is no Odyssey; Not a long, weary journey. I mean, in 18 years how hard can any life be? At least for me: only an hour into a 6 hour flight. The children of war, The urchins of poverty, now they've had an Odyssey: already too near their destination. It seems almost pretentious for me to label my brief, secluded experience an Odyssey. (So, I try not to.) Yet, I have had my moments: The thrill of success, the bumps and jolts in the sky. When the plane reaches its destination, I guess I'll look back (years from now) and smile, having had more turbulence under my wing; more fear, angst, passion, excitement in my contrails. So far, the flight's had all the elements of an Odyssey, but it\"'s not there yet. I hope my flight will be one, (an Odyssey that is) because to truly appreciate the flight, one must have experienced it. \": boredom and terror.\" he said. The end and the beginning. And in my heart, my Odyssey began-- My fanciful thoughts ended. I walked on board the Plane.", "stance": "PRO"}], "context": {"sourceId": "32f806f7-2019-04-18T16:37:37Z", "previousArgumentInSourceId": "32f806f7-2019-04-18T16:37:37Z-00002-000", "acquisitionTime": "2019-04-18T16:37:37Z", "discussionTitle": "DDOlympics -- R1: Talent", "sourceTitle": "Debate Argument: DDOlympics -- R1: Talent | Debate.org", "sourceUrl": "https://www.debate.org/debates/DDOlympics-R1-Talent/1/", "nextArgumentInSourceId": ""}, "id": "32f806f7-2019-04-18T16:37:37Z-00003-000", "conclusion": "DDOlympics -- R1: Talent"}, {"premises": 
[{"text": "The resolution states that 10 year olds should be allowed to stay at home alone by default. Let's assume pro's sister enjoys the following:- She is responsible enough and willing to stay at home alone.- Her neighborhood is devoid of considerable danger, e.g., drug transactions or pedophilia.- Her house is childproof. However, not every 10 year old enjoys or exhibits the aforentioned. Many are irresponsible or are in crime-ridden neighborhoods. Ergo, not every 10 year old should be alone at home.", "stance": "CON"}], "context": {"sourceId": "760e6626-2019-04-18T15:21:36Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:21:36Z", "discussionTitle": "Why 10 Year Olds Should Be Able To Stay Home Alone", "sourceTitle": "Online Debate: Why 10 Year Olds Should Be Able To Stay Home Alone | Debate.org", "sourceUrl": "https://www.debate.org/debates/Why-10-Year-Olds-Should-Be-Able-To-Stay-Home-Alone/1/", "nextArgumentInSourceId": "760e6626-2019-04-18T15:21:36Z-00001-000"}, "id": "760e6626-2019-04-18T15:21:36Z-00000-000", "conclusion": "Why 10 Year Olds Should Be Able To Stay Home Alone"}, {"premises": 
[{"text": "I am awesome and cool, so my sis should be able to stay home alone because I don't want to babysit her EVERY time my parents aren't here . Sometimes when my parents are working I have to babysit her before AND after school, but I want to go to my friends. My parents don't understand that. My sis it 10 and VERY responsible, but NO, my parents don't trust her. I don't even get paid. It's STUPID!!!!!!! It's so UNFAIR!!!!!!! POTATO23456789", "stance": "PRO"}], "context": {"sourceId": "760e6626-2019-04-18T15:21:36Z", "previousArgumentInSourceId": "760e6626-2019-04-18T15:21:36Z-00000-000", "acquisitionTime": "2019-04-18T15:21:36Z", "discussionTitle": "Why 10 Year Olds Should Be Able To Stay Home Alone", "sourceTitle": "Online Debate: Why 10 Year Olds Should Be Able To Stay Home Alone | Debate.org", "sourceUrl": "https://www.debate.org/debates/Why-10-Year-Olds-Should-Be-Able-To-Stay-Home-Alone/1/", "nextArgumentInSourceId": ""}, "id": "760e6626-2019-04-18T15:21:36Z-00001-000", "conclusion": "Why 10 Year Olds Should Be Able To Stay Home Alone"}, {"premises": 
[{"text": "Well this is my first debate EVER! I love debating (roasting) with people and discussing important issues with each other. Definition of Male: Of or denoting the sex that produces small, typically motile gametes, especially spermatozoa, with which a female may be fertilized or inseminated to produce offspring. Definition of Female: Of or denoting the sex that can bear offspring or produce eggs, distinguished biologically by the production of gametes (ova) that can be fertilized by male gametes. You cant be both, half, or neither genders. You either have a penis or a vagina. There cant be an in between gender, or according to face book 51 genders. This is completely different from what you are attracted to. This whether you have male or female genitalia. A \"transgender\" is not its own gender because that person/thing still has male or female genitalia. By the way you saying that you identify as a \"base gender\" doesn't prove that your argument is a fact. By the way again, when I click \"Check Your Spelling\" it says transgender isn't even a word (hint hint).", "stance": "CON"}], "context": {"sourceId": "62405ea1-2019-04-18T12:39:44Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:39:44Z", "discussionTitle": "There Are More Than Two Genders", "sourceTitle": "Debate Issue: There Are More Than Two Genders | Debate.org", "sourceUrl": "https://www.debate.org/debates/There-Are-More-Than-Two-Genders/1/", "nextArgumentInSourceId": "62405ea1-2019-04-18T12:39:44Z-00001-000"}, "id": "62405ea1-2019-04-18T12:39:44Z-00000-000", "conclusion": "There Are More Than Two Genders"}, {"premises": 
[{"text": "So, this is my opening argument, huh? Well, the thing is, sex/biology and gender are two different things. Very, very different things. So incredibly different. According to the Webster dictionary, gender is: The state of being male or female (typically used with reference to social and cultural differences rather than biological ones). \"Biological ones\". You see, that line means \"sex\", or, for the people who don't get what gender is, what parts you have. Gender is not that. Gender is related to \"social and cultural differences\". This means that there could be infinite genders, all being basically mixes or subtractions of being male or female (for example, being a demigirl means the mix of female and another gender). By the way, I identify as one of the \"base genders\", so you cannot bring up the fact that my argument is fueled by emotions instead of facts.", "stance": "PRO"}], "context": {"sourceId": "62405ea1-2019-04-18T12:39:44Z", "previousArgumentInSourceId": "62405ea1-2019-04-18T12:39:44Z-00000-000", "acquisitionTime": "2019-04-18T12:39:44Z", "discussionTitle": "There Are More Than Two Genders", "sourceTitle": "Debate Issue: There Are More Than Two Genders | Debate.org", "sourceUrl": "https://www.debate.org/debates/There-Are-More-Than-Two-Genders/1/", "nextArgumentInSourceId": ""}, "id": "62405ea1-2019-04-18T12:39:44Z-00001-000", "conclusion": "There Are More Than Two Genders"}, {"premises": 
[{"text": "they should not cause then people won't feel lonely during the only time to chat and to eat lunch 53 percent of students eat alone for lunch. sources https://www.washingtonpost.com...", "stance": "CON"}], "context": {"sourceId": "4ab95bde-2019-04-18T12:23:09Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:23:09Z", "discussionTitle": "Should students be able to pick their own Lunch Tables", "sourceTitle": "Debate Argument: Should students be able to pick their own Lunch Tables | Debate.org", "sourceUrl": "https://www.debate.org/debates/Should-students-be-able-to-pick-their-own-Lunch-Tables/1/", "nextArgumentInSourceId": "4ab95bde-2019-04-18T12:23:09Z-00001-000"}, "id": "4ab95bde-2019-04-18T12:23:09Z-00000-000", "conclusion": "Should students be able to pick their own Lunch Tables"}, {"premises": 
[{"text": "I think Students should. I think that because they need time to socialize with their friends.", "stance": "PRO"}], "context": {"sourceId": "4ab95bde-2019-04-18T12:23:09Z", "previousArgumentInSourceId": "4ab95bde-2019-04-18T12:23:09Z-00000-000", "acquisitionTime": "2019-04-18T12:23:09Z", "discussionTitle": "Should students be able to pick their own Lunch Tables", "sourceTitle": "Debate Argument: Should students be able to pick their own Lunch Tables | Debate.org", "sourceUrl": "https://www.debate.org/debates/Should-students-be-able-to-pick-their-own-Lunch-Tables/1/", "nextArgumentInSourceId": ""}, "id": "4ab95bde-2019-04-18T12:23:09Z-00001-000", "conclusion": "Should students be able to pick their own Lunch Tables"}, {"premises": 
[{"text": "Socrates deserved the death penalty. Not for \"impiety\" and \"corrupting the youth\", but the truth is (as any historian would know), these were not actually the crimes for which he was executed. To understand why Socrates was executed, and why he deserved to be executed, we need a more comprehensive view of the decade before his execution. You see, the truth is, Socrates was a danger to Athenian Society, and his teachings almost already once destroyed Athens. Athens was not about to let itself be destroyed bo Socrates twice, thus explaining his trial and execution. Socrates was a great enemy of Democracy. He strenuously and repeatedly objected to Democracy as a system of government. Which is of course his right. But what Socrates did was not only object to Democracy, but teach his objection to his students, such as Plato and Critias. At around 404 BC, Critias led a group of 30 tyrants, all of whom were heavily influenced by Socrates' teachings about the flaws and imperfection of Democracy and overthrew the Democracy in Athens with military force. They limited the civil rights of Athens and purged opposition leaders, forcing hundreds to drink hemlock and thousands into exile. It took another military coup one year later to rid Athens of this totalitarian military junta of Socrates' students. --------------------------------------------------------------------------- Of course ... this was Not enough for Socrates. Even after giving Athens a taste of what a dictatorship was like, Socrates still advocated against Democracy. He still went through Athens, recruiting students, teaching them the horrors of Democracy, and fomenting rebellion and treason. Did he corrupt the youth of Athens? Yes he did indeed. In light of the danger he posed to Athens and Athenian society, the death penalty was more than justified. He could have chosen to stop his teachings. In fact, during his sentencing, he was expected to offer an alternative to the death penalty. But in his arrogance, he instead suggested that Athens offer him a stipend to continue teaching. Many Athenians had lost their family members, suffered tremendous hardship, or were thrown into exile because of the teaching of Socrates. And this arrogant man had the nerve to suggest that Athens Pay him to continue his teachings. So now you tell me, was Athens justified in executing him? 1. His teachings was dangerous to Athens, Democracy, and it's people. 2. He refused to stop his teachings. 3. He was offered a choice to either stop his teachings or face execution.", "stance": "CON"}], "context": {"sourceId": "a24f67d2-2019-04-18T19:45:00Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:45:00Z", "discussionTitle": "Socrates did not deserve the death penalty", "sourceTitle": "Debate Topic: Socrates did not deserve the death penalty | Debate.org", "sourceUrl": "https://www.debate.org/debates/Socrates-did-not-deserve-the-death-penalty/1/", "nextArgumentInSourceId": "a24f67d2-2019-04-18T19:45:00Z-00004-000"}, "id": "a24f67d2-2019-04-18T19:45:00Z-00003-000", "conclusion": "Socrates did not deserve the death penalty"}, {"premises": 
[{"text": "My argument is simple: -->Socrates was unjustly accused of his crimes which put him to death. These crimes are: 1:Impiety 2:Corrupting the youth I will provide a brief opening statement, and whoever shall accept this challenge can create their opening statement based on that. -->The first charge of Impiety was a ridiculous statement because as he stated in the Apology, the very reason he began his travels, cross examining many artisans and politicians was because of the Delphi oracle, who stated that he was the wisest man alive. Since he did not believe this, he began his travels, attempting to discover if he was truly the wisest man alive. This seems to be a very religious act, considering he acknowledged the existence of the gods that the oracle communed with. -->The second charge of corrupting the youth is an equally ridiculous statement, because when Socrates cross examined a member of the audience, the response was that Socrates alone corrupted the youth, and every other man only benefited the youth. Socrates shut this statement down as well, revealing that none of the men in the jury had any care for the youth, that it was a mere excuse that they could use to kill Socrates. -->This is as far as i will go for now, i would hope whoever accepts this challenge does their best to contradict me. Good luck to whoever you may be, and may you all vote on the debate itself, but not on your personal views.", "stance": "PRO"}], "context": {"sourceId": "a24f67d2-2019-04-18T19:45:00Z", "previousArgumentInSourceId": "a24f67d2-2019-04-18T19:45:00Z-00003-000", "acquisitionTime": "2019-04-18T19:45:00Z", "discussionTitle": "Socrates did not deserve the death penalty", "sourceTitle": "Debate Topic: Socrates did not deserve the death penalty | Debate.org", "sourceUrl": "https://www.debate.org/debates/Socrates-did-not-deserve-the-death-penalty/1/", "nextArgumentInSourceId": "a24f67d2-2019-04-18T19:45:00Z-00000-000"}, "id": "a24f67d2-2019-04-18T19:45:00Z-00004-000", "conclusion": "Socrates did not deserve the death penalty"}, {"premises": 
[{"text": "Again, you're stating that Socrates told these men to overthrow Athens, which he did not do. They merely followed him and interpreted his teachings based on his perspectives, and then reacted on their own volition. Also, you said that Critias led a group of 30 tyrants, but you still haven't provided the names of these tyrants or their connection to Socrates, so I will disregard their actions entirely. As for your reference to Karl Marx, you stated that if he knew about Stalin, then he would have never supported any form of socialism? I disagree with this completely. It was the form of government that he believed in, period. Perspectives never should account for extremists, because those people are just that: extremists. Irrational, usually violent stubborn believers that their belief is the absolute truth. Karl Marx would not have stopped believing what he did, and he would not apologize for socialism altogether. Finally, you asked \"Would You pay Osama Bin Laden if you lost a relative in 9/11 or would you execute him ... And do you think his execution is justified?\" This is just ridiculous. If Osama Bin Laden killed one of my relatives, I would think he deserved some form of justice, but I am not one to decide who should die, no man has that choice. Also, this is irrelevant to the discussion. A real question that relates to this debate would be this: If you lost a relative in 9/11, would you try your believe that killing Osama Bin Laden's high school teacher is justified? I think most people would say no to this question. good luck to you sir.", "stance": "PRO"}], "context": {"sourceId": "a24f67d2-2019-04-18T19:45:00Z", "previousArgumentInSourceId": "a24f67d2-2019-04-18T19:45:00Z-00004-000", "acquisitionTime": "2019-04-18T19:45:00Z", "discussionTitle": "Socrates did not deserve the death penalty", "sourceTitle": "Debate Topic: Socrates did not deserve the death penalty | Debate.org", "sourceUrl": "https://www.debate.org/debates/Socrates-did-not-deserve-the-death-penalty/1/", "nextArgumentInSourceId": "a24f67d2-2019-04-18T19:45:00Z-00001-000"}, "id": "a24f67d2-2019-04-18T19:45:00Z-00000-000", "conclusion": "Socrates did not deserve the death penalty"}, {"premises": 
[{"text": "1. The Danger of the Socratic Teachings. A. \"Yet I don't recall any tyrants that claim to be enlightened by Socrates. Would you happen to have the names of these tyrants, and also what these leaders did to be considered tyrannical, other than not believing in democracy as a functional form of government?\" ----- My opponent's Question. My opponent clearly prefers WRITING to READING. I mean ... I understand if this was an oral debate ... but for crying out loud, It's RIGHT THERE!!!! LOOK!!! 4th Paragraph!!!! RIGHT THERE!!!!!!!!!!! (\"At around 404 BC, Critias ... They limited the civil rights of Athens and purged opposition leaders, forcing hundreds to drink hemlock and thousands into exile.\") I. The Leader, Critias, was a student of Socrates. II. The Tyrants forced hundreds to drink hemlock and thousands into exile. B. \"Also, at the time, Athens was switching between several forms of government\" OF COURSE THEY WERE. HAVENT U READ ANYTHING I WROTE???? \"At around 404 BC, Critias led a group of 30 tyrants, all of whom were heavily influenced by Socrates' teachings about the flaws and imperfection of Democracy and OVERTHREW the Democracy in Athens with military force. ... It took another military coup one year later to rid Athens of this totalitarian military junta of Socrates' students.\" AGAIN IT'S RIGHT THERE!!! Athenian democracy was overthrown by military force because of Socrates' teachings against Democracy and then restored a year later by another military revolution of outraged citizens. 2. \"He refused to stop his teachings.\" \"Many people see this as a sheer act of stubbornness on Socrates' part, but if looked at properly, one realizes that in the same situation, we would all make the same decision.\" Let's think about this for a second .... Let's Imagine if YOUR TEACHINGS were Responsible for the death of hundreds of your countrymen. Let's Imagine if YOUR TEACHINGS were responsible for the birth of a military Junta that oppressed YOUR neighbors and fellow citizens. If YOUR TEACHINGS were responsible for this ... would you continue? I believe that if Karl Marx knew his teachings would give birth to a monster such as Stalin, he would have had the decency to stop. Or at least apologize. Socrates did neither. He demanded to be paid. In fact .... that was the choice he offered Athens. Either they executed him or they paid him. Would You pay Osama Bin Laden if you lost a relative in 9/11 or would you execute him ... And do you think his execution is justified?", "stance": "CON"}], "context": {"sourceId": "a24f67d2-2019-04-18T19:45:00Z", "previousArgumentInSourceId": "a24f67d2-2019-04-18T19:45:00Z-00000-000", "acquisitionTime": "2019-04-18T19:45:00Z", "discussionTitle": "Socrates did not deserve the death penalty", "sourceTitle": "Debate Topic: Socrates did not deserve the death penalty | Debate.org", "sourceUrl": "https://www.debate.org/debates/Socrates-did-not-deserve-the-death-penalty/1/", "nextArgumentInSourceId": "a24f67d2-2019-04-18T19:45:00Z-00002-000"}, "id": "a24f67d2-2019-04-18T19:45:00Z-00001-000", "conclusion": "Socrates did not deserve the death penalty"}, {"premises": 
[{"text": "Thanks for responding to this argument moondragon613, and now I'll address each point you've made 1: \"His teachings was dangerous to Athens, Democracy, and it's people.\" >>>1A: You mentioned earlier in your argument on this point that Socrates encouraged tyrants and tyrannical views, yet I don't recall any tyrants that claim to be enlightened by Socrates. Would you happen to have the names of these tyrants, and also what these leaders did to be considered tyrannical, other than not believing in democracy as a functional form of government? It is true that Socrates was a danger to democracy, and that he pointed out many flaws of this system of government, but I don't believe this is the same as encouraging tyrannical behavior, even if he did encourage monarchical views. >>>1B: Also, at the time, Athens was switching between several forms of government, and did not remain a democracy for anywhere over ten years at a time. This scenario influenced the situation in two ways. The first way being that it enforced Socrates' view on the stability of democracy, and the second way being that most of the jurors at the trial of Socrates obviously favored democracy, in that they were part of this trial, and knowing that Socrates was dead set against the form of government that they supported, this I am almost sure swayed the vote against him, which can definitely be considered as unjustly putting him to death. 2: \"He refused to stop his teachings.\" >>>2A: Many people see this as a sheer act of stubbornness on Socrates' part, but if looked at properly, one realizes that in the same situation, we would all make the same decision. Socrates was a stone mason as a career, which made him the little money that he ever had, but at heart, he was a philosopher. That was all he wanted to be and all he would be, a lover of wisdom. So while Socrates was on trial, he was presented with two options. One being that he could live and never do the one thing he wants, the second one being to die. Some of us might fear death to the point of living out a hollow existence until we die anyway, but given the choice, Socrates believed it was not worth it. In fact, he went to state that he was the \"gadfly\" that kept the democracy awake, by not letting them blindly believe anything, but instead questioning everything to arrive at the truth. Since I noticed that i also responded to your third point with this, I will leave it to you sir. Good luck.", "stance": "PRO"}], "context": {"sourceId": "a24f67d2-2019-04-18T19:45:00Z", "previousArgumentInSourceId": "a24f67d2-2019-04-18T19:45:00Z-00001-000", "acquisitionTime": "2019-04-18T19:45:00Z", "discussionTitle": "Socrates did not deserve the death penalty", "sourceTitle": "Debate Topic: Socrates did not deserve the death penalty | Debate.org", "sourceUrl": "https://www.debate.org/debates/Socrates-did-not-deserve-the-death-penalty/1/", "nextArgumentInSourceId": ""}, "id": "a24f67d2-2019-04-18T19:45:00Z-00002-000", "conclusion": "Socrates did not deserve the death penalty"}, {"premises": 
[{"text": "First off, I'd like to thank @not_an_idiot for challenging me to this debate. I look forward to the arguments and am excited to be debating him again (go vote on our other debate about using plastic surgery to enhance physical appearance if you want) I now will shut up and post my argument In case you don't already know what stem cell research is I will explain it as best I can. Stem cell research is taking ES cells or cells from aborted fetuses or embryos grown in a lab and injecting them into the area of the spinal cord where the neurons can no longer send messages to a specific part of the body. the reason why this works is because you are extracting the cells from aborted fetuses/lab grown embryos, that have not had time to develop yet and are essentially a clean slate. once these cells are injected into the spinal cord they become neurons and take on the job of the original one. You might be asking if it can cure paralysis why am I opposed to it. Well here's why. Before testing was done on humans, scientists tested the embryonic stem cell research (there are two other kinds adult stem cell extraction and umbilical cord extraction. @not_an_idiot and I are debating over embryonic stem cell research) on mice. according to www.allaboutpopularissues.org, \"Mice treated for Parkinson's with embryonic stem cells have died from brain tumors in as much as 20% of cases.1 Embryonic stem cells stored over time have been shown to create the type of chromosomal anomalies that create cancer cells\" If this form of stem cell research has caused brain tumors and cancer in mice, why would it not cause the same affect among human patients?", "stance": "CON"}], "context": {"sourceId": "e17d643a-2019-04-18T16:28:22Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T16:28:22Z", "discussionTitle": "Stem Cell Research", "sourceTitle": "Debate: Stem Cell Research | Debate.org", "sourceUrl": "https://www.debate.org/debates/Stem-Cell-Research/3/", "nextArgumentInSourceId": "e17d643a-2019-04-18T16:28:22Z-00005-000"}, "id": "e17d643a-2019-04-18T16:28:22Z-00004-000", "conclusion": "Stem Cell Research"}, {"premises": 
[{"text": "Stem Cell Research is an extremely important advancement in the scientific community. Should we let fetuses from abortions be wasted, or should we try to let all of the 200,000 Americans paralyzed have full control of their movements? Good Luck @lizzzie_beee", "stance": "PRO"}], "context": {"sourceId": "e17d643a-2019-04-18T16:28:22Z", "previousArgumentInSourceId": "e17d643a-2019-04-18T16:28:22Z-00004-000", "acquisitionTime": "2019-04-18T16:28:22Z", "discussionTitle": "Stem Cell Research", "sourceTitle": "Debate: Stem Cell Research | Debate.org", "sourceUrl": "https://www.debate.org/debates/Stem-Cell-Research/3/", "nextArgumentInSourceId": "e17d643a-2019-04-18T16:28:22Z-00000-000"}, "id": "e17d643a-2019-04-18T16:28:22Z-00005-000", "conclusion": "Stem Cell Research"}, {"premises": 
[{"text": "I do see your point about my hypocritical statement @lizzzie_beee, and I am deeply sorry for the confusion. I was wrong to tell that story. Now, to address your statement about how Adult and Embryonic Cell are almost the same. There are many differences between the two. The main one is how easily ES cells can be acquired, while getting adult cells requires much work and possibly surgery. Another difference is cost to get them. Why pay more to undergo extensive surgeries that take away your ability to repair certain organs for a period of time, while you can simply grow ES cells for much cheaper? ES cells also can become almost any cell in your body, while Adult stem cells are very limited.", "stance": "PRO"}], "context": {"sourceId": "e17d643a-2019-04-18T16:28:22Z", "previousArgumentInSourceId": "e17d643a-2019-04-18T16:28:22Z-00005-000", "acquisitionTime": "2019-04-18T16:28:22Z", "discussionTitle": "Stem Cell Research", "sourceTitle": "Debate: Stem Cell Research | Debate.org", "sourceUrl": "https://www.debate.org/debates/Stem-Cell-Research/3/", "nextArgumentInSourceId": "e17d643a-2019-04-18T16:28:22Z-00001-000"}, "id": "e17d643a-2019-04-18T16:28:22Z-00000-000", "conclusion": "Stem Cell Research"}, {"premises": 
[{"text": "First of all I'd just like to say that the reason I forfeited the last round was not because I did not have a rebuttal to my opponents argument but because I was extremely busy over the weekend with book reports projects reading etc not that any one cares but I thought I would include that. Alright Argument from this point on. In my opponents second argument he stated that \"Although you statements about mice might get cancer from Stem Cell being put inside them is true, but I believe you are missing the point of the argument. The topic is stem cell research not stem cell testing.\"; however in his third argument he makes a hypocritic proposal that his uncle was helped by stem cells being injected into his body. Although I mean no personal offense by this and am truly sorry about what happened to your uncle I honestly truly am but if you said that the topic is stem cell research wouldn't the argument about your uncles progress was do to what you referred to as \"testing\" is it not. But in my opinion testing on mice and on say a actual human does qualify as research in my standards. Research is \"the systematic investigation into and study of materials and sources in order to establish facts and reach new conclusions.\" So in theory testing it would be essential to so called research. Aside from the dangers that are in ES stem cell research there are other alternatives that work just as well if not better. Although it is stated that umbilical stem cell injection or whatever you would like to call it is less efficiwnt , there is also the option of adult stem cell research. Why should the government and others fund research that is controversial or contradicts ones beliefs or moral while there is a perfectly humane and let's just say widely satisfactory alternative. By this I mean research on adult stem cells and the process of healing a paralysized person is over all less likely to cause a rucuss over itself as extracting the cells from dead fetuses would.", "stance": "CON"}], "context": {"sourceId": "e17d643a-2019-04-18T16:28:22Z", "previousArgumentInSourceId": "e17d643a-2019-04-18T16:28:22Z-00000-000", "acquisitionTime": "2019-04-18T16:28:22Z", "discussionTitle": "Stem Cell Research", "sourceTitle": "Debate: Stem Cell Research | Debate.org", "sourceUrl": "https://www.debate.org/debates/Stem-Cell-Research/3/", "nextArgumentInSourceId": "e17d643a-2019-04-18T16:28:22Z-00002-000"}, "id": "e17d643a-2019-04-18T16:28:22Z-00001-000", "conclusion": "Stem Cell Research"}, {"premises": 
[{"text": "Seeing that my opponent has forfeited this round, I will move on in the argument. Stem cells have helped people very close to me, such as my uncle. He was shot while trying to stop a fight and was unable to move his right leg with full control until a few months ago. He had stem cells injected into him, and within weeks he was finally able to walk without a cane or wheelchair. Although ES cell research is not fully complete, I have high expectations for the outcome of all this research. Additionally, my opponent says \"If this form of stem cell research has caused brain tumors and cancer in mice, why would it not cause the same affect among human patients?\" Mice's brains and humans brains are completely different in size, complexity, and the way they work. If they were the same types of brains, then mice would be able to speak just like we can. These results must be deemed unreliable.", "stance": "PRO"}], "context": {"sourceId": "e17d643a-2019-04-18T16:28:22Z", "previousArgumentInSourceId": "e17d643a-2019-04-18T16:28:22Z-00001-000", "acquisitionTime": "2019-04-18T16:28:22Z", "discussionTitle": "Stem Cell Research", "sourceTitle": "Debate: Stem Cell Research | Debate.org", "sourceUrl": "https://www.debate.org/debates/Stem-Cell-Research/3/", "nextArgumentInSourceId": "e17d643a-2019-04-18T16:28:22Z-00003-000"}, "id": "e17d643a-2019-04-18T16:28:22Z-00002-000", "conclusion": "Stem Cell Research"}, {"premises": 
[{"text": "Although your statements about how mice might get cancer from Stem Cells being put inside them is true, I believe you are missing the point of the argument. The topic is Stem Cell Research, not Stem Cell Testing. I am encouraging the research of ES Cells, not the actually action of putting them in humans. You should never give up hope for people to be able to walk, talk, and have their lives back.", "stance": "PRO"}], "context": {"sourceId": "e17d643a-2019-04-18T16:28:22Z", "previousArgumentInSourceId": "e17d643a-2019-04-18T16:28:22Z-00002-000", "acquisitionTime": "2019-04-18T16:28:22Z", "discussionTitle": "Stem Cell Research", "sourceTitle": "Debate: Stem Cell Research | Debate.org", "sourceUrl": "https://www.debate.org/debates/Stem-Cell-Research/3/", "nextArgumentInSourceId": ""}, "id": "e17d643a-2019-04-18T16:28:22Z-00003-000", "conclusion": "Stem Cell Research"}, {"premises": 
[{"text": "Obviously my opponent has nothing to say on this matter so therefore I should win this debate. THanks,", "stance": "CON"}], "context": {"sourceId": "5449dfc4-2019-04-18T19:46:13Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:46:13Z", "discussionTitle": "This house believes that Sponge Bob Square Pants should lend his pants to Donald Duck", "sourceTitle": "Debate: This house believes that Sponge Bob Square Pants should lend his pants to Donald Duck | Debate.org", "sourceUrl": "https://www.debate.org/debates/This-house-believes-that-Sponge-Bob-Square-Pants-should-lend-his-pants-to-Donald-Duck/1/", "nextArgumentInSourceId": "5449dfc4-2019-04-18T19:46:13Z-00001-000"}, "id": "5449dfc4-2019-04-18T19:46:13Z-00000-000", "conclusion": "This house believes that Sponge Bob Square Pants should lend his pants to Donald Duck"}, {"premises": 
[{"text": "First to refute; \"Firstly, Donald Duck does not wear a shirt that goes over his gluteus maximus. It is therefore inappropriate, as it is no different from porn. This is duck porn shown on children's television, is this justifiable? To filter such vulgar and mature thoughts into their premature minds? That is taking away the children's rights to a naive and innocent childhood, to not be bombarded by temptation and pressure from society and brainwashed by the media.\" His shirt does cover his private parts and have you asked one kid that watches that show what he/she thinks about his clothing choices? \"As for how Spongebob would have no pants when it is lent: Spongebob Square pants is significant for owning his pants. The telivision show is BASED on his pants, so without it, the show is basically not going to run. Ergo, without his pants, Spongebob is not going to be on TV, be broadcasting his sensual parts on children's TV. This is acceptable. Besides, Spongebob, according to episode 12, has more than one pair of pants in his wardrobe. \" Spongebob would still be showing even if he had jeans or pants instead of shorts so that is irrelevant. How do you know Donald Duck doesn't have longer t-shirts as spongebob has more shorts? \"go suck on that youngling. time for my afternoon brunch. Godspeed!\" How do you know how old I am. for all you know I could be 99 so your the youngling...... and how much do you eat?", "stance": "CON"}], "context": {"sourceId": "5449dfc4-2019-04-18T19:46:13Z", "previousArgumentInSourceId": "5449dfc4-2019-04-18T19:46:13Z-00000-000", "acquisitionTime": "2019-04-18T19:46:13Z", "discussionTitle": "This house believes that Sponge Bob Square Pants should lend his pants to Donald Duck", "sourceTitle": "Debate: This house believes that Sponge Bob Square Pants should lend his pants to Donald Duck | Debate.org", "sourceUrl": "https://www.debate.org/debates/This-house-believes-that-Sponge-Bob-Square-Pants-should-lend-his-pants-to-Donald-Duck/1/", "nextArgumentInSourceId": "5449dfc4-2019-04-18T19:46:13Z-00002-000"}, "id": "5449dfc4-2019-04-18T19:46:13Z-00001-000", "conclusion": "This house believes that Sponge Bob Square Pants should lend his pants to Donald Duck"}, {"premises": 
[{"text": "Firstly, Donald Duck does not wear a shirt that goes over his gluteus maximus. It is therefore inappropriate, as it is no different from porn. This is duck porn shown on children's television, is this justifiable? To filter such vulgar and mature thoughts into their premature minds? That is taking away the children's rights to a naive and innocent childhood, to not be bombarded by temptation and pressure from society and brainwashed by the media. As for how Spongebob would have no pants when it is lent: Spongebob Square pants is significant for owning his pants. The telivision show is BASED on his pants, so without it, the show is basically not going to run. Ergo, without his pants, Spongebob is not going to be on TV, be broadcasting his sensual parts on children's TV. This is acceptable. Besides, Spongebob, according to episode 12, has more than one pair of pants in his wardrobe. go suck on that youngling. time for my afternoon brunch. Godspeed!", "stance": "PRO"}], "context": {"sourceId": "5449dfc4-2019-04-18T19:46:13Z", "previousArgumentInSourceId": "5449dfc4-2019-04-18T19:46:13Z-00001-000", "acquisitionTime": "2019-04-18T19:46:13Z", "discussionTitle": "This house believes that Sponge Bob Square Pants should lend his pants to Donald Duck", "sourceTitle": "Debate: This house believes that Sponge Bob Square Pants should lend his pants to Donald Duck | Debate.org", "sourceUrl": "https://www.debate.org/debates/This-house-believes-that-Sponge-Bob-Square-Pants-should-lend-his-pants-to-Donald-Duck/1/", "nextArgumentInSourceId": "5449dfc4-2019-04-18T19:46:13Z-00003-000"}, "id": "5449dfc4-2019-04-18T19:46:13Z-00002-000", "conclusion": "This house believes that Sponge Bob Square Pants should lend his pants to Donald Duck"}, {"premises": 
[{"text": "Thanks for hosting this debate, First I will rebutt your points and then move to mine. \"A good example is the fact that Donald Duck does not wear trousers, it is inhumane to show such pornography to those young minds. Children nowadays should just hang in the 'hood' or whatever. \" Donald Duck wear's a t-shirt which almost comes down to cover his bottoms but anyway, he's a duck so he doesn't need any shorts. What the children see is white duck hair which is like the rest of his body and children that age that watch those shows are content with that image. \"HOwever, since television is such an attraction ir is my idea that Spongebob Squarepants should give his pants to Donald Duck, it is more appropriate and much more preferable.\" Suppose that SS gave his pants to Donald Duck, then wouldn't Spongebob be showing his sensual parts? Now to move to mine, If Spongebob gives up his pants he will be showing some sensual parts that children should not see. Donald Duck doesn't need pants because he has a long t-shirt and the TV doesn't even show anything there.", "stance": "CON"}], "context": {"sourceId": "5449dfc4-2019-04-18T19:46:13Z", "previousArgumentInSourceId": "5449dfc4-2019-04-18T19:46:13Z-00002-000", "acquisitionTime": "2019-04-18T19:46:13Z", "discussionTitle": "This house believes that Sponge Bob Square Pants should lend his pants to Donald Duck", "sourceTitle": "Debate: This house believes that Sponge Bob Square Pants should lend his pants to Donald Duck | Debate.org", "sourceUrl": "https://www.debate.org/debates/This-house-believes-that-Sponge-Bob-Square-Pants-should-lend-his-pants-to-Donald-Duck/1/", "nextArgumentInSourceId": "5449dfc4-2019-04-18T19:46:13Z-00004-000"}, "id": "5449dfc4-2019-04-18T19:46:13Z-00003-000", "conclusion": "This house believes that Sponge Bob Square Pants should lend his pants to Donald Duck"}, {"premises": 
[{"text": "Back in the good ol' days, we used to get aroused seeing just shoulders of another human being,and these whatchamacallits were only found, ya know, on thingymagigs. But it's absurd for lit'le lads, even of your modern age to see such sensual parts of the body on television.A good example is the fact that Donald Duck does not wear trousers, it is inhumane to show such pornography to those young minds. Children nowadays should just hang in the 'hood' or whatever. HOwever, since television is such an attraction ir is my idea that Spongebob Squarepants should give his pants to Donald Duck, it is more appropriate and much more preferable. I challenge you younglings to contradict me. It will be very hard, ya know, especially as I've been around longer. ... Time for my nap time. Cheerios! zzzzzZZZZZZZZZZZZZZ.", "stance": "PRO"}], "context": {"sourceId": "5449dfc4-2019-04-18T19:46:13Z", "previousArgumentInSourceId": "5449dfc4-2019-04-18T19:46:13Z-00003-000", "acquisitionTime": "2019-04-18T19:46:13Z", "discussionTitle": "This house believes that Sponge Bob Square Pants should lend his pants to Donald Duck", "sourceTitle": "Debate: This house believes that Sponge Bob Square Pants should lend his pants to Donald Duck | Debate.org", "sourceUrl": "https://www.debate.org/debates/This-house-believes-that-Sponge-Bob-Square-Pants-should-lend-his-pants-to-Donald-Duck/1/", "nextArgumentInSourceId": ""}, "id": "5449dfc4-2019-04-18T19:46:13Z-00004-000", "conclusion": "This house believes that Sponge Bob Square Pants should lend his pants to Donald Duck"}, {"premises": 
[{"text": "This is an easy Con ballot. Here is why:Remember two things (one of which I have explicitly maintained throughout the debate):1) I do not have to defend the constitutionality of every single government action to help the poor and needy. If I have shown that even one is constitutional, the resolution is negated. 2) Pro has the BOP in this round to show, beyond doubt, that the Constitution does not give Congress this power. With this in mind, Pro has actually conceded this debate. I. Enumerated Powers help the poor and needy. Due to my opponent's lack of connection between social welfare programs and helping the poor and needy, I only needed to show that one enumerated power helps the poor and needy. Since these powers help almost everyone, the poor and needy are necessarily helped. Pro concedes as much, saying, \"It is true that coining money, providing post roads and offices, and raising an army...do help the poor and needy.\"I win the round here. Note: I found the information about post roads quite interesting. II. The Context of the Constitution necessitates a flexible approach. Pro never rebuts this portion, meaning this flows through to Con. I win the debate here as well, since I have shown that the purpose of the Constitution was to create a more powerful and flexible federal government, in contrast to the ineffectual one created by the Articles of Confederation. I will, for ease of reading, throw in the argument regarding the viewpoints held by the drafters here. Pro concedes that at least two framers, namely Hamilton, held the view I am advocating. That is all I needed to prove, that legitimate debate existed, meaning that the actual message of the Constitution and the passages in question, are up for debate. I have done this, and win here as well. III. The Constitution Allows (at least some) Social Welfare Programs.All I needed to show was that, in at least one way, the Constitution allows for one of these programs. I have done this. I would like to throw in one of my opponent's rebuttals here, first, to demonstrate how, in a roundabout way, I have one this debate:\"There are two ways the Air Force could be constitutional...\"I threw this in as a trap. There is a really simple way that the Air Force is constitutional: the Necessary and Proper Clause. Since the Founders could not foresee everything, it was necessary to include a clause that allowed the government to be flexible. The Air Force is justified under the necessary and proper clause, with the context of the common defense clause. What this means is that, like the 'general welfare' clause, the common defense clause is somewhat elastic, and to be executed through the power of the purse and the necessary and proper clause. Pro was never able to resolve this, or the fact that it would be redundant to only mean later mentioned powers. I win here. The other place I clearly win is when my opponent concedes, \"I do believe that tax breaks are constitutional using the doctrine of limited implied powers.\" My opponent directly concedes the debate here, since tax breaks ARE a form of social welfare [see earlier source material], but indirectly concedes that implied powers exist, especially since, in this debate, the idea of limited implicit powers is unclear. ConclusionI have, therefore, won this debate on all three fronts, showing that the Constitution helps the poor and needy, that its context necessitates flexibility, and that at least one social welfare program is constitutional. Even if you, somehow, do not buy that, there is no way that Pro could have met his BOP. I would like to thank Pro for this interesting debate, and sincerely hope he continues on this site, as he is very skilled. Also, floor, I apologize for lack of sources in this round, as I felt none were necessary.", "stance": "CON"}], "context": {"sourceId": "c931450-2019-04-18T15:58:56Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:58:56Z", "discussionTitle": "The United States Constitution does not give Congress the power to help the poor and needy", "sourceTitle": "Online Debate: The United States Constitution does not give Congress the power to help the poor and needy | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-United-States-Constitution-does-not-give-Congress-the-power-to-help-the-poor-and-needy/1/", "nextArgumentInSourceId": "c931450-2019-04-18T15:58:56Z-00001-000"}, "id": "c931450-2019-04-18T15:58:56Z-00000-000", "conclusion": "The United States Constitution does not give Congress the power to help the poor and needy"}, {"premises": 
[{"text": "Thank you, Con. To start with, concerning the BOP (Burden of Proof), this is my first, formal debate with someone, so my apologies for being a bit inexperienced, to put it simply. I shall give a rebuttal of Con's claims (though I admit that I do agree with some of them) and clarify some things that should have been done in the beginning. As I said, this is my first formal debate, so once again, my apologies for not being 100% prepared, even though I should have been. I would also like to note that one of the sources I am using is a Kindle book accessed via my iPad's Kindle app. Due to the lack of page numbers, the \"location\" numbers shall be referenced instead. The location numbers are out of a grand total of 6,700. My opponent states that \"the Constitution explicitly allows for help to the poor and needy\". Indeed, I do define social welfare as \"A governmental provision of economic assistance to persons in need. This can come into the form of Bail Outs, Food Stamps, Federal Unemployment Benefits, Social Security, Medicare, Medicaid, etc.\" Also true, I did not explicitly connect the two together, though that was my intention. It is true that coining money, providing post roads and offices, and raising an army, among other provisions mentioned in Article I, Section 8 do help the poor and needy and everyone on Con states, an I am in full agreement of his statement for this part of the debate. A minor thing I would like to note about is the use of the term \"post roads\". As Robert Natelson, a distinguished and one of my favorite originalist constitutional scholars explains, \"The eighteenth-century term \"post road\" did not include every path over which the mail might travel. The meaning was more specific then that. A \"post road\" was a major throughfare built for speedy travel between distinct localities, distinguished from lesser highways in which it featured stations (called \"posts\" or \"stages\") for hiring and changing horses.\" [1] My opponent states that \"the Constitution actually does provide for welfare programs\". Is is true that my opponent's viewpoint was at least represented, though it was a minority view only held by at least two people (as far as I know), Alexander Hamilton, and Justice Joseph Story, though I want my focus to be on Hamilton. Alexander Hamilton was a Federalist, one of the main authors of the Federalist Papers, and one of the few (if not the only) big government type founders. He probably was a secret monarchist as he posted about the pros of the English system, [2] The Constitution does say that \"No money shall be drawn from the treasury, but in consequence of appropriations made by law.\", but it simply means that Congress has to pass a bill in order to appropriate this money in order for the government to conduct its abilities. Think of it as a budget, per say. That being said, this clause doesn't explain how the government provides for welfare programs. Neither does the necessary and proper clause. According to Robert Natelson, \"During the Founding Era (as today), the doctrine of incidental powers (a.k.a. implied powers) gave an agent some discretion in how he carried out his duties. However, this discretion was limited in three important ways. First, the agent could only act for the purpose of carrying out the principle powers. [...] Second, [...] Third, incidental powers never included authority as important as the listed powers.\" [3] Now, to answer my opponents rebuttals. Unfortunately, due to the limited charter count, I cannot respond to all of them. \"What about the Air Force?\" The United States Air Force has existed through various entities since 1907 (starting with the Aeronautical Division of the Army Signal Corps) [4] and only became a separate entity in 1947. Although the Constitution does not explicitly state that Congress shall have the power to provide for and maintain an Air Force, the technology just wasn't there at the time. From what I see, there are two ways that the Air Force could be constitutional. First, a Constitutional Amendment providing for an Air Force, or second, abolishing the Department of the Air Force and replacing it with the Navy, Marines, and Army having their own specialized Air Forces for their own unique needs. Douglas MacArthur, then-General at the time, stated in 1931 that \"The Naval Air Force will be based on the fleet and move with it as an important element in solving the primary missions confronting the fleet. The Army Air Forces will be land-based and employed as an essential element to the Army in the performance of its mission to defend the coasts at home and in our overseas possessions, thus assuring the fleet absolute freedom of action without any responsibility for coast defense.\" [5] \"Since tax breaks and Social Security are within the realm of taxes, and are methods of government welfare programs\" I rebutted that latter half above earlier in my post. As far as tax breaks go, yes, I do believe that tax breaks are constitutional using the doctrine of limited implied powers. Social Security, on the other hand, while it is a tax, the Constitution does not express power for a program like Social Security. While the effectiveness, or ineffectiveness of Social Security is for another debate, Social Security is not a constitutional tax. Though Congress has the power to collect taxes, it only does so for \"pay the Debts and provide for the common Defense and general Welfare of the United States\", that is those powers that are enumerated to Congress. \"Yes, some framers preferred a strict view. Yet, others, like Hamilton, preferred a broader view.\" True, there was, at minimum, a legitimate debate on the subject. But, as I have stated earlier, Hamilton's view was in the extreme minority of his time. During the founding Era, it was the 28 year long (1801-1829) Anti-Federalist presidential administrations (Thomas Jefferson, James Madison, James Monroe, and John Quincy Adams) that prevailed against the 4 year (1797-1801) presidency of John Adams [6] (12 if you count the No Party President George Washington who, at times, had Federalist leanings). Unfortunately, due to the lack of time that I have, I wasn't able to complete my side of the debate as I had intended. Sources: [1]: The Original Constitution: What it Actually Said and Meant by Robert Natelson, Location 1742 [2]: James Madison's Constitutional Convention Notes, June 18th, 1787 [3]: The Original Constitution: What it Actually Said and Meant by Robert Natelson, Location 1444 [4]: http://www.airforce.com... [5]: The Army and its Air Corps: Army Policy Toward Aviation 1919\"1941 by Dr. James P. Tate, Page 78. [6]: http://americanhistory.about.com... All Constitution References From: http://www.archives.gov...", "stance": "PRO"}], "context": {"sourceId": "c931450-2019-04-18T15:58:56Z", "previousArgumentInSourceId": "c931450-2019-04-18T15:58:56Z-00000-000", "acquisitionTime": "2019-04-18T15:58:56Z", "discussionTitle": "The United States Constitution does not give Congress the power to help the poor and needy", "sourceTitle": "Online Debate: The United States Constitution does not give Congress the power to help the poor and needy | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-United-States-Constitution-does-not-give-Congress-the-power-to-help-the-poor-and-needy/1/", "nextArgumentInSourceId": "c931450-2019-04-18T15:58:56Z-00002-000"}, "id": "c931450-2019-04-18T15:58:56Z-00001-000", "conclusion": "The United States Constitution does not give Congress the power to help the poor and needy"}, {"premises": 
[{"text": "Thank you, Pro. I shall first lay out three distinct points in support of my side of the case. I will attempt to be simple and concise in my arguments. A quick note: Pro has the exclusive BOP in this round. All I must do is cast doubt upon his claims, and I shall win the debate. I. The Constitution explicitly allows for help to the poor and needy. I generally dislike semantic arguments, but, based on the resolution provided, I have to give one here. My opponent's resolution is, \"The United States does not give Congress the power to help the poor and needy.\" My opponent also defines social welfare. However, he never explicitly connects the two together. Thus, I simply have to negate the actual resolution. With this in mind, the Constitution obviously provides for powers that help the poor and needy, including coining money, providing post roads and offices, and raising an army, among other provisions deliberately noted in Article I, Section 8. These help the poor and needy because they help everyone. Coinage helps to facilitate trade and economic growth, post offices and roads allow for quicker and more accessible communication for all, and national defense helps everyone retain their rights and physical safety. Thus, in this sense, the Constitution allows for help to the poor and needy because the Constitution has provisions that help everyone. II. The Circumstances behind the Constitution necessitate a more flexible interpretative approach. Remember that the Constitution was created to replace the Articles of Confederation, which was inadequate because it lacked any effective method of governance [1]. What this means is that the Constitution necessarily empowers the federal government, often in ways that are implied, rather than explicitly noted. Remember, it is literally impossible for the writers of the Constitution to imagine any possible scenario the government could require power in. This means that, with the background of the Constitution in mind, we should default to flexibility. What really seems to be the case is that my opponent has a dislike for implied powers, since he does not find that the federal government has the power to spend as it pleases, via the power of the purse. If this is the case, then my opponent should surely find the printing of paper money unconstitutional, since it is not explicitly provided for [1]. III. The Constitution actually does provide for welfare programs. What we must live with is the fact that the \"general welfare\" provision in Article I, Section 8 is ambiguous. I will submit that, at the time of the drafting and the ratification of the Constitution, that my viewpoint was at least represented. This means that there exists at least one viable path for general welfare to include welfare programs. Let's note the text in question: \"The Congress shall have power to lay and collect taxes, duties, imposts and excises, to pay the debts and provide for the common defense and general welfare of the United States; but all duties, imposts and excises shall be uniform throughout the United States.\" - Article I, Section 8However, several other provisions are necessary here: \"No money shall be drawn from the treasury, but in consequence of appropriations made by law; and a regular statement and account of receipts and expenditures of all public money shall be published from time to time.\" - Article I, Section 9\"To make all laws which shall be necessary and proper for carrying into execution the foregoing powers, and all other powers vested by this Constitution in the government of the United States, or in any department or officer thereof.\"These two clauses permit the \"power of the purse,\" that is, the ability to spend, provided the money is explicitly designated in law, and allow for the passage of any laws that are necessary for the government to conduct its abilities.What we must note is that the first implies that Congress can spend as it pleases, provided the money is appropriated in an explicit manner. More importantly, the necessary and proper clause, writes Alexander Hamilton in Federalist 44, is created so as to give the government more powers than explicitly enumerated. He claims that a full enumeration would have been impossible [1]. This means that, should the government require government programs, such as tax breaks and subsidies, to fulfill some purpose, perhaps interstate commerce, the intent was to allow this. However, we must come back to the phrase \"general welfare.\" Well, consensus was not present with regards to this. Alexander Hamilton writes that, \"The terms \"general Welfare\" were doubtless intended to signify more than was expressed or imported in those which Preceded; otherwise numerous exigencies incident to the affairs of a Nation would have been left without a provision.[3]. This substantiates what should be common sense; if the framers had intended general welfare to simply relate to the enumerated powers, then putting general welfare in the Constitution in the first place would have been redundant. Rebuttals\"Anything outside of these limited powers is put under the 10th Amendment...\"This is not the case. Here, Pro is ignoring both 1) implied powers, and 2) the necessary and proper clause, both of which give the government the required flexibility, since it would have been impossible to enumerate every single power the government could possibly have, as noted by Hamilton. Remember, if Pro really wants strict construction, then he must defend that paper money is illegal, since Article I, Section 8 only allows for \"coin money,\" and Section 10 commands that \"make anything but gold and silver legal tender in the payment of debts.\"\"Congress provides for the 'common defense' by...raise and maintain an army...and...navy.\"What about the Air Force?\"Congress provides for \"the general welfare...\"To dispute on face, does it not seem redundant to explicitly note \"general welfare,\" but really just mean other provisions listed elsewhere? Alexander Hamilton, as mentioned earlier, noted as much. \"Make rules for...bankruptcies.\"Excuse me, but a bankruptcy helps the poor and needy by allowing for the liquidation of debt for those who cannot pay [4]. This is an example of explicitly helping the poor and needy. \"lay and collect taxes...\"Since tax breaks and Social Security are within the realm of taxes, and are methods of government welfare programs, it appears that the Constitution allows for such programs [5]. The opinions of random framers...Yes, some framers preferred a strict view. Yet, others, like Hamilton, preferred a broader view. This means that, at the minimum, legitimate debate existed, and that Pro cannot meet his BOP. Sources:1. http://www.policyalmanac.org...2. http://www.constitution.org...3. http://press-pubs.uchicago.edu...4. http://www.uscourts.gov...5. http://www.washingtonpost.com...*All Constitution references from:http://www.law.cornell.edu...", "stance": "CON"}], "context": {"sourceId": "c931450-2019-04-18T15:58:56Z", "previousArgumentInSourceId": "c931450-2019-04-18T15:58:56Z-00001-000", "acquisitionTime": "2019-04-18T15:58:56Z", "discussionTitle": "The United States Constitution does not give Congress the power to help the poor and needy", "sourceTitle": "Online Debate: The United States Constitution does not give Congress the power to help the poor and needy | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-United-States-Constitution-does-not-give-Congress-the-power-to-help-the-poor-and-needy/1/", "nextArgumentInSourceId": "c931450-2019-04-18T15:58:56Z-00003-000"}, "id": "c931450-2019-04-18T15:58:56Z-00002-000", "conclusion": "The United States Constitution does not give Congress the power to help the poor and needy"}, {"premises": 
[{"text": "I thank Con for accepting the debate. I would like to start by stating the reason for the \"No Supreme Court Cases\" rule as brought up by JohnMaynardKeynes in the comments section and Con in the acceptance round. This debate, as I have stated in the introduction, has to do with weather or not social welfare programs \"are a legitimate power of Congress under the Constitution in accordance to the intent of the writers and proponents of the Constitution\" rather then the supporters of post-20th century living constitutionalism supported by FDR in the 1930's and 1940's. Plus, there's also the benefit of not scouring through the legal jargon of court opinions, oral statements, etc. My argument is relatively simple. The Constitution of the United States gives Congress limited, specific powers most of which are sound in Article One, Section Eight of the Constitution (the rest are scattered throughout the document). Among these limited powers are the powers to declare war [1], establish post offices and post roads [2], and to provide for and maintain a navy [3]. Anything outside of these limited powers is put under the 10th amendment which says that \"The powers not delegated to the United States by the Constitution, nor prohibited by it to the States, are reserved to the States respectively, or to the people\". [4] On the other hand, there are some, such as my contender in this debate, who claim that the Constitution grants the government to \"provide for the [...] general welfare\" [5] as stated in the preamble of the Constitution. The preamble is not a legally binding portion of the Constitution, rather its an explanation of the overall purpose of the document. The Congress, for example, provides for \"the common defense\" by the powers to declare war [6], raise and maintain an army [7], raise and maintain a navy [8], and define and punish offenses against the law of nations [9]. Similarly, the Congress provides for \"the general welfare\" by establishing post offices and post roads [10], to regulate commerce with foreign nations, among the states, and with the Indian tribes [11], and to make rules for naturalization and bankruptcies [12]. The other clause that uses the phrase \"general welfare\" is known as the taxing power. It states that Congress shall have power to \"lay and collect Taxes, Duties, Imposts and Excises, to pay the Debts and provide for the common defense and general welfare of the United States; but all Duties, Imposts and Excises shall be uniform throughout the United States;\" [13] In other words, Congress has the power to impose taxes as a way to raise revenue to pay the debts of the United States (especially the Revolutionary War debts at the time of the Constitution's ratification) and to \"provide for the common defense and general Welfare of the United States\". But if you look earlier in my argument, the common defense and general welfare were talking about the enumerated powers listed in Article 1 Section 8 (and various places elsewhere within the document). If Congress can indeed pass any regulation under the broad phrase of \"promoting the general welfare\", the other powers of Congress, as well as the 10th amendment would be of no use to limit Congress's power as they were intended. Even if the broad construction of the general welfare clause is used, most of the legislation pertaining to social welfare programs are not \"general\". Instead, they pertain to particular interests like business (such as the bail outs), individuals (such as social security and medicaid) or regional (of which I could not think of anything of the sort at the moment). But what did the Founders have to say about promoting the general welfare? The Elliot Debates, that is, the debates on the ratification of the Constitution in the state legislatures, show a significant amount of debate. In one of the debates, George Mason, an anti-federalist in opposition of the Constitution and a delegate from Virginia, gave a hypothetical scenario where the government turned out to be oppressive and asked if a writer should expose to the people at large the abuses that the government has conducted. He asked the other delegates \"Could not Congress, under the idea of providing for the general welfare, and under their own construction, say that this was destroying the general peace, encouraging sedition, and poisoning the minds of the people?\" [14] He also added that \"Congress should have power to provide for the general welfare of the Union, I grant. But I wish a clause in the Constitution, with respect to all powers which are not granted, that they are retained by the states. Otherwise, the power of providing for the general welfare may be perverted to its destruction\". [15] George Nicholas, a friend of James Madison and a federalist in favor of the Constitution and a delegate from Virginia (I believe) responded to George Mason's concern and said that \"The opposers of the clause, which gave the power of providing for the general welfare, supposed its dangers to result from its connection with, and extension of, the powers granted in the other clauses. He endeavored to show the committee that it only empowered Congress to make such laws as would be necessary to enable them to pay the public debts and provide for the common defense; that this general welfare was united, not to the general power of legislation, but to the particular power of laying and collecting taxes, imposts, and excises, for the purpose of paying the debts and providing for the common defense, that is, that they could raise as much money as would pay the debts and provide for the common defense, in consequence of this power\". [16] George also made reference to the Necessary and Proper Clause (or the \"sweeping clause\" in the debate) which states that Congress shall have the power to \"make all Laws which shall be necessary and proper for carrying into Execution the foregoing Powers, and all other Powers vested by this Constitution in the Government of the United States, or in any Department or Officer thereof\". [17] George stated that \"The clause which was affectedly called the sweeping clause contained no new grant of power. To illustrate this position, he observed that, if it had been added at the end of every one of the enumerated powers, instead of being inserted at the end of all, it would be obvious to any one that it was no augmentation of power. If, for instance, at the end of the clause granting power to lay and collect taxes, it had been added that they should have power to make necessary and proper laws to lay and collect taxes, who could suspect it to be an addition of power? He then proceeded thus: But, says he, who is to determine the extent of such powers? I say, the same power which, in all well-regulated communities, determines the extent of legislative powers. If they exceed these powers, the judiciary will declare it void, or else the people will have a right to declare it void.\" I would put more information in, but I'm out of typing room to produce anything substantial, so I'll wait for the next round. Your turn Con. Sources [1]: Article 1, Section 8, Clause 11 [2]: Article 1, Section 8, Clause 7 [3]: Article 1, Section 8, Clause 13 [4]: Amendment 10 to the Constitution [5]: Preamble to the Constitution [6]: Article 1, Section 8, Clause 11 [7]: Article 1, Section 8, Clause 12 [8]: Article 1, Section 8, Clause 13 [9]: Article 1, Section 8, Clause 10 [10]: Article 1, Section 8, Clause 7 [11]: Article 1, Section 8, Clause 3 [12]: Article 1, Section 8, Clause 4 [13]: Article 1, Section 8, Clause 1 [14]: The Elliot Debates, Volume 3, Page 442 [15]: The Elliot Debates, Volume 3, Page 442 [16]: The Elliot Debates, Volume 3, Pages 442-443 [17]: Article 1, Section 8, Clause 18 [18]: The Elliot Debates, Volume 3, Page 443", "stance": "PRO"}], "context": {"sourceId": "c931450-2019-04-18T15:58:56Z", "previousArgumentInSourceId": "c931450-2019-04-18T15:58:56Z-00002-000", "acquisitionTime": "2019-04-18T15:58:56Z", "discussionTitle": "The United States Constitution does not give Congress the power to help the poor and needy", "sourceTitle": "Online Debate: The United States Constitution does not give Congress the power to help the poor and needy | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-United-States-Constitution-does-not-give-Congress-the-power-to-help-the-poor-and-needy/1/", "nextArgumentInSourceId": "c931450-2019-04-18T15:58:56Z-00004-000"}, "id": "c931450-2019-04-18T15:58:56Z-00003-000", "conclusion": "The United States Constitution does not give Congress the power to help the poor and needy"}, {"premises": 
[{"text": "I accept, and will argue that the Constitution gives Congress the power to help the poor and needy, though Pro's rule against Supreme Court rulings is quite curious. I will note that Pro has the sole BoP of this round, since Pro is making a claim against the consensus in the status quo. I look forward to reading Pro's argument. Good luck!", "stance": "CON"}], "context": {"sourceId": "c931450-2019-04-18T15:58:56Z", "previousArgumentInSourceId": "c931450-2019-04-18T15:58:56Z-00003-000", "acquisitionTime": "2019-04-18T15:58:56Z", "discussionTitle": "The United States Constitution does not give Congress the power to help the poor and needy", "sourceTitle": "Online Debate: The United States Constitution does not give Congress the power to help the poor and needy | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-United-States-Constitution-does-not-give-Congress-the-power-to-help-the-poor-and-needy/1/", "nextArgumentInSourceId": "c931450-2019-04-18T15:58:56Z-00005-000"}, "id": "c931450-2019-04-18T15:58:56Z-00004-000", "conclusion": "The United States Constitution does not give Congress the power to help the poor and needy"}, {"premises": 
[{"text": "The federal government of the United States has, for nearly a century supported programs generally for the poor and the needy. While the results of these programs are continuously argued about between Republicans and Democrats, one thing that doesn't really get mentioned is the constitutionality of these programs. I am here to debate in opposition to the claim that these social welfare programs are a legitimate power of Congress under the Constitution in accordance to the intent of the writers and proponents of the Constitution. Resolved, that the United States Constitution does not give Congress the power to help the poor and needy. The following shall be the definitions and rule of this debate. Definitions The U.S. Constitution: The United States Constitution and all of its Amendments. Social Welfare: A governmental provision of economic assistance to persons in need. This can come into the form of Bail Outs, Food Stamps, Federal Unemployment Benefits, Social Security, Medicare, Medicaid, etc. Rules 1) No Supreme Court Rulings 2) You must cite the Constitutional Clause you may use, but only those that pertain to the powers of Congress 3) First Round Acceptance Only", "stance": "PRO"}], "context": {"sourceId": "c931450-2019-04-18T15:58:56Z", "previousArgumentInSourceId": "c931450-2019-04-18T15:58:56Z-00004-000", "acquisitionTime": "2019-04-18T15:58:56Z", "discussionTitle": "The United States Constitution does not give Congress the power to help the poor and needy", "sourceTitle": "Online Debate: The United States Constitution does not give Congress the power to help the poor and needy | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-United-States-Constitution-does-not-give-Congress-the-power-to-help-the-poor-and-needy/1/", "nextArgumentInSourceId": ""}, "id": "c931450-2019-04-18T15:58:56Z-00005-000", "conclusion": "The United States Constitution does not give Congress the power to help the poor and needy"}, {"premises": 
[{"text": "Ok so mary-J and other worst drugs are two diffrent things, and trying weed out is nothing alike from doing meth etc. I been a pot smoker for 2years and not once in those years did I even THINK about trying anything else. I had a lot of people bug me and bug me about trying harder things but the answer is always the same.(No) With the government allowing mary-J I really doubt people are going to be wanting meth etc. to be legal also. And again weed doesn't harm u (for the most part). And even if people started questioning if the harder stuff should be legal that answer would already be ready to answer with a big fat NO. When it comes to ciggs. Ima have to disagree smoking is awesome bye the way(: Its not the drug dealers part on if the customer is going to come back or not; Yah he/she is going to want them to but they really don't have a say. With the fact that u are trying to say that mary-j & OTHER type drugs are the same is a lie because of the fact that they are two VERY diffrent type drugs. Meth DOES get u addictive the first time u do it; Or it can kill u, but weed is nothing like that.....", "stance": "PRO"}], "context": {"sourceId": "3eea3cad-2019-04-18T18:06:39Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:06:39Z", "discussionTitle": "Weed be legal !", "sourceTitle": "Online Debate: Weed be legal ! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Weed-be-legal/1/", "nextArgumentInSourceId": "3eea3cad-2019-04-18T18:06:39Z-00001-000"}, "id": "3eea3cad-2019-04-18T18:06:39Z-00000-000", "conclusion": "Weed be legal !"}, {"premises": 
[{"text": "I meant that if you breath in smoke there is such a low concentration of oxygen it is harmful (going back to my train metaphor). 2nd even though there are so many people doing mary-J if the government legalized mary-j for that reason that would encourage people from trying to legalize more harmful drugs, like meth. it is like lemmings, if one jumps off a cliff, they all do, and that ends up killing all of them. 3rd even if you smoke it with people you know, the drugs had to come from somewhere, probably a dealer with negotiated prices, and not a store bought variety with a higher fixed price. this proves true already when people want pirated videos or video games, if you could pay less for the same thing without much risk from getting caught by the government, why wouldn't you buy the thing that costs less? which brings me to the adding of other drugs in the mary-J. cigarettes wouldn't be smoked without nicotine, if there wasn't something in there making you go back and buy a pack of cigs then you wouldn't, because smoking sucks, this is also true for most marijuana smokers who are chemically addicted, there is some reason for them to come back for it mainly other additives, like heroin, coke, ext. and the drug companies probably would also get nicotine in there as well, because if you have a business you need regular customers, and addicting them to your product is one way to ensure that they come back for more", "stance": "CON"}], "context": {"sourceId": "3eea3cad-2019-04-18T18:06:39Z", "previousArgumentInSourceId": "3eea3cad-2019-04-18T18:06:39Z-00000-000", "acquisitionTime": "2019-04-18T18:06:39Z", "discussionTitle": "Weed be legal !", "sourceTitle": "Online Debate: Weed be legal ! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Weed-be-legal/1/", "nextArgumentInSourceId": "3eea3cad-2019-04-18T18:06:39Z-00002-000"}, "id": "3eea3cad-2019-04-18T18:06:39Z-00001-000", "conclusion": "Weed be legal !"}, {"premises": 
[{"text": "0k in someways weed can be bad for u. And Don't u need oxygen to breath? (Sry I was confused on that.) But anyway thats also why I brought up being with people u KNOW while smoking weed. And with soo many people smoking weed anyway why can't the law already just give up busting people for weed. And 1 im NOT a drug dealer and I c where your coming from and if the government ever did decide to legal it who says its going to be for a cheap price?? Thats where drug dealers can still come in and sell their product for a low price. And with the weed being in stores or where ever the gov. would sell the weed; it also gives the dealers more ways to get the product in order to sell it. :)", "stance": "PRO"}], "context": {"sourceId": "3eea3cad-2019-04-18T18:06:39Z", "previousArgumentInSourceId": "3eea3cad-2019-04-18T18:06:39Z-00001-000", "acquisitionTime": "2019-04-18T18:06:39Z", "discussionTitle": "Weed be legal !", "sourceTitle": "Online Debate: Weed be legal ! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Weed-be-legal/1/", "nextArgumentInSourceId": "3eea3cad-2019-04-18T18:06:39Z-00003-000"}, "id": "3eea3cad-2019-04-18T18:06:39Z-00002-000", "conclusion": "Weed be legal !"}, {"premises": 
[{"text": "there is a problem with weed, like all drugs, I'm not saying that weed is going to kill someone if they use it once, but the fact is no inhaling related drugs are good for you. Why? because you aren't breathing OXYGEN. it is like feeding a train dirt sometimes instead of coal, it might work a little at first, but the dirt and nonflammable stuff is gonna build up and kill the engine. Honestly I never said weed was worse for you then cigarettes, but it really isn't that much better because you also don't have a filter, also it can be laced with other drugs. Thus there would obviously need to be a lot of government reforms, and I don't think anyone would listen to them, honestly if you got along just fine buying marijuana illegally why would you worry about limitations on legal marijuana like filtered bongs, or not lacing it? if you were a drug dealer wouldn't you want your customers coming back, because that is how you guarantee it.", "stance": "CON"}], "context": {"sourceId": "3eea3cad-2019-04-18T18:06:39Z", "previousArgumentInSourceId": "3eea3cad-2019-04-18T18:06:39Z-00002-000", "acquisitionTime": "2019-04-18T18:06:39Z", "discussionTitle": "Weed be legal !", "sourceTitle": "Online Debate: Weed be legal ! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Weed-be-legal/1/", "nextArgumentInSourceId": "3eea3cad-2019-04-18T18:06:39Z-00004-000"}, "id": "3eea3cad-2019-04-18T18:06:39Z-00003-000", "conclusion": "Weed be legal !"}, {"premises": 
[{"text": "Weed can help A LOT with getting off debt from other countries; Weed is very useful with helping people who may always be in pain and relaxe those from doing thins stupid; and can just have a good laugh with your peers. For gods sake weed is just a PLANT ! And there is nothing wrong with doing it with your family or friends as long as u can really trust them; enough to not lace it with something more dangerous. LEGALIZE MARY-J !!!!!!!!!! :D", "stance": "PRO"}], "context": {"sourceId": "3eea3cad-2019-04-18T18:06:39Z", "previousArgumentInSourceId": "3eea3cad-2019-04-18T18:06:39Z-00003-000", "acquisitionTime": "2019-04-18T18:06:39Z", "discussionTitle": "Weed be legal !", "sourceTitle": "Online Debate: Weed be legal ! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Weed-be-legal/1/", "nextArgumentInSourceId": ""}, "id": "3eea3cad-2019-04-18T18:06:39Z-00004-000", "conclusion": "Weed be legal !"}, {"premises": 
[{"text": "asst ss tst aklat jea ifajkajt aif ast haos", "stance": "CON"}], "context": {"sourceId": "20d5bfe9-2019-04-18T15:41:35Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:41:35Z", "discussionTitle": "Manning vs Brady", "sourceTitle": "Debate: Manning vs Brady | Debate.org", "sourceUrl": "https://www.debate.org/debates/Manning-vs-Brady/1/", "nextArgumentInSourceId": "20d5bfe9-2019-04-18T15:41:35Z-00001-000"}, "id": "20d5bfe9-2019-04-18T15:41:35Z-00000-000", "conclusion": "Manning vs Brady"}, {"premises": 
[{"text": "Given that my opponent has forfeited this round, I will post my conclusion. However; I would like to make a quick amendment- Tom Brady threw 12 INTs, not 14. In conclusion, it appears Brady would have a better performance if he had an arsenal anywhere similar to Peyton's. Tom Brady is an all time great- and so is Manning, but Brady has never had a supporting cast built around him, Bill Bellichick is constantly changing it. Vote for Pro!", "stance": "PRO"}], "context": {"sourceId": "20d5bfe9-2019-04-18T15:41:35Z", "previousArgumentInSourceId": "20d5bfe9-2019-04-18T15:41:35Z-00000-000", "acquisitionTime": "2019-04-18T15:41:35Z", "discussionTitle": "Manning vs Brady", "sourceTitle": "Debate: Manning vs Brady | Debate.org", "sourceUrl": "https://www.debate.org/debates/Manning-vs-Brady/1/", "nextArgumentInSourceId": "20d5bfe9-2019-04-18T15:41:35Z-00002-000"}, "id": "20d5bfe9-2019-04-18T15:41:35Z-00001-000", "conclusion": "Manning vs Brady"}, {"premises": 
[{"text": "Your all smiles aren't you ? Lol Given my opponent's response, there is no need for me to post further arguments at this time. :)", "stance": "PRO"}], "context": {"sourceId": "20d5bfe9-2019-04-18T15:41:35Z", "previousArgumentInSourceId": "20d5bfe9-2019-04-18T15:41:35Z-00001-000", "acquisitionTime": "2019-04-18T15:41:35Z", "discussionTitle": "Manning vs Brady", "sourceTitle": "Debate: Manning vs Brady | Debate.org", "sourceUrl": "https://www.debate.org/debates/Manning-vs-Brady/1/", "nextArgumentInSourceId": "20d5bfe9-2019-04-18T15:41:35Z-00003-000"}, "id": "20d5bfe9-2019-04-18T15:41:35Z-00002-000", "conclusion": "Manning vs Brady"}, {"premises": 
[{"text": ":) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :) :)", "stance": "CON"}], "context": {"sourceId": "20d5bfe9-2019-04-18T15:41:35Z", "previousArgumentInSourceId": "20d5bfe9-2019-04-18T15:41:35Z-00002-000", "acquisitionTime": "2019-04-18T15:41:35Z", "discussionTitle": "Manning vs Brady", "sourceTitle": "Debate: Manning vs Brady | Debate.org", "sourceUrl": "https://www.debate.org/debates/Manning-vs-Brady/1/", "nextArgumentInSourceId": "20d5bfe9-2019-04-18T15:41:35Z-00004-000"}, "id": "20d5bfe9-2019-04-18T15:41:35Z-00003-000", "conclusion": "Manning vs Brady"}, {"premises": 
[{"text": "This is my first debate so excuse me if I don't do all that great. Peyton Manning and Tom Brady are arguably two of the greatest QBs to ever play the game of football. However; Tom Brady has always been surrounded by less weapons. People were saying last year that Brady was declining given his 25 TDs and 14 INTs along with a 60% completion rate. However most people don't realize that the offense he played with futured several rookies- Danny Amendola(who was out several games with a concussion and also a groin injury at the beginning of the year) and Julian Edelman and Rob Gronkowski(who was injured and misses 9 games of the season) were the veterans in the receiving corps. During the short stretch that Gronk was not injured, the Patriots had a prolific offense. The Broncos, meanwhile, had a fantastic receiving corps including Demaryius Thomas, Julius Thomas, Wes Welker, along with a powerful, end zone hungry run game led by Knowshown Moreno, who had 10 tds. DeMaryius and Julius were elected to the Pro Bowl. Peyton Manning obviously had the greatest year a quarterback has ever had, 55 TDs, 5,477 and 68% completion rate. However, given the nature of his neck injury, he cannot let his deep ball loose like he used to, so his offense is based off quick passes, bubble screens and intermediate passes. This inflates his numbers quite a bit, numbers such as completion percentage and yards per attempt. Brady, however, runs a passing offense that throws a lot of deep passes. In 2013, Brady attempted 174 passes of 31 yds or more. http://www.nfl.com... In 2007, the year Tom Brady threw for 50 TDs, he had two players, Randy Moss and Wes Welker, who were sensational. Now just think for a moment, what if Tom Brady had DeMaryius Thomas, Julius Thomas and Wes Welker? Brady would have amazing numbers. And remember, Tom Brady led the Patriots to the AFC Championship, even with terrible receivers and only LeGarette Blounte-and if it wasn't for the cheap shot hit on Aqib Talib, the Patriots best defensive player, they would of had a shot at winning that game. In fact, most of his career, Tom Brady hasn't had explosive players, he put their name on the board. Also; Bill Bellichick often makes strange decisions- such as the recent cut of Kenbrell Thomkins, who won the game against the Saints.", "stance": "PRO"}], "context": {"sourceId": "20d5bfe9-2019-04-18T15:41:35Z", "previousArgumentInSourceId": "20d5bfe9-2019-04-18T15:41:35Z-00003-000", "acquisitionTime": "2019-04-18T15:41:35Z", "discussionTitle": "Manning vs Brady", "sourceTitle": "Debate: Manning vs Brady | Debate.org", "sourceUrl": "https://www.debate.org/debates/Manning-vs-Brady/1/", "nextArgumentInSourceId": "20d5bfe9-2019-04-18T15:41:35Z-00005-000"}, "id": "20d5bfe9-2019-04-18T15:41:35Z-00004-000", "conclusion": "Manning vs Brady"}, {"premises": 
[{"text": "I accept", "stance": "CON"}], "context": {"sourceId": "20d5bfe9-2019-04-18T15:41:35Z", "previousArgumentInSourceId": "20d5bfe9-2019-04-18T15:41:35Z-00004-000", "acquisitionTime": "2019-04-18T15:41:35Z", "discussionTitle": "Manning vs Brady", "sourceTitle": "Debate: Manning vs Brady | Debate.org", "sourceUrl": "https://www.debate.org/debates/Manning-vs-Brady/1/", "nextArgumentInSourceId": "20d5bfe9-2019-04-18T15:41:35Z-00006-000"}, "id": "20d5bfe9-2019-04-18T15:41:35Z-00005-000", "conclusion": "Manning vs Brady"}, {"premises": 
[{"text": "First round is acceptance only. Fourth round is conclusion. We will be debating whether Tom Brady would be as efficient and successful with a team as talented as Manning has in Denver. I await your response.", "stance": "PRO"}], "context": {"sourceId": "20d5bfe9-2019-04-18T15:41:35Z", "previousArgumentInSourceId": "20d5bfe9-2019-04-18T15:41:35Z-00005-000", "acquisitionTime": "2019-04-18T15:41:35Z", "discussionTitle": "Manning vs Brady", "sourceTitle": "Debate: Manning vs Brady | Debate.org", "sourceUrl": "https://www.debate.org/debates/Manning-vs-Brady/1/", "nextArgumentInSourceId": ""}, "id": "20d5bfe9-2019-04-18T15:41:35Z-00006-000", "conclusion": "Manning vs Brady"}, {"premises": 
[{"text": "I will support creationism in this debate and show that creationism is fundamentally a better theory and the evolutionary model. Contention 1 is time-scale a. Evolutionist believe that evolution occurs due to natural variability and mutations in genetics. This theory is an assumption which is not in fact supported by substantive proof. Evolutionist claim macro evolution based on the findings of micro evolution and assumes that micro evolution points to macro evolution when in fact it does not. \"The observable changes that evolutionists cite as evidence for their paradigm, such as in sticklebacks, bighorn sheep, Atlantic cod, pollution-resistant worms, and antibiotic and pesticide resistance are all going the wrong way. They\"re the direct opposite of what microbes-to-man evolution requires.\" Not only are these changes in the wrong direction but Evos (evolutionists) must admit that all mutation we see are destructive in nature. The Evolutionary Model Cannot Account For This Fact...every mutation we see is destructive in nature and not beneficial, even the minor ones. cancer is a great testament to this fact. We should see a vaster array of species. For instance why is it that only homo-sapiens roam the world, why is it that there are no more neanderthals or differing human types still alive to this day? Furthermore, why hasn't the human population mutated since the dawn of recorded history in Any Way? Evolution simply doesnt have enough time to occur on such a vast and specific scale as claimed, even accepting the idea that the earth is 4.54 billion years old (which isn't fully proven) and especially acknowledging the fact that almost all mutations are defects. b. Evolutionistic ideas as opposed to creationist ideas don't hold up in the Grand Scheme of things. As logical people we must be sure to address the simple fact that matter can neither create nor destroy itself. In the physical realm infinity is impossible, the universe had to have had a starting point and in the current scientific view, there had to have been at one point, nothingness. This idea is impossible, there cant be nothing and if there were it is completely scientifically illogical to believe that two particles would instantaneously be created and cause the big bang. In essence we come to the problem of the push back. In the push back we simply keep asking where the origin of the origin came from. What was before the big bang? What was before the before the big bang? The creationist model can account for this however. The bible says that the Earth was created in 7 days. Fundamentalists took the english translation as fact and so assumed 24 hours was a day. The reality however is that the word used in the bible for 'day' is a poetic termed used to mean \"a period of time\". The word used is \"yom\" and can mean Several things related to time, only one of which is a twenty-four hour period. yom- 1) a period of light; 2) a period of 24 hours; 3) a general, vague time; 4) a point of time; 5) a year. Psalm 90:4 and II Peter 3:8, both compare a day to a thousand years demonstrating how this word can be used to mean different periods of time. God is a being who exists outside of the realm of time and space however. That is how he created it and that is why The Push Back does not apply to the creationist view, God operates outside of our perception of time. He is the one who created it you know... c. Creationist view points are essential to a moral standpoint for humanity. Without god's decrees which give us a moral base, humanity's moral outlook must be completely subjective while god shows us that some things are definitely wrong and some, definitely wrong. Evos absolutely cannot escape the fact that evolution means that morals are invented and imagined and accepting an evos view point means that you can no longer believe that your moral compass is correct because each person has their own moral compass and it is not your place or right to impose your beliefs on them. This truth is acknowledged by leading atheists. For example, the famous nihilist philosopher Friedrich Nietzsche said: \"You have your way, I have my way. As for the right way, it does not exist.\" Richard Dawkins, a leading voice of atheism, says, \"Humans have always wondered about the meaning of life...life has no higher purpose than to perpetuate the survival of DNA...life has no design, no purpose, no evil and no good, nothing but blind pitiless indifference.\" In terms of the debate, voting affirmative means accepting that there is no real meaning to life and morals do not exist, it is to throw out your very human nature. Evos are trapped in a mental cage. The only way to prove god's existence to them would be to show physical evidence. To show that some laws have been broken in the physical world. This cannot happen of course so there is no way to prove, with physical evidence, the existence of god. d. The argument from truth 1. Our limited minds can discover eternal truths about being. 2. Truth properly resides in a mind. 3. But the human mind is not eternal. 4. Therefore there must exist an eternal mind in which these truths reside. e. The origin of the idea of god 1. We have ideas of many things. 2. These ideas must arise either from ourselves or from things outside us. 3. One of the ideas we have is the idea of God\"an infinite, all-perfect being. 4. This idea could not have been caused by ourselves, because we know ourselves to be limited and imperfect, and no effect can be greater than its cause. 6. Therefore, the idea must have been caused by something outside us which has nothing less than the qualities contained in the idea of God. 7. But only God himself has those qualities. 8. Therefore God himself must be the cause of the idea we have of him. 9. Therefore God exists. f. The world wide general consensus 1. Many people of different eras and of widely different cultures claim to have had an experience of the \"divine.\" 2. It is inconceivable that so many people could have been so utterly wrong about the nature and content of their own experience. 3. Therefore, there exists a \"divine\" reality which many people of different eras and of widely different cultures have experienced. g. Pascal's Wager creationists are often denounced because they rely on faith in stead of scientific consensus or lack thereof, in fact it is atheist who have the most faith though. I've shown many large flaws in atheist and evo ideology and I have only scratched the surface. Religion has been the most longstanding and traditional outlook. Current atheist and evo ideas deny the consensus and go off on a limb based on their personal beliefs so they rely on just as much and often times more faith than believers. one nice demonstration of this fact is what is called Pascal's Wager which is a fairly simply line of logic concerning the result of either belief: If you place your bet with God, you lose nothing, even if it turns out that God does not exist. But if you place it against God, and you are wrong and God does exist, you lose everything: God, eternity, heaven, infinite gain. \"Let us assess the two cases: if you win, you win everything, if you lose, you lose nothing.\" In conclusion Evolution is not a reliable theory and there are many many holes in it, it simply doesnt have enough time to occur. atheism fails because it doesn't recognize that there must be a being outside of reality which created it and without a creator we have absolutely no moral compass on which to rely. I have also provided a plethora of logical proofs and for those reasons I can only contend creationism over evolutionary ideas. http://www.trueorigin.org... http://creation.com... https://answersingenesis.org... http://www.compellingtruth.org...", "stance": "CON"}], "context": {"sourceId": "ef778452-2019-04-18T15:25:55Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:25:55Z", "discussionTitle": "Evolution vs creationism", "sourceTitle": "Debate Topic: Evolution vs creationism | Debate.org", "sourceUrl": "https://www.debate.org/debates/Evolution-vs-creationism/7/", "nextArgumentInSourceId": "ef778452-2019-04-18T15:25:55Z-00007-000"}, "id": "ef778452-2019-04-18T15:25:55Z-00006-000", "conclusion": "Evolution vs creationism"}, {"premises": 
[{"text": "I will be debating on the side of evolution. Con will be on the side of creationism.", "stance": "PRO"}], "context": {"sourceId": "ef778452-2019-04-18T15:25:55Z", "previousArgumentInSourceId": "ef778452-2019-04-18T15:25:55Z-00006-000", "acquisitionTime": "2019-04-18T15:25:55Z", "discussionTitle": "Evolution vs creationism", "sourceTitle": "Debate Topic: Evolution vs creationism | Debate.org", "sourceUrl": "https://www.debate.org/debates/Evolution-vs-creationism/7/", "nextArgumentInSourceId": "ef778452-2019-04-18T15:25:55Z-00000-000"}, "id": "ef778452-2019-04-18T15:25:55Z-00007-000", "conclusion": "Evolution vs creationism"}, {"premises": 
[{"text": "Please extend all arguments and note that my opponent has conceeded that he loses this round, thank you.", "stance": "CON"}], "context": {"sourceId": "ef778452-2019-04-18T15:25:55Z", "previousArgumentInSourceId": "ef778452-2019-04-18T15:25:55Z-00007-000", "acquisitionTime": "2019-04-18T15:25:55Z", "discussionTitle": "Evolution vs creationism", "sourceTitle": "Debate Topic: Evolution vs creationism | Debate.org", "sourceUrl": "https://www.debate.org/debates/Evolution-vs-creationism/7/", "nextArgumentInSourceId": "ef778452-2019-04-18T15:25:55Z-00001-000"}, "id": "ef778452-2019-04-18T15:25:55Z-00000-000", "conclusion": "Evolution vs creationism"}, {"premises": 
[{"text": "Please extend of of my arguments. Thank you.", "stance": "CON"}], "context": {"sourceId": "ef778452-2019-04-18T15:25:55Z", "previousArgumentInSourceId": "ef778452-2019-04-18T15:25:55Z-00000-000", "acquisitionTime": "2019-04-18T15:25:55Z", "discussionTitle": "Evolution vs creationism", "sourceTitle": "Debate Topic: Evolution vs creationism | Debate.org", "sourceUrl": "https://www.debate.org/debates/Evolution-vs-creationism/7/", "nextArgumentInSourceId": "ef778452-2019-04-18T15:25:55Z-00002-000"}, "id": "ef778452-2019-04-18T15:25:55Z-00001-000", "conclusion": "Evolution vs creationism"}, {"premises": 
[{"text": "From this point forward I shall take a more formal procession to the rest of this debate as it may be simpler to keep track of what is going on, let's begin: Round Abuse Pro has abused the round by changing the definition of the resolution. He asserts that this is a debate about if evolution is real instead of competition between evolution and creationism. \"This is not the consequences of evolution, it's about is evolution real\" Definition of Versus: in competition with another idea This is a voters issue because the negative team can not expect what to argue over in the round. Are we debating over god This round's resolution imply's that the debate will be a competition to see if creationism is better than the theory of evolution, or vice-versa. In order to assert my side of the argument I must claim that god is real. I can use any method I please to accomplish this, including debating morality. Pro ignores my arguments and thus concedes them, meaning they must be considered true. Earlier in the round I asserted that, If con accepts that god and evolution are both real then the round must flow my direction. He as not responded and because in debate 'silence is compliance', he concedes this, thus he has handed me the round as of now. not enough time for evolution Darwinian Evolution, , \"Time Required for Macroevolution to Occur,\" No Publication, http://www.windowview.org... The short answer, in plain language, is that life appears to have taken hold on earth so quickly that virtually no time was available for chemical evolution to take place. Beyond this, there is no prospect for an evolution of information nor for chance to account for change in species leading from one major phylum of organisms to the next (as is suggested by a wide variety of tree diagrams). When calculated, the time necessary for chance to do the required work amounts to more time than what has elapsed for the known universe from its creation at t = 0 to the present.", "stance": "CON"}], "context": {"sourceId": "ef778452-2019-04-18T15:25:55Z", "previousArgumentInSourceId": "ef778452-2019-04-18T15:25:55Z-00001-000", "acquisitionTime": "2019-04-18T15:25:55Z", "discussionTitle": "Evolution vs creationism", "sourceTitle": "Debate Topic: Evolution vs creationism | Debate.org", "sourceUrl": "https://www.debate.org/debates/Evolution-vs-creationism/7/", "nextArgumentInSourceId": "ef778452-2019-04-18T15:25:55Z-00003-000"}, "id": "ef778452-2019-04-18T15:25:55Z-00002-000", "conclusion": "Evolution vs creationism"}, {"premises": 
[{"text": "I will start by clearing a few things up. Firstly, I never meant the links I posted to be arguments. I posted them in case you were interested in looking at them.mostly though, it was for the people who are looking at this debate, if they were interested. I also posted the one about ethics because I wasn't ( and still am not) going to debate morality in this debate because it is irrelevant. This is not the consequences of evolution, it's about is evolution real. AIDS is real. AIDS has consequences. But the CONSEQUENCES of AIDS and whether or not AIDS exists are two separate disscussions. In the same way, the existence of evolution and the \"moral consequences\" of evolution are seperate issues. Although, I certainly would recommend reading that book I linked you. It's free, and not very long. This debate is NOT about atheism. It is possible to believe in a god and evolution. Take kenneth miller, a molecular biologist who is also a devout Roman Catholic, and opponent of intelligent design. You completely discount the possibility that there was an \"intelligent designer\" that used evolution. The fact of evolution does not mean there is no God. I will not adress points that pertain to morality or the existence of God. You can take that as the signature of my agreement, but I don't care. They have no relevancy to this debate. Now, lets look at your points shall we? As I understand it, you have two main points against evolution. One is time scale, and the other is that macro evolution has no concrete proof. You state basically( if I'm not mistaken, and please tell me if I am) that 4.5 billion years is not long enough to account for the diversity of life, or at least something of that ilk. My simple rebuttal to that largely consists of: where do you get this information? Is it just an opinion? Because opinions have no place in science. An argument from personal Incredulity is not a valid argument. The evidence shows that 4.5 billion years is enough time. It's quite a long time actually. Once conditions on the earth improved, natural selection took over because conditions were improved for life to flourish. Now in regards to macro evolution. There are many misconceptions about this topic. For example: 1.) Crockoducks. I'm sure you've heard creationists talk about this, about how no one has ever found a half crocodile half duck hybrid. Well of course not. Because if we did, then evolution as we know it would be false. Nobody that understands evolution would say anything like this. I'll give you and example. Modern horses are descended from Hyracotherium, a species that existed about 50 million years ago. This creature didn't one day say \" you know what? I'm going to change into a bigger mammal named a horse\" and started to change over successive generations until now we have the various breeds of modern horses. It was by the process of natural selection. The taller bulkier specimens were favored over the smaller traditional hyracotherium, and the smaller ones were weeded out until finally we have the modern horse. Natural selection has no direction. 2.) Macroevolution has never been observed, or so creationists say. The reality is Macroevolution had been observed multiple times. It's just harder to observe than microevolution, primarily because it takes longer. When studies are brought up such as the fruit fly one you brought up, creationists usually say that studies like that don't count because they are still flies, or fish, or salamanders or what have you. Well... Yes. Evolution would be wrong if anything else were the case. Creationists demand that the offspring be so different from their parents that they don't even appear related. \" I've been a farmer my whole life, and I've never seen a cow give birth to a sheep!\". What's funny is that the theory of evolution has beer stated that one \"kind\" of animal could turn into another \" kind\". Unless, that is you ignore everything that happens in between. Here are some examples of Macroevolution( links below) :Speciations Involving Polyploidy, Hybridization or Hybridization Followed by Polyploidization. Evening Primrose (Oenothera gigas Kew Primrose (Primula kewensis http://www.talkorigins.org... Thank you for accepting! Looking forward to more!", "stance": "PRO"}], "context": {"sourceId": "ef778452-2019-04-18T15:25:55Z", "previousArgumentInSourceId": "ef778452-2019-04-18T15:25:55Z-00002-000", "acquisitionTime": "2019-04-18T15:25:55Z", "discussionTitle": "Evolution vs creationism", "sourceTitle": "Debate Topic: Evolution vs creationism | Debate.org", "sourceUrl": "https://www.debate.org/debates/Evolution-vs-creationism/7/", "nextArgumentInSourceId": "ef778452-2019-04-18T15:25:55Z-00004-000"}, "id": "ef778452-2019-04-18T15:25:55Z-00003-000", "conclusion": "Evolution vs creationism"}, {"premises": 
[{"text": "Road Map of my arguments in this speech: Macro v. Micro Evo, Your ethics Citations plus other links, Atheist Evolutionist morality, Concessions (LINKS) \"However, I will provide links to several sources about secular ethics. Elaborate on exactly what you mean in your second body paragraph? The one about microbes to man? Then I shall address it.\" a.)As the negative opposition is it not my responsibility to visit links you provide, I can only evaluate evidence and assertions that you provide. If it were not this way then one could simply post an argument full of website links as their rebuttal and would never be required to actually make their own arguments. Links are provided for the affirmative or negative to delve deeper into an argument to prepare for the next and to give credibility to statements asserted. For that reason if you wish to make an argument on ethics then you will have to assert and warrant it in your next speech. I have provided assertions and warrants for you to evaluate and I believe them to be sufficient, if you do not, simply make a claim that my warrant is invalid for any reason that you may think, and I will elaborate from there. (T) \"This is not a debate about the existenCe of god\" a.)This debate is 100% about god there is no escaping that truth. Creationism implies that a creator (God) created all life, Therefore I Must assert that god is a real being, moreover, you have not stated whether you believe god is real and evolution is real. I interpret the resolution to mean that either god is real and evolution does not exist Or god is not real and evolution does exist. One could also deduce you mean this \"either or\" type resolution because you have stated atheism as your religion. If you would like to say that god and evolution are both real than make that claim, otherwise it is pretty much your obligation to defend that God is Not real. Incorrect? (T) \"You also bring up the big bang, and talk about atheism in general. This is 100% irrelevant so I shall not address it. Stay on topic please. \" a.)As I said. I believe that the resolution you have provided means that either evolution is not real and god is OR god is not real and evolution Is real. This means I must advocate that god is real. Also for creationism to actually mean anything, God must be there to have created life, that is the entire premise of creationism so based on that alone I have to defend that god is real and provide evidence that says so, one way of doing this is showing why I believe that atheism is not real, leaving god as the only other option. b.) I also want to claim that if god is real then creationism is real as well so if I \"win\" on that argument then the round must automatically flow my direction. (Morality) \"You talk about how a creation worldview is necessary for morality. This, although not true is completely and totally irrelevant. This is not a debate about ethics. This is a debate about whether evolution is true or not.\" a.)The morality argument is relevant, it is a method to show that god is real which is what I must defend and therefore that atheism is something that is not real based on the simple premises of the arguments provided by most evos. Even Richard Dawkins admits that an objective moral truth cannot exist in the evolutionary model at least without god in it. This is not to say that without the belief in god we lose morality and everyone will start murdering each other, it is to say that from the atheists\" point of view we cannot claim that something is Really Truly wrong or right, it just depends on how you feel, or what would be best for your evolutionary survival. (Evolution) \"There really is no micro or macro evolution, there is only evolution, change over time. Saying that micro is valid but macro is invalid is like saying that you can walk two feet but you can't walk 10. The only difference is the amount of time.\" a.)I disagree, Micro evolution is found in experiments such as the Fruit Fly experiment where generations upon generations of fly\"s were hit with low level radiation and after 60 years the only differences found were useless sets of wings and strange colors in their eyes and skin. They never became structurally different, we have never seen structural changes in organisms since we have been on this Earth only slight slight changes in resistance ect. Scientists have failed to show that the Primordial Soup which all life came from exists and have never been able to create on of their own. That is why evolution only works on a micro but not macro scale. Macro has no concrete proof. (Concessions by NEG) \"You have made a plethora of fallacies. The first was calling both evolution and creationism theories. Theories are not merely assertions. In science, a theory is a well substantiated explanation of some aspect of the natural world That is acquired through the scientific method And repeatedly tested and Confirmed through observation and experimentation. Gravity is a theory. Evolution is a theory.\" a.)Neg concedes that evolution is a theory and creationism is not. However It's not just black and white like that. Although a \"theory\" in science is something that has experimental verification, in principle, a \"theory\" can't be 100% truth. The goal of formulating a theory is to get as close to the truth as possible For instance, the Newtonian theory of gravity and the theory of gravity using vector fields is a good enough theory for engineers to use when they want to send a satellite into outer space. So this theory of gravity is \"true\", but it has some problems. General relativity is a better theory of gravity because it fixes the problems in Newtonian gravity. So even though Newtonian gravity can be considered as a \"fact\" because it makes accurate predictions, general relativity makes even more accurate predictions than Newtonian gravity. And even general relativity has it's problems (ie, it can't explain gravity at very small scales), which is why a lot of theoretical physicists today are working on a theory of quantum gravity in order to understand gravity at the center of a black hole or gravity in the very, very early universe. b.)What I believe is that evolution is a Very flawed theory which need major revisions and also that creationism accounts for the origin of man better than Evolution. Concessions by the affirmative. Pro has currently not responded to the following, which means that they have admitted that to be true as of now. The rule in debate is almost always that \"silence is compliance\". 1.that evolution doesn\"t have enough time to happen 2.d. The argument from truth 3.e. The origin of the idea of god 4.f. The worldwide general consensus 5.g. Pascal's Wager 6.That current atheist and scientific views cannot account for the orgin of the universe but creationism can I\"m having a great time and I look forward to our next round roark555 :P -TheJuniorVarsityNovice", "stance": "CON"}], "context": {"sourceId": "ef778452-2019-04-18T15:25:55Z", "previousArgumentInSourceId": "ef778452-2019-04-18T15:25:55Z-00003-000", "acquisitionTime": "2019-04-18T15:25:55Z", "discussionTitle": "Evolution vs creationism", "sourceTitle": "Debate Topic: Evolution vs creationism | Debate.org", "sourceUrl": "https://www.debate.org/debates/Evolution-vs-creationism/7/", "nextArgumentInSourceId": "ef778452-2019-04-18T15:25:55Z-00005-000"}, "id": "ef778452-2019-04-18T15:25:55Z-00004-000", "conclusion": "Evolution vs creationism"}, {"premises": 
[{"text": "You have made a plethora of fallacies. The first was calling both evolution and creationism theories. Theories are not merely assertions. In science, a theory is a well substantiated explanation of some aspect of the natural world That is acquired through the scientific method And repeatedly tested and Confirmed through observation and experimentation. Gravity is a theory. Evolution is a theory. Plate tectonics is A theory. Creationism is not. You talk about how a creation worldview is necessary for morality. This, although not true is completely and totally irrelevant. This is not a debate about ethics. This is a debate about whether evolution is true or not. However, I will provide links to several sources about secular ethics. You also bring up the big bang, and talk about atheism in general. This is 100% irrelevant so I shall not address it. Stay on topic please. This is not a debate about the existenCe of god, and I would be more than happy to debate that with you at another point. This debate is SPECIFICALLY about evolution vs creationism, and you only address evolution once, maybe two times in your entire argument. You literally may as well have started talking about your favorite movie, or table tennis, or about how cheese puffs are most certainly better tasting than potato chips. Tell you what: after this debate, you challenge me to one on the existence of god. Then you can say all of that. Then you have your actual comments about evolution. Could you please elaborate on exactly what you mean in your second body paragraph? The one about microbes to man? Then I shall address it. Every mutation we see is destructive? Not true. The overwhelming majority of mutations are completely neutral. Most are simply inherited traits. Some are harmful, some are beneficial. For exaKmple ( and I'll link these below, at least a few of them.) : Malaria resistance, Tetrachromatic vision, Apolipoprotein AI-Milano. Some negative include: projeria ( accelerated aging), EpiderModysPlasia verruciformis. There really is no micro or macro evolution, there is only evolution, change over time. Saying that micro is valid but macro is invalid is like saying that you can walk two feet but you can't walk 10. The only difference is the amount of time. Stefan molyneux \" universally preferable behavior: a rational proof of secular ethics.\": https://board.freedomainradio.com... http://io9.com... http://bigthink.com... http://www2.lbl.gov...", "stance": "PRO"}], "context": {"sourceId": "ef778452-2019-04-18T15:25:55Z", "previousArgumentInSourceId": "ef778452-2019-04-18T15:25:55Z-00004-000", "acquisitionTime": "2019-04-18T15:25:55Z", "discussionTitle": "Evolution vs creationism", "sourceTitle": "Debate Topic: Evolution vs creationism | Debate.org", "sourceUrl": "https://www.debate.org/debates/Evolution-vs-creationism/7/", "nextArgumentInSourceId": ""}, "id": "ef778452-2019-04-18T15:25:55Z-00005-000", "conclusion": "Evolution vs creationism"}, {"premises": 
[{"text": "Of course you need recess lol. Recess gives children a break from school. Science shows that taking breaks improves brain functionality. It's best not to study/learn for 6 hours straight. That's full on stupid.", "stance": "CON"}], "context": {"sourceId": "c70c50ae-2019-04-18T12:23:05Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:23:05Z", "discussionTitle": "Should we ban or keep recess in schools", "sourceTitle": "Online Debate: Should we ban or keep recess in schools | Debate.org", "sourceUrl": "https://www.debate.org/debates/Should-we-ban-or-keep-recess-in-schools/1/", "nextArgumentInSourceId": "c70c50ae-2019-04-18T12:23:05Z-00001-000"}, "id": "c70c50ae-2019-04-18T12:23:05Z-00000-000", "conclusion": "Should we ban or keep recess in schools"}, {"premises": 
[{"text": "I need help on my debate on my principal", "stance": "PRO"}], "context": {"sourceId": "c70c50ae-2019-04-18T12:23:05Z", "previousArgumentInSourceId": "c70c50ae-2019-04-18T12:23:05Z-00000-000", "acquisitionTime": "2019-04-18T12:23:05Z", "discussionTitle": "Should we ban or keep recess in schools", "sourceTitle": "Online Debate: Should we ban or keep recess in schools | Debate.org", "sourceUrl": "https://www.debate.org/debates/Should-we-ban-or-keep-recess-in-schools/1/", "nextArgumentInSourceId": ""}, "id": "c70c50ae-2019-04-18T12:23:05Z-00001-000", "conclusion": "Should we ban or keep recess in schools"}, {"premises": 
[{"text": "Yo mama is so short that you can see her feet on her drivers license!", "stance": "CON"}], "context": {"sourceId": "29c64225-2019-04-18T16:04:29Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T16:04:29Z", "discussionTitle": "MOST UNIQUE YO MAMA JOKE (one round)", "sourceTitle": "Online Debate: MOST UNIQUE YO MAMA JOKE (one round) | Debate.org", "sourceUrl": "https://www.debate.org/debates/MOST-UNIQUE-YO-MAMA-JOKE-one-round/1/", "nextArgumentInSourceId": "29c64225-2019-04-18T16:04:29Z-00001-000"}, "id": "29c64225-2019-04-18T16:04:29Z-00000-000", "conclusion": "MOST UNIQUE YO MAMA JOKE (one round)"}, {"premises": 
[{"text": "voting will be on how how rare is the joke how funny was the joke did you hear the joke before is it better than the opponent Yo mama is so stupid that she asked me what yield meant, I said \"Slow down\" and she said \"What... does.... yield... mean?\"", "stance": "PRO"}], "context": {"sourceId": "29c64225-2019-04-18T16:04:29Z", "previousArgumentInSourceId": "29c64225-2019-04-18T16:04:29Z-00000-000", "acquisitionTime": "2019-04-18T16:04:29Z", "discussionTitle": "MOST UNIQUE YO MAMA JOKE (one round)", "sourceTitle": "Online Debate: MOST UNIQUE YO MAMA JOKE (one round) | Debate.org", "sourceUrl": "https://www.debate.org/debates/MOST-UNIQUE-YO-MAMA-JOKE-one-round/1/", "nextArgumentInSourceId": ""}, "id": "29c64225-2019-04-18T16:04:29Z-00001-000", "conclusion": "MOST UNIQUE YO MAMA JOKE (one round)"}, {"premises": 
[{"text": "they have the machines at sportplexes/ centers. Some people would not want to get into skiing for the fear of hurting themselves. This provides a safe environment for a person to see if they actually want to do it before investing in passes and equipment. also in the summer you can take trips to places that would probably be harder in the winter on account of having lug your things with you everywheres", "stance": "CON"}], "context": {"sourceId": "87db2dcd-2019-04-18T17:03:33Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T17:03:33Z", "discussionTitle": "winter or summer", "sourceTitle": "Online Debate: winter or summer | Debate.org", "sourceUrl": "https://www.debate.org/debates/winter-or-summer/1/", "nextArgumentInSourceId": "87db2dcd-2019-04-18T17:03:33Z-00001-000"}, "id": "87db2dcd-2019-04-18T17:03:33Z-00000-000", "conclusion": "winter or summer"}, {"premises": 
[{"text": "The machines are less expensive then the real thing? Where did you find that information? Besides wouldn't you rather do the real thing?", "stance": "PRO"}], "context": {"sourceId": "87db2dcd-2019-04-18T17:03:33Z", "previousArgumentInSourceId": "87db2dcd-2019-04-18T17:03:33Z-00000-000", "acquisitionTime": "2019-04-18T17:03:33Z", "discussionTitle": "winter or summer", "sourceTitle": "Online Debate: winter or summer | Debate.org", "sourceUrl": "https://www.debate.org/debates/winter-or-summer/1/", "nextArgumentInSourceId": "87db2dcd-2019-04-18T17:03:33Z-00002-000"}, "id": "87db2dcd-2019-04-18T17:03:33Z-00001-000", "conclusion": "winter or summer"}, {"premises": 
[{"text": "Yes but in the summer the sports are all pretty much at no cost (providing you live near or on a lake) Also there are virtual machines that give you the same experience as skiing at a lower cost plus you snug and warm. And you can still treat yourself to a hot chocolate afterwards", "stance": "CON"}], "context": {"sourceId": "87db2dcd-2019-04-18T17:03:33Z", "previousArgumentInSourceId": "87db2dcd-2019-04-18T17:03:33Z-00001-000", "acquisitionTime": "2019-04-18T17:03:33Z", "discussionTitle": "winter or summer", "sourceTitle": "Online Debate: winter or summer | Debate.org", "sourceUrl": "https://www.debate.org/debates/winter-or-summer/1/", "nextArgumentInSourceId": "87db2dcd-2019-04-18T17:03:33Z-00003-000"}, "id": "87db2dcd-2019-04-18T17:03:33Z-00002-000", "conclusion": "winter or summer"}, {"premises": 
[{"text": "Don't forget the winter sports though. Skiing, snowboarding, hockey and skating can all only be done in winter. You don't even have to give up summer sports. You can do all of them indoors.", "stance": "PRO"}], "context": {"sourceId": "87db2dcd-2019-04-18T17:03:33Z", "previousArgumentInSourceId": "87db2dcd-2019-04-18T17:03:33Z-00002-000", "acquisitionTime": "2019-04-18T17:03:33Z", "discussionTitle": "winter or summer", "sourceTitle": "Online Debate: winter or summer | Debate.org", "sourceUrl": "https://www.debate.org/debates/winter-or-summer/1/", "nextArgumentInSourceId": "87db2dcd-2019-04-18T17:03:33Z-00004-000"}, "id": "87db2dcd-2019-04-18T17:03:33Z-00003-000", "conclusion": "winter or summer"}, {"premises": 
[{"text": "I have to find a mutual agreement with the exact opposite point. But in winter there is a constant threat of hypothermia. Yes you can get sunburns in the summer but there is always a treatment and you can wear sunscreen. Also in the summer you van jump in the pool or get a natural golden tan. Where in the winter it takes time and energy to produce body heat for yourself. Plus getting a fire started in rigid temperatures is just to much work!", "stance": "CON"}], "context": {"sourceId": "87db2dcd-2019-04-18T17:03:33Z", "previousArgumentInSourceId": "87db2dcd-2019-04-18T17:03:33Z-00003-000", "acquisitionTime": "2019-04-18T17:03:33Z", "discussionTitle": "winter or summer", "sourceTitle": "Online Debate: winter or summer | Debate.org", "sourceUrl": "https://www.debate.org/debates/winter-or-summer/1/", "nextArgumentInSourceId": "87db2dcd-2019-04-18T17:03:33Z-00005-000"}, "id": "87db2dcd-2019-04-18T17:03:33Z-00004-000", "conclusion": "winter or summer"}, {"premises": 
[{"text": "I'm arguing for winter. I'll start with temperature. Winter is cold summer is hot. Exact opposites. Winter is better however. You can wear layers to warm up and you can buy hamdwarmers. However in summer no matter what you wear it is still unbearabally hot.", "stance": "PRO"}], "context": {"sourceId": "87db2dcd-2019-04-18T17:03:33Z", "previousArgumentInSourceId": "87db2dcd-2019-04-18T17:03:33Z-00004-000", "acquisitionTime": "2019-04-18T17:03:33Z", "discussionTitle": "winter or summer", "sourceTitle": "Online Debate: winter or summer | Debate.org", "sourceUrl": "https://www.debate.org/debates/winter-or-summer/1/", "nextArgumentInSourceId": ""}, "id": "87db2dcd-2019-04-18T17:03:33Z-00005-000", "conclusion": "winter or summer"}, {"premises": 
[{"text": "IntroductionIn 2011, the Nobel Prize for Physics was awarded for the discovery a decade earlier (1999) that our universe has a positive cosmological constant.In 2003, it has been proven by Alan Guth and Alexander Vilenkin (foremost authorities in modern cosmology) that any universe that has a positive cosmological constant has a fixed space-time boundary and therefore has a temporal beginning. If the same universe is part of a multiverse, the multiverse consequentially also has a temporal beginning.A temporal beginning implies a cause, and this debate therefore is not about whether the universe has a cause but rather, what is the nature of that cause? Scientific Criteria of Proof To prove that God exists, I need to show that the cause of the universe exhibited consciousness and it is that consciousness that willed the existence of the universe. It may not necessarily possess all traits that are part of the baggage of religion but to meet the criteria of evidence, I must be consistently scientific and there is nothing scientific about many religious claims.The existence of God is not a claim unique to Religion. It is shared by many cultures and is manifested in Philosophy even when divorced from Religion.If God exists, it would have existed at least 14 Billion years ago and therefore pre-date civilization and religion.It is therefore futile to discredit the proof of existence based on the ad-hoc claims of religion.What is most likely true are that many religion and what people claim in their free time is wrong and God has nothing to do with them. So I hope this debate is not about Religion. Definition of God But by being the cause of the universe and with the ability to realize reality, God must be extremely powerful (omnipotent) and as the source of physical and moral laws, it must be omniscient or possess great understanding those laws. If its existence is established, it follows automatically that it established our very existence, our intellect and capacity for free-will and must be worthy of our admiration and worship.Even by allowing the existence of Evil, God remains logically consistent. And consistent with the grant of free will, God has to refrain from interference with our thoughts and actions including the ability to conceive evil and to act upon them. The act of making these choices and the moral growth that comes with it cannot be realized if evildoes not exist.Therefore, it is thru God\u2019s benevolent nature that humanity is free and by allowing evil and suffering, fashioned us to evolve with firm and complete moral ascendancy rather than become blissful puppets with empty souls. If God exists, it realized a reality where its inhabitants were made free but guided towards moral growth. God therefore, is Divine. Consistent with the inflationary nature of the universe, Space-and-time were created during the big-bang by the energy that permeated the quantum vacuum. If God exists, the energy is not separate from God but is its physical manifestation. Therefore, God is time-less and space-less, and due to the thermodynamic nature of energy (cannot be created), God is non-contingent and necessary. The argument that something can \u201ccreate\u201d God must also show how you can \u201ccreate\u201d energy and violate its thermodynamic nature, and therefore is invalid. This debate is about existence, not about ad-hoc definitions I have demonstrated in the previous section that God sufficiently satisfies the definition of PRO. So I hope this debate will remain true to the spirit of the motion \u2013 proof of the existence of God rather than debate about definitions. Modern atheists are notorious for coming up with their own interpretation for these definitions and debunk God\u2019s existence by showing that God failed to fulfil their interpretation. One notorious example is if God is powerful, it should be able to create a circle which is also a square. It comes with other variants like the powerful sword and impenetrable shield. A circle is a collection of points equidistant to another point and a square is formed using parallel lines. Circles and square are labels to designate different shapes, and by definition, are different. Do you see where this is going? And so please, let\u2019s keep this debate intelligible. Having said that, I accept and let an epic debate battle begin!!!", "stance": "CON"}], "context": {"sourceId": "d27fe383-2019-04-18T17:14:39Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T17:14:39Z", "discussionTitle": "God's existence is highly unlikely", "sourceTitle": "Debate: God's existence is highly unlikely | Debate.org", "sourceUrl": "https://www.debate.org/debates/Gods-existence-is-highly-unlikely/1/", "nextArgumentInSourceId": "d27fe383-2019-04-18T17:14:39Z-00004-000"}, "id": "d27fe383-2019-04-18T17:14:39Z-00003-000", "conclusion": "God's existence is highly unlikely"}, {"premises": 
[{"text": "Hello, I am a fourteen year old High School student practicing for the Debate team. This debate is on a highly controversial topic discussing the existence of a deity. I thank whoever accepts this debate and wish them good luck! I SUPPORT the topic.Relevant Definitions:1. God: noun A being conceived as the perfect, omnipotent, omniscient originator and ruler of the universe, the principal object of faith and worship in monotheistic religions.2. Exist: intransitive verb Have objective reality or being.3. Unlikely: adjective Not likely to happen, be done, or be true; improbable. 4. Evidence: noun The available body of facts or information indicating whether a belief or proposition is true or valid.5. Logic: noun Reasoning conducted or assessed according to strict principles of validity.Debate Specifications:This debate is attempting to solidify the probability or improbability of God's existence, contingent on a logical argument advocated by substantial evidence. For that reason, it would be preferable for CON to be an actual believer of a monotheistic religion in order to eliminate the use of semantic ploy and distinguish our arguments with unique perspectives (atheist vs. theist). The Burden of Proof will be on CON, as he is attempting to negate the topic; if the BOP shifts, I will further advocate my argument. I wish my opponent luck and hope for an enjoyable debate. Debate Structure:Round 1: Acceptance OnlyRound 2: Opening Arguments (No Rebuttals)Round 3: Rebuttals Against Opening Arguments", "stance": "PRO"}], "context": {"sourceId": "d27fe383-2019-04-18T17:14:39Z", "previousArgumentInSourceId": "d27fe383-2019-04-18T17:14:39Z-00003-000", "acquisitionTime": "2019-04-18T17:14:39Z", "discussionTitle": "God's existence is highly unlikely", "sourceTitle": "Debate: God's existence is highly unlikely | Debate.org", "sourceUrl": "https://www.debate.org/debates/Gods-existence-is-highly-unlikely/1/", "nextArgumentInSourceId": "d27fe383-2019-04-18T17:14:39Z-00000-000"}, "id": "d27fe383-2019-04-18T17:14:39Z-00004-000", "conclusion": "God's existence is highly unlikely"}, {"premises": 
[{"text": "Ok", "stance": "PRO"}], "context": {"sourceId": "d27fe383-2019-04-18T17:14:39Z", "previousArgumentInSourceId": "d27fe383-2019-04-18T17:14:39Z-00004-000", "acquisitionTime": "2019-04-18T17:14:39Z", "discussionTitle": "God's existence is highly unlikely", "sourceTitle": "Debate: God's existence is highly unlikely | Debate.org", "sourceUrl": "https://www.debate.org/debates/Gods-existence-is-highly-unlikely/1/", "nextArgumentInSourceId": "d27fe383-2019-04-18T17:14:39Z-00001-000"}, "id": "d27fe383-2019-04-18T17:14:39Z-00000-000", "conclusion": "God's existence is highly unlikely"}, {"premises": 
[{"text": "Apologies to JGHOSTBOY but I am conceding defeat (cowardly) for this debate.It is a great debate motion and it is unfortunate I have to ruin this for my opponent and the readers.I recommend he re-start the debate by creating a new thread and hope that someone more worthy of an opponent would accept the challenge!I have recentlu become a father and my wife smacked me in the face for spending too much time debating online and playing online games!!!!", "stance": "CON"}], "context": {"sourceId": "d27fe383-2019-04-18T17:14:39Z", "previousArgumentInSourceId": "d27fe383-2019-04-18T17:14:39Z-00000-000", "acquisitionTime": "2019-04-18T17:14:39Z", "discussionTitle": "God's existence is highly unlikely", "sourceTitle": "Debate: God's existence is highly unlikely | Debate.org", "sourceUrl": "https://www.debate.org/debates/Gods-existence-is-highly-unlikely/1/", "nextArgumentInSourceId": "d27fe383-2019-04-18T17:14:39Z-00002-000"}, "id": "d27fe383-2019-04-18T17:14:39Z-00001-000", "conclusion": "God's existence is highly unlikely"}, {"premises": 
[{"text": "Thank you for accepting this debate, I will now present my opening arguments.Argument Exposition: The foundation of my argument coincides with the popular atheist notion that there is no substantial evidence to advocate any characteristics, the existence, or the presence of a God. This contention will be further elucidated by various assessments that both support this case and attack those common to the theist. The Burden of Proof is on all theists to scientifically prove the likelihood of God\u2019s existence using logic and substantial evidence that follow the criteria of scientific theory.For a theory to be considered scientific, it is expected to be: (1) 1. Consistent (internally and externally)2. Parsimonious (sparing in proposed entities, explanations)3. Useful (describes and explains observed phenomena)4. Empirically testable and falsifiable5. Based upon controlled, repeated experiments6. Correctable and dynamic (changes are made with new data)7. Progressive (achieves all that previous theories have done and more)8. Tentative (admits that it might not be correct, does not assert certainty)Arguments:Religion is man-madeThe Bible, Tanakh, and the Al-Qur\u2019an are all man-made scriptures manifesting artificial qualities and characteristics of a God whose existence is dependent solely on faith. God\u2019s attributes were appointed by men whose perspective was void of scientific knowledge, resulting purely in an unsubstantiated conjecture that was appropriate for the time period. The fact that religion\u2019s foundation is synthetic and scientifically unjustified further protests the validity of God\u2019s existence, and almost guarantees its artifice. Faith was the only method of establishment during this primitive and rudimentary era.However, there is still no objectified explanation for why humans would embrace a concept that has no evidence supporting its validity. In an article he published in the L.A. Times, J. Anderson Thompson, M.D., suggested:\u201c. . . we are born with a powerful need for attachment, identified as long ago as the 1940s by psychiatrist John Bowlby and expanded on by psychologist Mary Ainsworth. Individual survival was enhanced by protectors, beginning with our mothers. Attachment is reinforced physiologically through brain chemistry, and we evolved and retain neural networks completely dedicated to it. We easily expand that inborn need for protectors to authority figures of any sort, including religious leaders and, more saliently, gods. God becomes a super parent, able to protect us and care for us even when our more corporeal support systems disappear, through death or distance.\u201d (2)God is only an object of psychological attachment, a figure of our imagination that provides emotional security in times of need. Both God and religion are consequences of neural psychology and composition; elements of cognitive belief that enable humans to work effectively in small groups and restrain human instinct. Belief in God is a form of mental self-preservation for those who are indoctrinated by a religious childhood or religious influence. God exists only in our minds.God is a psychological mechanism that acts as an object of attachment and psychological self-preservation; it exists only mentally, not physically or metaphysically.Evolution surpasses Intelligent DesignBiological evolution and abiogenesis are two scientifically reinforced theories that respectably predict how life may have begun and how a species develops over time. Intelligent Design, however, is a religious assertion that all life was created by an Intelligent Being, such as God. Not only does this unjustified belief defy methodological naturalism, it fails to follow procedures of scientific discourse. Because it lacks empirical support, offers no tenable hypotheses, and attempts to relate the origin of life and natural history with scientifically unverified supernatural causes, Intelligent Design can only be considered a pseudoscience, and is not in any way substantial evidence for the existence of God, nor is it a reputable scientific theory.Biological Evolution: The change in the inherited characteristics of biological populations over successive generations. (3)Abiogenesis: A natural process by which life arises from simple organic compounds. (4)These two scientific disciplines are the most consistent, effective, and empirically testable theories concerning the origin and development of life, unlike Intelligent Design. Although no theory or belief, despite scientific justification, can be truly disproved, Intelligent Design is the most unlikely of all theories.Intelligent Design is not a valid scientific or logical argument for the existence of God.The Omnibenevolent, Omnipresent, Omniscient, Omnipotent God does not exist First and foremost, it is important to address the logical integrity of God\u2019s \u201comnibenevolence.\u201d All monotheistic religions credit God with being infinitely good, all-loving, and supreme, yet evil still exists within society. If God is omnibenevolent and omnipresent, evil should not exist whatsoever.Evil is logically incompatible with God\u2019s attributes, thus God cannot be omnibenevolent.However, a theist may argue the following:1. An aspect of morality is observed.2. Belief in God is a better explanation for this morality than any alternative.3. Belief in God is thus preferable to disbelief in God.I would argue that morality is relative to the society around it, and is thus not objective. It is impossible to distinguish between good and bad because each individual perception of it is unique. For example, one may believe that murder is bad, and another may think otherwise. Thus, all humans are both evil and moral, and the choices dependent on these traits are relative to one\u2019s own free will, not the supposed omnibenevolence or omnipresence of God. Morality is not universal, it is relative to individual perception; thus, God cannot be omnipresent. Addressing God\u2019s \u201comniscience\u201d with the use of empirical logic suggests:1. God is omniscient.2. God has a free will.3. Entities with free will have non-determinate futures.4. Omniscience entails foreknowledge.5. If an entity knows the future, the future is not non-determinate.6. From 3, 5: Hence, there are no omniscient epistemic agents who have free will.7. Hence, God is not omniscient and/or God does not have free will.An Omniscient God does not exist due to contradictory attributes. The validity of God being \u201comnipotent\u201d is not as susceptible to scientific scrutiny as it is to a logical paradox. The Omnipotence Paradox states: \u201cIf a being can perform any action, then it should be able to create a task it is unable to perform, and hence, it cannot perform all actions. Yet, on the other hand, if it cannot create a task it is unable to perform, then there exists something it cannot do.\u201d (5) Thus, an Omnipotent entity cannot exist.An Omnipotent God does not exist because it is paradoxical. Creationism is scientifically unsupportedCreationists have a very opaque and naive understanding of natural selection, contesting that life, the Earth, and the universe are the creation of God, without strict scrutiny or acknowledgment of modern scientific disciplines and theories. My argument, \u201cEvolution surpasses Intelligent Design,\u201d has already established that natural selection is most likely responsible for the creation of life, but the question regarding the origin of the universe (and Earth as a result of the universe\u2019s existence) is still open for discussion. The most common argument for theism is the \u201cCosmological Argument,\u201d which states:1. Whatever begins to exist has a cause.2. The universe began to exist.3. Thus, the universe had a cause.Although sequentially these three points may be true, but the certainty of the third point is still debatable. \u201cThe Big Bang Theory\u201d is the most prevalent astrological theory to date, but is commonly perceived to be paradoxical. If the Big Bang Theory caused the universe, what caused the Big Bang? According to modern scientific theory, the universe may have had an \u201cuncaused cause.\u201d For example, spontaneous quantum fluctuation is the temporary change in the amount of energy in a point in space, arising from Werner Heisenberg\u2019s uncertainty principle (6). The foundation of this principle states:\u0394E\u0394t \u2248 h/2\u03c0Meaning, that conservation of energy can appear to be violated, but only for small times. This scientifically reinforces the notion that \u201csomething can be created from nothing,\u201d which could subsequently lead to the Big Bang.Creationism fails to recognize modern scientific theory, which ultimately remonstrates any conception of God\u2019s involvement in the creation of the universe.Another inconsistency in this \u201cproof of God\u201d is the committal of logical fallacy, known as \u201cinfinite regression.\u201d If the universe had a first cause, what caused the first cause? Or, if God created everything what created God? If God is of purely metaphysical properties, then quantum fluctuations or any other scientific explanations do not apply to God.God\u2019s existence commits multiple logical fallacies, including infinite regression.", "stance": "PRO"}], "context": {"sourceId": "d27fe383-2019-04-18T17:14:39Z", "previousArgumentInSourceId": "d27fe383-2019-04-18T17:14:39Z-00001-000", "acquisitionTime": "2019-04-18T17:14:39Z", "discussionTitle": "God's existence is highly unlikely", "sourceTitle": "Debate: God's existence is highly unlikely | Debate.org", "sourceUrl": "https://www.debate.org/debates/Gods-existence-is-highly-unlikely/1/", "nextArgumentInSourceId": ""}, "id": "d27fe383-2019-04-18T17:14:39Z-00002-000", "conclusion": "God's existence is highly unlikely"}, {"premises": 
[{"text": "First off I would like to say that I agree with you. I'm a first timer to Debate.org though and am ready for a debate. Your first statement was that you thought labor unions were necessary to any capitolist society. If union membership was not mandatory however it would almost certainly void the power of the labor union. Imagine a strike in which 3/4 of the workers are still working. If as you say labor unions are necessary to any capitolist society, and making them non-mandatory would destroy their power, then you have just destroyed capitolists society by advocating non-mandatory labor unions.", "stance": "PRO"}], "context": {"sourceId": "30e0272e-2019-04-18T19:58:16Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:58:16Z", "discussionTitle": "Labour Union membership should be mandatory.", "sourceTitle": "Debate Argument: Labour Union membership should be mandatory. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Labour-Union-membership-should-be-mandatory./1/", "nextArgumentInSourceId": "30e0272e-2019-04-18T19:58:16Z-00005-000"}, "id": "30e0272e-2019-04-18T19:58:16Z-00004-000", "conclusion": "Labour Union membership should be mandatory."}, {"premises": 
[{"text": "My position is that although labour unions are a necessary part of any capitalist society to function and provide a voice for the workers as well as the buisness class, they should not be able to force membership on people and people should be free to choose whether they believe their workplace really needs a union or not. Because Unions are so often based on seniority, many newcomers are fired easier even though they actually may be more productive and dilligent. Progressive minded governments like Alberta and several US States realize that in order for buisness to properly thrive they must not be held back by overzealous unions, especially if the workers realize that strikes are not viable, for at least in my province, it is extremly hard to get rid of union even if they are unpopular. Because of the freedom of association that both the first Amendment (US) and Charter of Rights n'Freedoms (Canada) no employee who wishes to serve a certain company should be pressed to join an auxilary association such as a labour union. My thesis: In order to preserve freedom, fairness, individualism, and prosperity legislation should be in order to allow each and every worker the right to join or refuse to join a labour union. I look forward to meeting an opponent on this field. :)", "stance": "CON"}], "context": {"sourceId": "30e0272e-2019-04-18T19:58:16Z", "previousArgumentInSourceId": "30e0272e-2019-04-18T19:58:16Z-00004-000", "acquisitionTime": "2019-04-18T19:58:16Z", "discussionTitle": "Labour Union membership should be mandatory.", "sourceTitle": "Debate Argument: Labour Union membership should be mandatory. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Labour-Union-membership-should-be-mandatory./1/", "nextArgumentInSourceId": "30e0272e-2019-04-18T19:58:16Z-00000-000"}, "id": "30e0272e-2019-04-18T19:58:16Z-00005-000", "conclusion": "Labour Union membership should be mandatory."}, {"premises": 
[{"text": "I still hold that labor unions are not and were not a NECESSARY part of any capitalist society. I think that they played an important role in our history, but without them I think that as you said, free men would have banded together to strike. A labor union being something that people hold memberships in. In other words something that is still in operation even when a strike is not going on. I don't think that something like that is necessary.", "stance": "PRO"}], "context": {"sourceId": "30e0272e-2019-04-18T19:58:16Z", "previousArgumentInSourceId": "30e0272e-2019-04-18T19:58:16Z-00005-000", "acquisitionTime": "2019-04-18T19:58:16Z", "discussionTitle": "Labour Union membership should be mandatory.", "sourceTitle": "Debate Argument: Labour Union membership should be mandatory. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Labour-Union-membership-should-be-mandatory./1/", "nextArgumentInSourceId": "30e0272e-2019-04-18T19:58:16Z-00001-000"}, "id": "30e0272e-2019-04-18T19:58:16Z-00000-000", "conclusion": "Labour Union membership should be mandatory."}, {"premises": 
[{"text": "When orginally developed labour unions were made of associations of workers who believed they should all unite together for negotiations with the buisnessmen, lest they be prodded and divided apart. These associations are perfectly good for periods in which there is general disgruntlemnt. They are necessary and more effective than individual people striking though, becuase they provide an orginzation in which to launch demands. People who pay union dues should reap the benefits of strike pay during times of crisis but people who, especially recent immigrints and young workers, often are less picky about their jobs and often unions too aggressive and their demands ridculous. Although strike negiotations would benefit \"scabs\" as much as it does union workers association to a union should be a free choice. Some would argue this defeats the purpose of a labour union but it actually gets back to the orginal priniciples of the labour union: to gather as free men, and use whatever support they have from the workforce to negitoaite, thus ensuring that workers' wants are balanced with capitalist society.", "stance": "CON"}], "context": {"sourceId": "30e0272e-2019-04-18T19:58:16Z", "previousArgumentInSourceId": "30e0272e-2019-04-18T19:58:16Z-00000-000", "acquisitionTime": "2019-04-18T19:58:16Z", "discussionTitle": "Labour Union membership should be mandatory.", "sourceTitle": "Debate Argument: Labour Union membership should be mandatory. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Labour-Union-membership-should-be-mandatory./1/", "nextArgumentInSourceId": "30e0272e-2019-04-18T19:58:16Z-00002-000"}, "id": "30e0272e-2019-04-18T19:58:16Z-00001-000", "conclusion": "Labour Union membership should be mandatory."}, {"premises": 
[{"text": "I would argue that we don't need labor unions. Like you, I think that strikes should allow each individual person to decide for themselves if the strike is worthy. However, if each individual person decides for themselves then it's no longer a labor union it's individual people deciding that they're going to strike. Thank you for the warm welcome.", "stance": "PRO"}], "context": {"sourceId": "30e0272e-2019-04-18T19:58:16Z", "previousArgumentInSourceId": "30e0272e-2019-04-18T19:58:16Z-00001-000", "acquisitionTime": "2019-04-18T19:58:16Z", "discussionTitle": "Labour Union membership should be mandatory.", "sourceTitle": "Debate Argument: Labour Union membership should be mandatory. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Labour-Union-membership-should-be-mandatory./1/", "nextArgumentInSourceId": "30e0272e-2019-04-18T19:58:16Z-00003-000"}, "id": "30e0272e-2019-04-18T19:58:16Z-00002-000", "conclusion": "Labour Union membership should be mandatory."}, {"premises": 
[{"text": "In that case welcome Statesman! Yes I do believe labour unions are good things for a country to have, lest the buisness class have free reign to oppress workers without them having any chance to defend themselves. The early anti-union laws were unfair and unjust, and hurt workers. But many modern Western societies have long gotten rid of such madness and replaced it with the inverse: mandator, big, lumbering finacial drains that siphon a company's productivity to the point where it no longer is in the workers best interest. So the question arises, how should labour unions be regulated? The answer in any free society should be simple- let the people who's fate depends on it decide! If 3/4 quarters of the workforce strikes obviously than the other quarter believes that their circumstances are unworthy of a strike (or maybe their just sleazy oppurtunists). The buisness in question should than relaize that 3/4 want demands met, and the strike should end up being 3/4 effective. However if the vast majority of workers are unhappy with their earnings than the company shoudl realize something should be done. If it's a minority, than obviously they are overzealous and have cocerns un met by the majoirty. If not everyone supports a union, than it does not speak for them. Freedom of association should differiate between one's employer and that employer's union.", "stance": "CON"}], "context": {"sourceId": "30e0272e-2019-04-18T19:58:16Z", "previousArgumentInSourceId": "30e0272e-2019-04-18T19:58:16Z-00002-000", "acquisitionTime": "2019-04-18T19:58:16Z", "discussionTitle": "Labour Union membership should be mandatory.", "sourceTitle": "Debate Argument: Labour Union membership should be mandatory. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Labour-Union-membership-should-be-mandatory./1/", "nextArgumentInSourceId": ""}, "id": "30e0272e-2019-04-18T19:58:16Z-00003-000", "conclusion": "Labour Union membership should be mandatory."}, {"premises": 
[{"text": "Im dissapointed you failed to explain and extend your argument.Please vote for Pro Im the only one to give an argument.Con did not participate in the debate.Please take this in to consderation voters.", "stance": "PRO"}], "context": {"sourceId": "ce4d7cce-2019-04-18T17:03:30Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T17:03:30Z", "discussionTitle": "Is gaming harmful to our minds", "sourceTitle": "Debate Topic: Is gaming harmful to our minds | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-gaming-harmful-to-our-minds/4/", "nextArgumentInSourceId": "ce4d7cce-2019-04-18T17:03:30Z-00001-000"}, "id": "ce4d7cce-2019-04-18T17:03:30Z-00000-000", "conclusion": "Is gaming harmful to our minds"}, {"premises": 
[{"text": "Do you think gaming is harmful to our youth. Well if so your WRONG gaming gives us something to do on free time and I also believe it encourages young people to have new ideas to do more than the impossible it makes them want to create a game there self and to do anything they put to there young mind and to study how to create one there self this is my claim I am i 13 year old and not all gaming IS HARMFUL.", "stance": "CON"}], "context": {"sourceId": "ce4d7cce-2019-04-18T17:03:30Z", "previousArgumentInSourceId": "ce4d7cce-2019-04-18T17:03:30Z-00000-000", "acquisitionTime": "2019-04-18T17:03:30Z", "discussionTitle": "Is gaming harmful to our minds", "sourceTitle": "Debate Topic: Is gaming harmful to our minds | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-gaming-harmful-to-our-minds/4/", "nextArgumentInSourceId": "ce4d7cce-2019-04-18T17:03:30Z-00002-000"}, "id": "ce4d7cce-2019-04-18T17:03:30Z-00001-000", "conclusion": "Is gaming harmful to our minds"}, {"premises": 
[{"text": "Im sorry that you forfeited the round. Hopefully you can give a rebuttal next round.Aserstion One-Statistics- Thats alot of kids who play! Anyway to prove my point a majority of teenagers play video games. How can this be harmfull? Well the shooters at Colubine were gamers. There is proof that violent video games can instigate more agression in to people.http://www.psychology.iastate.edu... (Page 4 of 6)Assertion Two-Personal Experience & Tue Storys-On the morning of 1990 April 20th the two shooters of Colubine High School shot to death 12 students, a teacher, and themselves. They were \"gamers\" Also\"\"A British man who bought one of the first copies of \"Grand Theft Auto V\"was stabbed, hit with a brick and robbed of the brutally violent new video game on Tuesday, police said.\"A crime motivated by the game? Was a video game really worth stabing and injuring an innocent man for?http://gadgets.ndtv.com...Is there a bit of a correlation of the storys and statistics? Personally I feel slightly more agrresive after playing vidoe games. Of course I never would kill or hurt someone over a game but others have. Certainly games can be fun but if played to frequently and excesivley then it can be harmful.Assertion Three-Studys-According to Iowa State University aggression can be caused over video games. (See first link) Also the cons seem to outweigh the pros according to this article http://www.raisesmartkid.com...Even the New York Times looked in to this-http://www.nytimes.com...Theory-VideoGames that are violent correlate with agressivness and violence in people. Video games can be harmfull to people and others if played to often. Parents should monitor and control what there kids can play and people shuld see the potentiol harm in some games.", "stance": "PRO"}], "context": {"sourceId": "ce4d7cce-2019-04-18T17:03:30Z", "previousArgumentInSourceId": "ce4d7cce-2019-04-18T17:03:30Z-00001-000", "acquisitionTime": "2019-04-18T17:03:30Z", "discussionTitle": "Is gaming harmful to our minds", "sourceTitle": "Debate Topic: Is gaming harmful to our minds | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-gaming-harmful-to-our-minds/4/", "nextArgumentInSourceId": "ce4d7cce-2019-04-18T17:03:30Z-00003-000"}, "id": "ce4d7cce-2019-04-18T17:03:30Z-00002-000", "conclusion": "Is gaming harmful to our minds"}, {"premises": 
[{"text": "I accept your challenge to this touchy topic. I will be unbiased and factual as possible.Please note that I myself am a gamer and will provide personal experiences and statistics to prove my point.This is my first debate so I will try my best.I believe that there are cold hard facts. statistics and enough personal experience evidence to prove that video games are harmful in my next post or (Opening Argument) I will provide thaes key elements- Statistics-To show how many kid are affected Personal Experience-As a gamer myself True Storys-Of kids that have been altered because of video games Reseach-Done by scientists Citaion-Where my evidence is from Good Luck!", "stance": "PRO"}], "context": {"sourceId": "ce4d7cce-2019-04-18T17:03:30Z", "previousArgumentInSourceId": "ce4d7cce-2019-04-18T17:03:30Z-00002-000", "acquisitionTime": "2019-04-18T17:03:30Z", "discussionTitle": "Is gaming harmful to our minds", "sourceTitle": "Debate Topic: Is gaming harmful to our minds | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-gaming-harmful-to-our-minds/4/", "nextArgumentInSourceId": "ce4d7cce-2019-04-18T17:03:30Z-00004-000"}, "id": "ce4d7cce-2019-04-18T17:03:30Z-00003-000", "conclusion": "Is gaming harmful to our minds"}, {"premises": 
[{"text": "Do you think gaming is harmful to our youth. Well if so your WRONG gaming gives us something to do on free time and I also believe it encourages young people to have new ideas to do more than the impossible it makes them want to create a game there self and to do anything they put to there young mind and to study how to create one there self this is my claim I am i 13 year old and not all gaming IS HARMFUL.", "stance": "CON"}], "context": {"sourceId": "ce4d7cce-2019-04-18T17:03:30Z", "previousArgumentInSourceId": "ce4d7cce-2019-04-18T17:03:30Z-00003-000", "acquisitionTime": "2019-04-18T17:03:30Z", "discussionTitle": "Is gaming harmful to our minds", "sourceTitle": "Debate Topic: Is gaming harmful to our minds | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-gaming-harmful-to-our-minds/4/", "nextArgumentInSourceId": ""}, "id": "ce4d7cce-2019-04-18T17:03:30Z-00004-000", "conclusion": "Is gaming harmful to our minds"}, {"premises": 
[{"text": "Thanks to my opponent for a great debate and excellent arguments. I will keep my rebuttal simple. My opponent has failed to sufficiently affirm the topic, \"The President of the United States should be elected by popular vote.\" Not only does my opponent spend most of his time pointing out flaws in the Electoral College rather that explaining why the President should be elected by popular vote, the case he makes to affirm the topic is filled with errors. My opponent's argument begins by stating that, \"Under this system, every four years, every U.S. citizen would vote for who they wanted to be President.\" While this is not an error is logic, is it na\u00ef\u00bf\u00bdve. The 2008 election had the highest voter turnout in years with 131032799 votes cast [1]. But this is still only about 63% of people eligible to vote [2]. What is to suggest that the popular vote system would bring in more voters than the electoral system? My opponent goes on to say that the winner would simply be the one with the most votes, subject to any recounts if the vote is close. But he later states that \"If the {2000} election had been decided by the popular vote, the controversy over the hanging chads, et al., wouldn't have mattered one jot.\" It is true that if that particular election had been under the popular vote system the recounts wouldn't have mattered or even had to have been performed. But again, what is to suggest that the popular vote system is better? My opponent has acknowledged that the popular vote would still be subject to recounts and therefore the same controversy that plagued the 2000 election could plague others. The next point made is that \"in the extremely unlikely event of a tie, a run-off election would be held, maybe a week or two later.\" The only purpose a run-off election would serve, however, is to eliminate third party candidates, which hardly influence the vote anyways. In the 2008 election, third party candidates garnered zero votes in the Electoral College and only 1.42% of the popular vote [3]. Also, a run-off election would be incredibly difficult to prepare for in one to two weeks and highly unproductive to prepare for in advance, not to mention costly. The 2008 presidential election cost $1.6 billon [4], twice as much as the 2004 presidential election. If my opponent is looking for a way to break a tie, the preferential system would be a better option than the popular vote because it would automatically break ties [5]. But this is irrelevant because once again my opponent has failed to prove why the popular vote system is better than the Electoral College. Lastly, my opponent states what would be eliminated through his plan, \"No electoral college, no deciding vote in the House of Representatives (like in 1824 [1]) - just one popular vote, which is the ultimate decider.\" First, \"no electoral college\" does not prove why the President should be elected by popular vote. Second, my opponent seems to take issue with the deciding vote in the House of Representatives. I will elaborate further on this in the next section on my rebuttal. To summarize, it is clear that I am taking issue with the fact that my opponent has failed to give evidence or even reason as to why, \"The President of the United States should be elected by popular vote.\" If I had to affirm this topic I probably would have included discussions of how the United States is founded on democracy and how democracy includes everyone and maybe why a popular vote is more cost effective. Instead, throughout his case, my opponent just points out flaws in the current system, the Electoral College. My opponent tries to address the issue by discussing why the popular vote is fair, fair being defined as \"free from bias, dishonesty, or injustice\" [6]. But all he does is give examples as to why the Electoral College is unfair. By trying to prove the Electoral College as unfair and expecting it to prove the popular vote system as fair is affirming the consequent, a serious logical error. Just because something is proven to be fair or unfair does not mean proof as to why another item is the opposite. The Electoral College is not the subject of the topic, nor is the topic asking for why it is worse. Because my opponent has simply failed to affirm, I urge a vote of negation. -Sources- [1] http://www.archives.gov... [2] http://timeswampland.files.wordpress.com... [3] http://www.fec.gov... [4] http://blogs.wsj.com... [5] http://en.wikipedia.org... [6] http://dictionary.reference.com...", "stance": "CON"}], "context": {"sourceId": "c894524-2019-04-18T19:05:46Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:05:46Z", "discussionTitle": "Impromptu, with rebuttal", "sourceTitle": "Debate Topic: Impromptu, with rebuttal | Debate.org", "sourceUrl": "https://www.debate.org/debates/Impromptu-with-rebuttal/1/", "nextArgumentInSourceId": "c894524-2019-04-18T19:05:46Z-00001-000"}, "id": "c894524-2019-04-18T19:05:46Z-00000-000", "conclusion": "Impromptu, with rebuttal"}, {"premises": 
[{"text": "I thank my opponent for presenting a very thorough case. I'm separating my rebuttal into three sections which, roughly speaking, correspond to how the arguments appeared in my opponent's case. === THE DEFINITION OF \"PRIVATE\" === On dictionary.com, my opponent's dictionary reference, there are various different definitions of \"private\". [1] He chose number 4, \"personal and not publicly expressed\". I challenge this definition, and instead believe that number 8, namely \"not open or accessible to the general public\", is a better definition. Why does this matter? It matters because my opponent drew the word \"publicly\" out of his definition to present a dichotomy between \"private\" and \"publicly expressed\". The conclusion drawn from this is that one's right to privacy is breached whenever information is made public. But this surely does not tell the whole story, for there is a difference between \"rights\" and \"duties\". A right is \"a just claim or title, whether legal, prescriptive, or moral\" [2] A duty is \"something that one is expected or required to do by moral or legal obligation.\" [3] The difference is that rights can be voluntarily given away, whereas one has no such choice with a duty - the former is an entitlement which one can reject, whereas the latter is an obligation by which one must stand. And clearly, privacy is a right, not a duty. For example, I can invite whomever I want into my private life - in a relationship or marriage, for instance - and this is clearly not seen as a detriment to me. It is only a detriment if this happens against my will, or without my consent. My opponent cannot successfully, therefore, claim the argument already won in saying that we give personal information to Facebook. He also has to show that this is done without people's consent, which he has not - and which, as the next section of my rebuttal shows, is simply not the case. === PEOPLE CONSENT TO A DEGREE OF INFORMATION-SHARING ON FACEBOOK === Facebook is a social networking site. That is the very point of its existence. Therefore, people are being incredibly naive if they expect absolute privacy on the site. The question must be to what extent they are allowed to control their privacy. There are four pieces of information which always remains public on a user's Facebook account: their name, profile picture, gender and networks joined. Facebook successfully justifies this thus: knowledge about one's name and profile picture are vital for real-life friends to find you on Facebook and differentiate you from other people of the same name; your gender allows Facebook to refer to you correctly (\"Write on his wall\"); and knowing who is in which network allows people to know who is in a given network before setting their privacy settings to \"Friends and Networks Only\", which is a good privacy option precisely because people in a network (by virtue of the company or location in question) are more likely to know each other, thus facilitating real-life friends to find each other on Facebook. All of these compulsory public details - which, by the way, could be forged if the user wanted even more privacy - are therefore not detrimental to their right to privacy. [4] Every other detail about oneself can be made totally private. In his listing of privacy options, my opponent missed out the \"customisation\" where one can make any piece of information available \"Only to Me.\" [5] In this way, it is very easy for Facebook users to maintain an extremely high level of privacy. Furthermore, when someone starts a Facebook account - and before they put any sensitive information on Facebook - they are prominently informed both of the existence of the privacy policy, and of the initial privacy settings that can be changed by them. This happens when an account is created [6], and when someone first starts on their newly created account [7] [8]. A user of Facebook has therefore directly allowed Facebook to show their shared information in accordance with their own privacy settings. Their right to privacy is therefore upheld. === Alleged violations of privacy === There are three alleged violations given by my opponent. These are: 1. Advertisements My opponent needed to show that these have a detrimental effect. It could conceivably be \"alarming how much information Facebook gathers from its user\", but it only if they actually used this information in a detrimental fashion. Or, indeed, if Facebook hadn't asked permission before taking this information. There is no evidence that it has been used in such a way, and as shown above, they do get permission by virtue of an account's creation and continued use. 2. Change in privacy policy This is due to Facebook's change in usage. It began as a Harvard-only dorm-to-dorm site, developing into a worldwide social networking website. For the reasons already given, the information made public is not detrimental in any way. My opponent also says: \"a name alone carries a lot of weight. A name on a college degree gives a very positive reputation. That same name on a porn website destroys the former reputation. This example, though admittedly somewhat intense, is possible and is a violation of the right to protection against interference with honour and reputation.\" Yes, that example is intense. It is also irrelevant to this debate. Facebook is not a porn site. Nor, for that matter, is it a college degree. It is Facebook, a social networking site. What conceivable damage could be done to someone about whom it is known that they frequent Facebook? Assuming we live in a democratic state, or we are using a reliable proxy server, surely none. I fail to see my opponent's point here. 3. On the Facebook Beacon system As my opponent pointed out, this was shut down in 2009 and so not part of Facebook as currently constituted. However, he mentions \"like\" buttons across the internet, which if clicked result in instant updates on Facebook. Now, I have never seen this continuing feature, and my opponent provided no evidence of it. I can't see how these external websites would end up knowing about a user's Facebook account without the user actively combining the two accounts, or giving explicit consent in some other way. I am thus reluctant to accept my opponent's implication that this information transfer to Facebook is ever done without the user's consent. But even if we assume that it is, I'd point out that everything that is put onto your Facebook profile can be deleted - including former profile pictures, posts (both on your own wall and on other people's walls), and activities as well. Therefore, if you really have messed up by accidentally moving the mouse onto a \"like\" button and pressing it, and you want to reverse it, you can go to Facebook and do so. Immediately. I don't understand where the alleged violation of privacy is supposed to happen here, especially given my earlier comments about how the website would know about the Facebook account in the first place. In conclusion, as a social networking website, Facebook users expect and want information to be shared. They can decide who accesses this information - from everyone to no-one - and none of my opponent's allegations of privacy violations hold up. For this reason, his motion should be negated. Thank you. Sources: [1] http://dictionary.reference.com... [2] http://dictionary.reference.com... [3] http://dictionary.reference.com... [4] http://www.facebook.com... [5] http://img42.imageshack.us... [6] http://img62.imageshack.us... after the \"Sign Up\" button. [7] http://img9.imageshack.us... in the top-right, when someone moves over the Account button - as would be expected of someone exploring Facebook. [8] http://img9.imageshack.us... - Number 6.", "stance": "PRO"}], "context": {"sourceId": "c894524-2019-04-18T19:05:46Z", "previousArgumentInSourceId": "c894524-2019-04-18T19:05:46Z-00000-000", "acquisitionTime": "2019-04-18T19:05:46Z", "discussionTitle": "Impromptu, with rebuttal", "sourceTitle": "Debate Topic: Impromptu, with rebuttal | Debate.org", "sourceUrl": "https://www.debate.org/debates/Impromptu-with-rebuttal/1/", "nextArgumentInSourceId": "c894524-2019-04-18T19:05:46Z-00002-000"}, "id": "c894524-2019-04-18T19:05:46Z-00001-000", "conclusion": "Impromptu, with rebuttal"}, {"premises": 
[{"text": "As stated before, I will be debating pro on the topic, \"Facebook, as currently constituted, is detrimental to an individual's right to privacy.\" Before this issue can be debated we must define privacy. Privacy is defined as, \"the state of being free from intrusion or disturbance in one's private life or affairs,\" [1] with private best being defined as, \"personal and not publicly expressed\" [2]. The point at which Facebook becomes detrimental to an individual's right to privacy is in the three words, \"not publicly expressed.\" Facebook and its employees do not seem to know the meaning of these words because they continuously run into trouble over disseminating private information. In my case I will first establish an individual's right to privacy and then present cases in which Facebook has violated that right. -The Right to Privacy- Perhaps the most significant affirmation of human rights is the United Nations Universal Declaration of Human Rights. While not binding for any country, it has set the standard for human rights across the world. Because it is charted by such a powerful organization (a statement my opponent can be sure to agree with, as established by his profile [3]) any serious violations of the Declaration can expect to draw attention, as has the issue before us now. The article of the Declaration that most concerns this issue is Article 12, \"No one shall be subjected to arbitrary interference with his privacy, family, home or correspondence, nor to attacks upon his honour and reputation. Everyone has the right to the protection of the law against such interference or attacks\" [4]. Facebook has absolutely interfered with privacy and potentially interfered with correspondence, honour and reputation, as will be established later. Some may argue that because a person has put certain information on the internet, or more specifically, a Facebook profile, that information is no longer private and that person has given up their right to privacy. When this becomes true depends on when a person has not \"publicly expressed\" information. To know when a person has publically expressed information, we must define public. Public is best defined for this issue as, \"open to all persons\" [5]. Therefore, a person has given up their right to privacy when they have made information known to all persons. In the case of Facebook, a person can make their information known to all persons by selecting \"everyone\" in his or her security options. The options available are (in order from most private to least) are: \"customize\", \"friends only\", \"friends of friends\", \"friends and networks\" and \"everyone\". By selecting \"everyone\" a person consciously gives up their right to privacy. But every other option is somewhat selective, making the information open to some persons as opposed to all. In these cases, a person has not given up their right to privacy. Therefore, when information is given to unauthorized persons, Facebook is not only violating the right to privacy of the owner of the information but the privilege of those selected to see that information. Sadly, Facebook has violated people's right to privacy by publically expressing information and it has made this violation more than once. When the world shouts, \"rights!\" Facebook goes left. -Violating the Right to Privacy- How does Facebook love thee? Let me count the ways. There are 400 million active users on Facebook. 50% log onto Facebook on any given day. The average Facebook user has 130 friends and creates 70 pieces of content each month. More than 100 million Facebook users engage with Facebook on external websites every month [6]. So what does this mean for Facebook? Lots of information on you which equals lots of money for them. Facebook makes money through the advertisements seen on the side of every Facebook page. And though the advertisements are small, they reel in big bucks; Facebook made $500 million last year, with about 3/4 of the revenue coming from ads alone [7]. The ads are targeted towards users; when a person puts information on his or her profile, that information is used to display ads that may appeal to the user. Although this practice seems harmless, it's alarming how much information Facebook gathers from its users. First, look at Facebook's privacy policy from 2005. \"No personal information that you submit to Thefacebook will be available to any user of the Web Site who does not belong to at least one of the groups specified by you in your privacy settings.\" Now, look at Facebook's privacy policy today. \"When you connect with an application or website it will have access to General Information about you. The term General Information includes your and your friends' names, profile pictures, gender, user IDs, connections, and any content shared using the Everyone privacy setting. ... The default privacy setting for certain types of information you post on Facebook is set to \"everyone.\"... Because it takes two to connect, your privacy settings only control who can see the connection on your profile page. If you are uncomfortable with the connection being publicly available, you should consider removing (or not making) the connection\" [8]. Obviously, Facebook has changed its definition for what is \"private.\" Look at the first line from the privacy policy now. Facebook admits that it gives information to applications and websites. Although the information may be as simple as a name, a name alone carries a lot of weight. A name on a college degree gives a very positive reputation. That same name on a porn website destroys the former reputation. This example, though admittedly somewhat intense, is possible and is a violation of the right to protection against interference with honour and reputation. This communication of information can also go the other way, from websites to Facebook. Facebook's Beacon system sent information from particular partner websites to Facebook users' News Feeds. For example, if a person were to make a bid on eBay, that person's friends might see that information. The service was default, creating many concerns that information a user might not want to be seen (such as the captain of the football team renting Sex and the City: The Movie for the fifth time) would now be seen by all. The system was shut down in September of 2009 following a lawsuit [9]. But the communication continues today, with \"like\" buttons seen throughout websites across the internet. While not as illicit as the Beacon system, it only takes one false click to let everyone see what you've been doing on the internet in your free time. This unauthorized communication between websites and Facebook also violates the protection to interference with correspondence. -Conclusion- It should come as no surprise Facebook is the second most used website in the world [10]. Millions of people connect everyday, both old and new users. And although Facebook has many benefits, it has huge vice: disrespect for privacy. Any supporter of human rights would agree that privacy is a fundamental right. The United Nations is one of these supporters. But Facebook continues to violate this right to privacy by collecting and distributing information without the permission of said information's owners. Facebook's advertisement system and website interactions collect and distribute unauthorized information which is why Facebook, as currently constituted, is detrimental to an individual's right to privacy. Sources: [1] http://dictionary.reference.com... [2] http://dictionary.reference.com... [3] http://www.debate.org... [4] http://www.un.org... [5] http://dictionary.reference.com... [6] http://www.facebook.com... [7] http://www.businessinsider.com... [8] http://www.eff.org... [9] http://en.wikipedia.org...(Face", "stance": "CON"}], "context": {"sourceId": "c894524-2019-04-18T19:05:46Z", "previousArgumentInSourceId": "c894524-2019-04-18T19:05:46Z-00001-000", "acquisitionTime": "2019-04-18T19:05:46Z", "discussionTitle": "Impromptu, with rebuttal", "sourceTitle": "Debate Topic: Impromptu, with rebuttal | Debate.org", "sourceUrl": "https://www.debate.org/debates/Impromptu-with-rebuttal/1/", "nextArgumentInSourceId": "c894524-2019-04-18T19:05:46Z-00003-000"}, "id": "c894524-2019-04-18T19:05:46Z-00002-000", "conclusion": "Impromptu, with rebuttal"}, {"premises": 
[{"text": "These are certainly three very interesting topics, and though I'm very tempted by the second one, I'll go PRO on the motion that: The President of the United States should be elected by popular vote. Under this system, every four years, every U.S. citizen would vote for who they wanted to be President. All of the votes would be added, and the person with the most number of votes wins, subject to any recounts if the vote is close. In the extremely unlikely event of a tie, a run-off election would be held, maybe a week or two later. No electoral college, no deciding vote in the House of Representatives (like in 1824 [1]) - just one popular vote, which is the ultimate decider. In presenting my case, I will divide it into two sections: one, on the fairness of the system of election by popular vote; and the other, on the unfairness of the electoral college system. This is despite there being significant cross-over between the two - even so, I have split it up as I have both to make the text easier to read, and also to separate two separate, if interlinked, strands of argumentation. === FAIRNESS OF ELECTION BY POPULAR VOTE === Whichever state the President comes from, he (or, maybe not too far into the future, she) represents the whole of the United States. He/she makes decisions that affects every US citizen, both domestically through federal law and internationally through America's reputation abroad. As such, everyone eligible to vote in the country should have an equal influence in who becomes the President as anyone else. This clearly happens when the popular vote is taken into consideration - take the comparable results of New Mexico and Florida in the 2000 Presidential election as an example. In Florida, there were 537 votes between Bush and Gore [2], with 27 electoral votes going to the winner [3]. In New Mexico, the result was closer, with 366 votes being the difference between Gore and Bush - however, only 5 electoral votes went to the winner in this state. Under the current system of choosing the people who will ultimately elect the President by state electoral votes, therefore, 269 people in Florida (the amount of people who would have needed to switch from Bush to Gore, in order for Gore to win) had a bigger influence on who became the President with their 27 electoral votes than did 184 people in New Mexico (the relevant amount, vice versa, in New Mexico), with their 5 electoral votes. If it had been done by popular vote alone, then this big disparity would clearly not exist - indeed, given that Gore won the popular vote by over half-a-million votes [4], neither state would have had a bigger influence than the other, and Bush would have needed to garner support from more than just several thousand people in a few swing states in order to win. Why is it the case that Floridians are presumed to have a larger stake in the outcome of who becomes President than do New Mexicans? Granted, the number of electoral votes are allocated indirectly according to state size and population, but why does this matter? As mentioned earlier, the President of the U.S. is not any more the President of Florida than he/she is the President of New Mexico. Responsibilities given to the Office of President affects everyone equally - influencing the creation of federal laws (and being able to veto them), appointing judges to the Supreme Court, advancing and forming America's reputation on the world stage, and so on. All of these are things that affect everyone on equal lines, beyond state boundaries. So why is it that the size of the state in which an American lives has an impact on their influence on this election? How can such a system possibly be fair? === UNFAIRNESS OF ELECTION BY ELECTORAL COLLEGE === Two words: Al Gore. Seriously though, in addition to the unfairness already mentioned, unfairness also creeps into Presidential elections every time the electoral college result conflicts with the popular vote. Many times the electoral college and the popular vote give the same result, as for example in 2008 when Barack Obama won both the votes [5] - in these cases, given that there is no difference and the arguments made in the previous section, there's no reason why the popular vote couldn't have been used as the decider. But 4 times in electoral history, there has been a disparity between the two. [6] That may not seem like a lot, but when you consider that the result affects who leads the country for 4 years - and in 2000, gave Bush the incumbency advantage that the Republicans would not otherwise have had that helped him retain power for another 4 years - this disparity becomes all the more pressing and important. Two of the results spring out - firstly, we have the half-a-million votes extra that Gore received, and yet it was a mere 537 extra votes in Florida [2] that famously gave the result to Bush. If the election had been decided by the popular vote, the controversy over the hanging chads, et al., wouldn't have mattered one jot - the Presidency would have gone to Gore by a mile. The second result that springs out in particular is 1824, when John Quincy Adams became President. As it turns out, he won neither the popular vote nor the electoral college vote. It is only because his main opponent, Jackson, didn't have a majority of electoral college votes - even though he was the unequivocal winner of the popular vote - that Adams ended up winning, given that the State delegations in the House of Representatives voted in his favour. [1] Here, the unfairness is different from that seen in 2000 - in that the same person got more popular votes and electoral college votes - but it is still clearly unfair, in that that person did not end up being elected President. The system must surely change. === CONCLUSION === The Office of President of the United States is a federal responsibility, and the holder of that office has control over matters that affects every U.S. citizen equally. A system, therefore, that allocates different states a greater say in accordance to their size is fundamentally unfair and should not be in place. Furthermore, it is easy to see how the electoral college system can skew the result, such that the person who commanded the support a majority of U.S. citizens did not become President. This happened most recently, and famously, in 2000 when Bush Jnr. was elected President despite having half-a-million fewer votes than his nearest rival, Gore. This office is so important, and the holder of the office so powerful, that we cannot allow such an unfair system to continue. In many elections, yes, the two systems under question give the same result. In those instances, if they both give the same result, then there seems to be no reason not to change it. But given the importance of these elections, the unfairness of the electoral college system, and the skewed results that it is liable to give, there are very good reasons why we should change it. The U.S. President must be elected by popular vote, not by the electoral college. Sources: [1] http://www.archives.gov... [2] http://www.fec.gov... [3] http://en.wikipedia.org...(United_States) [for some reason, debate.org doesn't like brackets in URLs - but I'm sure you all know which page I mean anyway :-)] [4] http://www.archives.gov... [5] http://www.archives.gov... [6] http://www.archives.gov...", "stance": "PRO"}], "context": {"sourceId": "c894524-2019-04-18T19:05:46Z", "previousArgumentInSourceId": "c894524-2019-04-18T19:05:46Z-00002-000", "acquisitionTime": "2019-04-18T19:05:46Z", "discussionTitle": "Impromptu, with rebuttal", "sourceTitle": "Debate Topic: Impromptu, with rebuttal | Debate.org", "sourceUrl": "https://www.debate.org/debates/Impromptu-with-rebuttal/1/", "nextArgumentInSourceId": "c894524-2019-04-18T19:05:46Z-00004-000"}, "id": "c894524-2019-04-18T19:05:46Z-00003-000", "conclusion": "Impromptu, with rebuttal"}, {"premises": 
[{"text": "Thank you to my opponent for my first (of hopefully many) debates. For my topic of debate I have chosen: 2) Facebook, as currently constituted, is detrimental to an individual's right to privacy. For which I will take the Pro/Affirmative side. Here are my options: 1. The President of the United States should be elected by popular vote. 2. Spelling differences (ex. colour vs. color, theatre vs. theater) should be standardized throughout the English language. 3. Laughter is the best medicine.", "stance": "CON"}], "context": {"sourceId": "c894524-2019-04-18T19:05:46Z", "previousArgumentInSourceId": "c894524-2019-04-18T19:05:46Z-00003-000", "acquisitionTime": "2019-04-18T19:05:46Z", "discussionTitle": "Impromptu, with rebuttal", "sourceTitle": "Debate Topic: Impromptu, with rebuttal | Debate.org", "sourceUrl": "https://www.debate.org/debates/Impromptu-with-rebuttal/1/", "nextArgumentInSourceId": "c894524-2019-04-18T19:05:46Z-00005-000"}, "id": "c894524-2019-04-18T19:05:46Z-00004-000", "conclusion": "Impromptu, with rebuttal"}, {"premises": 
[{"text": "This impromptu round, first developed in this form by Yvette, takes the spontaneous spirit of an impromptu debate and mixes it with rebuttal, a major part of what makes a debate come alive. This is how the three rounds will go: Round 1: Both sides offer their opponent three options for debate, from which that person chooses one and also chooses which side to take on that motion. Round 2: Each side makes their argument. Round 3: Each side rebuts the other person's argument. Simple! The three options I give my opponent are: 1) The U.S. Vice President should be directly elected at the same time as, but separately from, the U.S. President. 2) Facebook, as currently constituted, is detrimental to an individual's right to privacy. 3) Poker should become an Olympic sport at the earliest possible opportunity.", "stance": "PRO"}], "context": {"sourceId": "c894524-2019-04-18T19:05:46Z", "previousArgumentInSourceId": "c894524-2019-04-18T19:05:46Z-00004-000", "acquisitionTime": "2019-04-18T19:05:46Z", "discussionTitle": "Impromptu, with rebuttal", "sourceTitle": "Debate Topic: Impromptu, with rebuttal | Debate.org", "sourceUrl": "https://www.debate.org/debates/Impromptu-with-rebuttal/1/", "nextArgumentInSourceId": ""}, "id": "c894524-2019-04-18T19:05:46Z-00005-000", "conclusion": "Impromptu, with rebuttal"}, {"premises": 
[{"text": "Alright, why not? Sounds fun. I'll await your argument.", "stance": "PRO"}], "context": {"sourceId": "cac6bf25-2019-04-18T18:34:08Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:34:08Z", "discussionTitle": "Illegal Immigration", "sourceTitle": "Debate Topic: Illegal Immigration | Debate.org", "sourceUrl": "https://www.debate.org/debates/Illegal-Immigration/10/", "nextArgumentInSourceId": "cac6bf25-2019-04-18T18:34:08Z-00006-000"}, "id": "cac6bf25-2019-04-18T18:34:08Z-00005-000", "conclusion": "Illegal Immigration"}, {"premises": 
[{"text": "This is a debate between illegal immigration. I am against it, my opponent will be for it. Round 1 is just an opener.", "stance": "CON"}], "context": {"sourceId": "cac6bf25-2019-04-18T18:34:08Z", "previousArgumentInSourceId": "cac6bf25-2019-04-18T18:34:08Z-00005-000", "acquisitionTime": "2019-04-18T18:34:08Z", "discussionTitle": "Illegal Immigration", "sourceTitle": "Debate Topic: Illegal Immigration | Debate.org", "sourceUrl": "https://www.debate.org/debates/Illegal-Immigration/10/", "nextArgumentInSourceId": "cac6bf25-2019-04-18T18:34:08Z-00000-000"}, "id": "cac6bf25-2019-04-18T18:34:08Z-00006-000", "conclusion": "Illegal Immigration"}, {"premises": 
[{"text": "Christmas shopping can be such a hassle, especially when it deviates me from debate rounds. I sincerely apologize to my opponent and the judges for my forfeit of a round, and I understand if my opponent takes the conduct vote. However, if I may, I'll still explain to the judges my counters for my opponent's rebuttals and the reasons why they should vote for me as victor in this debate.Rebuttal 1: Compare the amount of revenue that the American economy can receive by having independent, private firms hire them and give wages, priceless resources that illegal immigrants can become once placed into the education system in order to attain educations and become human capital, and the plan suggested that Newt Gingrich has in order to reduce the amount of illegal offenders in the United States, and we can see that not only any amount of money spent through taxes on illegal immigrants will be worthwhile, but in the long run, we can reduce our costs while private firms can increase their revenues and expand in order to benefit commerce. My opponent talks about how Newt Gingrich is not president, but that doesn't detract from the fact that this plan could definately work. In this debate, we are inherently working in a theoretical perspective on the issue of illegal immigration where my opponent and I are contrasting ideals and giving suggestions on how this problem should be resolved. Whether it's Gingrich, Obama, Bachmann, Biden, Palin, or Bieber in the oval office, the simple idea is that this plan that Gingrich offered makes sense economically when implemented. My opponent speaks in no way about how this plan doesn't work, by the way. This rebuttal kind of continues into the next one..Rebuttal 2: I find it laughable that my opponent is actually looking for evidence for this. Being required to provide evidence that industry requires resources in order to function is like being required to provide evidence that 2+2=4. If my opponent REALLY requires evidence for this, it'll be provided at the bottom of this rebuttal. The 9% unemployed is definately a problem that should be resolved, but while it is a problem that should be resolved, it is no excuse to throw away perfectly good resources that American firms could have in order to increase their revenue as well as provide stable jobs for those illegals that not only want to make an American dream crossing the border, but also the ones that have had trouble with the law in the past. Poverty is one of the major causes of criminality in America because people will need to turn toward criminality in order to make livings, and with the provision of more jobs into these regions of the country, criminality can be reduced, thus solving the problem of $1.1 billion in taxpayer dollars (not to mention that my opponent also doesn't answer the question as to how much individual taxes for Americans will go up by. He could've in his last rebuttal, but didn't). Rebuttal 3: For all the *evidence* that my opponent posts, he somehow doesn't know about federal grants that the government gives out. For all the *evidence* that my opponent posts, he somehow doesn't know about churches and independent charities that provide scholarships for people that have problems entering into colleges with their payrolls. Even some higher-up people in society with high-paying salaries have to attain grants and scholarships in order to fully pay the price tag that universities come with. Illegals have the opportunities necessary in order to be able to enter into college if they have the drive to enter into college and become dutiful Americans that contribute to the economy. My opponent talks only in a scenario of an economic depression when the economy rises and falls in America. He also doesn't explain in any way about how having more illegals in the country that want to go to school is in any way going to take the opportunities of others away nor why this would matter. Business is business and all people are resources and potential ways for the economy to grow and expand, and when this does happen, illegals can add to the supply of the labor market when demand increases for other jobs that need to be filled. Maybe it will be a citizen that can hold expectations. Maybe it will be an illegal. All of them are resources at the end of the day, and to just kick them out when they can add to the labor market is just wasteful. Firms feel the exact same way after the passages of anti-immigration legislations in Arizona, Georgia, and Alabama. These policies are kicking out their resources, especially their resources for low-income jobs that even the 9% don't want to fill. Reasons for voting PRO: The reasons for voting PRO are basically that the PRO makes economic sense as far as an economics debate is concerned. Illegals add to the resource market, costs can be reduced with the plan that Newt Gingrich suggested (which my opponent does not directly argue against), and even if costs are high, it will be worthwhile in the long-run and considering my opponent doesn't answer to the question about how much individual tax costs for American citizens will rise, his talk about how it costs Americans $1.1 billion could just be an emotional appeal. Illegals come into the nation for one reason: to make better lives for themselves through the occupation of jobs and being part of a better education system. If they're hungry, why not offer them cake? Why not offer them coffee? Why not offer them the opportunity to be able to make a good living while at the same time substantiating the economy? That's what I'm asking. The CON argument would only be a short-run resolution for a long-term problem. It'll be a good way to reduce costs now, but once firms require labor for low-income jobs and more labor for the more high-income ones when our citizens have occupied them, the CON world won't be able to deal with those problems. If you want solutions NOW that firms will regret in the future, vote CON, but if you want long-term solutions with plans to fix the kinks in the middle that my opponent doesn't respond to, your vote will be for the PRO.References: Edmonson, Brad. \"Life without Illegal Immigrants | American Demographics | Find Articles.\" Find Articles | News Articles, Magazine Back Issues & Reference Articles on All Topics. May 1996. Web. 21 Dec. 2011. <http://findarticles.com...;. Hanson, Gordon H. \"The Economic Logic of Illegal Immigration.\" (2007). Council on Foreign Relations, 26 Apr. 2007. Web. Lynch, David J., and Chris Woodyard. \"USATODAY.com - Immigrants Claim Pivotal Role in Economy.\" News, Travel, Weather, Entertainment, Sports, Technology, U.S. & World - USATODAY.com. 11 Apr. 2006. Web. 21 Dec. 2011. <http://www.usatoday.com...;.", "stance": "PRO"}], "context": {"sourceId": "cac6bf25-2019-04-18T18:34:08Z", "previousArgumentInSourceId": "cac6bf25-2019-04-18T18:34:08Z-00006-000", "acquisitionTime": "2019-04-18T18:34:08Z", "discussionTitle": "Illegal Immigration", "sourceTitle": "Debate Topic: Illegal Immigration | Debate.org", "sourceUrl": "https://www.debate.org/debates/Illegal-Immigration/10/", "nextArgumentInSourceId": "cac6bf25-2019-04-18T18:34:08Z-00001-000"}, "id": "cac6bf25-2019-04-18T18:34:08Z-00000-000", "conclusion": "Illegal Immigration"}, {"premises": 
[{"text": "My arguments are extended. I also suggest that I get good conduct on the fact that my opponent has forfeited a round.", "stance": "CON"}], "context": {"sourceId": "cac6bf25-2019-04-18T18:34:08Z", "previousArgumentInSourceId": "cac6bf25-2019-04-18T18:34:08Z-00000-000", "acquisitionTime": "2019-04-18T18:34:08Z", "discussionTitle": "Illegal Immigration", "sourceTitle": "Debate Topic: Illegal Immigration | Debate.org", "sourceUrl": "https://www.debate.org/debates/Illegal-Immigration/10/", "nextArgumentInSourceId": "cac6bf25-2019-04-18T18:34:08Z-00002-000"}, "id": "cac6bf25-2019-04-18T18:34:08Z-00001-000", "conclusion": "Illegal Immigration"}, {"premises": 
[{"text": "Rebuttal 1: \"He talks about the amount of illegal immigrants that are currently in American prisons as a result of crimes, but the problem with his case is that he does not compare this to the amount of illegal immigrants that are in the country.\" The point I was making on American prisons has nothing to do with the number of illegals living in the country, it has to due with the fact that are illegals in American prisons that WE the registered citizens of this country are paying for when they should not be here in the first place. That fact that WE pay for them to be in our prisons is bad and that they should be deported. So my opponent's first rebuttal falls right there. Then my opponent turns to Newt Gingrich and his plan to get rid of illegal immigrants living in the country that provide a threat to our nation. Despite his plan, Newt is not the president, Obama is. Rebuttal 2: First off, I would like to say that my opponent has placed no links in the rebuttal he/she made. Thus, there is no evidence for her to backup on that what she is saying is actually true. \"This human capital can come in the form of not only illegal immigrants working in the jobs that no one wants to work in,....\" I am sure the 9% unemployed really want to work in jobs right now to get money to live. \"....acquire diplomas and other required pieces of education, and they can become functional inputs in the private sector, increasing the revenue of firms and allowing them to expand to more labor.\" This would take the opportunities citizens in the country who wants to go school and get education. One problem with my opponent's statement is that he/she first states that the illegal immigrants could work for jobs no one wants. I would assume that these are low income jobs. Then my opponent states that illegal immigrants have the opportunity to go to acquire diplomas and so on. So if an illegal immigrant is on a low income job how do they afford college? Not many illegal immigrants have enough money and are educated enough for these jobs, unless they are doing good in the country they live in which makes no sense for them to leave it. From my opponent's argument you can conclude one way that illegals can afford college and that is welfare. As I have already stated before *with evidence* 70% of Texas' illegal immigrant are on the welfare system. Now my opponent has provided no evidence (as I have stated before) so we do not even know the demographics of illegals going to colleges and getting educations that provide them go to into the business, law, and medical sectors. Also, in an economic depression you cut back and can only hire so few and if illegal immigrants are taking job that are needed by actual citizens as well as downsizing wages for those lower class jobs then that means they are not providing a benefit to the nation. My arguments still stand that Americans also lose money for paying a whopping $52 billion on illegals in the education system. Rebuttal 3: While the PATRIOT Act is in place, the lack of a fence on our southern border still allows them to infiltrate the country as well as the cartels. We need to stop them from getting in our country by cutting off this route and making locations where people can cross from border to border if they have the certain things needed to.", "stance": "CON"}], "context": {"sourceId": "cac6bf25-2019-04-18T18:34:08Z", "previousArgumentInSourceId": "cac6bf25-2019-04-18T18:34:08Z-00001-000", "acquisitionTime": "2019-04-18T18:34:08Z", "discussionTitle": "Illegal Immigration", "sourceTitle": "Debate Topic: Illegal Immigration | Debate.org", "sourceUrl": "https://www.debate.org/debates/Illegal-Immigration/10/", "nextArgumentInSourceId": "cac6bf25-2019-04-18T18:34:08Z-00003-000"}, "id": "cac6bf25-2019-04-18T18:34:08Z-00002-000", "conclusion": "Illegal Immigration"}, {"premises": 
[{"text": "Rebuttal 1: I will begin my argument by addressing my opponent's statement about crime in the United States as a result of illegal immigration. He talks about the amount of illegal immigrants that are currently in American prisons as a result of crimes, but the problem with his case is that he does not compare this to the amount of illegal immigrants that are in the country. According to the recent news, including this article http://www.breitbart.com... among others show that an estimated amount of 12 million illegal immigrants currently live in the United States. Compare this to the amount of illegal immigrants in prisons and you will realize that it is a drop in the bucket. As for the average of seven arrests statistic, I was looking through the source that my opponent has posted and nowhere does it show the methodology of gathering the statistic nor the actual data used in order to come to this conclusion. It only reported the average, as far as I know. We won't know for sure, then, if it was an outlier because averages are not resistant to changes in data. I believe that it was Newt Gingrich, the current frontrunner of the GOP candidacy for 2012, that made a plan where illegal immigrants can go through a screening process in order to take out the illegal immigrants that have been considered to be threats to the security of the nation and place them into the deportation process. The actual condition of having illegal immigrants, according to the PRO, isn't inherently bad if it can be done correctly, and in the long run, it can be beneficial for the country. This will come in the economics question, which I will address later. Rebuttal 2: Firms in the country require resources in order to be functional, and this includes the input by human capital. This human capital can come in the form of not only illegal immigrants working in the jobs that no one wants to work in, but it can also come in the form of intellectual capital if more illegal immigrants can enter into the American education system, acquire diplomas and other required pieces of education, and they can become functional inputs in the private sector, increasing the revenue of firms and allowing them to expand to more labor. What my opponent doesn't seem to understand is that economics is a careful game, and if played correctly, everyone in the American citizenry can be able to prosper, illegal or otherwise. With an expansion in the amount of human capital, coupled along possibly with a reduction of regulation on businesses in order to reduce the amount of costs that firms have, not only will illegal immigrants be able to occupy jobs, but it will leave space for more labor to be able to enter into the private sector. Firms have more labor in the end, the people have more jobs, and the economy will be able to expand. The question is by what margin individual taxes for an American will go up in the end, and regardless the answer, illegal immigrants can be benificial for the economy in the long run because they provide resources that firms are able to use, especially if more of them enter into the education system and become our country's next doctors, lawyers, and engineers. Rebuttal 3: As for the Al Queada suspicision, we already have regulations in place, including the PATRIOT Act in order to deal with terrorist activity as well as more regulations in order to keep terrorism at bay in the country. Even if this activity occurs, the United States has been more prepared for such attacks after 9/11.", "stance": "PRO"}], "context": {"sourceId": "cac6bf25-2019-04-18T18:34:08Z", "previousArgumentInSourceId": "cac6bf25-2019-04-18T18:34:08Z-00002-000", "acquisitionTime": "2019-04-18T18:34:08Z", "discussionTitle": "Illegal Immigration", "sourceTitle": "Debate Topic: Illegal Immigration | Debate.org", "sourceUrl": "https://www.debate.org/debates/Illegal-Immigration/10/", "nextArgumentInSourceId": "cac6bf25-2019-04-18T18:34:08Z-00004-000"}, "id": "cac6bf25-2019-04-18T18:34:08Z-00003-000", "conclusion": "Illegal Immigration"}, {"premises": 
[{"text": "OK to open this debate, I would like to start with a quote: \"We've been inundated with criminal activity. It's just - it's been outrageous.\" - Arizona Governor Jan Brewer The said let's start with illegal immigration and criminal activity. According to the Government Accountability Office (GAO) 2011 report, American prisons hold 351,000 illegal immigrants because of crimes that have occurred and criminal aliens actually have an average of seven arrests. This costs the US taxpayers $1.1 billion (http://www.gao.gov...). The United States of America should not take lawbreakers in as citizens and that is exactly what they are doing by being illegal immigrants. Currently, an average of three border patrol guards are attacked everyday along America's southern border with Mexico. The Justice Department has reported that assaults on US border patrol guards has increased 46% (http://cnsnews.com...). Not to mention that Al Qaeda has maybe infiltrating our southern borders already (http://www.washingtontimes.com...). Now not all immigrants are criminals, still we must enforce our laws. We cannot hold all the immigrants of the world. One immigrant, Carlos Montano, an illegal immigrant, was driving drunk in Virginia and killed a 66-year-old nun, Sister Denise Moiser, and wounded two others (http://www.cbsnews.com...). Now let's turn to illegal immigrants in school. First off, illegal immigrant obviously take up space in school for students who should really be there and thus make classrooms bigger. Also, US taxpayers pay $52 billion annually to educate illegals and that was reported by the Federation for American Immigration Reform (FAIR) (http://www.fairus.org...). Illegal immigrants cause huge financial strains on the government. 70% of Texas' illegal immigrant families are on welfare? That is already to high compared to the too high 39% of native-born American who receive welfare (http://blog.chron.com...). The total cost of for Los Angeles to handle illegal immigrants is $1.6 billion which is not including the $600 million they pay for illegals' education (http://www.foxnews.com...). Also, due to illegal immigration, the nation's average wages have lowered 7.4% for America's 10 million native-born people who do not have a high school diploma (http://www.fairus.org...). So my opponent, if he/she pays taxes as well as the people will be voting should remember that they pay some of that $5.2 billion in education + $1.1 billion crime + the taxes you pay for 70% of illegal immigrants on welfare if you live in Texas + 1.6 billion it pays to handle illegal immigrants if you live in LA County if you live there.", "stance": "CON"}], "context": {"sourceId": "cac6bf25-2019-04-18T18:34:08Z", "previousArgumentInSourceId": "cac6bf25-2019-04-18T18:34:08Z-00003-000", "acquisitionTime": "2019-04-18T18:34:08Z", "discussionTitle": "Illegal Immigration", "sourceTitle": "Debate Topic: Illegal Immigration | Debate.org", "sourceUrl": "https://www.debate.org/debates/Illegal-Immigration/10/", "nextArgumentInSourceId": ""}, "id": "cac6bf25-2019-04-18T18:34:08Z-00004-000", "conclusion": "Illegal Immigration"}, {"premises": 
[{"text": "extend.", "stance": "CON"}], "context": {"sourceId": "c8059f7a-2019-04-18T15:43:44Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:43:44Z", "discussionTitle": "God's Signature of GOD=7_4 in Bereshit 1:1 / Genasis 1:1", "sourceTitle": "Debate: God's Signature of GOD=7_4 in Bereshit 1:1 / Genasis 1:1 | Debate.org", "sourceUrl": "https://www.debate.org/debates/Gods-Signature-of-GOD-7-4-in-Bereshit-1-1-Genasis-1-1/1/", "nextArgumentInSourceId": "c8059f7a-2019-04-18T15:43:44Z-00001-000"}, "id": "c8059f7a-2019-04-18T15:43:44Z-00000-000", "conclusion": "God's Signature of GOD=7_4 in Bereshit 1:1 / Genasis 1:1"}, {"premises": 
[{"text": "My opponent has once more not proves God. His entire analysis stems from English being a sacred language where coding could occur. I still await an argument for God's existence. I also feel that it is necessary to inform all that he spelt Genesis incorrectly. His entire round makes no sense, and as I said there is no evidence to believe God even exists.", "stance": "CON"}], "context": {"sourceId": "c8059f7a-2019-04-18T15:43:44Z", "previousArgumentInSourceId": "c8059f7a-2019-04-18T15:43:44Z-00000-000", "acquisitionTime": "2019-04-18T15:43:44Z", "discussionTitle": "God's Signature of GOD=7_4 in Bereshit 1:1 / Genasis 1:1", "sourceTitle": "Debate: God's Signature of GOD=7_4 in Bereshit 1:1 / Genasis 1:1 | Debate.org", "sourceUrl": "https://www.debate.org/debates/Gods-Signature-of-GOD-7-4-in-Bereshit-1-1-Genasis-1-1/1/", "nextArgumentInSourceId": "c8059f7a-2019-04-18T15:43:44Z-00002-000"}, "id": "c8059f7a-2019-04-18T15:43:44Z-00001-000", "conclusion": "God's Signature of GOD=7_4 in Bereshit 1:1 / Genasis 1:1"}, {"premises": 
[{"text": "GOD=7_4 (G is the 7th letter, a circle O is either 15 or zero, D=4) Genasis=74=G7+E5+N14+A1+S19+I9+S19 My opponent is an atheist that refuses to recognize all the many proofs of GOD, design, and non-randomness in this Universe. Before I show a proof of the GOD-Creator of Earth, I'll show a proof of the FOD-Creator of the Planet Nestor... Nestor is the nearest 'true Earth-like plan-it' - our next-door neighbors - where humanoids have a nest or colony. Nestor was built(64=B2+U21+I9+L12+T20) with the FOD=6_4 algorithm: the exoplanet has 6 continents & 4 seasons, ('6 Seas') & 4 oceans, 64% of the plan-it's surface is water. With the naked eye, the Nestlings see 6 moving objects in their heavens - their '6 Classical Planets'/\"6 Heavens\" - and 4 don't cast shadows on Nestor/4 can't be easily seen during the daytime. Their two inner planets orbit(64=O15+R18+B2+I9+T20) at .6 AU & .4 AU, etc. See my tweaked NASA conference presentation of 9/21/09 \"Identifying 'True Earth-like Planets - All New Worlds Are Built On 7_4 (like Earth) Or 6_4\" at http://PlanetNestor.blogspot.com... . Nestlings' calendar is 6 twenty-seven day months + 4 twenty-six day months + 2 twenty-five day days = 316 days solar year. Every 4th year, one of the twenty-day months has an additional day. Nestlings' brain, heart, muscle, and newborns are 64% water. The recognize FOD(6_4) as The Creator - IN FOD WE TRUST - they love to play checkers and chess (64-square board), and their favorite beer is Miller 64.", "stance": "PRO"}], "context": {"sourceId": "c8059f7a-2019-04-18T15:43:44Z", "previousArgumentInSourceId": "c8059f7a-2019-04-18T15:43:44Z-00001-000", "acquisitionTime": "2019-04-18T15:43:44Z", "discussionTitle": "God's Signature of GOD=7_4 in Bereshit 1:1 / Genasis 1:1", "sourceTitle": "Debate: God's Signature of GOD=7_4 in Bereshit 1:1 / Genasis 1:1 | Debate.org", "sourceUrl": "https://www.debate.org/debates/Gods-Signature-of-GOD-7-4-in-Bereshit-1-1-Genasis-1-1/1/", "nextArgumentInSourceId": "c8059f7a-2019-04-18T15:43:44Z-00003-000"}, "id": "c8059f7a-2019-04-18T15:43:44Z-00002-000", "conclusion": "God's Signature of GOD=7_4 in Bereshit 1:1 / Genasis 1:1"}, {"premises": 
[{"text": "I accept this debate. I remind my opponent that s/he has the burden of proof, and that s/he first needs to prove that God exists, and only after that s/he can argue what God's signature is. So first please prove a God. Also I remind the voters that the Bible here is being taken as a historical doctrine, and any judgement should be an existential judgement base on science and logic. I see none of that hither. Also Genesis is spelled wrong.", "stance": "CON"}], "context": {"sourceId": "c8059f7a-2019-04-18T15:43:44Z", "previousArgumentInSourceId": "c8059f7a-2019-04-18T15:43:44Z-00002-000", "acquisitionTime": "2019-04-18T15:43:44Z", "discussionTitle": "God's Signature of GOD=7_4 in Bereshit 1:1 / Genasis 1:1", "sourceTitle": "Debate: God's Signature of GOD=7_4 in Bereshit 1:1 / Genasis 1:1 | Debate.org", "sourceUrl": "https://www.debate.org/debates/Gods-Signature-of-GOD-7-4-in-Bereshit-1-1-Genasis-1-1/1/", "nextArgumentInSourceId": "c8059f7a-2019-04-18T15:43:44Z-00004-000"}, "id": "c8059f7a-2019-04-18T15:43:44Z-00003-000", "conclusion": "God's Signature of GOD=7_4 in Bereshit 1:1 / Genasis 1:1"}, {"premises": 
[{"text": "Bereshit 1:1 / Genasis 1:1 \u05d1\u05b0\u05bc\u05e8\u05b5\u05d0\u05e9\u05b4\u05c1\u05d9\u05ea, \u05d1\u05b8\u05bc\u05e8\u05b8\u05d0 \u05d0\u05b1\u05dc\u05b9\u05d4\u05b4\u05d9\u05dd, \u05d0\u05b5\u05ea \u05d4\u05b7\u05e9\u05b8\u05bc\u05c1\u05de\u05b7\u05d9\u05b4\u05dd, \u05d5\u05b0\u05d0\u05b5\u05ea \u05d4\u05b8\u05d0\u05b8\u05e8\u05b6\u05e5 This is the original Hebrew of the first verse of the Torah/Bible. It's 7 words and 28 letters (28=7x4) and it's 'God's signature' of GOD=7_4. Of course, it translates to \"In the beginning, GOD created the heavens and the earth.\" \"As above, so below.\" - ancient precept of 'sacred geometry' Did the author of Genasis 1:1 consciously encode the first verse of Holy Scripture? Possibly. If not consciously, then GOD was acting in his subconscious. The ancients - Mesopotamians, Egyptians, Hebrews and others - observed the sacred combination of 7 & 4 in the heavens. There were/are 7 moving objects in the heavens that can be seen with the naked eye. These are known as the '7 Classical Planets': Moon, Mercury, Venus, Sun, Mars, Jupiter, and Saturn. 4 of these don't cast shadows on Earth/4 can't be easily seen during the day. There are 4 lunar phases of a little over 7 days (~7.4 days) each. The lunar year + 7 day week + 4 days = 365 day solar year. The Big Dipper is 7 stars with 4 in its quadrilateral ladle. Its 4th star in its middle is the brightest. The Big Dipper points to Polaris which is at the end of the handle of the Little Dipper, again 7 stars with 4 in its quadrilateral ladle. Polaris has been the North Star since around the time of the fall of the Roman Empire in 476 AD. Mars returns to the same point against the background of stars and in relationship to the Sun and Earth every 47 years. \"On Earth as it is in the heavens.\" The Mesopotamians - Sumerians - were the first to keep astronomical/astrological records. They built their observatories/ temples - ziggurats (\"Tower of Babel\") - to be 7 levels high and first tracked the 4 seasons. The first Egyptian Step-Pyramid of Pharaoh Djoser was/is 7 levels. The Egyptians took the standard cubits of 6 palms x 4 fingers = 24 digits and added a palm to create the royal cubits of 7 palms x 4 fingers = 28 digits. The Hebrews mystically encoded the 7 Classical Planets through the 7 lamps of the menorah held by 4 branches. \"Anytime an idea is connected to nature, it's not only logical - it was inevitable.\" Note the following examples of 'Simple(6,74) English(7,74) Gematria(8,74)'... GOD=7_4 (O is either 15 or zero) Genasis=74=G7+E5+N14+A1+S19+I9+S19 heavens=74=H8+E5+A1+V22+E5+N14+S19 objects=74=O15+B2+J10+E5+C3+T20+S19 shadows=74=S19+H8+A1+D4+O15+W23+S19 cubits=74=C3+U21+B2+I9+T20+S19 menorah=74=M13+E5+N14+O15+R18+A1+H8 connect=74=C3+O15+N14+N14+E5+C3+T20 . Synchronism: 9/27/14 07:15 Volcano eruption in Japan harmed 11 with 4 being unconscious. 07:50 \"It's his signature move.\" - Ryder Cup Golf on NBC", "stance": "PRO"}], "context": {"sourceId": "c8059f7a-2019-04-18T15:43:44Z", "previousArgumentInSourceId": "c8059f7a-2019-04-18T15:43:44Z-00003-000", "acquisitionTime": "2019-04-18T15:43:44Z", "discussionTitle": "God's Signature of GOD=7_4 in Bereshit 1:1 / Genasis 1:1", "sourceTitle": "Debate: God's Signature of GOD=7_4 in Bereshit 1:1 / Genasis 1:1 | Debate.org", "sourceUrl": "https://www.debate.org/debates/Gods-Signature-of-GOD-7-4-in-Bereshit-1-1-Genasis-1-1/1/", "nextArgumentInSourceId": ""}, "id": "c8059f7a-2019-04-18T15:43:44Z-00004-000", "conclusion": "God's Signature of GOD=7_4 in Bereshit 1:1 / Genasis 1:1"}, {"premises": 
[{"text": "GG", "stance": "CON"}], "context": {"sourceId": "8cb12235-2019-04-18T15:49:02Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:49:02Z", "discussionTitle": "All Jews are not Israelis", "sourceTitle": "Debate Issue: All Jews are not Israelis | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-Jews-are-not-Israelis/1/", "nextArgumentInSourceId": "8cb12235-2019-04-18T15:49:02Z-00001-000"}, "id": "8cb12235-2019-04-18T15:49:02Z-00000-000", "conclusion": "All Jews are not Israelis"}, {"premises": 
[{"text": "Extend?", "stance": "CON"}], "context": {"sourceId": "8cb12235-2019-04-18T15:49:02Z", "previousArgumentInSourceId": "8cb12235-2019-04-18T15:49:02Z-00000-000", "acquisitionTime": "2019-04-18T15:49:02Z", "discussionTitle": "All Jews are not Israelis", "sourceTitle": "Debate Issue: All Jews are not Israelis | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-Jews-are-not-Israelis/1/", "nextArgumentInSourceId": "8cb12235-2019-04-18T15:49:02Z-00002-000"}, "id": "8cb12235-2019-04-18T15:49:02Z-00001-000", "conclusion": "All Jews are not Israelis"}, {"premises": 
[{"text": "oh, thats a shame... I really thought that you would have a interesting argument.Well ok.", "stance": "CON"}], "context": {"sourceId": "8cb12235-2019-04-18T15:49:02Z", "previousArgumentInSourceId": "8cb12235-2019-04-18T15:49:02Z-00001-000", "acquisitionTime": "2019-04-18T15:49:02Z", "discussionTitle": "All Jews are not Israelis", "sourceTitle": "Debate Issue: All Jews are not Israelis | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-Jews-are-not-Israelis/1/", "nextArgumentInSourceId": "8cb12235-2019-04-18T15:49:02Z-00003-000"}, "id": "8cb12235-2019-04-18T15:49:02Z-00002-000", "conclusion": "All Jews are not Israelis"}, {"premises": 
[{"text": "You have won this debate. My debate was incorrect. What I meant was that not all Jews are Israelis. Once again, you have won the debate.", "stance": "PRO"}], "context": {"sourceId": "8cb12235-2019-04-18T15:49:02Z", "previousArgumentInSourceId": "8cb12235-2019-04-18T15:49:02Z-00002-000", "acquisitionTime": "2019-04-18T15:49:02Z", "discussionTitle": "All Jews are not Israelis", "sourceTitle": "Debate Issue: All Jews are not Israelis | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-Jews-are-not-Israelis/1/", "nextArgumentInSourceId": "8cb12235-2019-04-18T15:49:02Z-00004-000"}, "id": "8cb12235-2019-04-18T15:49:02Z-00003-000", "conclusion": "All Jews are not Israelis"}, {"premises": 
[{"text": "Extend...", "stance": "CON"}], "context": {"sourceId": "8cb12235-2019-04-18T15:49:02Z", "previousArgumentInSourceId": "8cb12235-2019-04-18T15:49:02Z-00003-000", "acquisitionTime": "2019-04-18T15:49:02Z", "discussionTitle": "All Jews are not Israelis", "sourceTitle": "Debate Issue: All Jews are not Israelis | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-Jews-are-not-Israelis/1/", "nextArgumentInSourceId": "8cb12235-2019-04-18T15:49:02Z-00005-000"}, "id": "8cb12235-2019-04-18T15:49:02Z-00004-000", "conclusion": "All Jews are not Israelis"}, {"premises": 
[{"text": "Ok, I accept this debate. So, the resolution is: \" All Jews are not Israelis\"This is will be my only argument for this round...1. Some Jews are IsraeliYou realise that all I have to do to successfully negate the resolution is to show that some, a good percentage of jews are Israeli. Obviously, I concede to the point that some jews are not israeli but you have the impossible task of showing that there are no israeli born Jews in order to fulfill the BoP which you have.Many sources state that Israel is the the country with the second largest jewish population; America being the largest.Lets hope that you know where to locate Israel... The rate of jewish- births per million every yearConclusion:I have shown that that some Jews are Israelis which means that the resolution is impossible to defend.Vote COn! This guy laughs at the resolutionhttp://www.simpletoremember.com...http://berkleycenter.georgetown.edu...https://sites.google.com...https://sites.google.com...http://www.myjewishlearning.com...http://en.wikipedia.org...https://www.google.co.uk...", "stance": "CON"}], "context": {"sourceId": "8cb12235-2019-04-18T15:49:02Z", "previousArgumentInSourceId": "8cb12235-2019-04-18T15:49:02Z-00004-000", "acquisitionTime": "2019-04-18T15:49:02Z", "discussionTitle": "All Jews are not Israelis", "sourceTitle": "Debate Issue: All Jews are not Israelis | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-Jews-are-not-Israelis/1/", "nextArgumentInSourceId": "8cb12235-2019-04-18T15:49:02Z-00006-000"}, "id": "8cb12235-2019-04-18T15:49:02Z-00005-000", "conclusion": "All Jews are not Israelis"}, {"premises": 
[{"text": "Some people believe that all Jews are Israelis. I may not be a Jew nor an Israeli, but I do believe the terms are different. If you call yourself a Muslim, does that mean you are an Arabian? No, it means that you believe in Islam. If you call yourself a Hindu, does that mean you are Indian? No, it means that you believe in Hinduism. If you call yourself Christian, does that mean you are a Greek (as Greece has the highest percentage of the population which is Christian)? No, it means that you believe in Christianity. So why must people say that if you believe in Judaism, you must be an Israeli?", "stance": "PRO"}], "context": {"sourceId": "8cb12235-2019-04-18T15:49:02Z", "previousArgumentInSourceId": "8cb12235-2019-04-18T15:49:02Z-00005-000", "acquisitionTime": "2019-04-18T15:49:02Z", "discussionTitle": "All Jews are not Israelis", "sourceTitle": "Debate Issue: All Jews are not Israelis | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-Jews-are-not-Israelis/1/", "nextArgumentInSourceId": ""}, "id": "8cb12235-2019-04-18T15:49:02Z-00006-000", "conclusion": "All Jews are not Israelis"}, {"premises": 
[{"text": "After your third revision, I got of seeing this change and change while you simply attack me for pointing out that you've posted a topic that's impossible to debate. I will offer a mathematical proof for why 5 = 10. ******************************* Let t = a + b and a = 5 and b = 10 1. a + b = t 2. (a + b)(a - b) = t(a - b) 3. a^2 - b^2 = ta - tb 4. a^2 - ta = b^2 - tb 5. a^2 - ta + (t^2)/4 = b^2 - tb + (t^2)/4 6. (a - t/2)^2 = (b - t/2)^2 7. a - t/2 = b - t/2 8. a = b ******************************** Fairly simple to follow with a rudimentary understanding of algebra.", "stance": "PRO"}], "context": {"sourceId": "d4ceb163-2019-04-18T19:46:19Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:46:19Z", "discussionTitle": "THE NUMBER 10 IS EQUIVALENT TO THE NUMBER 5", "sourceTitle": "Debate: THE NUMBER 10 IS EQUIVALENT TO THE NUMBER 5 | Debate.org", "sourceUrl": "https://www.debate.org/debates/THE-NUMBER-10-IS-EQUIVALENT-TO-THE-NUMBER-5/1/", "nextArgumentInSourceId": "d4ceb163-2019-04-18T19:46:19Z-00001-000"}, "id": "d4ceb163-2019-04-18T19:46:19Z-00000-000", "conclusion": "THE NUMBER 10 IS EQUIVALENT TO THE NUMBER 5"}, {"premises": 
[{"text": "FIVE DOESN'T EQUAL 10. 5 = 5 10 = 10 There's new FREAKIN WAY I CAN LOSE THIS DEBATE. AND PAY NO REGARD TO THE FIRST COMMENTER BELOW. HE IS ACTUALLY JEALOUS OF MY SUPERIOR MATH SKILLS.", "stance": "CON"}], "context": {"sourceId": "d4ceb163-2019-04-18T19:46:19Z", "previousArgumentInSourceId": "d4ceb163-2019-04-18T19:46:19Z-00000-000", "acquisitionTime": "2019-04-18T19:46:19Z", "discussionTitle": "THE NUMBER 10 IS EQUIVALENT TO THE NUMBER 5", "sourceTitle": "Debate: THE NUMBER 10 IS EQUIVALENT TO THE NUMBER 5 | Debate.org", "sourceUrl": "https://www.debate.org/debates/THE-NUMBER-10-IS-EQUIVALENT-TO-THE-NUMBER-5/1/", "nextArgumentInSourceId": ""}, "id": "d4ceb163-2019-04-18T19:46:19Z-00001-000", "conclusion": "THE NUMBER 10 IS EQUIVALENT TO THE NUMBER 5"}, {"premises": 
[{"text": "Varsity teams are those that represent the school, college or university against others[1]. They are not necessarily the most skilled players of their school, much like the footballers of a country leaving unknown to us the most incredible talented footballers of all time who simply weren't lucky enough to make it.The argument I have rests on two philosophies.Firstly, if you offered Lionel Messi $20,000,000 to play against Barcelona for a match do you know what he'd do? Spit on your money and tell you to F*** off.[3] He is purely loyal to this club for the bonds he has formed and what they've done for him, it's because he had to work year on year to get to play for them, that he had to work so hard to inspire them to hire him (and in his case give him expensive growth hormone to be decent sized[4]). To force you to play with the same team for a year to finally get the 'privilege' of playing for them makes you desperate to prove yourself to them and then stay loyal for all you have gone through with them and for them (and they for letting you finally be on the team). The truth is, if you make a man or woman desperate for an extended period of time for something, and never give it to them until that time, it forces them to push boundaries they wouldn't if they knew they could get in straight on talent alone. The fact that they have to prove themselves to you under a severely harsh regime provides the urge to help. After all how to armies work? You think you just send a man who can shoot amazingly well and fight like a boss out there? No you must force him to wait patiently until he can prove himself to be worthy to fight for your country, then you have not only a skilled soldier but also a loyal soldier. This is a key reason to have such a policy. After all, who would give up what they worked their butt off an entire year off?Secondly, it teaches the student patience and blind work for later reward. This sort of training is similar to the philosophy of martial arts where, even if you are amazing you must work hard[5] to be able to carry it out as muscle memory. This is vital to team success. You must make them willing to sit out a whole game if need be and yet play madly well and enthusiastically in the next match. You must teach the student to work for the sake of working and train simply to be amazing, if you force them to work so hard without recognition for a year imagine how obedient they'd be the next year?The truth is you want a loyal obedient member of a team as the coach, you don't want an amazing player who later betrays you and leaves because you let them join without proving themselves for a long time beforehand. So from the point of view of the school and coach, This policy on varsity is beneficial. The only opposition could come from an impatient student with an inflated ego. Sources:[1] http://en.wikipedia.org... [2] http://en.wikipedia.org... [3] http://www.soccernews.com... [4] http://soccernet.espn.go.com...# [5] http://en.wikipedia.org...", "stance": "PRO"}], "context": {"sourceId": "bb228fe-2019-04-18T18:03:16Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:03:16Z", "discussionTitle": "High school varsity restrictions", "sourceTitle": "Debate: High school varsity restrictions | Debate.org", "sourceUrl": "https://www.debate.org/debates/High-school-varsity-restrictions/1/", "nextArgumentInSourceId": "bb228fe-2019-04-18T18:03:16Z-00005-000"}, "id": "bb228fe-2019-04-18T18:03:16Z-00004-000", "conclusion": "High school varsity restrictions"}, {"premises": 
[{"text": "Is it fair for schools to tell new students that they cannot be on varsity until they've been on the team for a year? Shouldn't it be based on the performance of the athlete? I think it should. That's what varsity is. If you are good, you deserve to be on the varsity team. Period. End of story.", "stance": "CON"}], "context": {"sourceId": "bb228fe-2019-04-18T18:03:16Z", "previousArgumentInSourceId": "bb228fe-2019-04-18T18:03:16Z-00004-000", "acquisitionTime": "2019-04-18T18:03:16Z", "discussionTitle": "High school varsity restrictions", "sourceTitle": "Debate: High school varsity restrictions | Debate.org", "sourceUrl": "https://www.debate.org/debates/High-school-varsity-restrictions/1/", "nextArgumentInSourceId": "bb228fe-2019-04-18T18:03:16Z-00000-000"}, "id": "bb228fe-2019-04-18T18:03:16Z-00005-000", "conclusion": "High school varsity restrictions"}, {"premises": 
[{"text": "\"The Varsity title simply categorizes and separates the best players from the poor ones.\" It also separates those loyal to the school to those who simply use the school to play the sport.\"If the new student maintains their GPA, passes drug tests, and maintains good behavior in and out of school, there is absolutely no reason why they cannot be placed on the Varsity team from the beginning or within the season of their first year\" What if they get on with no-one in the team, are particularly aggressive and foul a lot on the pitch or simply are very lazy and rely purely on natural talent and don't do as told in training sessions.\"It IS fair.\" You never justified this. Nothing in life is truly fair.\"The other team members who have been paying for years and are still on Junior Varsity or get bumped down just because there is a better new member can just suck it up.\" The fact that they can suck it up doesn't justify it occurring. This was irrelevant to the debate.\"It's about how well you play in order to win.\" It's also about how willing you are to be the substitute on the bench the entire match and not complain about it as well as how good a team player you are and how humble an individual you are in taking criticism and improving.\"if the new incoming student meets all requirements, they should be able to play for the Varsity team if they are good enough to be on it.\" Ironically, if one of the requirements is to have trained with the team for a year, then that requirement must be met. So yes, you are correct but this doesn't support your side of the debate.", "stance": "PRO"}], "context": {"sourceId": "bb228fe-2019-04-18T18:03:16Z", "previousArgumentInSourceId": "bb228fe-2019-04-18T18:03:16Z-00005-000", "acquisitionTime": "2019-04-18T18:03:16Z", "discussionTitle": "High school varsity restrictions", "sourceTitle": "Debate: High school varsity restrictions | Debate.org", "sourceUrl": "https://www.debate.org/debates/High-school-varsity-restrictions/1/", "nextArgumentInSourceId": "bb228fe-2019-04-18T18:03:16Z-00001-000"}, "id": "bb228fe-2019-04-18T18:03:16Z-00000-000", "conclusion": "High school varsity restrictions"}, {"premises": 
[{"text": "I completely disagree. If there IS any sign of misbehavior from that student, then a consequence should be imposed. That's why there are credentials for all team players. They must maintain a certain GPA and maintain behavior to a certain degree. This applies to all players, so this is completely irrelevant to their Varsity or non-Varsity status. The Varsity title simply categorizes and separates the best players from the poor ones. If the new student maintains their GPA, passes drug tests, and maintains good behavior in and out of school, there is absolutely no reason why they cannot be placed on the Varsity team from the beginning or within the season of their first year. It IS fair. The other team members who have been paying for years and are still on Junior Varsity or get bumped down just because there is a better new member can just suck it up. It's about how well you play in order to win. So in summary, if the new incoming student meets all requirements, they should be able to play fr the Varsity team if they are good enough to be on it.", "stance": "CON"}], "context": {"sourceId": "bb228fe-2019-04-18T18:03:16Z", "previousArgumentInSourceId": "bb228fe-2019-04-18T18:03:16Z-00000-000", "acquisitionTime": "2019-04-18T18:03:16Z", "discussionTitle": "High school varsity restrictions", "sourceTitle": "Debate: High school varsity restrictions | Debate.org", "sourceUrl": "https://www.debate.org/debates/High-school-varsity-restrictions/1/", "nextArgumentInSourceId": "bb228fe-2019-04-18T18:03:16Z-00002-000"}, "id": "bb228fe-2019-04-18T18:03:16Z-00001-000", "conclusion": "High school varsity restrictions"}, {"premises": 
[{"text": "It is indeed extremely unfair to the player and from the player's point of view is a total outrage of justice. However, it is only unfair to the player, to everyone else involved in the allowing or disallowing of a varsity team member this system is beneficial.From the coach's perspective, forcing a player to train with the team for a year before being allowed to play for them enables them to truly crave playing for the team and hence you have a severely loyal player who will release all the anger and frustration of how hard it was to get on the team every match (probably fighting harder than students who were always at the school because they really want to become captain and get revenge by making the team train and work to THEIR orders).From the headmaster's perspective, you know that the student could potentially be very rowdy and, since they are new to the area, are yet to develop a bad reputation outside of school (hence all other school's will say how did that jerk, or cow, get to play involving huge jeering and reduction of team morale for that very rowdy character being on it). Additionally, the student could be very bad behaved at school but amazingly good at a sport which would lead to you, yourself, having to expel the team captain of the sports team, or even a very good player. to do this would make all sports teachers despise you and several students begin to lose respect for you. Thus, by having a strict non-negotiable policy which enables you to truly analyse a student's character and behaviour before allowing them to play on your school team, you avoid such hassle and essentially maintain your own reputation if it comes to expelling them.From a psychologist's perspective, making people work severely hard and long to earn a reward leads to them perfecting what they do so much more since they have to prove themselves for an extremely long time. Why do you think we have school reports, mock exams and behaviour records as opposed to just an exam? So that a university can observe a students entire profile, not just their ability at a subject. You could be getting 100% every exam and be denied from Harvard, Yale or Oxbridge if all your teacher's and work experience (apprenticeship) employers give you a bad an inconsistent reputation. This is the same theory applied to the varsity policy. You need to know the player is going to play their hardest for our team, not just rely on natural talent and merely get on the team and then be snobbish or arrogant to team members. There is so much more to a person than natural talent. Natural talent is minimum requirement.In summary, only from the student's perspective is it unfair. It is a beneficial and justified system by all other parties that would be involved in analysing the situation.", "stance": "PRO"}], "context": {"sourceId": "bb228fe-2019-04-18T18:03:16Z", "previousArgumentInSourceId": "bb228fe-2019-04-18T18:03:16Z-00001-000", "acquisitionTime": "2019-04-18T18:03:16Z", "discussionTitle": "High school varsity restrictions", "sourceTitle": "Debate: High school varsity restrictions | Debate.org", "sourceUrl": "https://www.debate.org/debates/High-school-varsity-restrictions/1/", "nextArgumentInSourceId": "bb228fe-2019-04-18T18:03:16Z-00003-000"}, "id": "bb228fe-2019-04-18T18:03:16Z-00002-000", "conclusion": "High school varsity restrictions"}, {"premises": 
[{"text": "Okay, but what about if a student transfers to a different high school for their senior year after previously playing on a varsity team at their old school for years? The student only had to move because of a parents' job or hurricane destruction. You, the coach, are not going to let the student play on varsity just because they haven't been there for years? It's not his/her fault! They were GORCED to transfer schools. Typically high school students don't just go to certain schools for the sport. Typically, it is the parent of the student who chooses to send the child to a certain school. It's unfair to the player. Loyalty isn't what it's about. If the student proves they are a good enough player during tryouts or practices, they deserve to play or move up to the varsity team.", "stance": "CON"}], "context": {"sourceId": "bb228fe-2019-04-18T18:03:16Z", "previousArgumentInSourceId": "bb228fe-2019-04-18T18:03:16Z-00002-000", "acquisitionTime": "2019-04-18T18:03:16Z", "discussionTitle": "High school varsity restrictions", "sourceTitle": "Debate: High school varsity restrictions | Debate.org", "sourceUrl": "https://www.debate.org/debates/High-school-varsity-restrictions/1/", "nextArgumentInSourceId": ""}, "id": "bb228fe-2019-04-18T18:03:16Z-00003-000", "conclusion": "High school varsity restrictions"}, {"premises": 
[{"text": "I would first like to thank my opponent for accepting this Pun War. I would first like to hope it is a clean, and fair battle. The Pun war will proceed as follows: My opponent will begin with 3 puns, than I will respond with 3 puns, and so on and so forth. Good Luck, and I will let my opponent begin.", "stance": "PRO"}], "context": {"sourceId": "65e17858-2019-04-18T19:10:08Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:10:08Z", "discussionTitle": "Pun War", "sourceTitle": "Online Debate: Pun War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pun-War/1/", "nextArgumentInSourceId": "65e17858-2019-04-18T19:10:08Z-00000-000"}, "id": "65e17858-2019-04-18T19:10:08Z-00009-000", "conclusion": "Pun War"}, {"premises": 
[{"text": "1. When the electricity went off during a storm at a school the students were de-lighted. 2. A bank manager without anyone around may find themself a-loan. 3. I really do have a photographic memory -- I just haven't developed it yet. I'd like to thank my opponent for offering up a great and amusing debate! Good luck with voting! -ghostwiter", "stance": "CON"}], "context": {"sourceId": "65e17858-2019-04-18T19:10:08Z", "previousArgumentInSourceId": "65e17858-2019-04-18T19:10:08Z-00009-000", "acquisitionTime": "2019-04-18T19:10:08Z", "discussionTitle": "Pun War", "sourceTitle": "Online Debate: Pun War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pun-War/1/", "nextArgumentInSourceId": "65e17858-2019-04-18T19:10:08Z-00001-000"}, "id": "65e17858-2019-04-18T19:10:08Z-00000-000", "conclusion": "Pun War"}, {"premises": 
[{"text": "I'd Like to apologzie for my error, and I will appropriatley offer an alternative pun for my number 3 round 4 post. I would ask all voters to replace pun 3 round 4 with this pun that I will supply: Round 4: Pun 3: The Roundest Knight at King Arthur's table was Sir Cumference. He acquired his name from eating too much pi. Again I sincerely apologize for this mistake, it was unintentional, I just caught it right after submitting my argument for round 4. I feel it necessary to vote in negation in regards to conduct, seeing as I have made multiple errors throughout this pun war. I thank you again for your cooperation. On to the final round, this has been a very enjoyable war and I thank my opponent for their participation/understanding throughout this debate, my opponent has presented rather clever and humorous puns, several in which I had never heard. Thank you. Final Round (5) Puns: 1. I decided becoming a vegetarian was a missed steak. 2.The mime wanted to say something, but he wasn't aloud. 3. It was an emotional wedding. Even the cake was in tiers.", "stance": "PRO"}], "context": {"sourceId": "65e17858-2019-04-18T19:10:08Z", "previousArgumentInSourceId": "65e17858-2019-04-18T19:10:08Z-00000-000", "acquisitionTime": "2019-04-18T19:10:08Z", "discussionTitle": "Pun War", "sourceTitle": "Online Debate: Pun War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pun-War/1/", "nextArgumentInSourceId": "65e17858-2019-04-18T19:10:08Z-00002-000"}, "id": "65e17858-2019-04-18T19:10:08Z-00001-000", "conclusion": "Pun War"}, {"premises": 
[{"text": "Your number #3 was the same as my #3 from round 2. Thus it was already used, and shouldn't be counted. 1. No one ever wants to babysit the naughty atom, they always have to keep an ion it 2. John Hancock didn't retire, he just resigned. 3. If you step onto a plane and recognize a friend of yours named Jack don't yell out \"Hi Jack!\"", "stance": "CON"}], "context": {"sourceId": "65e17858-2019-04-18T19:10:08Z", "previousArgumentInSourceId": "65e17858-2019-04-18T19:10:08Z-00001-000", "acquisitionTime": "2019-04-18T19:10:08Z", "discussionTitle": "Pun War", "sourceTitle": "Online Debate: Pun War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pun-War/1/", "nextArgumentInSourceId": "65e17858-2019-04-18T19:10:08Z-00003-000"}, "id": "65e17858-2019-04-18T19:10:08Z-00002-000", "conclusion": "Pun War"}, {"premises": 
[{"text": "1. Some people's noses and feet are built backwards: Their feet smell and their noses run. 2. He drove his expensive car into a tree and found out how the Mercedes bends. 3. Atheism is a non - phrophet organization **I would like to bring your attention to my 2nd pun in round 3. A correction to that pun will be as follows: Best Buy is giving out DEAD batteries free of charge.", "stance": "PRO"}], "context": {"sourceId": "65e17858-2019-04-18T19:10:08Z", "previousArgumentInSourceId": "65e17858-2019-04-18T19:10:08Z-00002-000", "acquisitionTime": "2019-04-18T19:10:08Z", "discussionTitle": "Pun War", "sourceTitle": "Online Debate: Pun War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pun-War/1/", "nextArgumentInSourceId": "65e17858-2019-04-18T19:10:08Z-00004-000"}, "id": "65e17858-2019-04-18T19:10:08Z-00003-000", "conclusion": "Pun War"}, {"premises": 
[{"text": "1. When William joined the army he disliked the phrase 'fire at will'. 2. Two silk worms had a race. They ended up in a tie. 3. The magician got so mad he pulled his hare out.", "stance": "CON"}], "context": {"sourceId": "65e17858-2019-04-18T19:10:08Z", "previousArgumentInSourceId": "65e17858-2019-04-18T19:10:08Z-00003-000", "acquisitionTime": "2019-04-18T19:10:08Z", "discussionTitle": "Pun War", "sourceTitle": "Online Debate: Pun War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pun-War/1/", "nextArgumentInSourceId": "65e17858-2019-04-18T19:10:08Z-00005-000"}, "id": "65e17858-2019-04-18T19:10:08Z-00004-000", "conclusion": "Pun War"}, {"premises": 
[{"text": "1. A prisoners favorite punctuation mark is a period. It marks the end of their sentence. 2. Best Buy is giving out batteries free of charge. 3. A bicycle can't stand on its own because its two - tired.", "stance": "PRO"}], "context": {"sourceId": "65e17858-2019-04-18T19:10:08Z", "previousArgumentInSourceId": "65e17858-2019-04-18T19:10:08Z-00004-000", "acquisitionTime": "2019-04-18T19:10:08Z", "discussionTitle": "Pun War", "sourceTitle": "Online Debate: Pun War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pun-War/1/", "nextArgumentInSourceId": "65e17858-2019-04-18T19:10:08Z-00006-000"}, "id": "65e17858-2019-04-18T19:10:08Z-00005-000", "conclusion": "Pun War"}, {"premises": 
[{"text": "1. There was a sign on the lawn at a drug re-hab center that said 'Keep off the Grass'. 2. Police were called to a daycare where a three-year-old was resisting a rest. 3. Atheism is a non-prophet organization", "stance": "CON"}], "context": {"sourceId": "65e17858-2019-04-18T19:10:08Z", "previousArgumentInSourceId": "65e17858-2019-04-18T19:10:08Z-00005-000", "acquisitionTime": "2019-04-18T19:10:08Z", "discussionTitle": "Pun War", "sourceTitle": "Online Debate: Pun War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pun-War/1/", "nextArgumentInSourceId": "65e17858-2019-04-18T19:10:08Z-00007-000"}, "id": "65e17858-2019-04-18T19:10:08Z-00006-000", "conclusion": "Pun War"}, {"premises": 
[{"text": "1. After working for 24 hours straight the worker decided to call it a day. 2. When a clock gets hungry it goes back four seconds. 3. The cross eyed teacher can't control her pupils.", "stance": "PRO"}], "context": {"sourceId": "65e17858-2019-04-18T19:10:08Z", "previousArgumentInSourceId": "65e17858-2019-04-18T19:10:08Z-00006-000", "acquisitionTime": "2019-04-18T19:10:08Z", "discussionTitle": "Pun War", "sourceTitle": "Online Debate: Pun War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pun-War/1/", "nextArgumentInSourceId": "65e17858-2019-04-18T19:10:08Z-00008-000"}, "id": "65e17858-2019-04-18T19:10:08Z-00007-000", "conclusion": "Pun War"}, {"premises": 
[{"text": "Thankyou for offering up a fun and enjoyable debate! 1. I wondered why the baseball was getting bigger. Then it hit me. 2. Did you hear about the guy whose whole left side was cut off? He's all right now. 3. I couldn't quite remember how to throw a boomerang, but eventually it came back to me.", "stance": "CON"}], "context": {"sourceId": "65e17858-2019-04-18T19:10:08Z", "previousArgumentInSourceId": "65e17858-2019-04-18T19:10:08Z-00007-000", "acquisitionTime": "2019-04-18T19:10:08Z", "discussionTitle": "Pun War", "sourceTitle": "Online Debate: Pun War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Pun-War/1/", "nextArgumentInSourceId": ""}, "id": "65e17858-2019-04-18T19:10:08Z-00008-000", "conclusion": "Pun War"}, {"premises": 
[{"text": "I see you have the ability to quote texts on sociology and philosophy but you do not seem to have ever studied them. These are theories that have been put forth over the decades and centuries and anyone can have a theory. The problem with this is that many ideas are idiotic and contrary to what most people with a sense of moral responsibility and justice would consider ethical. Humans do not only have a social obligation to all humans, they have an obligation to every living thing on this planet. Every animal has a right to be here. If they did not, they would never have been here in the first place. Social contracts include responsibility to the earth itself and every living thing on this planet. No, I did not look up that theory, it is one that any humane, intelligent person would accept. If you had ever studied ethics you would understand that there are universal ethics. These are ideas that almost everyone on the planet would accept as being right. I am not a religious person so I am not basing my views on any religion. But, lets face it, if I went on youTube and proclaimed my parrot as the next savior because he talks at least 5 million people would convert to Parroticism. Animals have rights because they are living things. They feel love, they feel pain, they feel happiness, and depression. We have counted on animals for our very existence for centuries. Where would George Washington and the first U.S. Army have been without horses, let alone farmers, mail carriers, merchants, etc? I also have to point out that imperative research has been done using animals. I am a scientist, I don't participate in it but it has contributed to the health and welfare of mankind. You have no right to determine what species should have rights or not. You have borrowed your theories from people that have no other qualifications than that they once lived and someone put their ideas in a textbook or on the internet. One more thing to point out, serial killers usually agree with your ideas. In most cases the abuse of animals has been noted in the early life of a serial killer.", "stance": "PRO"}], "context": {"sourceId": "641b083d-2019-04-18T15:21:57Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:21:57Z", "discussionTitle": "Animal rights", "sourceTitle": "Debate: Animal rights | Debate.org", "sourceUrl": "https://www.debate.org/debates/Animal-rights/40/", "nextArgumentInSourceId": "641b083d-2019-04-18T15:21:57Z-00001-000"}, "id": "641b083d-2019-04-18T15:21:57Z-00000-000", "conclusion": "Animal rights"}, {"premises": 
[{"text": "Animals are a source of joy and are an integral part of the environment. They live here on earth with us and have as much right to be here as we do. Nobody has the right to hurt them for no reason. I have had dogs all of my life and they have a right to be fed, receive medical care, and be provided a good home. I also had a parrot for years and he was a great source of joy to me. He certainly had the right to be happy and be cared for. All animals should be free from suffering and we need to respect them.", "stance": "PRO"}], "context": {"sourceId": "641b083d-2019-04-18T15:21:57Z", "previousArgumentInSourceId": "641b083d-2019-04-18T15:21:57Z-00000-000", "acquisitionTime": "2019-04-18T15:21:57Z", "discussionTitle": "Animal rights", "sourceTitle": "Debate: Animal rights | Debate.org", "sourceUrl": "https://www.debate.org/debates/Animal-rights/40/", "nextArgumentInSourceId": "641b083d-2019-04-18T15:21:57Z-00002-000"}, "id": "641b083d-2019-04-18T15:21:57Z-00001-000", "conclusion": "Animal rights"}, {"premises": 
[{"text": "Thanks to pro for accepting. I'll start with my case then move to responding to his last round. == Case == Justice is a system by which people determine their obligations to each other; therefore it is not a natural entity, but a social construct.If justice is based in natural facts, then we have no reason for thinking that any normative statements are true. Mackie:[1] \u201cThe argument from relativity has as its premise the \u2026 variation in moral codes from one society to another \u2026 and \u2026 the differences in moral beliefs between \u2026 groups \u2026 within a complex com\u00admunity. \u2026 radical differences between \u2026 moral judgments make it difficult to treat \u2026 [them] as apprehensions of objective truths. \u2026 Disagreement about moral codes seems to reflect people's \u2026 participation in different ways of life. \u2026 moral heretics and \u2026 reformers, \u2026 have turned against the established rules \u2026 of their own communities for moral reasons, and often for moral reasons that we would endorse. But this can \u2026 be understood as the extension, \u2026 of rules to which they already adhered as arising out of an existing way of life. \u2026\u201d In order to avoid such relativism, justice is premised on contractual obligations that actors have to each other, because allocations of due are communal matters. Gauthier 1[2]: \u201cMoral principles are introduced as the objects of \u2026 agreement among \u2026 persons. Such agreement is hypothetical, in supposing a pre-moral context for the adoption of moral rules \u2026 But the parties to agreement are real, determinate individuals, distinguished by their \u2026 situations, and concerns. \u2026 [Since] they \u2026 agree to constrain \u2026 their choices, \u2026 they acknowledge a distinction between what they may and may not do. As rational persons \u2026, they recognize a place for mutual constraint, and so for a moral dimension in their affairs.\u201d If morality doesn\u2019t actually obligate us, then we have no reason to accept its principles and skepticism follows since individuals would reject other theories. Instead, we formulate what we are due from contracts with others. Also prefer contractarianism since it is based on consent\u2014implicit in acceptance of a contract\u2014which ultimately determines what qualifies as a net good or harm, i.e. whether intercourse is rape or if euthanasia is murder. I contend that humans have no contractual obligations to animals. First, animals have no language to formulate contracts within their own communities, let alone ours. Animals have repeatedly been proven to be incapable of symbolic communication, which is necessary to convey the importance of a given contract and willingly accept it. Even apes who are apparently able to use sign language only do so as a form of repetition, acting instinctively to do what will best achieve immediate reward, which is insufficient to formulate contracts. Second, contracts must be based on mutual benefit. Gauthier 2: \u201ca contractarian \u2026 assume[s] \u2026 a concern derivative from the benefits of agreement, and those benefits are determined by the effect that each person can have on the interests of her fellows. Only beings whose \u2026capacities are \u2026 roughly equal \u2026can expect to find cooperation beneficial \u2026Among unequals, one party may benefit most by coercing the other, and \u2026 would have no reason to refrain. \u2026 only within the context of mutual benefit can our condemnation appeal to a rationally grounded morality.\u201d This excludes animals for 3 reasons: a) Our treatment of animals is unreciprocal - they don\u2019t perform tests on us or use our skin for leather, so even if both groups stand to benefit from affirming, the content of their obligations will still inherently differ. b) Animals don\u2019t benefit from our exploitation of them, so there\u2019s no mutual benefit on their behalf that would convince them to rationally accept a contract with us. c) We would have no benefit from respecting their rights: only animals stand to gain from affirming, but that\u2019s not a mutual benefit. Even a consequentialist impact cannot link to this since the impact would still only reinforce the importance of our obligations to humans, not animals. Now, let's go to pro's arguments. == Rebuttals ==A lot of it is him just clarifying on specifics to his position (people on welfare shouldn't own pets, no one with a history of animal abuse should own pets, etc.), so I won't touch on that since it's relevance to the debate at hand is minimal: we're talking about all animals here, not just household pets. The one statement he does make is that \"Animals deserve basic rights afterall we give them to so called humans.\". The problem is that rights aren't distributed like that. Rights aren't distributed by a state of identity, i.e. we're human so we get rights, you're animals so you get rights, etc., but rather they're distributed on our ability to grasp ethical premises. Cohen [3]: \u201cPatterns of conduct are not at issue. Animals do \u2026 exhibit remarkable behavior at times. Conditioning, fear, instinct, and intelligence all contribute to species survival. Membership in a community of moral agents nevertheless remains impossible for them. Actors subject to moral judgment must be capable of grasping the generality of an ethical premise in a practical syllogism. Humans act immorally often enough, but only they \u2026 can discern, by applying some moral rule to the facts of a case, that a given act ought or ought not to he performed. The moral restraints imposed by humans on themselves are thus highly abstract and are often in conflict with the self-interest of the agent. Communal behavior among animals, \u2026 does not approach autonomous morality in this fundamental sense. Genuinely moral acts have an internal as well as an .external dimension. Thus, in law, an act can be criminal only when the guilty deed, \u2026 is done with a guilty mind, \u2026\u201d This becomes problematic for pro because only humans are capable of this. Since only humans are capable of grasping ethical premises, and animals are incapable of doing so, it means animals aren't deserving of rights. Cohen 2: \"Between species \u2026 humans on the one hand and cats or rats on the other--the morally relevant differences are enormous, and almost universally appreciated. Humans engage in moral reflection; \u2026 are morally autonomous; \u2026 are members of moral communities, recognizing just claims against their own interest. Human beings do have rights; theirs is a moral status very different from that of cats or rats\" == Conclusion ==To conclude, I've established a very clear case for why animals ought not have rights, and responded to my opponent's claims as to why they deserve rights. The ballot is a clear negative vote. == Sources == [1] J. L. Mackie [John Leslie Mackie (1917-1981) was a philosopher, originally from Sydney, Australia. From 1967 until his death, he was a fellow of University College, Oxford. He was in 1974 elected a fellow of the British Academy.], \u201cEthics: Inventing Right and Wrong\u201d The Subjectivity of Values. [2] Gauthier, David P. Morals by Agreement. Oxford: Clarendon, 1986. Print. [3] Cohen, Carl. \"The Case for the Use of Animals in Biomedical Research\", New England Journal of Medicine, vol. 315, issue 14, October 1986, pp. 865\u2013870.", "stance": "CON"}], "context": {"sourceId": "641b083d-2019-04-18T15:21:57Z", "previousArgumentInSourceId": "641b083d-2019-04-18T15:21:57Z-00001-000", "acquisitionTime": "2019-04-18T15:21:57Z", "discussionTitle": "Animal rights", "sourceTitle": "Debate: Animal rights | Debate.org", "sourceUrl": "https://www.debate.org/debates/Animal-rights/40/", "nextArgumentInSourceId": "641b083d-2019-04-18T15:21:57Z-00003-000"}, "id": "641b083d-2019-04-18T15:21:57Z-00002-000", "conclusion": "Animal rights"}, {"premises": 
[{"text": "Animals should have rights to live a good life and be taken care of. I will say that animal ownership should be restricted to people that can afford to have them. Nobody on welfare should be allowed to have a pet and nobody with a history of animal abuse should be able to own a pet. Animals deserve basic rights afterall we give them to so called humans.", "stance": "PRO"}], "context": {"sourceId": "641b083d-2019-04-18T15:21:57Z", "previousArgumentInSourceId": "641b083d-2019-04-18T15:21:57Z-00002-000", "acquisitionTime": "2019-04-18T15:21:57Z", "discussionTitle": "Animal rights", "sourceTitle": "Debate: Animal rights | Debate.org", "sourceUrl": "https://www.debate.org/debates/Animal-rights/40/", "nextArgumentInSourceId": "641b083d-2019-04-18T15:21:57Z-00004-000"}, "id": "641b083d-2019-04-18T15:21:57Z-00003-000", "conclusion": "Animal rights"}, {"premises": 
[{"text": "They shouldn't have rights", "stance": "CON"}], "context": {"sourceId": "641b083d-2019-04-18T15:21:57Z", "previousArgumentInSourceId": "641b083d-2019-04-18T15:21:57Z-00003-000", "acquisitionTime": "2019-04-18T15:21:57Z", "discussionTitle": "Animal rights", "sourceTitle": "Debate: Animal rights | Debate.org", "sourceUrl": "https://www.debate.org/debates/Animal-rights/40/", "nextArgumentInSourceId": ""}, "id": "641b083d-2019-04-18T15:21:57Z-00004-000", "conclusion": "Animal rights"}, {"premises": 
[{"text": "Personal Questions to Ask a Guy? Mean Things to Say to Someone Funny Names to Call People? What Is My Gangster Name How to Ask a Friend a Question? Text Messaging Pranks? How to Intercept Text Messages? What Is a Good Catch Phrase Funny Catch Phrases? What Are Cool Nicknames Who Are the Most Famous People That Have Either Asked or Answered Questions on Quora Dirty Would You Rather? Ways to Turn a Guy on? What Turns Guys on? How Can I Turn My Boyfriend on Ways to Turn on Your Boyfriend? What Is a Good Prank Call Things to Say for Prank Calls? Why Do Guys Ignore Girls Where Can I Find Short Jokes Random Questions to Ask Your Boyfriend? Random Things to Talk about? How to Talk to Random Girls? Pub Quiz Team Names? Letter to My Boyfriend? How to Write a Goodbye Letter to a Boyfriend? Why Are the Majority of Questions Here Completely Crazy What Is a Nickname What Is a Good Prank Excuse for Missing School? Naughty Dares? Embarrassing Dares? Awkward Questions to Ask a Friend? Funny Personal Questions? Chain Text Messages? What Is a Good Cheer Joke Thought Provoking Questions? Are You Funny Funny Question of the Day? What Are Annoying Quotes How to Make a Guy Jealous? Dirty Questions to Ask Someone? What Are Good Golf Team Names Funny Golf Team Names? What Are Common Funny Fill in the Blanks ever noticed that most octupus turn purple when they eat a blue mushroom hat without trying toswollow a wale.", "stance": "PRO"}], "context": {"sourceId": "b9745472-2019-04-18T16:58:28Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T16:58:28Z", "discussionTitle": "Lets All Be Random", "sourceTitle": "Debate Argument: Lets All Be Random | Debate.org", "sourceUrl": "https://www.debate.org/debates/Lets-All-Be-Random/1/", "nextArgumentInSourceId": "b9745472-2019-04-18T16:58:28Z-00001-000"}, "id": "b9745472-2019-04-18T16:58:28Z-00000-000", "conclusion": "Lets All Be Random"}, {"premises": 
[{"text": "One day there was a sunny fence ginger who ate nineteen sprinkles exactly every minute and went to Starbucks to meet with a teacup assassin. I caught writers block off a canon cow who caught me not reading in a fish tank so I went to the doctors and they gave me a tissue to blow my ears into everyday and it would go away. I killed the cow with an angry flannel monster and ate my way out of a hive when I was abducted by undead bees. The tangled old octopus sparingly poured tea with his eleven arms \u2013 he is a mutant. \u201cBlah, blah, blah,\u201d said the cheese monkey as he road into london on his ice cream horse underneath the moon who had been graffiti'd with the words \u201c I MUST EAT\u201d by seahorse aliens.", "stance": "CON"}], "context": {"sourceId": "b9745472-2019-04-18T16:58:28Z", "previousArgumentInSourceId": "b9745472-2019-04-18T16:58:28Z-00000-000", "acquisitionTime": "2019-04-18T16:58:28Z", "discussionTitle": "Lets All Be Random", "sourceTitle": "Debate Argument: Lets All Be Random | Debate.org", "sourceUrl": "https://www.debate.org/debates/Lets-All-Be-Random/1/", "nextArgumentInSourceId": "b9745472-2019-04-18T16:58:28Z-00002-000"}, "id": "b9745472-2019-04-18T16:58:28Z-00001-000", "conclusion": "Lets All Be Random"}, {"premises": 
[{"text": "GUESTS ARE REQUESTED NOT TO SMOKE OR DO OTHER DISGUSTING BEHAVIORS IN BED. What happens to an irrisitable force when it hits an immovable object? Hotel lobby, Bucharest: THE LIFT IS BEING FIXED FOR THE NEXT DAY. DURING THAT TIME WE REGRET THAT YOU WILL BE UNBEARABLE. What do you call a dinosaur with an extensive vocabulary? A thesaurus. Venison for dinner again? Oh deer! I bought some powdered water, but I don't know what to add. Hotel room notice, Chiang-Mai, Thailand: PLEASE DO NOT BRING SOLICITORS INTO YOUR ROOM. I am in shape. Round is a shape. The wise never marry and when they marry they become otherwise. \"Love is temporary insanity curable by marriage.\" - Ambrose Bierce You can't have everything...where would you put it? Can a short person \"talk down\" to a taller person? Notice at a Public Bar: OUR PUBLIC BAR IS PRESENTLY NOT OPEN BECAUSE IT'S CLOSED - Manager This is a non-smoking gas pump. If a guy that was about to die in the electric chair had a heart attack should they save him? If money doesn't grow on trees then why do banks have branches? The things that come to those that wait may be the things left by those who got there first. Success is not about who you know, rather who knows you. If, in a baseball game, the batter hits a ball splitting it right down the center with half the ball flying out of the park and the other half being caught, what is the final ruling? A sign seen on an automatic restroom hand dryer: DO NOT ACTIVATE WITH WET HANDS. If a transvesite goes missing, would you put their face on a carton of Half and Half? Did Noah have woodpeckers on the ark? If he did, where did he keep them? If you get this message, call me, and if you don't get it, don't call. On the side of a milk carton: Allergy advice - May Contain Traces of Milk Why are all of the Harry Potter spells in Latin if they're English? I changed my iPod's name to Titanic. It's syncing now. Those who live by the sword get shot by those who don't. I am a nobody. Nobody is perfect. Therefore, I am perfect. Even if you're on the right track, you'll get run over if you just sit there. Save water. Shower with your girlfriend. Why put a towel in the dirty clothes basket if when you get out of the shower you are clean? Notice at a Public Bar: OUR PUBLIC BAR IS PRESENTLY NOT OPEN BECAUSE IT'S CLOSED - Manager Can you daydream at night? Why is it that everyone driving faster than you is considered an idiot and everyone driving slower than you is a moron? Even a broken clock is right twice a day. Do they bury people with their braces on? I was born intelligent - education ruined me. I think therefore I am... I think.", "stance": "PRO"}], "context": {"sourceId": "b9745472-2019-04-18T16:58:28Z", "previousArgumentInSourceId": "b9745472-2019-04-18T16:58:28Z-00001-000", "acquisitionTime": "2019-04-18T16:58:28Z", "discussionTitle": "Lets All Be Random", "sourceTitle": "Debate Argument: Lets All Be Random | Debate.org", "sourceUrl": "https://www.debate.org/debates/Lets-All-Be-Random/1/", "nextArgumentInSourceId": "b9745472-2019-04-18T16:58:28Z-00003-000"}, "id": "b9745472-2019-04-18T16:58:28Z-00002-000", "conclusion": "Lets All Be Random"}, {"premises": 
[{"text": "was walking to my car when I noticed my pants were on fire. I turned to my friend and said, \"I think were going to need an oven and fast.\" He grabbed me with his soggy fingers and said.. \"Snap out of it, Man.\" Then he proceeded to chant and walk in circles around me. I looked down, My pants were still on fire, but by this time it had spread to my legs and three other ligaments. I was getting pretty agitated that no one seemed to care about my third degree burns, or my soon imminent death, but I went along with his plan still hoping he'd manage to save me through his voo-doo witchcraft. After I came out of my trance from the fire I noticed that I was now in the kitchen of my grandma's house baking a cake.. I Screamed \"WHAT THE?\" My Grandma ran in and slapped me for cursing. Then she proceeded to say, \"I swear if you talk like that 5 more times, I'll beat the living daylights outta you.\" I was quite confused as to what was going on and what I did to deserve this true life mad lib. I just stood there in silence with a look of uttermost confusion.. and I stared at the women who had once been a kind sweet old lady, who wouldn't even kill a baby piglet, now turned into this vicious beast of a monster with veins protruding from her neck like a porcupines quills on a midsummer day. She gasped, and then with the blink of an eye turned back into the sweet old lady I had once known. \"Would you like some cookies, dear?\" \"Ummm, yes, grandma.\" As she went to retrieve the cookies, I was planning my escape.. Looking around pondering what unimaginable thing would happen next if I stayed. As my grandma neared the corner with her plate of cookies, I ran to the door as fast as my burning legs would take me. As I made my silent escape I heard grandma yell, \"You forgot your cookies dear\" Little did she know I didn't give a damn about those cookies. As I ran I thought about my previous life and how this whole day had been more interesting than my whole entire life on earth had.. I began to ponder if this was karma punishing me for just sitting on the laptop all day typing short stories for little to no pay. When I decided to stop and catch my breath, I wiped the sweat from my face and looked up to see what else this new world had to offer. Far off in the distance I could see a huge building, maybe a hotel or some sort of jail. I wasn't too sure.. but I marked that location off my list, the last thing I needed was to go to a jail and get killed by a bunch of mobsters.. I mean seriously, my pants were already on fire. I decided to turn to my left and see what my next choice would be. There were flying cantaloupes, rainbows and songs of happiness near by, I mean I was a little frightened by the flying fruit but I'll take this any day over prison inmates. I skipped closer and closer to the festivities and when I arrived I seen all my friends I had went to high school with. They were holding hands and singing Kumbayah around the camp ice.. Yes It was a giant block of ice situated on three wood logs.. I felt much more comforted here than I did at my grandmas. I took a deep breath of relief and I thought, maybe, this day is getting better. I joined hands and with Germany and Tokyo and began to sing with everyone else, but as soon as I belched out my voice changed to an annoying high pitched squeal.. Similar to ringing in your ears. Everyone turned toward me and gave me the death stare and I knew I had screwed up once again, they all walked in slow motion towards me saying the same familiar chant I had heard earlier, before anyone could reach me I awoke in a frantic sweaty rush in my bed.. My legs were no longer on fire and I felt slightly normal again. I noticed that my mom, a preacher, and several other family members were standing around me sobbing and chanting.. I said. \"What's going on?\" They informed me that I had been possessed by a spirit named Robert that liked to make people crazy by making there dreams seem similar to real life, only completely insane. They told me that I had been very lucky to be through such a traumatic experience and live to tell about it, without needing to be put in a psych ward. I turned to the preacher and said. \"I think were gonna need an oven and fast.\" That's when they knew I was a goner.", "stance": "CON"}], "context": {"sourceId": "b9745472-2019-04-18T16:58:28Z", "previousArgumentInSourceId": "b9745472-2019-04-18T16:58:28Z-00002-000", "acquisitionTime": "2019-04-18T16:58:28Z", "discussionTitle": "Lets All Be Random", "sourceTitle": "Debate Argument: Lets All Be Random | Debate.org", "sourceUrl": "https://www.debate.org/debates/Lets-All-Be-Random/1/", "nextArgumentInSourceId": "b9745472-2019-04-18T16:58:28Z-00004-000"}, "id": "b9745472-2019-04-18T16:58:28Z-00003-000", "conclusion": "Lets All Be Random"}, {"premises": 
[{"text": "So like as I was saying, the mass spectrometer in my room actually turned out not to be a mass spectrometer, but the mutant remains of the massive spectacle-o-meter. [Its an easy mistake to make ok!] Its a giant Machine invented by highly intellectual pink ants, designed to track down old granny spectacles, and sort them into size order. Except as I previously mentioned this one was a mutant. It was genetically mutated at birth, and instead of sorting out all these glasses, it brain washes them into thinking they are clones of david tenant. This means there are now billions of old spectacles flooding out of my door, and they are all ridiculously egocentric, because most of them think they're really hot. Except that pair over there, they just think they're an old christmas turkey, that had a little much to drink. Seriously watching a pair off glasses acting as a drunk Turkey is probably the strangest thing I've ever seen. Ugh. It just barfed. Deodorant. At least puking deodorant smells better than the sweaty army commando in my deserted sausage factory. (Althought it landed right in the lasanga. Blech!) Hmmm. Havn't fed the guy in a while. I might send some of my Tennant glasses round with some kind of a food. Like monkey lasanga, (He won't mind the deodrant...). Or a Robot. Or pie. Mmmmmm........", "stance": "CON"}], "context": {"sourceId": "b9745472-2019-04-18T16:58:28Z", "previousArgumentInSourceId": "b9745472-2019-04-18T16:58:28Z-00003-000", "acquisitionTime": "2019-04-18T16:58:28Z", "discussionTitle": "Lets All Be Random", "sourceTitle": "Debate Argument: Lets All Be Random | Debate.org", "sourceUrl": "https://www.debate.org/debates/Lets-All-Be-Random/1/", "nextArgumentInSourceId": "b9745472-2019-04-18T16:58:28Z-00005-000"}, "id": "b9745472-2019-04-18T16:58:28Z-00004-000", "conclusion": "Lets All Be Random"}, {"premises": 
[{"text": "I stepped on a Corn Flake, now I'm a Cereal Killer. Screw world peace, I want a pony. A Hairy window broke a silly pineapple with a Blue fridge- cause we get hairy windows theses days. The way you play the cheese guitar with the licorice strings and your fishy fingers, is just incredible.-errrrrrrrrrr gross. My world is where everybody is a pony and we all eat rainbows and poop butterflies.", "stance": "PRO"}], "context": {"sourceId": "b9745472-2019-04-18T16:58:28Z", "previousArgumentInSourceId": "b9745472-2019-04-18T16:58:28Z-00004-000", "acquisitionTime": "2019-04-18T16:58:28Z", "discussionTitle": "Lets All Be Random", "sourceTitle": "Debate Argument: Lets All Be Random | Debate.org", "sourceUrl": "https://www.debate.org/debates/Lets-All-Be-Random/1/", "nextArgumentInSourceId": "b9745472-2019-04-18T16:58:28Z-00006-000"}, "id": "b9745472-2019-04-18T16:58:28Z-00005-000", "conclusion": "Lets All Be Random"}, {"premises": 
[{"text": "How do you want to die?Well, I want to die like my grandmother, who died peacefully in her sleep. Not screaming like all the passengers in her car. Did you know that the statistics on sanity are that one out of every four Americans is suffering from some form of mental illness? Think of your three best friends. If they are okay, then it's you.I am a wonderful person! I am free of all prejudices. I hate everyone equally.I also dream of a better tomorrow... where chickens can cross roads and not have their motives questioned...........", "stance": "CON"}], "context": {"sourceId": "b9745472-2019-04-18T16:58:28Z", "previousArgumentInSourceId": "b9745472-2019-04-18T16:58:28Z-00005-000", "acquisitionTime": "2019-04-18T16:58:28Z", "discussionTitle": "Lets All Be Random", "sourceTitle": "Debate Argument: Lets All Be Random | Debate.org", "sourceUrl": "https://www.debate.org/debates/Lets-All-Be-Random/1/", "nextArgumentInSourceId": "b9745472-2019-04-18T16:58:28Z-00007-000"}, "id": "b9745472-2019-04-18T16:58:28Z-00006-000", "conclusion": "Lets All Be Random"}, {"premises": 
[{"text": "What do you think about the magical yellow unicorn who dances on the rainbow with a spoonful of blue cheese dressing? my comments: -my nose is a communist", "stance": "PRO"}], "context": {"sourceId": "b9745472-2019-04-18T16:58:28Z", "previousArgumentInSourceId": "b9745472-2019-04-18T16:58:28Z-00006-000", "acquisitionTime": "2019-04-18T16:58:28Z", "discussionTitle": "Lets All Be Random", "sourceTitle": "Debate Argument: Lets All Be Random | Debate.org", "sourceUrl": "https://www.debate.org/debates/Lets-All-Be-Random/1/", "nextArgumentInSourceId": "b9745472-2019-04-18T16:58:28Z-00008-000"}, "id": "b9745472-2019-04-18T16:58:28Z-00007-000", "conclusion": "Lets All Be Random"}, {"premises": 
[{"text": "I like randomness...... Do you? Because if you accept this debate, you are in for a wirlwind of RANDOMNESS!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!", "stance": "CON"}], "context": {"sourceId": "b9745472-2019-04-18T16:58:28Z", "previousArgumentInSourceId": "b9745472-2019-04-18T16:58:28Z-00007-000", "acquisitionTime": "2019-04-18T16:58:28Z", "discussionTitle": "Lets All Be Random", "sourceTitle": "Debate Argument: Lets All Be Random | Debate.org", "sourceUrl": "https://www.debate.org/debates/Lets-All-Be-Random/1/", "nextArgumentInSourceId": ""}, "id": "b9745472-2019-04-18T16:58:28Z-00008-000", "conclusion": "Lets All Be Random"}, {"premises": 
[{"text": "Note I apologize to my opponent for my delay. I am typing this up with only 9 hours remaining and have been in the hospital most of the day with my step-dad. This is not my best argument, but it is better than forfeiting. I would like to thank my opponent for his reply. Pro's argument rests entirely on the decay of Earth's magnetic field. Pro's problem is that he fails to take into consideration the fact that Earth's magnetic field has fluctuated and fails to take into consideration polar shifts. Let's look at these a bit closer.Issue 1: Magnetic FluctuationPro's case relies on the Earth's magnetic field decay to be a constant. The problem is, this assumption is clearly false as seen by this graph (http://www.windows2universe.org...) Lenny Flank notes:\"[W]hen rocks on the sea floor are scientifically examined, they demonstrate a striking magnetic pattern: on each side of the mid-Atlantic rift where the earth's plates emerge from the mantle, differing \"stripes\" of varying magnetic intensity can be found, each the mirror image of the stripes on the other side. As each area of crust emerges and solidifies, the metallic particles within it are magnetized, and take on the strength and polarity of the magnetic field within which they emerged. As the sea floor spreads apart through plate tectonics, new areas of rock emerge and are similarly magnetized. This produces a pattern of different magnetic strengths.\" (http://www.huecotanks.com...) Issue 2: Polar shiftOverwhelming evidence from both lava flows and oceanic ridges support evidence that the magnetic field has shifted overtime. The last time such an event occured was about 780 KYA as NASA notes:\"Sediment cores taken from deep ocean floors can tell scientists about magnetic polarity shifts, providing a direct link between magnetic field activity and the fossil record. The Earth's magnetic field determines the magnetization of lava as it is laid down on the ocean floor on either side of the Mid-Atlantic Rift where the North American and European continental plates are spreading apart. As the lava solidifies, it creates a record of the orientation of past magnetic fields much like a tape recorder records sound.\" (http://www.nasa.gov...) ConclusionFor the reasons mentioned above, the decay of Earth's magnetic field cannot be used as a reliable indicator of the age of the Earth - either from an old Earth or a young Earth. There is no scientific justification for Humphreys' model to attempt to extrapolate their magnetic measurements for the last 150 years or so back to the moment of creation. I turn it over to Pro.", "stance": "CON"}], "context": {"sourceId": "faf4daa-2019-04-18T12:54:20Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:54:20Z", "discussionTitle": "The Earth is Young", "sourceTitle": "Debate Issue: The Earth is Young | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Earth-is-Young/1/", "nextArgumentInSourceId": "faf4daa-2019-04-18T12:54:20Z-00001-000"}, "id": "faf4daa-2019-04-18T12:54:20Z-00000-000", "conclusion": "The Earth is Young"}, {"premises": 
[{"text": "IntroductionI would first like to begin by stating that I fully agree that the math behind radioisotope dating is sound and that the operational methods used to measure ratios of isotopes yield very precise results. What I do not agree with however are the assumptions behind the process of actually interpreting results as a \"date\" to determine the age of a rock. I will begin by attempting to explain, for the prospective reader, how radioisotope dating works.Basics of Radioisotope DatingRadioisotope dating, or radiometric dating as it is also known, refers to the method by which secular scientists attempt to formulate an age for a given rock specimen based on the ratio of isotopes within the rock. Isotopes are basically radioactive forms of elements which naturally decay in an attempt to become more stable. These volatile atoms will, over time, decay to become different atoms with different numbers of protons and neutrons.By measuring the current rate of decay, scientists can determine how long it would take for a given decay process to occur. By measuring the amount of parent (radioactive isotope) atoms and daughter (more stable element) atoms, an age can then be acquired by calculating how long it would have taken for the parent atoms to decay to the measured amount of daughter atoms. There are however key assumptions which, if they were in error, would greatly alter the dates given and therefore would be grossly misrepresentative of the age of what is being measured.Assumption #1 - Initial Isotope RatiosThis first assumption is entirely unknowable, to state the obvious. If one is no present to record data, one is left with pure speculation. Clearly it is impossible to know for sure what the initial ratio of isotopes were in any given rock sample. If a particular sample had any amount of Pb at its conception, assuming a zero amount for the sample would grossly inflate the age. No geologists were present when most rocks formed, so they cannot test whether the original rocks already contained daughter isotopes alongside their parent radioisotopes. My opponent addresses this issue with the usage of zircon crystals which indeed seem to control for the problem of initial ratios. Regardless, this assumption remains model-dependent (1).Assumption #2 - Lack of ContaminationAs with the first assumption, assuming no contamination is speculative at best. Both assumptions are model-dependent in that they require a model such as the accretion model of the Earth's formation from molten rock. If the biblical account be true, then even zircon crystals could have been formed with Pb already in them; and the Flood could have provided a medium for plenty of isotopic exchange between rocks. Since not much more can be said about these assumptions other than that they are ultimately unknowable, allow me to focus most of my addressal to the following assumption (2).Assumption #3 - Constant Decay RateIndeed, decay rate constancy seems to be the most impervious to dissent. Yet, utilizing certain methods of dating other than radioisotopes, such as that of planetary magnetic field decay, have revealed that the Earth could not be much older than 6,000 years. Thus, it is clear that decay rates are likely to have drastically varied in the past. One clear example is the presence of detectable amounts of helium in zircon crystals which have been dated to be 1.5 billion years old. It was found that, \"up to 58% of the helium that the nuclear decay would produce was still in the zircons. This was surprising because helium diffuses (leaks) rapidly out of most minerals.\" The presence of helium in these zircons is linked directly to U-Pb decay as it is a by product of the decay process. For the helium to be present in these zircons, radiodecay would have had to be over 100,000 times faster in the past (3).ConclusionAs Pro's case rests entirely on the reliability of radioisotope dating, I have effectually refuted it. Radioisotope dating cannot be trusted to yield accurate dates as many unknowable factors can be greatly inflating ages and explain the ubiquitous discordant measurements which are inconsistent with each other. I look forward to Pro's response to my rebuttals and defending my case against his.References(1) https://answersingenesis.org...(2) http://www.icr.org...(3) http://creation.com...", "stance": "PRO"}], "context": {"sourceId": "faf4daa-2019-04-18T12:54:20Z", "previousArgumentInSourceId": "faf4daa-2019-04-18T12:54:20Z-00000-000", "acquisitionTime": "2019-04-18T12:54:20Z", "discussionTitle": "The Earth is Young", "sourceTitle": "Debate Issue: The Earth is Young | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Earth-is-Young/1/", "nextArgumentInSourceId": "faf4daa-2019-04-18T12:54:20Z-00002-000"}, "id": "faf4daa-2019-04-18T12:54:20Z-00001-000", "conclusion": "The Earth is Young"}, {"premises": 
[{"text": "I would like to thank creationtruth for providing his opening statements. Note that part of the arguments that I will present in this round are taken from the team debate that we unfortunately could not finish. The arguments that I will present are the ones that I wrote. I will also present a few new arguments that are not from the debate. Note that I had an issue putting images into my debate. I linked it to the photo album where necessary. Argument 1: Radiometric dating According to scientific estimates, the Earth is roughly 4.5-4.6 billion years old. How do they come to such a conclusion and under what basis do they make this claim? One of the ways to test this is through radiometric dating. Radiometric dating is a technique that is used to date material such as rocks or carbon by the decay in the radioactive elements. There are over 40 elements that are used for radiometric dating [1]. Figure 2-1 (http://bit.ly...) gives a good diagram of how radiometric dating works [2]. The mathematical expression that relates radioactive decay to geologic time is D = D0 + N(t) (e\u03bbt \u2212 1) where t is age of the sample, D is number of atoms of the daughter isotope in the sample, D0 is number of atoms of the daughter isotope in the original composition, N is number of atoms of the parent isotope in the sample at time t (the present), given by N(t) = Noe-\u03bbt, and \u03bb is the decay constant of the parent isotope, equal to the inverse of the radioactive half-life of the parent isotope times the natural logarithm of 2. [2] So, how do we know that these dating methods are reliable? For one, scientists have tested radiometric dating against the historical record. If the dating techniques match up to what we know the age is, then we make a good case for the reliability of such a method. Mt. Vesuvius erupted in the early afternoon on August 24, 79 C.E. In 1997, scientists from the Berkeley Geochronology Center and University of Naples wanted to test the 40Ar/39Ar method of radiometric dating to see if it could accurately measure the age of this very young volcanic material. Incremental heating experiments on 12 samples of sanidine yielded 46 data points that resulted in an isochron age of 1925 94 years. The actual age of the flow in 1997 was 1918 years. This is only a 7 year deviation from the actual date of the material [3] Based on the oldest known zinc, radiometric dating has found the Earth to be at least 4.3 billion years old [4]. Furthermore, dating ancient meteorite impact showed the Earth to be around 4.5 billion years old: \u201cThe ages measured for Earth's oldest rocks and oldest crystals show that the Earth is at least 4.3 billion years in age but do not reveal the exact age of Earth's formation. The best age for the Earth (4.54 Ga) is based on old, presumed single-stage leads coupled with the Pb ratios in troilite from iron meteorites, specifically the Canyon Diablo meteorite.\u201d [5]. Argument 2: Things older than 10,000 years old It is incumbent on the affirmative to prove that the Earth is younger than ~10,000 years old. Thus, if we can show that there are objects and items on the Earth that are older than 10,000 years old, we negate that part of the resolution. Although it would not fulfill our burden to show the Earth is ~4 billion years old, it will add a much stronger case for our side. Example 1: Oldest DesertThe oldest desert on Earth is the Nambid Desert, a desert located in Africa. It is estimated to be 55 million years old [6]. Example 2: Oldest fossilThe oldest known fossils, and most likely the oldest known life form on the planet, dates back to 3.4 billion years. [7]Example 3: An AxeRecently, an axe ws found that dates back to 45,000 years. According to NatGeo [8]:\"The team\u2019s geologists dated the youngest of the terraces associated with the hand axes to at least 45,000 years ago using radiocarbon dating, and they estimated the oldest terrace with stone tools to be at least 130,000 years ago.\" Conclusion In order for Pro to effectively refute my case and affirm his own resolution, he must show why we must reject the scientific evidence for radiometric dating and also account for the history that we see that suggests a much older date for the Earth. The data is clear that Earth is far older than 10,000 years old and the scientific consensus is clear that the Earth is roughly 4.56 billion years old. Sources1. http://bit.ly...;2. http://bit.ly...;3. http://bit.ly...;4. http://bit.ly...;5. http://on.doi.gov...;6. http://bit.ly...;7. http://www.nature.com...;8. http://news.nationalgeographic.com...;", "stance": "CON"}], "context": {"sourceId": "faf4daa-2019-04-18T12:54:20Z", "previousArgumentInSourceId": "faf4daa-2019-04-18T12:54:20Z-00001-000", "acquisitionTime": "2019-04-18T12:54:20Z", "discussionTitle": "The Earth is Young", "sourceTitle": "Debate Issue: The Earth is Young | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Earth-is-Young/1/", "nextArgumentInSourceId": "faf4daa-2019-04-18T12:54:20Z-00003-000"}, "id": "faf4daa-2019-04-18T12:54:20Z-00002-000", "conclusion": "The Earth is Young"}, {"premises": 
[{"text": "Evidence Consistent With a Young EarthPlanetary magnetic field decay describes the process by which Earth's magnetic field, which is produced via current in the metallic core, decays or diminishes in strength over time. This decay is accepted by both secular and creation scientists. \"Ever since scientists generated the first global model of Earth\u2019s magnetic field nearly 180 years ago, its strength has decreased by some 10 percent\" (1). The key issue of whether or not this supports a young Earth is how the magnetic field could maintain itself for more than thousands of years. Recent records of the International Geomagnetic Reference Field, the most accurate ever taken, show a net energy loss of 1.4% in just three decades (1970\u20132000). This means that the field\u2019s energy has halved every 1,465 years or so. At this rate, the Earth cannot be much older than about 10 or 20,000 years. Unless Pro can adequately provide an observed mechanism which could sustain the field for millions of years, my case will stand (2). Dr. Russell Humphreys, a well known creationist physicist, has provided a model which best represents and explains the phenomena of planetary magnetic field decay. In this model, magnetohydrodynamics accounts for the energy loss of the planetary dipole field: \". . .motions of the conducting fluid in the core should slowly twist the dipole magnetic lines of force into more complex shapes, subtracting from the dipole field and adding to the non-dipole field. Resistive losses then make the non-dipole field decay more rapidly, so eventually the latter type of losses should prevail\" (3).Basically, Humphrey's model proposes that the decay we observe is due to ohmic losses in the dipole-generating current of Earth's liquid core. Both creationists and secularists believe that the Earth was set into motion, and from this motion the planetary magnetic field was produced. But since, physically, the Earth's core provides resistance and turbulence between the inner and outer core. This resistance then in turn slows down the current and thus weakens the strength of the dipole field over time.For Pro to effectually refute my case, he must provide a reason why we should not accept Humphrey's model and why we should rather accept another such as the dynamo model. The data is clear that the Earth's magnetic field is decaying at quite a substantial rate, and if it truly is an exponential decay due to energy loss, then the biblical creation view of a less than 10,000 year old Earth is supported.References(1) https://www.sciencenews.org...(2) https://answersingenesis.org...(3) http://www.creationresearch.org...", "stance": "PRO"}], "context": {"sourceId": "faf4daa-2019-04-18T12:54:20Z", "previousArgumentInSourceId": "faf4daa-2019-04-18T12:54:20Z-00002-000", "acquisitionTime": "2019-04-18T12:54:20Z", "discussionTitle": "The Earth is Young", "sourceTitle": "Debate Issue: The Earth is Young | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Earth-is-Young/1/", "nextArgumentInSourceId": "faf4daa-2019-04-18T12:54:20Z-00004-000"}, "id": "faf4daa-2019-04-18T12:54:20Z-00003-000", "conclusion": "The Earth is Young"}, {"premises": 
[{"text": "Acceptance.", "stance": "CON"}], "context": {"sourceId": "faf4daa-2019-04-18T12:54:20Z", "previousArgumentInSourceId": "faf4daa-2019-04-18T12:54:20Z-00003-000", "acquisitionTime": "2019-04-18T12:54:20Z", "discussionTitle": "The Earth is Young", "sourceTitle": "Debate Issue: The Earth is Young | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Earth-is-Young/1/", "nextArgumentInSourceId": "faf4daa-2019-04-18T12:54:20Z-00005-000"}, "id": "faf4daa-2019-04-18T12:54:20Z-00004-000", "conclusion": "The Earth is Young"}, {"premises": 
[{"text": "Affirmative Position (Pro): The Earth is less than 10,000 years old.Negative Position (Con): The Earth is greater than 4,000,000,000 years old.Debate Rules:Round 1 - AcceptanceRound 2 - Opening Arguments (No Rebuttals)Round 3 - Rebuttals (No Defense of Arguments)Round 4 - Defense of Arguments (No New Arguments)Round 5 - Final Rebuttals (No New Arguments, No Defense of Arguments)*No Red Herrings (http://www.logicalfallacies.info.........)*No Anecdotal Evidence (http://rationalwiki.org.........)*Only Science Arguments (http://undsci.berkeley.edu.........)Both parties agree to these rules upon acceptance of the debate. Failure to adhere to these rules should at least result in the loss of conduct point per the judgment of any prospective voters.", "stance": "PRO"}], "context": {"sourceId": "faf4daa-2019-04-18T12:54:20Z", "previousArgumentInSourceId": "faf4daa-2019-04-18T12:54:20Z-00004-000", "acquisitionTime": "2019-04-18T12:54:20Z", "discussionTitle": "The Earth is Young", "sourceTitle": "Debate Issue: The Earth is Young | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Earth-is-Young/1/", "nextArgumentInSourceId": ""}, "id": "faf4daa-2019-04-18T12:54:20Z-00005-000", "conclusion": "The Earth is Young"}, {"premises": 
[{"text": "I understand that bacteria are important for keeping life on earth running. However, you can't deny the fact that humans can protect the Earth from things bacteria cannot. We control the fate of this planet, and as intellegent beings we are important for protecting life on Earth from catastrophic forces. With great power, comes great responsibility. They do their part, we do ours. In conclusion regarding my contention that humans play a role in the preservation of life that is just as important as bacteria's, I urge a con vote :)", "stance": "CON"}], "context": {"sourceId": "28404904-2019-04-18T19:33:29Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:33:29Z", "discussionTitle": "Bacteria is more important than humans", "sourceTitle": "Debate: Bacteria is more important than humans | Debate.org", "sourceUrl": "https://www.debate.org/debates/Bacteria-is-more-important-than-humans/1/", "nextArgumentInSourceId": "28404904-2019-04-18T19:33:29Z-00001-000"}, "id": "28404904-2019-04-18T19:33:29Z-00000-000", "conclusion": "Bacteria is more important than humans"}, {"premises": 
[{"text": "Uhhh, please vote con. It seems my opponent has not been able to respond in time. Vote con :)", "stance": "CON"}], "context": {"sourceId": "28404904-2019-04-18T19:33:29Z", "previousArgumentInSourceId": "28404904-2019-04-18T19:33:29Z-00000-000", "acquisitionTime": "2019-04-18T19:33:29Z", "discussionTitle": "Bacteria is more important than humans", "sourceTitle": "Debate: Bacteria is more important than humans | Debate.org", "sourceUrl": "https://www.debate.org/debates/Bacteria-is-more-important-than-humans/1/", "nextArgumentInSourceId": "28404904-2019-04-18T19:33:29Z-00002-000"}, "id": "28404904-2019-04-18T19:33:29Z-00001-000", "conclusion": "Bacteria is more important than humans"}, {"premises": 
[{"text": "I would first like to thank my opponent for such a topic. Now on to the debate. Don't get me wrong, bacteria are very important as far as maintaining life on Earth. Yet, you have to ask yourself, does that make them \"more important\" than humans. I believe that people and bacteria are EQUALLY important. We are the dominant species of this planet, and with great power comes great responsibility. You see, us humans have something bacteria don't: intellect. Forces that threaten the planet, like meteors for example, we have the ability to stop, yet bacteria do not. As far as evolution goes, it's not usual for a species to be as powerful as we are. We came forth only under extremely rare circumstances. Now that we exist, we are life forms capable of deciding the fate of all other life, and a force like ours is important for preserving life from catastrophic forces. If bacteria are LESS or EQUALLY important than humans, I win this debate. Unless my opponent proves how bacteria are MORE important, I will win this debate. On that note, I urge a con vote. :)", "stance": "CON"}], "context": {"sourceId": "28404904-2019-04-18T19:33:29Z", "previousArgumentInSourceId": "28404904-2019-04-18T19:33:29Z-00001-000", "acquisitionTime": "2019-04-18T19:33:29Z", "discussionTitle": "Bacteria is more important than humans", "sourceTitle": "Debate: Bacteria is more important than humans | Debate.org", "sourceUrl": "https://www.debate.org/debates/Bacteria-is-more-important-than-humans/1/", "nextArgumentInSourceId": "28404904-2019-04-18T19:33:29Z-00003-000"}, "id": "28404904-2019-04-18T19:33:29Z-00002-000", "conclusion": "Bacteria is more important than humans"}, {"premises": 
[{"text": "Human history have been plagued with a selfish and narcissistic mentality that humans are the great and important species. Such an attitude stems back to the bible, from texts such as: 'And God blessed them and God said to them, \"Be fruitful and multiply and replenish the earth and master it, and have dominion over the fish of the sea and the flyer of the heaven, and every live creature that creeps on the earth.\" (1.28) Such a mentality have left much of the natural world in ruins. Driven by greed to maximize ones profit without consideration of externalities, has led to the depletion of natural rain forests, the pollution of air, and the extinction of many species. Humans often feel that it is a god given right for them to have dominion over the earth, and even many non-believers, with a false conception of evolution, believe that all species are on a linear ride to becoming more complex...the journey to becoming a human. It has been mind numbing for me to hear people ask me, 'well if evolution is true, how come chimps have not turned into humans yet?'. This shows the ignorance that exists among us humans. What I would like to argue in this debate is that humans are not the most important species. In fact, humans are likely one of the least important species from a naturalistic perspective. And the specific argument is that bacteria is more important than humans. What is important? From a naturalistic point of view, it is important to survive. It is important to spread our genes. From a societal perspective, what is important can take many different forms depending on culture and beliefs, along with other factors. I will now let my opponent start the debate by trying to argue that bacteria is not more important than humans.", "stance": "PRO"}], "context": {"sourceId": "28404904-2019-04-18T19:33:29Z", "previousArgumentInSourceId": "28404904-2019-04-18T19:33:29Z-00002-000", "acquisitionTime": "2019-04-18T19:33:29Z", "discussionTitle": "Bacteria is more important than humans", "sourceTitle": "Debate: Bacteria is more important than humans | Debate.org", "sourceUrl": "https://www.debate.org/debates/Bacteria-is-more-important-than-humans/1/", "nextArgumentInSourceId": ""}, "id": "28404904-2019-04-18T19:33:29Z-00003-000", "conclusion": "Bacteria is more important than humans"}, {"premises": 
[{"text": "Vote Pro!", "stance": "PRO"}], "context": {"sourceId": "3c45def3-2019-04-18T18:41:30Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:41:30Z", "discussionTitle": "The United States should legalize marijuana", "sourceTitle": "Debate Topic: The United States should legalize marijuana | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-United-States-should-legalize-marijuana/1/", "nextArgumentInSourceId": "3c45def3-2019-04-18T18:41:30Z-00001-000"}, "id": "3c45def3-2019-04-18T18:41:30Z-00000-000", "conclusion": "The United States should legalize marijuana"}, {"premises": 
[{"text": "My arguments still stand.", "stance": "PRO"}], "context": {"sourceId": "3c45def3-2019-04-18T18:41:30Z", "previousArgumentInSourceId": "3c45def3-2019-04-18T18:41:30Z-00000-000", "acquisitionTime": "2019-04-18T18:41:30Z", "discussionTitle": "The United States should legalize marijuana", "sourceTitle": "Debate Topic: The United States should legalize marijuana | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-United-States-should-legalize-marijuana/1/", "nextArgumentInSourceId": "3c45def3-2019-04-18T18:41:30Z-00002-000"}, "id": "3c45def3-2019-04-18T18:41:30Z-00001-000", "conclusion": "The United States should legalize marijuana"}, {"premises": 
[{"text": "I would like to thank my opponent for his acceptance, now on with the debate. I will be affirming the resolution that Marijuana should be legalized in the U.S. My argument will consist of five contentions in which I will prove that the U.S. government should legalize marijuana. Contention 1: People deserve the freedom My first point will be that there is no good reason to not make marijuana legal. Many people ask 'Why should marijuana be made legal?' but we should ask 'Why should marijuana be illegal?' Individuals deserve to make their own choices. The government only has the right to put limits on these choices hurt another person. This doesn't apply to marijuana, since the person who chooses to use marijuana only affects the person that uses it. Contention 2: Keeping marijuana illegal is too expensive. The second point is that marijuana legalization would save the U.S. government a great deal of money. In one year alone the U.S. government spends $42 billion trying to get rid of marijuana by chasing down peaceful people who happen to like to get high [1]. These people get locked up in jail and we the taxpayers have to foot the bill. We have to pay for food, housing, health care, attorney fees, court costs, and other expenses to lock up these people. This is a extremely expensive method and simply costs too much. Think of how many better uses that money could be put too. Contention 3: It would give the government more funds. If marijuana were to be legalized it could be taxed and the government could get revenue to do its job better, such as paying off our national debt. Contention 4: Marijuana prohibition doesn't help the U.S. The third point I will make for why marijuana should be legalized is because prohibition doesn't help the U.S. in any way at all, and cause a ton of problems. There is not one good piece of good evidence that prohibition decreases marijuana use, and there are quite a few theories that suggest that it might be increasing marijuana use. One of the unintended effects of weed prohibition is it is very popular in high schools. Why is this? Because it is available. People don't have to be 21 to buy marijuana, marijuana dealers usually do not care about the age of their customers as long as they have enough money. It's easier for high schoolers to get their hands on marijuana then it is for them to get alcohol, because alcohol is legal and regulated so it will stay away from kids. We would do better if we just relied on honest open programs to educate the youth and regulated it so it stays out of the hands of kids. But our current prohibition plan does not allow such reasonable approaches to weed. The The programs such as 'DARE' lie about marijuana and also does not even work. We tried and failed miserably in alcohol prohibition, and now it is time that we learn from our past. [2] Contention 5: Marijuana has medical uses. Marijuana should be legalized because it also has certain properties that would be useful to the medical feild. In past years the palnt has treated many different sickenesses and disorders. It has even been used to treat the harsh effects of Kemo Therapy durring cancer treatment. Some of the ailments that marijuana is effective against are Arthritis, Epilepsy, Glaucoma, Eating Disorders, and many more [3]. Conclusion In conclusion, legalizing marijuana would be better the keeping it illegal. The pros outway the cons when it comes to it. It would save money, and it would even decrease teen marijuana use, and it would make a lot of medical patients feel better. Vote Pro! [1] http://www.alternet.org...... [2] http://en.wikipedia.org...... [3] http://www.medicalmarijuanablog.com......", "stance": "PRO"}], "context": {"sourceId": "3c45def3-2019-04-18T18:41:30Z", "previousArgumentInSourceId": "3c45def3-2019-04-18T18:41:30Z-00001-000", "acquisitionTime": "2019-04-18T18:41:30Z", "discussionTitle": "The United States should legalize marijuana", "sourceTitle": "Debate Topic: The United States should legalize marijuana | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-United-States-should-legalize-marijuana/1/", "nextArgumentInSourceId": "3c45def3-2019-04-18T18:41:30Z-00003-000"}, "id": "3c45def3-2019-04-18T18:41:30Z-00002-000", "conclusion": "The United States should legalize marijuana"}, {"premises": 
[{"text": "First I would like to say this debate has happened at least 10,000 times, and pro for legalization always wins because it has sooo many good reasons, but in this debate I would like to twist this. I smoke pot, and I will admit it, so my arguments won't really be about health issues or about how its the devils weed, but how it will affect small pot growers, and how it will turn into a government corporation. So if you want to debate the normal bull sh*t about how its good for you, then whatever you will win, but you should tell me how legalizing pot will help small pot growers, and the middle to lower class smokers in general so I know you are just trying to help your horrible debate record. Peace, and good luck.", "stance": "CON"}], "context": {"sourceId": "3c45def3-2019-04-18T18:41:30Z", "previousArgumentInSourceId": "3c45def3-2019-04-18T18:41:30Z-00002-000", "acquisitionTime": "2019-04-18T18:41:30Z", "discussionTitle": "The United States should legalize marijuana", "sourceTitle": "Debate Topic: The United States should legalize marijuana | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-United-States-should-legalize-marijuana/1/", "nextArgumentInSourceId": "3c45def3-2019-04-18T18:41:30Z-00004-000"}, "id": "3c45def3-2019-04-18T18:41:30Z-00003-000", "conclusion": "The United States should legalize marijuana"}, {"premises": 
[{"text": "I will be affirming that Marijuana should be legalized in the United States. My opponent whoever they may be will have to give proof that it shouldn't be legalized. First round will be for acceptance. Good luck to whoever accepts this challange.", "stance": "PRO"}], "context": {"sourceId": "3c45def3-2019-04-18T18:41:30Z", "previousArgumentInSourceId": "3c45def3-2019-04-18T18:41:30Z-00003-000", "acquisitionTime": "2019-04-18T18:41:30Z", "discussionTitle": "The United States should legalize marijuana", "sourceTitle": "Debate Topic: The United States should legalize marijuana | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-United-States-should-legalize-marijuana/1/", "nextArgumentInSourceId": ""}, "id": "3c45def3-2019-04-18T18:41:30Z-00004-000", "conclusion": "The United States should legalize marijuana"}, {"premises": 
[{"text": "I would also like to add the fact that Mario is a murderer and kills his enemies opposed to Sonic who frees animals when he jumps on enemies. And my final point the music in Sonic games has much more variety and helps add to the gameplay. The Sonic games generally have much better game music.", "stance": "CON"}], "context": {"sourceId": "2108f750-2019-04-18T14:39:09Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T14:39:09Z", "discussionTitle": "Mario is better than sonic.", "sourceTitle": "Online Debate: Mario is better than sonic. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Mario-is-better-than-sonic./2/", "nextArgumentInSourceId": "2108f750-2019-04-18T14:39:09Z-00001-000"}, "id": "2108f750-2019-04-18T14:39:09Z-00000-000", "conclusion": "Mario is better than sonic."}, {"premises": 
[{"text": "However Luigi is a very similar character to Mario with the same power-ups and abilities as Mario. The difference between the two is only height and the colour of their clothing, along with minor facial details. However Tails is a completely different character with the ability to fly or hover (depending on the game). He also has a complete different appearance to the other characters. The opposing side mentioned 'glitches' however you will find every game including the Mario games have a fair share of glitches. They also mentioned game play being more important than the story line however this is an opinion as many people believe the story plot is just as important if not more.", "stance": "CON"}], "context": {"sourceId": "2108f750-2019-04-18T14:39:09Z", "previousArgumentInSourceId": "2108f750-2019-04-18T14:39:09Z-00000-000", "acquisitionTime": "2019-04-18T14:39:09Z", "discussionTitle": "Mario is better than sonic.", "sourceTitle": "Online Debate: Mario is better than sonic. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Mario-is-better-than-sonic./2/", "nextArgumentInSourceId": "2108f750-2019-04-18T14:39:09Z-00002-000"}, "id": "2108f750-2019-04-18T14:39:09Z-00001-000", "conclusion": "Mario is better than sonic."}, {"premises": 
[{"text": "The other side brings up story, however what good is story when your games are full of glitches, and certain characters have an annoying effect on the game. Take the player two for example Tails is a bratty kid while Luigi is Mario's little brother. If you want to talk story the maker of Sonic himself said he ripped of Dragon Ball Z. Mario games are not plot centric making more focus on game play witch is the most important aspect of a video game.", "stance": "PRO"}], "context": {"sourceId": "2108f750-2019-04-18T14:39:09Z", "previousArgumentInSourceId": "2108f750-2019-04-18T14:39:09Z-00001-000", "acquisitionTime": "2019-04-18T14:39:09Z", "discussionTitle": "Mario is better than sonic.", "sourceTitle": "Online Debate: Mario is better than sonic. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Mario-is-better-than-sonic./2/", "nextArgumentInSourceId": "2108f750-2019-04-18T14:39:09Z-00003-000"}, "id": "2108f750-2019-04-18T14:39:09Z-00002-000", "conclusion": "Mario is better than sonic."}, {"premises": 
[{"text": "However Sonic games have much more creative story lines compared to 'Saving the Princess' in the majority of Mario Games. Also Sonic saves entire world over one princess meaning through out all the games he has saved multiple lives with multiple lives. Whereas Mario has saved very few. In Sonic's games there is usually more story plot and side characters which the player can take the roll of for certain task. This makes each game more unique rather than the repetitive story plots of the Mario game.", "stance": "CON"}], "context": {"sourceId": "2108f750-2019-04-18T14:39:09Z", "previousArgumentInSourceId": "2108f750-2019-04-18T14:39:09Z-00002-000", "acquisitionTime": "2019-04-18T14:39:09Z", "discussionTitle": "Mario is better than sonic.", "sourceTitle": "Online Debate: Mario is better than sonic. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Mario-is-better-than-sonic./2/", "nextArgumentInSourceId": "2108f750-2019-04-18T14:39:09Z-00004-000"}, "id": "2108f750-2019-04-18T14:39:09Z-00003-000", "conclusion": "Mario is better than sonic."}, {"premises": 
[{"text": "We have all played Mario, He after all is the subject of some amazing games. Sonic on the other hand has gotten bad games like Rise of Lyric and Sonic 06,a game so famous for being one of the worst games of all time. Sonic has been the subject of a couple good games but the number of functional games without glitches that break the game to your favor or to the games makes it clear that Mario is indeed better. Ask anyone who Mario is most people will know. Also the Sonic games lie to you Sonic is not the fastest thing alive. Mario is the far superior game", "stance": "PRO"}], "context": {"sourceId": "2108f750-2019-04-18T14:39:09Z", "previousArgumentInSourceId": "2108f750-2019-04-18T14:39:09Z-00003-000", "acquisitionTime": "2019-04-18T14:39:09Z", "discussionTitle": "Mario is better than sonic.", "sourceTitle": "Online Debate: Mario is better than sonic. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Mario-is-better-than-sonic./2/", "nextArgumentInSourceId": ""}, "id": "2108f750-2019-04-18T14:39:09Z-00004-000", "conclusion": "Mario is better than sonic."}, {"premises": 
[{"text": "The US invading the middle east trying to be the international world police created Al-Qaeda and ISIL. Both times we funded rebels groups, only for both groups to take the money and push their own agenda, killing thousands. ISIS is already on the verge of defeat, if not already defeated. Our assistance in the Middle East is no longer needed. The longer we stay, the more problems we stir up, and the more American lives are killed.", "stance": "CON"}], "context": {"sourceId": "19866eec-2019-04-18T11:47:51Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T11:47:51Z", "discussionTitle": "US Involvement in Wars", "sourceTitle": "Debate: US Involvement in Wars | Debate.org", "sourceUrl": "https://www.debate.org/debates/US-Involvement-in-Wars/1/", "nextArgumentInSourceId": "19866eec-2019-04-18T11:47:51Z-00001-000"}, "id": "19866eec-2019-04-18T11:47:51Z-00000-000", "conclusion": "US Involvement in Wars"}, {"premises": 
[{"text": "As a power, the US should be involved in war. First of all, the US is a global power and the residents of the country feel a sense of security. That feeling exists because the US has a strong following and it's a part of the country's culture. If a country tries to engage in disputes with the US, there are strong consequences. It's like branding for a company. Take a company like Apple for instance. If a smaller phone producer comes up with a new idea, Apple will jump right in and create a better version of it. That's just like the US and their military. If the US wasn't involved in so many conflicts, they would be just like any small country. They wouldn't be a global power. Without the title of a global power, the people in the country start to feel less confident in their country's ability to keep them protected. Additionally, the US keeps the world safe due to the fact that 73% of the public has trust in their military. They help stop the spread of terror by having their presence in various countries across the globe. For example: US presence in Afghanistan has stopped terror groups like Al Qaeda from spreading. Another main thing is that when the US is involved in other wars, it keeps American soil safe because US residents don't want wars in America. Ultimately, the US should be involved in wars to keep the world safer.", "stance": "PRO"}], "context": {"sourceId": "19866eec-2019-04-18T11:47:51Z", "previousArgumentInSourceId": "19866eec-2019-04-18T11:47:51Z-00000-000", "acquisitionTime": "2019-04-18T11:47:51Z", "discussionTitle": "US Involvement in Wars", "sourceTitle": "Debate: US Involvement in Wars | Debate.org", "sourceUrl": "https://www.debate.org/debates/US-Involvement-in-Wars/1/", "nextArgumentInSourceId": ""}, "id": "19866eec-2019-04-18T11:47:51Z-00001-000", "conclusion": "US Involvement in Wars"}, {"premises": 
[{"text": "\"Interesting that the British Government agrees that the obese need to be tackled, perhaps they were inspired by watching rugby or American football matches, who knows? Certainly, the figures quoted in this document just go to show how bad pavement congestion caused by slow-moving obese people will get unless the problem is addressed as a matter of urgency.\" Indeed, who knows, but the \"tackling\" as so eloquently put is the more acceptable (and long term) option of actually reducing people's weight. The figures show nothing at all about \"pavement congestion\" this is merely an inferential ploy by my opponent. Again we get back to the actual percentage of obese individuals, there are more people walking the streets that actually like walking slow than those that can be possibly annoyed. Your fix is merely a crass short term one. At least the government is thinking ahead. ;) Which brings us to \"Ideally, this would be done by explaining the health risks associated with being overweight, in the same way as has been done previously through public information campaigns which outlined the dangers associated with smoking, taking drugs and drinking to excess. In this way, the obese will be able to make an informed choice about their weight, and those that choose to slim down rather than to continue to stuff their faces full of junk food in an continuous orgy of gluttony and greed, will find they will be able to walk quicker and not take up so much space on the pavement and, therefore, not be subject to summary punitive action at the hands of anti-fat-related-pavement-congestion police snatch squads.\" You have simply failed again to explain why your preference is more important than anyone other individuals in this matter. If it is a given choice then the action should not be punishable. You are advocating either obesity as being illegal or obese in public as illegal. The former reverts back to what moral superiority do you claim as right and the latter to a totalitarian house arrest for the obese for in public you will be beaten/tasered. What about 'borderline' individuals? Will the police carry scales for testing? By what right does the government have to know a person's weight? What about those 'thin' people who walk slow? Will the police enforce their speeds as well? People who walk in small groups side by side? Tourists standing on footpaths creating flow problems? What about those people who walk with several bags in each hand? As you can see the lines are fuzzy, it is an ill thought out plan. \"I don't quite agree with my opponent's analysis of the legislative system so I have supplied a link to the Parliament website for those who may be interested.\" I am certainly interested because you supply no information about by-laws, merely the 'front page' as it were of the website. \"Procedure for passing secondary legislation in the UK Subordinate legislation is a collective term for statutory rules, regulations, ordinances, by-laws and rules created by persons or bodies to whom Parliament has delegated some of its law-making powers. Stages to go through Authority for making the subordinate legislation comes from an enabling or 'delegating' Act that will set down the requirements for making the subordinate legislation. Certain persons or bodies, such as the Scottish Executive, are given law-making powers allowing them to enact such legislation. Generally, subordinate legislation is created when signed by the person authorised to do so by the enabling Act. There are no specific stages in creating subordinate legislation, however there are two procedures for it coming into effect: 'Negative resolution' - the subordinate legislation has immediate effect, but is brought before Parliament and may be annulled if a resolution against it is passed within 40 days 'Affirmative Resolution' - the subordinate legislation must be affirmed by resolutions in each House of Parliament before it may come into effect.\" http://www.out-law.com... Despite its unfortunate address, the link in question is an international law firm. \"I do not agree that this law would be unpopular with the obese. After all, my favourite pastimes are driving and drinking, yet I agree that drinking and driving should be illegal, so even though I believe I am perfectly capable of motoring quite safely after a few pints, I nevertheless obey the law.\" \"My favourite pastimes are eating and walking yet I agree that eating and walking in public ....\" Nope that doesn't work does it? \"My favourite pastimes are eating and walking yet I agree that obesity and walking in public should be illegal\" Maybe that will work then (still not fully analogous to your example). Ok the law as it relates to DUI is due to the fact that drinking impairs judgement, and is a risk factor in one's own and possible others death and or injury. Walking should be encouraged one would think. There is no health risk to other pedestrians. Claims of frustrated men dashing madly, risking oncoming traffic etc are not the blame of any other individual other than those that do the mad dashing. So no, I don't agree that the population in question will agree to house/car confinement. It is detrimental to their health and well being. Regards, Puck", "stance": "CON"}], "context": {"sourceId": "5f670626-2019-04-18T19:41:30Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:41:30Z", "discussionTitle": "Wide Loads Should Proceed in Single File.", "sourceTitle": "Debate Topic: Wide Loads Should Proceed in Single File. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Wide-Loads-Should-Proceed-in-Single-File./1/", "nextArgumentInSourceId": "5f670626-2019-04-18T19:41:30Z-00001-000"}, "id": "5f670626-2019-04-18T19:41:30Z-00000-000", "conclusion": "Wide Loads Should Proceed in Single File."}, {"premises": 
[{"text": "With thanks to my opponent for such a prompt reply, I should like to respond as follows: At the beginning of his argument my opponent wrote: \"Firstly the obese are like vehicles, now they are like drunkards. My opponents sole case rests on asserting obese individuals are like something they are not.\" And at near the end\u2026 \"Assuming all obese will react similarly is to say BMI is a personality motivator. Clearly that is not correct either.\" Of course, one should not generalise in debates, but on the basis of absolutely no research, I had no choice! My opponent, on the other hand, did do some research: \"Foresight: Tackling Obesities: Future Choices project, 2007, predict that if no action is taken, by 2050, 60% of men and 50% of women and 25% of children will be obese. Department of Health, UK Government.\" Interesting that the British Government agrees that the obese need to be tackled, perhaps they were inspired by watching rugby or American football matches, who knows? Certainly, the figures quoted in this document just go to show how bad pavement congestion caused by slow-moving obese people will get unless the problem is addressed as a matter of urgency. Ideally, this would be done by explaining the health risks associated with being overweight, in the same way as has been done previously through public information campaigns which outlined the dangers associated with smoking, taking drugs and drinking to excess. In this way, the obese will be able to make an informed choice about their weight, and those that choose to slim down rather than to continue to stuff their faces full of junk food in an continuous orgy of gluttony and greed, will find they will be able to walk quicker and not take up so much space on the pavement and, therefore, not be subject to summary punitive action at the hands of anti-fat-related-pavement-congestion police snatch squads. I don't quite agree with my opponent's analysis of the legislative system so I have supplied a link to the Parliament website for those who may be interested. http://www.parliament.uk... However, Acts of Parliament usually apply across the entire country, rather than just one city, which is why I proposed a by law instead. Furthermore, I do not agree that this law would be unpopular with the obese. After all, my favourite pastimes are driving and drinking, yet I agree that drinking and driving should be illegal, so even though I believe I am perfectly capable of motoring quite safely after a few pints, I nevertheless obey the law. Anyway, thanks Puck, for the debate and thanks in advance to the voters for your generous support!", "stance": "PRO"}], "context": {"sourceId": "5f670626-2019-04-18T19:41:30Z", "previousArgumentInSourceId": "5f670626-2019-04-18T19:41:30Z-00000-000", "acquisitionTime": "2019-04-18T19:41:30Z", "discussionTitle": "Wide Loads Should Proceed in Single File.", "sourceTitle": "Debate Topic: Wide Loads Should Proceed in Single File. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Wide-Loads-Should-Proceed-in-Single-File./1/", "nextArgumentInSourceId": "5f670626-2019-04-18T19:41:30Z-00002-000"}, "id": "5f670626-2019-04-18T19:41:30Z-00001-000", "conclusion": "Wide Loads Should Proceed in Single File."}, {"premises": 
[{"text": "Firstly the obese are like vehicles, now they are like drunkards. My opponents sole case rests on asserting obese individuals are like something they are not. \"My opponent went on to suggest that the Mayor wouldn't have the authority to introduce a ban. Perhaps he is right, otherwise I'm sure just such a ban would have already been introduced - after all, what a vote winner!\" \"Health Survey for England (HSE) data revealed that in 2006, 38% of adults in England were overweight and 24% were classified as obese. 67% of men and 56% of women were either overweight or obese in 2006. 29.7% of children aged 2 to 15 were classed as overweight or obese in 2006. Figures for boys and girls among this age group were 30.6% and 28.7% respectively. 17.3% of boys and 14.7% of girls were obese. Foresight: Tackling Obesities: Future Choices project, 2007, predict that if no action is taken, by 2050, 60% of men and 50% of women and 25% of children will be obese.\" http://www.dh.gov.uk... Clearly it is not a \"vote winner\" if there is a substantial proportion of people who would be opposed to any 'anti-obese' legislation. There will be far more people against such a bill as for. \"so a ban on the obese walking side-by-side might not be subject to Parliamentary scrutiny.\" If you recall (or read :P) \"Negative resolution: the subordinate legislation has immediate effect, but is brought before Parliament and may be annulled if a resolution against it is passed within 40 days\" If you consider the population percentage of obese individuals, the inherent public outcry and the fact that the odds of a member of parliament able to oppose the bill being obese, any such attempt would be surely foiled. \"Only when they get in people's way. It's just like people drinking alcohol. It's fine in a pub, but not on a tube or bus, which is why the Mayor banned it.\" The process of becoming drunk is a swift one, as is its relative state of removal. Obese individuals cannot be obese at home and not in public, unless you are now advocating house arrest for all obese individuals in the possibility they annoy you when you walk down the street. Again as a population majority (on the assumption you yourself are not obese) then their wants outweigh your own (no pun intended). \"I'm aghast that my opponent thinks that I would advocate the wholesale and indiscriminate targeting of obese people. My idea is that, only after a fair warning, would the police bludgeon uncooperative overweight people to the ground using batons or Taser them - to kick them senseless while they are down would be barbaric. The idea is that the abnormally fat would be left unconscious or otherwise incapable of continuing their journey (and thus causing their prostrate bodies to create further obstacles for hard-pressed commuters) is simply abhorrent.\" A bill targeting obese individuals is exactly \"wholesale and indiscriminate targeting of obese people\". While the police are politely bludgeoning said obese individuals in public or tasering them to a fetal weeping mess on the sidewalk, you create a perfect footpath block. What happens after is less relevant. The fact remains, you stop public flow for as long as it takes to subdue and remove the targeted individual. If the population of obese is high, then such occurrences would be common. \"Asking a bunch of drunken yobs on the tube to chuck away their booze may provoke a violent reaction. Similarly, if someone asked a couple of obese pedestrians to disguise their ignorance of common courtesies and kindly step aside and allow more important people to get past, they are liable to lash out, especially if it is a hot day or they are hungry (which is almost always).\" Again with the drunken analogy *shakes head* you really need to come up with reasons on their own merit. Common courtesy would be to politely ask. Is that such an abhorrent notion you would advocate legislative enforced police bludgeoning instead? Assuming all obese will react similarly is to say BMI is a personality motivator. Clearly that is not correct either. It is the other person (or should I say you?) you gets annoyed and lashes out (this debate :P).", "stance": "CON"}], "context": {"sourceId": "5f670626-2019-04-18T19:41:30Z", "previousArgumentInSourceId": "5f670626-2019-04-18T19:41:30Z-00001-000", "acquisitionTime": "2019-04-18T19:41:30Z", "discussionTitle": "Wide Loads Should Proceed in Single File.", "sourceTitle": "Debate Topic: Wide Loads Should Proceed in Single File. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Wide-Loads-Should-Proceed-in-Single-File./1/", "nextArgumentInSourceId": "5f670626-2019-04-18T19:41:30Z-00003-000"}, "id": "5f670626-2019-04-18T19:41:30Z-00002-000", "conclusion": "Wide Loads Should Proceed in Single File."}, {"premises": 
[{"text": "Many thanks to my opponent for his considered reply. He wrote: \"So people who run on pavements should be legally stopped and fined for exceeding a pedestrian speed limit?\" Ha, ha, ha! Or strolling whilst under the influence of alcohol? Or walking without due care and attention? No, naturally, I wasn't suggesting that pedestrians should be subject to road traffic regulations, though it could be argued that people who swerve about the pavement and bump into other pedestrians because they are either drunk or they are texting on their mobile phones are almost as big a nuisance as the obese! My opponent went on to suggest that the Mayor wouldn't have the authority to introduce a ban. Perhaps he is right, otherwise I'm sure just such a ban would have already been introduced \u2013after all, what a vote winner! That said, it is still my understanding that the Mayor of London does have some limited powers in matters relating to transport, for example he introduced a ban on drinking alcohol on public transport a couple of weeks ago, so a ban on the obese walking side-by-side might not be subject to Parliamentary scrutiny. My opponent continued: \"\u2026by what right do you claim moral and consequent legal authority over obese individuals? Is it simply because they annoy you?\" Only when they get in people's way. It's just like people drinking alcohol. It's fine in a pub, but not on a tube or bus, which is why the Mayor banned it. My opponent then wrote: \"Batons would certainly be innefective as a pro social motivator, tasering an individual would essetially create a sidewalk block stopping pedestrians walking both directions which is opposite the benefit you infer.\" I'm aghast that my opponent thinks that I would advocate the wholesale and indiscriminate targeting of obese people. My idea is that, only after a fair warning, would the police bludgeon uncooperative overweight people to the ground using batons or Taser them - to kick them senseless while they are down would be barbaric. The idea is that the abnormally fat would be left unconscious or otherwise incapable of continuing their journey (and thus causing their prostrate bodies to create further obstacles for hard-pressed commuters) is simply abhorrent. My opponent's final argument was that Londoners inconvenienced by the walking chicanes that the obese represent should ask them to move aside. This would not be advisable. Asking a bunch of drunken yobs on the tube to chuck away their booze may provoke a violent reaction. Similarly, if someone asked a couple of obese pedestrians to disguise their ignorance of common courtesies and kindly step aside and allow more important people to get past, they are liable to lash out, especially if it is a hot day or they are hungry (which is almost always). I look forward to my opponent's reply.", "stance": "PRO"}], "context": {"sourceId": "5f670626-2019-04-18T19:41:30Z", "previousArgumentInSourceId": "5f670626-2019-04-18T19:41:30Z-00002-000", "acquisitionTime": "2019-04-18T19:41:30Z", "discussionTitle": "Wide Loads Should Proceed in Single File.", "sourceTitle": "Debate Topic: Wide Loads Should Proceed in Single File. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Wide-Loads-Should-Proceed-in-Single-File./1/", "nextArgumentInSourceId": "5f670626-2019-04-18T19:41:30Z-00004-000"}, "id": "5f670626-2019-04-18T19:41:30Z-00003-000", "conclusion": "Wide Loads Should Proceed in Single File."}, {"premises": 
[{"text": "I understand this debate is meant to be 'light hearted'. I would hope so anyway. Still, it is Pro's position that he advocates a form of discrimination. \"The obese are the human equivalent of vehicular wide loads\" We have separate laws for humans and vehicles because...well simply they are not analogous legally. \"The same principle should be applied to the narrow, crowded pavements (sidewalks) of central London.\" So people who run on pavements should be legally stopped and fined for exceeding a pedestrian speed limit? \"The Mayor of London should pass a by-law that would empower the police and Community Support Officers to force abnormally fat people to keep out of normal people's way by walking in single file, with the use of batons and Tasers being sanctioned to enforce the law.\" To start with in the UK, the Mayor of London cannot simply \"pass a by-law\". There are no specific stages in creating subordinate legislation; however there are two procedures for it coming into effect: Negative resolution: the subordinate legislation has immediate effect, but is brought before Parliament and may be annulled if a resolution against it is passed within 40 days Affirmative Resolution: the subordinate legislation must be affirmed by resolutions in each House of Parliament before it may come into effect. Secondly, by what right do you claim moral and consequent legal authority over obese individuals? Is it simply because they annoy you? This is hardly a sound legal basis. Batons would certainly be innefective as a pro social motivator, tasering an individual would essetially create a sidewalk block stopping pedestrians walking both directions which is opposite the benefit you infer. \"thus forcing decent, hard working commuters to risk their lives by dodging onto the road in an effort to get past them\" No, that is an individual choice, one would argue based upon impatience and a societal norm where you don't ask the person in front of you to move aside. In each case it is certainly not due to the obese individual. \"decent\" and \"hardworking\" are merely fallacious ploys that appeal to emotion. Unless wife beating welfare cheats have a secret anti obese pedestrian sidewalk technique we don't know about.", "stance": "CON"}], "context": {"sourceId": "5f670626-2019-04-18T19:41:30Z", "previousArgumentInSourceId": "5f670626-2019-04-18T19:41:30Z-00003-000", "acquisitionTime": "2019-04-18T19:41:30Z", "discussionTitle": "Wide Loads Should Proceed in Single File.", "sourceTitle": "Debate Topic: Wide Loads Should Proceed in Single File. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Wide-Loads-Should-Proceed-in-Single-File./1/", "nextArgumentInSourceId": "5f670626-2019-04-18T19:41:30Z-00005-000"}, "id": "5f670626-2019-04-18T19:41:30Z-00004-000", "conclusion": "Wide Loads Should Proceed in Single File."}, {"premises": 
[{"text": "Clearly, a slow-moving convoy of trucks hauling abnormally wide loads should travel in single file, because if they drove side-by-side they would effectively block the entire carriageway. That is why they are prohibited from doing so by law. The same principle should be applied to the narrow, crowded pavements (sidewalks) of central London. The obese are the human equivalent of vehicular wide loads and yet they are allowed to impede the progress of ordinary Londoners who are in a hurry to get to work by plodding along the pavement at a snail's pace side-by-side, thus forcing decent, hard working commuters to risk their lives by dodging onto the road in an effort to get past them. The Mayor of London should pass a by-law that would empower the police and Community Support Officers to force abnormally fat people to keep out of normal people's way by walking in single file, with the use of batons and Tasers being sanctioned to enforce the law.", "stance": "PRO"}], "context": {"sourceId": "5f670626-2019-04-18T19:41:30Z", "previousArgumentInSourceId": "5f670626-2019-04-18T19:41:30Z-00004-000", "acquisitionTime": "2019-04-18T19:41:30Z", "discussionTitle": "Wide Loads Should Proceed in Single File.", "sourceTitle": "Debate Topic: Wide Loads Should Proceed in Single File. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Wide-Loads-Should-Proceed-in-Single-File./1/", "nextArgumentInSourceId": ""}, "id": "5f670626-2019-04-18T19:41:30Z-00005-000", "conclusion": "Wide Loads Should Proceed in Single File."}, {"premises": 
[{"text": "The salad could still be unhealthy and have too much dressing. Not \"that\" bad implies that it is bad, just not terrible. Somewhat bad is still bad. The resolution is negated.", "stance": "PRO"}], "context": {"sourceId": "916d759a-2019-04-18T14:11:11Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T14:11:11Z", "discussionTitle": "Is fast food bad", "sourceTitle": "Online Debate: Is fast food bad | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-fast-food-bad/1/", "nextArgumentInSourceId": "916d759a-2019-04-18T14:11:11Z-00001-000"}, "id": "916d759a-2019-04-18T14:11:11Z-00000-000", "conclusion": "Is fast food bad"}, {"premises": 
[{"text": "Fast food is not that bad you have the choice of a salad or a hamburger", "stance": "CON"}], "context": {"sourceId": "916d759a-2019-04-18T14:11:11Z", "previousArgumentInSourceId": "916d759a-2019-04-18T14:11:11Z-00000-000", "acquisitionTime": "2019-04-18T14:11:11Z", "discussionTitle": "Is fast food bad", "sourceTitle": "Online Debate: Is fast food bad | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-fast-food-bad/1/", "nextArgumentInSourceId": ""}, "id": "916d759a-2019-04-18T14:11:11Z-00001-000", "conclusion": "Is fast food bad"}, {"premises": 
[{"text": "Just to clarify: I'm a girl. My oponent says that we need to instsitute education in Africa. We are already doing that, and there have been no signs of continuance improvement. We've tried everything, but we can't help a country whose leaders are not willing to accept our help. He says that the only way to solve the problem in Africa is to implement education, but we are already doing that, and as I just said, it's not working. There hasn't been any sign of significant change in Africa, The government is corrupt in places, and the government has used their power in the past to intercept our efforts. Trying to help develope Africa is like trying to knock down a solid brick wall with a feather. He says that the U.S. has used the majority of its money for the war in Iraq and Afghanistan. However, the U.S. is already $9 trillion in the whole, and we can't afford to continue to waste money in a futile, yet good-hearted effort.", "stance": "PRO"}], "context": {"sourceId": "ff56666d-2019-04-18T19:00:09Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:00:09Z", "discussionTitle": "Discontinue Development-related Aid to Africa", "sourceTitle": "Online Debate: Discontinue Development-related Aid to Africa | Debate.org", "sourceUrl": "https://www.debate.org/debates/Discontinue-Development-related-Aid-to-Africa/1/", "nextArgumentInSourceId": "ff56666d-2019-04-18T19:00:09Z-00002-000"}, "id": "ff56666d-2019-04-18T19:00:09Z-00001-000", "conclusion": "Discontinue Development-related Aid to Africa"}, {"premises": 
[{"text": "I accept. As the Negative I only have to prove the opposition wrong. If I do that Vote in Negation. He says, that Africans abuse U.S. Aid but that's not true. We need to be instituting education in Africa. The only way to do that is by education, and aid. They won't abuse us if we do that. Then, he says Africa can not lean us forever, that's true but, reducing aid will not solve the only way o solve is to implement education in the region. And he says its to expensive and the U.S. can not afford it. That's ridiculous reject that notion look to the fact that we have spent more money in Iraq and Afghanistan and they are the reason that we have so much money spent is not Africa it's other nations and voting affirmative would not solve for that. We will still see the impacts of a bad economy.", "stance": "CON"}], "context": {"sourceId": "ff56666d-2019-04-18T19:00:09Z", "previousArgumentInSourceId": "ff56666d-2019-04-18T19:00:09Z-00001-000", "acquisitionTime": "2019-04-18T19:00:09Z", "discussionTitle": "Discontinue Development-related Aid to Africa", "sourceTitle": "Online Debate: Discontinue Development-related Aid to Africa | Debate.org", "sourceUrl": "https://www.debate.org/debates/Discontinue-Development-related-Aid-to-Africa/1/", "nextArgumentInSourceId": "ff56666d-2019-04-18T19:00:09Z-00003-000"}, "id": "ff56666d-2019-04-18T19:00:09Z-00002-000", "conclusion": "Discontinue Development-related Aid to Africa"}, {"premises": 
[{"text": "Over the past few years we have been helping Africa with development-related aid. They have been using it, but they've barely changed. We are in a tough economic situation right now, and we've already spent at least $9 billion in Africa since we've gone over. Where are the fruits of our bearing? Where is the evidence that all the money and time we've spent has not gone to waste? There is none. They have abused our help, they will never be able to survive by themselves if we're their crutch, and it's way too expensive for us to afford. In consideration of this, I urge you to vote affirmative on this bill. Point 1: In the past, they have abused our help. Africa has taken our help and has used it up, and now they just want more. We are losing more and more money helping these people, and what have we gotten in return? Nothing. Nothing but depletion. How do you fix somebody else's problem when you haven't even fixed your own? You can't. That's just irresponsible. I understand that there are people who want to help the situations in Africa. That's why there are programs out there for people who do want to help and volunteer. But the U.S. as a whole nation simply cannot afford to waste any more time or money to people who don't show any improvement for all of our work and help. We are not wanted in Africa. We are outsiders and intruders to them. We cannot force ourselves onto people who don't like us. The only reason why they are showing any likeness for us is because we help them, when they can't even help themselves. Let another country with fewer burdens take care of Africa. Point 2: Africa cannot lean on the U.S. as a crutch forever. Our help to Africa is like drugs to a junkie. We say that we are supporting them to help them become a more developed, democratic, and stable area. But we are not supporting them; we are carrying them on our backs! What the U.S, is doing with Africa is like teaching somebody to ride a bike by riding the bike yourselves, and letting them sit on your back and not touch the bike at all. We are their crutch. They are using our resources, our money, our time, and sucking it up, but they don't give us anything in return. Africa is barely any better than it was before we went over, and they won't get any better, until we make them take care of themselves. They'll never be stable until they know how. And as long as we do all the work, they're just sitting on the sidelines and watching. Point 3: It's too expensive for our current economy. Africa is an extremely corrupt and violent continent, and we can't waste time dealing with power abusers when we could be using the $9 billion to deal with something else, such as health care, the war, our economy, public option, or something more important to us and our problems. We are in a very tough economic situation right now, and we really could use the money that we're investing in Africa. The money that we're using in Africa could be used to deal with more pressing issues in America right now. The responsible thing to do is to deal with the most important issues first, and then deal with the other ones after. Conclusion: So in conclusion, as long as we've been over there, they've abused our help, in order for Africa to be a stable, democratic, and developed nation, they need to stand on their own two feet by themselves, without our help, and all the help we're giving them is costing us economically. We simply cannot afford to waste any more of our precious time and money on something that we can't support. In consideration of this, I urge you to vote affirmative.", "stance": "PRO"}], "context": {"sourceId": "ff56666d-2019-04-18T19:00:09Z", "previousArgumentInSourceId": "ff56666d-2019-04-18T19:00:09Z-00002-000", "acquisitionTime": "2019-04-18T19:00:09Z", "discussionTitle": "Discontinue Development-related Aid to Africa", "sourceTitle": "Online Debate: Discontinue Development-related Aid to Africa | Debate.org", "sourceUrl": "https://www.debate.org/debates/Discontinue-Development-related-Aid-to-Africa/1/", "nextArgumentInSourceId": "ff56666d-2019-04-18T19:00:09Z-00000-000"}, "id": "ff56666d-2019-04-18T19:00:09Z-00003-000", "conclusion": "Discontinue Development-related Aid to Africa"}, {"premises": 
[{"text": "Sorry, about the guy thing. Line by Line: She says, were trying to implement education right now, but that's not try what we have been doing is giving food. When you think of Africa you automatically think of giving food, not education. Voting neg is key to solve that physiological mindset. And she says, that the leaders aren't accepting the Aid but, that's also not true Africa wants as much Aid as they can get the last G20 meeting proves. And she says, that the Government is corrupt, yes it is and the only way to solve that is to implement education. The Africans don't know what aid is and only education can solve that. And she says, were 9 trillion dollars i the hole but also says, they we've spent 9 billion dollars in Africa since we have been there. The problem with that is voting affirmative won't solve 9 billion dollars is not substantial to 9 trillion. Counter Plan: We should reduce our military presence in Afghanistan and Iraq. The reason why is because, she concedes that we spend hundreds of billions of dollars in Afghanistan and Iraq and the only way to access her economic advantage is to vote negative.", "stance": "CON"}], "context": {"sourceId": "ff56666d-2019-04-18T19:00:09Z", "previousArgumentInSourceId": "ff56666d-2019-04-18T19:00:09Z-00003-000", "acquisitionTime": "2019-04-18T19:00:09Z", "discussionTitle": "Discontinue Development-related Aid to Africa", "sourceTitle": "Online Debate: Discontinue Development-related Aid to Africa | Debate.org", "sourceUrl": "https://www.debate.org/debates/Discontinue-Development-related-Aid-to-Africa/1/", "nextArgumentInSourceId": ""}, "id": "ff56666d-2019-04-18T19:00:09Z-00000-000", "conclusion": "Discontinue Development-related Aid to Africa"}, {"premises": 
[{"text": "-\"since u are con u must have losignm streak but since i am pro i hvae winning streak buts incei ave mere 5 and u have 20 which is bgiger than 50 i have won this debate almost ceritaningly so plaesa womceb ack when you chtink you can lose this debate which you cant so i win hahaha votep ro\"- -My opponent seems to belive i can not read retard.. he is false- -Or my opponent thought he could \"faceroll\" his was to victory by repeatedly bashing his skull off the keyboard- -Another thing would be that my opponent wants me to win.. this would cause the sun to give up on earth and make pluto laugh at us for takeing it off the planets list- -i have lost for i posted no evidence that i would win nor lose this debate but my opponent clearly states that he wants to lose by telling me to win.- -I urge a pro vote immediatly if you like your sun.-", "stance": "CON"}], "context": {"sourceId": "d09825aa-2019-04-18T19:08:19Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:08:19Z", "discussionTitle": "I will not win this debate.", "sourceTitle": "Debate Argument: I will not win this debate. | Debate.org", "sourceUrl": "https://www.debate.org/debates/I-will-not-win-this-debate./3/", "nextArgumentInSourceId": "d09825aa-2019-04-18T19:08:19Z-00001-000"}, "id": "d09825aa-2019-04-18T19:08:19Z-00000-000", "conclusion": "I will not win this debate."}, {"premises": 
[{"text": "since u are con u must have losignm streak but since i am pro i hvae winning streak buts incei ave mere 5 and u have 20 which is bgiger than 50 i have won this debate almost ceritaningly so plaesa womceb ack when you chtink you can lose this debate which you cant so i win hahaha votep ro", "stance": "PRO"}], "context": {"sourceId": "d09825aa-2019-04-18T19:08:19Z", "previousArgumentInSourceId": "d09825aa-2019-04-18T19:08:19Z-00000-000", "acquisitionTime": "2019-04-18T19:08:19Z", "discussionTitle": "I will not win this debate.", "sourceTitle": "Debate Argument: I will not win this debate. | Debate.org", "sourceUrl": "https://www.debate.org/debates/I-will-not-win-this-debate./3/", "nextArgumentInSourceId": "d09825aa-2019-04-18T19:08:19Z-00002-000"}, "id": "d09825aa-2019-04-18T19:08:19Z-00001-000", "conclusion": "I will not win this debate."}, {"premises": 
[{"text": "I have a losing streak almost in the twenties while you have a mear 5.. come back when you earn your fail.", "stance": "CON"}], "context": {"sourceId": "d09825aa-2019-04-18T19:08:19Z", "previousArgumentInSourceId": "d09825aa-2019-04-18T19:08:19Z-00001-000", "acquisitionTime": "2019-04-18T19:08:19Z", "discussionTitle": "I will not win this debate.", "sourceTitle": "Debate Argument: I will not win this debate. | Debate.org", "sourceUrl": "https://www.debate.org/debates/I-will-not-win-this-debate./3/", "nextArgumentInSourceId": "d09825aa-2019-04-18T19:08:19Z-00003-000"}, "id": "d09825aa-2019-04-18T19:08:19Z-00002-000", "conclusion": "I will not win this debate."}, {"premises": 
[{"text": "Prove me wrong.", "stance": "PRO"}], "context": {"sourceId": "d09825aa-2019-04-18T19:08:19Z", "previousArgumentInSourceId": "d09825aa-2019-04-18T19:08:19Z-00002-000", "acquisitionTime": "2019-04-18T19:08:19Z", "discussionTitle": "I will not win this debate.", "sourceTitle": "Debate Argument: I will not win this debate. | Debate.org", "sourceUrl": "https://www.debate.org/debates/I-will-not-win-this-debate./3/", "nextArgumentInSourceId": ""}, "id": "d09825aa-2019-04-18T19:08:19Z-00003-000", "conclusion": "I will not win this debate."}, {"premises": 
[{"text": "My opponet as found no way to counter myargument because its obviously true.", "stance": "PRO"}], "context": {"sourceId": "d3feb035-2019-04-18T18:07:10Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:07:10Z", "discussionTitle": "All people in america are incurably stupid", "sourceTitle": "Debate Topic: All people in america are incurably stupid | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-people-in-america-are-incurably-stupid/1/", "nextArgumentInSourceId": "d3feb035-2019-04-18T18:07:10Z-00001-000"}, "id": "d3feb035-2019-04-18T18:07:10Z-00000-000", "conclusion": "All people in america are incurably stupid"}, {"premises": 
[{"text": "My opponent has obviously neevr lived in aemrica, which is one of the most backwards and ignorant coutries ever to exist. It seems like eveyrone in America is a moron, and they dont even realize it which makes it worse.", "stance": "PRO"}], "context": {"sourceId": "d3feb035-2019-04-18T18:07:10Z", "previousArgumentInSourceId": "d3feb035-2019-04-18T18:07:10Z-00000-000", "acquisitionTime": "2019-04-18T18:07:10Z", "discussionTitle": "All people in america are incurably stupid", "sourceTitle": "Debate Topic: All people in america are incurably stupid | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-people-in-america-are-incurably-stupid/1/", "nextArgumentInSourceId": "d3feb035-2019-04-18T18:07:10Z-00002-000"}, "id": "d3feb035-2019-04-18T18:07:10Z-00001-000", "conclusion": "All people in america are incurably stupid"}, {"premises": 
[{"text": "no no", "stance": "CON"}], "context": {"sourceId": "d3feb035-2019-04-18T18:07:10Z", "previousArgumentInSourceId": "d3feb035-2019-04-18T18:07:10Z-00001-000", "acquisitionTime": "2019-04-18T18:07:10Z", "discussionTitle": "All people in america are incurably stupid", "sourceTitle": "Debate Topic: All people in america are incurably stupid | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-people-in-america-are-incurably-stupid/1/", "nextArgumentInSourceId": "d3feb035-2019-04-18T18:07:10Z-00003-000"}, "id": "d3feb035-2019-04-18T18:07:10Z-00002-000", "conclusion": "All people in america are incurably stupid"}, {"premises": 
[{"text": "Its unbelievable how stupid people are today, especially in America.", "stance": "PRO"}], "context": {"sourceId": "d3feb035-2019-04-18T18:07:10Z", "previousArgumentInSourceId": "d3feb035-2019-04-18T18:07:10Z-00002-000", "acquisitionTime": "2019-04-18T18:07:10Z", "discussionTitle": "All people in america are incurably stupid", "sourceTitle": "Debate Topic: All people in america are incurably stupid | Debate.org", "sourceUrl": "https://www.debate.org/debates/All-people-in-america-are-incurably-stupid/1/", "nextArgumentInSourceId": ""}, "id": "d3feb035-2019-04-18T18:07:10Z-00003-000", "conclusion": "All people in america are incurably stupid"}, {"premises": 
[{"text": "I accept this challenge. This will be fun. I define screen time as the amount of time spent watching TV including videos and DVD\"s; playing computer games on video consoles or on computers and using computers for other purposes. Screen time also refers to using telephones for texting and social networking. Outdated is defined as old-fashioned or obsolete, and recommendation is defined as a suggestion or proposal as to the best course of action. The proposal of a 2 hour limit for the use of electronic devices is old fashioned and obsolete. I disagree to this topic and will be arguing against it. Good luck, and let the best debater win! Mikicat10", "stance": "CON"}], "context": {"sourceId": "a696b816-2019-04-18T17:02:27Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T17:02:27Z", "discussionTitle": "The Recommendation of a 2 hour screen time is outdated", "sourceTitle": "Debate Argument: The Recommendation of a 2 hour screen time is outdated | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Recommendation-of-a-2-hour-screen-time-is-outdated/1/", "nextArgumentInSourceId": "a696b816-2019-04-18T17:02:27Z-00003-000"}, "id": "a696b816-2019-04-18T17:02:27Z-00002-000", "conclusion": "The Recommendation of a 2 hour screen time is outdated"}, {"premises": 
[{"text": "Rules:1st round: acceptance and definitions ONLY2nd round: Arguments/contentions/points/assertions ONLY3rd round:Arguments/contentions/points/assertions AND Rebuttal4th round: rebuttal ONLY5th round:closing, summikng up and imact onlyDefinitions can also be clarified or given at any time.Arguments can be defended at any timeNo foul language or personal attacks.Pro will try to prove the topic, while con will try to disprove it.Forfeits count as a concession.Failure to abide by the rules will result in a forfeit", "stance": "PRO"}], "context": {"sourceId": "a696b816-2019-04-18T17:02:27Z", "previousArgumentInSourceId": "a696b816-2019-04-18T17:02:27Z-00002-000", "acquisitionTime": "2019-04-18T17:02:27Z", "discussionTitle": "The Recommendation of a 2 hour screen time is outdated", "sourceTitle": "Debate Argument: The Recommendation of a 2 hour screen time is outdated | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Recommendation-of-a-2-hour-screen-time-is-outdated/1/", "nextArgumentInSourceId": "a696b816-2019-04-18T17:02:27Z-00000-000"}, "id": "a696b816-2019-04-18T17:02:27Z-00003-000", "conclusion": "The Recommendation of a 2 hour screen time is outdated"}, {"premises": 
[{"text": "Today's children are spending an average of seven hours a day on entertainment media, including televisions, computers, phones and other electronic devices. To help kids make wise media choices, parents should monitor their media diet. Parents can make use of established ratings systems for shows, movies and games to avoid inappropriate content, such as violence, explicit sexual content or glorified tobacco and alcohol use. Studies have shown that excessive media use can lead to attention problems, school difficulties, sleep and eating disorders, and obesity. In addition, the Internet and cell phones can provide platforms for illicit and risky behaviors. By limiting screen time and offering educational media and non-electronic formats such as books, newspapers and board games, and watching television with their children, parents can help guide their children's media experience. Putting questionable content into context and teaching kids about advertising contributes to their media literacy. The AAP recommends that parents establish \"screen-free\" zones at home by making sure there are no televisions, computers or video games in children's bedrooms, and by turning off the TV during dinner. Children and teens should engage with entertainment media for no more than one or two hours per day, and that should be high-quality content. It is important for kids to spend time on outdoor play, reading, hobbies, and using their imaginations in free play. Television and other entertainment media should be avoided for infants and children under age 2. A child's brain develops rapidly during these first years, and young children learn best by interacting with people, not screens. http://www.aap.org...", "stance": "CON"}], "context": {"sourceId": "a696b816-2019-04-18T17:02:27Z", "previousArgumentInSourceId": "a696b816-2019-04-18T17:02:27Z-00003-000", "acquisitionTime": "2019-04-18T17:02:27Z", "discussionTitle": "The Recommendation of a 2 hour screen time is outdated", "sourceTitle": "Debate Argument: The Recommendation of a 2 hour screen time is outdated | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Recommendation-of-a-2-hour-screen-time-is-outdated/1/", "nextArgumentInSourceId": "a696b816-2019-04-18T17:02:27Z-00001-000"}, "id": "a696b816-2019-04-18T17:02:27Z-00000-000", "conclusion": "The Recommendation of a 2 hour screen time is outdated"}, {"premises": 
[{"text": "The recommendation of a @ 2 hour secreen time is beneficial and trustworthy as long periods of electronic use is linked to medical and mental problems. The average 8-year-old spends eight hours a day using various forms of media, and teenagers often surpass 11 hours of media consumption daily, according to the authors of the AAP statement. More than three quarters of teenagers have cell phones, and teens ages 13 to 17 send an average of 3,364 texts per month. Several studies have linked high media consumption with poor health outcomes. For example, children with TVs in their bedrooms are more likely to be obese. The American Academy of Pediatrics discourages media use by children younger than age 2 and recommends limiting older children's screen time to no more than one or two hours a day. Too much screen time has been linked to: Obesity. The more TV your child watches, the greater his or her risk is of becoming overweight. Having a TV in a child's bedroom also increases this risk. Children can also develop an appetite for junk food promoted in TV ads, as well as overeat while watching TV. Irregular sleep. The more TV children watch, the more likely they are to have trouble falling asleep or to have an irregular sleep schedule. Sleep loss, in turn, can lead to fatigue and increased snacking. Behavioral problems. Elementary students who spend more than two hours a day watching TV or using a computer are more likely to have emotional, social and attention problems. Exposure to video games is also linked with an increased risk of attention problems in children. Watching excessive amounts of TV at age 4 is linked with bullying at ages 6 through 11. Impaired academic performance. Elementary students who have TVs in their bedrooms tend to perform worse on tests than do those who don't have TVs in their bedrooms. Violence. Too much exposure to violence through media \" especially on TV \" can desensitize children to violence. As a result, children might learn to accept violent behavior as a normal way to solve problems. Less time for play. Excessive screen time leaves less time for active, creative play. http://www.mayoclinic.com...", "stance": "CON"}], "context": {"sourceId": "a696b816-2019-04-18T17:02:27Z", "previousArgumentInSourceId": "a696b816-2019-04-18T17:02:27Z-00000-000", "acquisitionTime": "2019-04-18T17:02:27Z", "discussionTitle": "The Recommendation of a 2 hour screen time is outdated", "sourceTitle": "Debate Argument: The Recommendation of a 2 hour screen time is outdated | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Recommendation-of-a-2-hour-screen-time-is-outdated/1/", "nextArgumentInSourceId": ""}, "id": "a696b816-2019-04-18T17:02:27Z-00001-000", "conclusion": "The Recommendation of a 2 hour screen time is outdated"}, {"premises": 
[{"text": "Well, I must say, it's been a fine debate. I have enjoyed it greatly. I would like to thank pro for such an interesting topic, and I think offering a choice between topics for the acceptor is a great idea for the future. Let's take a look at the evidence pro presents. Pro claims that heating and buckling would not have a significant impact on the structural integrity, as the source I cited claimed, but cites no source or evidence himself. His claim is therefore baseless. Pro provides no evidence that every single piece of steel should have been bent. This claim is also baseless. Pro ignored my ethical argument as to why NORAD wouldn't have shot down the planes. Therefore, it is dropped, and my point is considered true. The man in the confession tapes is bin Laden. [1] Pro provides a picture of the North Tower with small objects falling. He provides no evidence, however, that these objects are actually columns. They could be anything from window panes to rebar in the floor. For the molten metal question, there is simply no official report of any molten metal being found at the site, as I have established last round. Pro has failed to dismiss the reliability of my source. In conclusion, none of pro's arguments are valid. The best he can come up with to support his conspiracy theory is isolated evidence and rumours. Summary Conduct- As pro didn't forfeit whilst I did, I concede this point to him. Sources- Pro's sources generally consist of isolated pieces of evidence without context and pages making demonstrably false claims, such as the molten metal. Therefore, this point should go to me. Arguments- I have refuted all of pro's weak evidence and arguments. As the burden of proof is on him, I have succeeded in winning the arguments. Once again, thanks for this great debate. Sources 1- http://www.google.com...", "stance": "CON"}], "context": {"sourceId": "fbac7365-2019-04-18T15:32:18Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:32:18Z", "discussionTitle": "Your choice out of some of my favorite topics", "sourceTitle": "Debate Issue: Your choice out of some of my favorite topics | Debate.org", "sourceUrl": "https://www.debate.org/debates/Your-choice-out-of-some-of-my-favorite-topics/2/", "nextArgumentInSourceId": "fbac7365-2019-04-18T15:32:18Z-00001-000"}, "id": "fbac7365-2019-04-18T15:32:18Z-00000-000", "conclusion": "Your choice out of some of my favorite topics"}, {"premises": 
[{"text": "Heating and buckling would not have a significant impact considering that the strength of the steel was NOT weakened considerably. About the molten metal, here is a site with many witnesses that saw these \"pools\". http://www.historycommons.org... While it may seem ridiculous, considering the crash, every piece (enormous steel pillar) should have been distorted/bent. Not cleanly cut like the one in the image. The fact remains that NORAD is obviously successful at conducting interceptions but failed twice in a single day. This is very suspicious. The plane was flying around for 45 mins but NORAD did not take any decisive action. About the CIA tapes: I do not believe my opponent has successfully refuted my point. The man in the video is obviously a different person. Also, if no explosives were used, then the steel columns would be BENT, but not SHREDDED like in this image. http://911research.wtc7.net... Don't forget that the buildings fell at nearly free-fall speed. Nothing can move mass out of the way that fast except explosives. http://911research.wtc7.net... Let's sum up the points: 1. The CIA's Bin Laden tapes seem fake considering the man who is supposed to be Bin Laden does NOT resemble Bin Laden. 2. The buildings were built to take much larger forces than that of the plane. 3. The fire would NOT have significantly weakened the structure of the building. 4. NORAD is famed for successful interceptions (67 interceptions in the 2000) but suddenly fails twice in one day. 5. Pools of molten metal were found weeks afterward, a phenomenon that jet fuel is not hot enough to cause. 6. The floors and steel rods would be stacked, bent but not shredded if nothing but the plane was used to take down the building. 7. The building fell very fast, too fast to just be a non-demolition collapse. In conclusion, the theory of 9/11 being an inside job is very plausible. I'm sorry for the very short response as I am extremely low on time. Thank you for the good debate.", "stance": "PRO"}], "context": {"sourceId": "fbac7365-2019-04-18T15:32:18Z", "previousArgumentInSourceId": "fbac7365-2019-04-18T15:32:18Z-00000-000", "acquisitionTime": "2019-04-18T15:32:18Z", "discussionTitle": "Your choice out of some of my favorite topics", "sourceTitle": "Debate Issue: Your choice out of some of my favorite topics | Debate.org", "sourceUrl": "https://www.debate.org/debates/Your-choice-out-of-some-of-my-favorite-topics/2/", "nextArgumentInSourceId": "fbac7365-2019-04-18T15:32:18Z-00002-000"}, "id": "fbac7365-2019-04-18T15:32:18Z-00001-000", "conclusion": "Your choice out of some of my favorite topics"}, {"premises": 
[{"text": "First, I apologize for forfeiting last round. I had some nasty internet issues that ended up deleting my argument, and by the time I reconstructed it, it was too late. I would like to sincerely thank pro for forgiving my previous forfeiture and ask voters to remember this in the \"better conduct\" point. However, all of his arguments are faulty, and although I lost a round, I am not about to let those to unchallenged. Firstly, he accurately quotes the source [1] as saying that the heating of the steel alone is insufficient, a fact which he established in the last round. However, he fails to counter my point about uneven heating and buckling stress. Therefore, he has dropped this argument. I would love for him to address it next round, but please note the dropped argument when voting. Next, he quotes a source claiming that molten steel and iron were found in the towers. His source, however, is unreliable. It is a secondary source with no citations. When looking at my source [2], note that every point is cited. There is no evidence of any molten metal found a ground zero. This wasn't included in any report, contradicting the account of molten metal found by firemen. Pro's source is simply unreliable. Next, he cites a single piece of steel as proof that explosives were used. This is simply ridiculous. One would need much more evidence than one coincidence to prove a massive conspiracy. Finally, there are serious ethical issues involved with shooting down a rogue commercial plane that may not cause any harm. Would you have shot down planes, not knowing the damage they would do, and risk murdering innocent civilians? I would have, but I have foreknowledge, a luxury they didn't have. Also, the person in the films is bin Laden, he just looks a little different than the 2011 version. [3] Sources 1- http://www.tms.org... 2- http://www.consensus911.org... 3- http://www.npr.org...", "stance": "CON"}], "context": {"sourceId": "fbac7365-2019-04-18T15:32:18Z", "previousArgumentInSourceId": "fbac7365-2019-04-18T15:32:18Z-00001-000", "acquisitionTime": "2019-04-18T15:32:18Z", "discussionTitle": "Your choice out of some of my favorite topics", "sourceTitle": "Debate Issue: Your choice out of some of my favorite topics | Debate.org", "sourceUrl": "https://www.debate.org/debates/Your-choice-out-of-some-of-my-favorite-topics/2/", "nextArgumentInSourceId": "fbac7365-2019-04-18T15:32:18Z-00003-000"}, "id": "fbac7365-2019-04-18T15:32:18Z-00002-000", "conclusion": "Your choice out of some of my favorite topics"}, {"premises": 
[{"text": "Extend my previous arguments into this Round. I request that the voters do not penalize my opponent for the forfeit.", "stance": "PRO"}], "context": {"sourceId": "fbac7365-2019-04-18T15:32:18Z", "previousArgumentInSourceId": "fbac7365-2019-04-18T15:32:18Z-00002-000", "acquisitionTime": "2019-04-18T15:32:18Z", "discussionTitle": "Your choice out of some of my favorite topics", "sourceTitle": "Debate Issue: Your choice out of some of my favorite topics | Debate.org", "sourceUrl": "https://www.debate.org/debates/Your-choice-out-of-some-of-my-favorite-topics/2/", "nextArgumentInSourceId": "fbac7365-2019-04-18T15:32:18Z-00004-000"}, "id": "fbac7365-2019-04-18T15:32:18Z-00003-000", "conclusion": "Your choice out of some of my favorite topics"}, {"premises": 
[{"text": "I thank my opponent for posting such a well-crafted response (much better than I usually receive on this subject). \"In fact, the source provides an excellent explanation for why the towers fell, and (spoiler alert) it doesn't involve planted explosives. \" While that is true, I am merely using the article's facts to support my claim that the plane alone could not have caused the crash. My opponent then addresses my claim that even jet-fuel temperatures would have caused the steel columns to fail. The very next sentence in the article states that: \"But even a 50% loss of strength is still insufficient, by itself, to explain the WTC collapse. It was noted above that the wind load controlled the design allowables. The WTC, on this low-wind day, was likely not stressed more than a third of the design allowable, which is roughly one-fifth of the yield strength of the steel. Even with its strength halved, the steel could still support two to three times the stresses imposed by a 650\"C fire.\" http://www.tms.org... Even with the steel columns weakened, the plane alone could not have caused the crash. I will now continue with further arguments. Even weeks after the disaster, firefighting teams could find pools of molten steel and iron. There is no way a jet-fuel flame could have caused this. The presence of molten metal pools suggests the use of thermite. http://moltenmetalsmokinggun.blogspot.com... Yet another interesting fact that proves a planned demolition of the towers is the picture below. One can clearly see the clean-cut steel column. This is the way metal pillars look after having been cut by \"cutter charges\" used by demolition teams. http://3.bp.blogspot.com... Next. Consider the fact that the US has an air-defense system known as NORAD. Being a highly advanced defense system, NORAD conducted 67 successful interceptions in 2000, but then suddenly fails twice in one day? http://www.911myths.com... I would also like to note that the \"Bin Laden tapes\" released by the CIA are fake. Take a look at the man in the video, he is clearly not Osama. http://www.bibliotecapleyades.net... I will bring in more arguments next Round. I await my opponent's response.", "stance": "PRO"}], "context": {"sourceId": "fbac7365-2019-04-18T15:32:18Z", "previousArgumentInSourceId": "fbac7365-2019-04-18T15:32:18Z-00003-000", "acquisitionTime": "2019-04-18T15:32:18Z", "discussionTitle": "Your choice out of some of my favorite topics", "sourceTitle": "Debate Issue: Your choice out of some of my favorite topics | Debate.org", "sourceUrl": "https://www.debate.org/debates/Your-choice-out-of-some-of-my-favorite-topics/2/", "nextArgumentInSourceId": "fbac7365-2019-04-18T15:32:18Z-00005-000"}, "id": "fbac7365-2019-04-18T15:32:18Z-00004-000", "conclusion": "Your choice out of some of my favorite topics"}, {"premises": 
[{"text": "This is an interesting argument made by pro. However, I'm afraid it's a little off. Let's look at the what the flaws in the case are. First of all, pro cites the following source: http://www.tms.org... This source is used to justify the claim: \"This suggests the use of additional explosives that were detonated at the time of the collision to \"help\" bring the tower down.\" However, the source in question doesn't say anything about this. In fact, the source provides an excellent explanation for why the towers fell, and (spoiler alert) it doesn't involve planted explosives. I will get to this fascinating yet scientific explanation in a moment. However, let's first examine my opponent's second claim. He preemptively attempts to refute evidence against his position: jet fuel. My opponent is correct in his knowledge of the burning temperature of jet fuel under such circumstances and of the melting point of steel. However, the claim that 600 degree C temperatures \"would have done virtually nothing to contribute to the fall of the buildings\" is false and, ironically, refuted by his own source. Steel loses about half it's strength under such heat. Then, add one final factor into the equation. The exterior of the columns would have been heated first, creating what is known as \"residual stress.\" Essentially, the uneven weakening of the steel would cause the column to fail. After the top floor fell, the rest of the building did too. [1] In conclusion, there is a scientific explanation for the collapsing of the towers with no need to invoke a conspiracy theory. Also, my opponent's own source disagrees with his position. Sources 1- http://www.tms.org...", "stance": "CON"}], "context": {"sourceId": "fbac7365-2019-04-18T15:32:18Z", "previousArgumentInSourceId": "fbac7365-2019-04-18T15:32:18Z-00004-000", "acquisitionTime": "2019-04-18T15:32:18Z", "discussionTitle": "Your choice out of some of my favorite topics", "sourceTitle": "Debate Issue: Your choice out of some of my favorite topics | Debate.org", "sourceUrl": "https://www.debate.org/debates/Your-choice-out-of-some-of-my-favorite-topics/2/", "nextArgumentInSourceId": "fbac7365-2019-04-18T15:32:18Z-00006-000"}, "id": "fbac7365-2019-04-18T15:32:18Z-00005-000", "conclusion": "Your choice out of some of my favorite topics"}, {"premises": 
[{"text": "Marvelous, thank you for accepting. Let's begin! First, I will begin with simple statistics. The skyscraper was built to withstand wind loads 30 times greater than the weight of the plane, yet somehow, the building still collapsed. This suggests the use of additional explosives that were detonated at the time of the collision to \"help\" bring the tower down. http://www.tms.org... Many people point to burning jet fuel as the source of the problem, however, this too is false. Jet fuel burns at about 600 C, but the melting point of steel (which the \"skeleton\" of the building was made of) is 1500 C. Jet fuel would have done virtually nothing to contribute to the fall of the buildings. http://education.jlab.org... http://911research.wtc7.net... Considering the above, I think it is safe to say that there is no way that the planes alone could have caused the fall of the skyscrapers. I will expand on my arguments in the next round. On to Pro.", "stance": "PRO"}], "context": {"sourceId": "fbac7365-2019-04-18T15:32:18Z", "previousArgumentInSourceId": "fbac7365-2019-04-18T15:32:18Z-00005-000", "acquisitionTime": "2019-04-18T15:32:18Z", "discussionTitle": "Your choice out of some of my favorite topics", "sourceTitle": "Debate Issue: Your choice out of some of my favorite topics | Debate.org", "sourceUrl": "https://www.debate.org/debates/Your-choice-out-of-some-of-my-favorite-topics/2/", "nextArgumentInSourceId": "fbac7365-2019-04-18T15:32:18Z-00007-000"}, "id": "fbac7365-2019-04-18T15:32:18Z-00006-000", "conclusion": "Your choice out of some of my favorite topics"}, {"premises": 
[{"text": "I accept the debate. I will be con for the resolution \"9/11 was an inside job.\" Keep in mind that, as my opponent is making a positive claim whilst I am doing no such thing, the burden of proof is on him. Good luck!", "stance": "CON"}], "context": {"sourceId": "fbac7365-2019-04-18T15:32:18Z", "previousArgumentInSourceId": "fbac7365-2019-04-18T15:32:18Z-00006-000", "acquisitionTime": "2019-04-18T15:32:18Z", "discussionTitle": "Your choice out of some of my favorite topics", "sourceTitle": "Debate Issue: Your choice out of some of my favorite topics | Debate.org", "sourceUrl": "https://www.debate.org/debates/Your-choice-out-of-some-of-my-favorite-topics/2/", "nextArgumentInSourceId": "fbac7365-2019-04-18T15:32:18Z-00008-000"}, "id": "fbac7365-2019-04-18T15:32:18Z-00007-000", "conclusion": "Your choice out of some of my favorite topics"}, {"premises": 
[{"text": "It has been several months since my last debate, and I wish to return, at least for a little bit. It has been too long since I have struck fear into the hearts of my enemies! Mwahaha! Please choose one of the following topics, in parentheses is my position on the topic, so you will be arguing opposite: Women in Combat (Con) US military vs. Russian military (Russian) 9/11 was an inside job (Pro) Russian T-90 vs. American Abrams (T-90) AK-47 vs. M16 (AK-47) Death Penalty (Con) In Round One, no arguments, just state which of the above you would like to debate. Also please confirm your position on the topic. No new arguments in the last round. So! Let's begin! Any questions can be answered in the comments.", "stance": "PRO"}], "context": {"sourceId": "fbac7365-2019-04-18T15:32:18Z", "previousArgumentInSourceId": "fbac7365-2019-04-18T15:32:18Z-00007-000", "acquisitionTime": "2019-04-18T15:32:18Z", "discussionTitle": "Your choice out of some of my favorite topics", "sourceTitle": "Debate Issue: Your choice out of some of my favorite topics | Debate.org", "sourceUrl": "https://www.debate.org/debates/Your-choice-out-of-some-of-my-favorite-topics/2/", "nextArgumentInSourceId": ""}, "id": "fbac7365-2019-04-18T15:32:18Z-00008-000", "conclusion": "Your choice out of some of my favorite topics"}, {"premises": 
[{"text": "Alright Kyubi, it's time to roast this Bear and Bird.Move Set:So... how does the duo return to the stage? I mean, aside from Jumping of course. And Jiggy as a taunt? Kyubi could do better than that. Besides, that's more suited for a victory animation more than a taunt.You say Kyubi's too fire based? And you're very bird based. And Kyubi also attacks with his tails, mainly used for his tilts and back air. Also, 40% of Pikachu's attacks are electric based. And he's in Smash!Popularity:I concede Banjo-Kazooie is very popular compared to Yo-kai Watch, and that's where we're coming from. Smash Bros is a wonderful game series for advertising a character by giving them a move set that could attract customers to this underrated game series.Stage:So we celebrate Christmas by playing Smash Bros in July? And this stage doesn't seem very playable competitively. Quite a bit of stuff going on on a mountain, which you'd have to mainly use air attacks with more precision than you'd see in For Glory videos.Springdale is more simplistic, with Terror Time as an added bonus. Alright, it's a city. So what? You'd expect the players to fight Gargaros while jumping on buildings? Onett is already a stage with buildings to jump on. My idea for Uptown Springdale as a stage is pretty good. There would also be buildings in the background, however. Now you should see what my image is a bit better. My opponent concedes that my stage is good. I think we've heard enough. Kyubi can go roast those animals while the voters decide whether the Bear and Bird is good for Smash Bros, or the Nine Tailed Fox.", "stance": "PRO"}], "context": {"sourceId": "7e6849be-2019-04-18T12:14:52Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:14:52Z", "discussionTitle": "New Super Smash Bros. Character+Stage Contest!!", "sourceTitle": "Debate Argument: New Super Smash Bros. Character+Stage Contest!! | Debate.org", "sourceUrl": "https://www.debate.org/debates/New-Super-Smash-Bros.-Character-Stage-Contest/1/", "nextArgumentInSourceId": "7e6849be-2019-04-18T12:14:52Z-00001-000"}, "id": "7e6849be-2019-04-18T12:14:52Z-00000-000", "conclusion": "New Super Smash Bros. Character+Stage Contest!!"}, {"premises": 
[{"text": "*opponent is frozen, open to attack* This round is for arguments AGAINST the opponent's Smash character. 1. Moveset/Controllability: Kyubi's moves all seem to focus on something to do with fire. To me, character's need a strong focus, but also a little variety. All of your proposed Kyubi smash attacks are fiery blasts with very little variation. Kyubi's neutral B, the flame blast, is a ranged attack but again is just another fire-based move. The side B and Up B also deal with fire, the latter involving a little bit of wharping. This is really its only second unique power. I like the idea of the stun pulse for Down B, but too me, it seems just a bit OP and hard to escape from being stunned over and over again. The final smash seems pretty cool but does not bring anything really new to the table. I like the idea of summoning a Soultimate though. 2. Popularity: According to these wikia articles ([1],[2]) the majority of Super Smash Bros. games including the latest has larger sales in the U.S. than in Japan. Therefore, it would be more appealing for a more U.S. recognized character to be in the game rather than Kyubi. This is not to say that Banjo-Kazooie does not sell bad in Japan. Although there are many games and anime on Yo-kai Watch, it is not as popular as Banjo-Kazooie. Also, there is few voters and fans who want to see Kyubi in the game. If you search on Google \"kyubi super smash bros.\", most of the articles that pop up are about Kyuubi from Naruto [3]. Typing in \"banjo kazooie super smash bros\" will produce better results. 3. Stage Architecture/Design: Uptown Springdale is probably a good choice since it's one of the main location you go to in the game. However, the stage you propose could be a little better considering it's a bustling city. It is a flat road, and although sometimes simpler is better (my favorite course is Final Destination), there could be a bit more considering it's a city. 4. Stage Obstacles: Actually I like the obstacles my opponent proposes, it reminds me of the Mario Circuit track from Brawl. The idea of Oni Time is pretty, like how it brings up the first boss from the Terror Time. Unfortunately, the stage is not much else besides these obstacles. Sources: 1. https://en.wikipedia.org... 2. http://vgsales.wikia.com.... 3. https://www.google.com... *shoots a grenade egg without mercy*", "stance": "CON"}], "context": {"sourceId": "7e6849be-2019-04-18T12:14:52Z", "previousArgumentInSourceId": "7e6849be-2019-04-18T12:14:52Z-00000-000", "acquisitionTime": "2019-04-18T12:14:52Z", "discussionTitle": "New Super Smash Bros. Character+Stage Contest!!", "sourceTitle": "Debate Argument: New Super Smash Bros. Character+Stage Contest!! | Debate.org", "sourceUrl": "https://www.debate.org/debates/New-Super-Smash-Bros.-Character-Stage-Contest/1/", "nextArgumentInSourceId": "7e6849be-2019-04-18T12:14:52Z-00002-000"}, "id": "7e6849be-2019-04-18T12:14:52Z-00001-000", "conclusion": "New Super Smash Bros. Character+Stage Contest!!"}, {"premises": 
[{"text": "Forward Smash: Kyubi creates a fiery blast in from of him.Down Smash: Kyubi creates a blast in front and behind him.Up Smash: Kyubi slashes upward with both hands, with a fiery 2nd hit. Neutral B; Flame Blast: Kyubi launches a ball of flame straight forward, dealing 7% damage and launching the opponent a small amount. This fire ball moves at a decent speed, and it\u2019s good for keepaway. However, only 1 Flame Blast can be on screen at a time, and disappears after 3 seconds, travelling quite far. [Kyubi has fire attacks in the games.] Side B; Blazing Dash: Kyubi engulfs himself in fire and flies forward at half the length of Final Destination (meaning this attack covers a decently big area) If used on the stage, Kyubi will cancel this move when at the edge of the stage. The attack does 14% damage, and takes 2 seconds to end. If used in the air, the move can\u2019t be used again unless Kyubi gets hit or touches the stage.Up B; Flame Warp: Kyubi disappears into flames, reappearing a short distance (roughly 4 character lengths). The beginning of this attack does 3%, and minor launch power. The end of the warp does 2%, and even less launch power. [Yo-kai have been shown to be able to warp in the games.]Down B; Stun Pulse: Kyubi snaps his fingers, stunning opponents directly in front or behind him. The more damage the opponent has accumulated, the longer they\u2019ll be stunned (at 100%, the opponent gets stunned for the max 8 seconds). If used multiple times in succession, the stun power halves until it\u2019s 1/16 of the original length. After 30 seconds of using this move, it regains the full power. This attack also does 1% damage. [In the anime, Kyubi is shown to have the ability to manipulate a person\u2019s mind.]Final Smash; Inferno: Kyubi charges up power to unleash his Soultimate Move, Inferno. This creates a giant fire blast, similar to Samus\u2019s Final Smash. It does a total of 40%, and has amazing launch power. [In Yo-kai Watch, a Soultimate Move is a powerful attack that deals great damage to the enemy, though some can heal and some raise your stats.] Popularity:Yo-kai Watch doesn't seem to be going well in North America, but it's quite big in Japan. It has phone games (Wibble Wobble, my sister plays), there's an anime, movies, and currently 5 games in Japan (3 are generation 2, with Shingochi being a middle version). I'm hoping with the inclusion of Kyubi, Yo-kai Watch will gain some more fans.Stage Info:My chosen stage is Uptown Springdale (There's 5 different sections of Springdale you explore in the games). I picture it as a flat road which you could potentially fight near the blast zone (touching the blast zone results in losing a life). There will occasionally be cars coming in from the background, dealing 20% to anyone who gets hit,launching them pretty far. After a while, you'll go into Terror Time, where you would fight Gargaros, the Red Oni, when he shows up. He'll try to hit you with his club, which is a sure KO at 40%. Sources;Kyubi: http://yokaiwatch.wikia.com...Terror Time: http://yokaiwatch.wikia.com...;", "stance": "PRO"}], "context": {"sourceId": "7e6849be-2019-04-18T12:14:52Z", "previousArgumentInSourceId": "7e6849be-2019-04-18T12:14:52Z-00001-000", "acquisitionTime": "2019-04-18T12:14:52Z", "discussionTitle": "New Super Smash Bros. Character+Stage Contest!!", "sourceTitle": "Debate Argument: New Super Smash Bros. Character+Stage Contest!! | Debate.org", "sourceUrl": "https://www.debate.org/debates/New-Super-Smash-Bros.-Character-Stage-Contest/1/", "nextArgumentInSourceId": "7e6849be-2019-04-18T12:14:52Z-00003-000"}, "id": "7e6849be-2019-04-18T12:14:52Z-00002-000", "conclusion": "New Super Smash Bros. Character+Stage Contest!!"}, {"premises": 
[{"text": "*charges at opponent* 1. Move set: Banjo and Kazooie, though they are two characters, are basically one character. Unlike the Ice Climbers, they die together. A more similar character would be Peach (she uses Toad like Banjo uses Kazooie). Banjo-Kazooie is a 3D-Platformer, basically like Super Mario 64, and because of this the bird and bear have a wide range of moves they could be able to do. All of these are based on the 1998 original and 2000 sequel, Banjo-Tooie. To give you an idea of what the look like, here they are: http://3.bp.blogspot.com... Banjo is the bear, Kazooie is the bird. They are in Beak Bayonet Mode, the Special attack sideways. 1.Walk/Run: Banjo runs like normal 2.Sprint: Kazooie performs the Talon Trot, basically where she uses HER legs to make the group go faster. 3.Jump 1,2,3: 1)Banjo does a standard jump, 2) Kazooie does her flap flip to glide a bit, 3) Kazooie uses her wings to fly. 4. Basic attack: Banjo punches outwards 5.Special attack: Shoots a 3 blue eggs in that direction, very rarely will shoot grenade eggs or ice eggs. 6.Special attack sideways: Beak Bayonet, Banjo charges as opponent using Kazooie as a bayonet. 7.Special attack down: Golden feathers, it takes away a damage very slowly but leaves the player very vulnerable. 8.Smash attack down: Kazooie does the bill drill, basically like a bird jackhammer. 9.Smash attack sideways: Banjo does his pack whack, where he swings his backpack at opponents. 10.Smash attack up: Kazooie does the Rat-a-tap-rap, where she pecks at opponents. Every now and then she will let out a fire explosion (in dragon form), but very rare. 11.Taunts 1,2,3: 1) Banjo pulls out a Jiggy (a collectable from the game), and Kazooie eats. 2)Banjo plays his banjo and Kazooie plays her kazoo, 3)Kazooie pokes on Banjo's head, and he growls. 12.Grab attack sideways: Banjo claw swipes his opponent away. 13.Grab attack down: Banjo dust the ground Beak Buster, which is basically a ground pound. 14.Grab attack up: Banjo throws his opponent up and Kazooie shoots a blue egg at them. 15.FINAL SMASH: Jinjo Revenge: A bunch of Jinjos (characters in the game) fly through the air and hit people (kind of like Ness's or maybe Lucas's I forget), and in the end the Jinjonator attacks the player with least damage. This video right here is a great guide if you are confused, most of the moves I listed are in this video of Banjo Tooie from my one of my favorite YouTubers. 2.Popularity: Banjo-Kazooie and its sequel Banjo-Tooie were extremely popular in the late 90s and early 2000s. Rare was critically acclaimed for these games, and many fans looked forward to the sequel, Banjo-Threeie. However, when rare was sold to Microsoft, they remained dormant for years until Banjo-Kazooie: Nuts & Bolts, which received mixed reviews. However, many classic gamer fans would much appreciate the return of Banjo to Nintendo, and many wanted him to be in the new game for Wii U/3DS. However Nintendo ignored the votes and added other, less-vote garnering characters instead. Although not as popular as he was back in the 90s, many fans would love to see his return. In the sources are a Wikipedia page on the series for more information plus game articles about adding Banjo-Kazooie to Smash Bros. 3.Stage Design It makes sense to have design before obstacles, so here it is for Freezeezy Peak. This stage is based off of the snowy, Christmas-y world of Banjo-Kazooie. A stack of present which forms a hill lays to the right. In the center of the stage is a Christmas tree, very big, with a few holes around it. The tree has 3 levels of branches to crawl around in and a star at the top. To the left is a snowy slope. Every now and then the Walrus character will come out, and you can punch him for fun. Overall, not a very big stage, but still packed with cool things. Stage Obstacles: Atop the present stack is a Sir Slush, an enemy in the game who throws snowballs that damage players. You can disable this snowman by damaging his top hat, but he will reform after a minute. He attacks randomly. In the holes, Munchies will occasionally pop up and chomp at the player, but damaging them will send them back to the depths. Also coming out of the holes every now and then are Twinklies, and you can eat these for a health bonus. Sources: https://en.wikipedia.org...(series) https://www.gamespot.com... http://www.cinemablend.com... https://www.gamefaqs.com... The last source is especially good. *shoots an Ice egg at opponent*", "stance": "CON"}], "context": {"sourceId": "7e6849be-2019-04-18T12:14:52Z", "previousArgumentInSourceId": "7e6849be-2019-04-18T12:14:52Z-00002-000", "acquisitionTime": "2019-04-18T12:14:52Z", "discussionTitle": "New Super Smash Bros. Character+Stage Contest!!", "sourceTitle": "Debate Argument: New Super Smash Bros. Character+Stage Contest!! | Debate.org", "sourceUrl": "https://www.debate.org/debates/New-Super-Smash-Bros.-Character-Stage-Contest/1/", "nextArgumentInSourceId": "7e6849be-2019-04-18T12:14:52Z-00004-000"}, "id": "7e6849be-2019-04-18T12:14:52Z-00003-000", "conclusion": "New Super Smash Bros. Character+Stage Contest!!"}, {"premises": 
[{"text": "I'll accept this debate. My character will be Kyubi from Yo-kai Watch. The stage that comes with Kyubi could be Springdale, the main character's hometown. I've already got a good move set for Kyubi, now for me to think about how my stage plays out.", "stance": "PRO"}], "context": {"sourceId": "7e6849be-2019-04-18T12:14:52Z", "previousArgumentInSourceId": "7e6849be-2019-04-18T12:14:52Z-00003-000", "acquisitionTime": "2019-04-18T12:14:52Z", "discussionTitle": "New Super Smash Bros. Character+Stage Contest!!", "sourceTitle": "Debate Argument: New Super Smash Bros. Character+Stage Contest!! | Debate.org", "sourceUrl": "https://www.debate.org/debates/New-Super-Smash-Bros.-Character-Stage-Contest/1/", "nextArgumentInSourceId": "7e6849be-2019-04-18T12:14:52Z-00005-000"}, "id": "7e6849be-2019-04-18T12:14:52Z-00004-000", "conclusion": "New Super Smash Bros. Character+Stage Contest!!"}, {"premises": 
[{"text": "This debate is a Smash Game: My opponent and I will each choose a video game character or a video game duo (example: Ice Climbers) from any game, any console, so long as he/she/it is a video game character to be a new character in the Super Smash Bros. series of games. Also, to make it even more fun, you can choose a stage to go along with your character, but it has to be a location from the game/series from which they originate. Categories that will be judged are: 1. Moveset/Controllability 2. Popularity 3. Stage Obstacles 4. Stage Architecture/Design These are the only categories I can think of, and I'm sure there's more so feel free to add them in your first round. First Round is for acceptance, adding categories, naming your character, and your stage. Don't add anything but their name and the game/series the come from, and the console. Round 2 is for opening arguments in the categories only. Round 3 will have no new arguments, but only rebuttals to the other's character. My characters, and like the Ice Climbers are a duo, are Banjo and Kazooie from the Nintendo (N64/GBA)/Microsoft(XBOX 360/XBOX1) series of Banjo-Kazooie. My stage would be Freezeezy Peak, a world from within the first game of the series. 3...2...1...GO! *smash music*", "stance": "CON"}], "context": {"sourceId": "7e6849be-2019-04-18T12:14:52Z", "previousArgumentInSourceId": "7e6849be-2019-04-18T12:14:52Z-00004-000", "acquisitionTime": "2019-04-18T12:14:52Z", "discussionTitle": "New Super Smash Bros. Character+Stage Contest!!", "sourceTitle": "Debate Argument: New Super Smash Bros. Character+Stage Contest!! | Debate.org", "sourceUrl": "https://www.debate.org/debates/New-Super-Smash-Bros.-Character-Stage-Contest/1/", "nextArgumentInSourceId": ""}, "id": "7e6849be-2019-04-18T12:14:52Z-00005-000", "conclusion": "New Super Smash Bros. Character+Stage Contest!!"}, {"premises": 
[{"text": "(INTRODUCTION) Thank you for your argument. I appreciate that you did not forfeit, as that is quite common these days. (REBUTTALS) These feats of Captain America are impressive but I believe that a lot of these feats take place in multiple universes, there is even one where he is Iron Man. I believe that using different information from separate universes is a little unfair, as it means in one universe Captain America could be stronger than another. I tried to find a resource that proves Cap once lifted a tree, but I found none. It is very unlikely that he would use Mjolnir against Master Chief, probably because Thor owns it and not Cap. Yes, Captain America is quite good at multiple martial arts but he does not know all of them, Even if he is a better hand-to-hand combatant that does not mean he would win. As for the speed, I again found no resource supporting your claims. Yes, he may have knocked out Namor (Who is NOT stronger than the hulk) But Namor was out of water, and was not at his peak. Also, Colossus is only 500 pounds, below Captain America\u2019s strength. Stalemating against Wolverine is not a surprise, as Wolverine is not as skilled as Captain America. I hope you get the point. \u201cAnd Captain America does have more experience: Cap was a prominent comic character in the 1940's that eventually lost popularity. But like I previously mentioned, be made his official comeback in 1964. Modern day (2014) to 1964 is 50 years of experience, and that's not counting his WWII years.\u201d FALSE! What you said about the publication history of Captain America is true, however time in Earth 616 and time in our world is different. \u201cIt is possible that 4 years of comics in our universe are the equivalent of 1 year in the Mainstream Marvel Universe, as it is revealed in 2013's Indestructible Hulk that the 2008's Skrull Secret Invasion happened one year ago in Earth-616. This would mean that from 1961 (the debut of Fantastic Four #1 and the beginning of the \"Age of Heroes\") to 2013, only 13 years have passed in the Earth-616.\u201d {1} There you have it. Captain America is younger than Master Chief, who was and still is training and has been for 40 years straight unlike Cap, who only started military training after the age of 21.. And as stated before, alternate realities, at least in my opinion do not count. I hope everyone gets my point. (FINAL ARGUMENTS) I believe that Master Chiefs weapons which include various guns, grenades, laser swords, flame throwers and more plus Master Chief\u2019s enhanced abilities are simply too much for the Winghead, and again, Cap has no particular defense to weapons. A quick list of Master Chief\u2019s weapons is in order. -M6 Grindell Non-Linear Rifle: One of the most if not the most powerful guns in Halo. It is extremely damaging to infantry and Captain America would probably be considered infantry. {2} -M41 Rocket Launcher: While this beautiful piece of weaponry is primarily used to fight vehicles, if it can tear a 66 tonne Battle Tank into rubble, just imagine what it can do to one person.{3} -Overshield: A defensive weapon, yet still useful. \u201cThe Overshield technology is developed by the Covenant to enhance their Sangheili warriors' personal shielding system. The Overshield can be used by anyone utilizing a personal shielding system such as a SPARTAN in a MJOLNIR armor or Sangheili with a combat harness. \u201c {4} For more weapons used by Master Chief and his fellow soldiers please check this link: http://halo.wikia.com... Anyways, my point is that these extremely powerful weapons plus one extremely powerful guy = one dead Captain America. (CONCLUSION) I once more thank my opponent for an excellent debate. Please vote Con! DDD (RESOURCES) {1}http://marvel.wikia.com... {2}http://halo.wikia.com... {3}http://halo.wikia.com... {4}http://halo.wikia.com...", "stance": "CON"}], "context": {"sourceId": "d0cf22e6-2019-04-18T15:44:57Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:44:57Z", "discussionTitle": "Captain America would beat master chief in a fight", "sourceTitle": "Online Debate: Captain America would beat master chief in a fight | Debate.org", "sourceUrl": "https://www.debate.org/debates/Captain-America-would-beat-master-chief-in-a-fight/1/", "nextArgumentInSourceId": "d0cf22e6-2019-04-18T15:44:57Z-00001-000"}, "id": "d0cf22e6-2019-04-18T15:44:57Z-00000-000", "conclusion": "Captain America would beat master chief in a fight"}, {"premises": 
[{"text": "I will submit to Master Chief's feats, But Captain America has some equally impressive if not greater accomplishments under his belt: -Cap has defeated Super Soldiers like Master Chief without being injected with his own serum. -He easily beats a group of Asgardian Trolls. -He is one of the only people worthy to wield Mjolnir. -He is adept in every martial art (a way better hand-to-hand combatant than Master Chief.) -While Cap's average strength is 2,400 lbs., he has been shown to lift a tree, toss an anchor, and haul a supply truck. So is strength is more comparable to Chief's than you might think. -Steve has outrun birds that can sprint 50 mph, while trudging through snow. Again, 30 mph is his AVERAGE speed, but Cap will break the boundaries if need be. -He can throw his shield faster than a speeding bullet (literally). -Roger has caught a TORPEDO with his bare hands and deflected it upward with his shield! -He can dodge bullets and lasers even without his shield. -Knocked out Namor the Sub-mariner with a single punch (and Namor is stronger than the Hulk). -Pushed down Colossus (a guy with organic steel skin). -Incapacitated the Hulk. -Stalemated against Wolverine numerous times. -Has battled and defeated a majority of characters in the Marvel Universe. I think you get the point. And Captain America does have more experience: Cap was a prominent comic character in the 1940's that eventually lost popularity. But like I previously mentioned, be made his official comeback in 1964. Modern day (2014) to 1964 is 50 years of experience, and that's not counting his WWII years. Also, you mentioned Cap being killed by Sharon carter? Well, she actually used a high-tech gun that didn't kill him, but rather put him in alternate realities throughout time and space; reliving old memories and battles, giving him even MORE experience! Finally, Captain America has fought opponents like Master Chief. The Punisher and Winter Soldier are both violent war veterans that wield many guns and advanced technology, yet Captain America has beaten both of them. That's my argument for now, Thanks. Sources: www.comicbookmovie.com", "stance": "PRO"}], "context": {"sourceId": "d0cf22e6-2019-04-18T15:44:57Z", "previousArgumentInSourceId": "d0cf22e6-2019-04-18T15:44:57Z-00000-000", "acquisitionTime": "2019-04-18T15:44:57Z", "discussionTitle": "Captain America would beat master chief in a fight", "sourceTitle": "Online Debate: Captain America would beat master chief in a fight | Debate.org", "sourceUrl": "https://www.debate.org/debates/Captain-America-would-beat-master-chief-in-a-fight/1/", "nextArgumentInSourceId": "d0cf22e6-2019-04-18T15:44:57Z-00002-000"}, "id": "d0cf22e6-2019-04-18T15:44:57Z-00001-000", "conclusion": "Captain America would beat master chief in a fight"}, {"premises": 
[{"text": "(INTRODUCTION) I am so, very sorry that this has taken so long. School has been crushing the life out of me and I have found little time to debate. (REBUTTAL) \u201cAfter receiving the super-soldier serum, Steve Rogers could run 30 mph,\u201d Yes, but Master Chief could run half a kilometer in 30 SECONDS! Simple mathematics will tell you that in total that is around 60 Kilometers per hour, or for you americans out there that is 37.2823 miles in an hour. There goes that argument. {1} \u201clift 2,400 lbs\u201d That is around 1 ton. Impressive, better than any human on the planet, however, Master Chief can \u201che could easily destroy Wraiths (Covenant Tanks)\u201d {1} A Covenant Tank weighs around 47 tonnes (47,000 Kilograms) {2} So, essentially Master Chief can lift 47 times more than Captain America. Still seems like Star-Spangled Avenger has a chance? No? Ok, let\u2019s continue. \u201cand survive 200 foot drops onto cars unscathed\u201d Master Chief survived a fall from space unscathed. Point: Master Chief. \u201cAt the end of the day, no one has Captain America's experience.\u201d I would say that Master Chief has equal or even more experience. He was experiencing SPARTAN-II training at the age of 6, has fought and killed thousands of aliens and must have way more training then cap. Not including the period when he was frozen Captain America is only 36-38 years old from my own calculations {3} however Master Chief is around 46 {1} as of Halo 4. I believe that I have refuted all I need to. (ARGUMENTS) \u201cHis bones and muscles are denser and harder and so are amplified to the highest human potential, which makes him very durable compared to a normal human. He is durable enough to the point that if a person beats him with a thick wooden stick, the stick would eventually break and Rogers would show little discomfort. This level of durability is how he survived other forms of extensive punishment throughout his career such as falls from several stories like when he landed on a car from 6000cm/200 feet with no discomfort. Roger's durability is high enough to where he can take blows from beings with low superhuman strength, and not be fatally injured.\u201d{3} This points out that Captain America is durable, however he has no unique resistance to weapons, like guns, blades and explosives. May I point out that Captain America has died? Two notable occasions include Captain America Vol 5 25 where he was killed by a sniper? And Uncanny Avengers Vol 1 17 where he is stabbed? While yes, Captain America has his shield to defend himself, but what if Master Chief knocks it out of his hands? Without the shield he is toast. Even if Cap were to use his shield offensively, he cannot win. Master Chief\u2019s bubble shield can simply block the incoming shield, All that is left is a man with peak human conditioning vs. A man who has superhuman-level strength, futuristic weapons, armor that can let you survive falling from space, and his very own A.I. (CONCLUSION) I am done for now, thanks. DDD (REFERENCES) {1}http://www.comicvine.com... {2}http://halo.wikia.com... {3}http://marvel.wikia.com...", "stance": "CON"}], "context": {"sourceId": "d0cf22e6-2019-04-18T15:44:57Z", "previousArgumentInSourceId": "d0cf22e6-2019-04-18T15:44:57Z-00001-000", "acquisitionTime": "2019-04-18T15:44:57Z", "discussionTitle": "Captain America would beat master chief in a fight", "sourceTitle": "Online Debate: Captain America would beat master chief in a fight | Debate.org", "sourceUrl": "https://www.debate.org/debates/Captain-America-would-beat-master-chief-in-a-fight/1/", "nextArgumentInSourceId": "d0cf22e6-2019-04-18T15:44:57Z-00003-000"}, "id": "d0cf22e6-2019-04-18T15:44:57Z-00002-000", "conclusion": "Captain America would beat master chief in a fight"}, {"premises": 
[{"text": "Okay, since I can't rebuttal yet, I'll start off with some of Cap's history. By the way, thanks for accepting my debate proposal. After receiving the super-soldier serum, Steve Rogers could run 30 mph, (although he has been known to up his speed to 50 mph) lift 2,400 lbs., (1,200 lbs. on each sidebar) and survive 200 foot drops onto cars unscathed (and without his shield). The serum also increased his brain capacity, making him a genius in tactics and strategy; his IQ rivals Tony Stark's. After fighting Nazi forces and super villains for several years, he was frozen in ice after a mission gone wrong. His official comeback was in 1964, and since then, he's battled HYDRA, AIM, gods, monsters, a Russian assassin designed to kill him, and even his fellow Avengers. At the end of the day, no one has Captain America's experience. I mean, why else would they make him the leader of a modern superhero team after he was displaced in time? Cap stands for truth, justice, liberty, and freedom! Sources: 1. marvel.com/universe/Captain_America 2. marvel.wikia.com/Captain_America 3. www.comicvine.com/captain-america 4. http://bit.ly...", "stance": "PRO"}], "context": {"sourceId": "d0cf22e6-2019-04-18T15:44:57Z", "previousArgumentInSourceId": "d0cf22e6-2019-04-18T15:44:57Z-00002-000", "acquisitionTime": "2019-04-18T15:44:57Z", "discussionTitle": "Captain America would beat master chief in a fight", "sourceTitle": "Online Debate: Captain America would beat master chief in a fight | Debate.org", "sourceUrl": "https://www.debate.org/debates/Captain-America-would-beat-master-chief-in-a-fight/1/", "nextArgumentInSourceId": "d0cf22e6-2019-04-18T15:44:57Z-00004-000"}, "id": "d0cf22e6-2019-04-18T15:44:57Z-00003-000", "conclusion": "Captain America would beat master chief in a fight"}, {"premises": 
[{"text": "I would like to keep this round for acceptance only. Thanks, DDD", "stance": "CON"}], "context": {"sourceId": "d0cf22e6-2019-04-18T15:44:57Z", "previousArgumentInSourceId": "d0cf22e6-2019-04-18T15:44:57Z-00003-000", "acquisitionTime": "2019-04-18T15:44:57Z", "discussionTitle": "Captain America would beat master chief in a fight", "sourceTitle": "Online Debate: Captain America would beat master chief in a fight | Debate.org", "sourceUrl": "https://www.debate.org/debates/Captain-America-would-beat-master-chief-in-a-fight/1/", "nextArgumentInSourceId": "d0cf22e6-2019-04-18T15:44:57Z-00005-000"}, "id": "d0cf22e6-2019-04-18T15:44:57Z-00004-000", "conclusion": "Captain America would beat master chief in a fight"}, {"premises": 
[{"text": "Captain America: the Sentinel of Liberty; the First Avenger; the Star-Spangled Hero. He is the benchmark for all fictional soldiers. Master Chief may be an incredibly powerful super-soldier, but even he has to bow down to Steve Rogers. Cap is a physically perfect human being, a tactical genius, and a master combatant. These, along with many other traits, would make him the victor in this fight!", "stance": "PRO"}], "context": {"sourceId": "d0cf22e6-2019-04-18T15:44:57Z", "previousArgumentInSourceId": "d0cf22e6-2019-04-18T15:44:57Z-00004-000", "acquisitionTime": "2019-04-18T15:44:57Z", "discussionTitle": "Captain America would beat master chief in a fight", "sourceTitle": "Online Debate: Captain America would beat master chief in a fight | Debate.org", "sourceUrl": "https://www.debate.org/debates/Captain-America-would-beat-master-chief-in-a-fight/1/", "nextArgumentInSourceId": ""}, "id": "d0cf22e6-2019-04-18T15:44:57Z-00005-000", "conclusion": "Captain America would beat master chief in a fight"}, {"premises": 
[{"text": "Vote Pro!", "stance": "PRO"}], "context": {"sourceId": "61a0f5f5-2019-04-18T17:11:16Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T17:11:16Z", "discussionTitle": "Creationism", "sourceTitle": "Online Debate: Creationism | Debate.org", "sourceUrl": "https://www.debate.org/debates/Creationism/4/", "nextArgumentInSourceId": "61a0f5f5-2019-04-18T17:11:16Z-00001-000"}, "id": "61a0f5f5-2019-04-18T17:11:16Z-00000-000", "conclusion": "Creationism"}, {"premises": 
[{"text": "Arguments Extanded", "stance": "PRO"}], "context": {"sourceId": "61a0f5f5-2019-04-18T17:11:16Z", "previousArgumentInSourceId": "61a0f5f5-2019-04-18T17:11:16Z-00000-000", "acquisitionTime": "2019-04-18T17:11:16Z", "discussionTitle": "Creationism", "sourceTitle": "Online Debate: Creationism | Debate.org", "sourceUrl": "https://www.debate.org/debates/Creationism/4/", "nextArgumentInSourceId": "61a0f5f5-2019-04-18T17:11:16Z-00002-000"}, "id": "61a0f5f5-2019-04-18T17:11:16Z-00001-000", "conclusion": "Creationism"}, {"premises": 
[{"text": "Arguments Extanded.", "stance": "PRO"}], "context": {"sourceId": "61a0f5f5-2019-04-18T17:11:16Z", "previousArgumentInSourceId": "61a0f5f5-2019-04-18T17:11:16Z-00001-000", "acquisitionTime": "2019-04-18T17:11:16Z", "discussionTitle": "Creationism", "sourceTitle": "Online Debate: Creationism | Debate.org", "sourceUrl": "https://www.debate.org/debates/Creationism/4/", "nextArgumentInSourceId": "61a0f5f5-2019-04-18T17:11:16Z-00003-000"}, "id": "61a0f5f5-2019-04-18T17:11:16Z-00002-000", "conclusion": "Creationism"}, {"premises": 
[{"text": "Arguments Extended.", "stance": "PRO"}], "context": {"sourceId": "61a0f5f5-2019-04-18T17:11:16Z", "previousArgumentInSourceId": "61a0f5f5-2019-04-18T17:11:16Z-00002-000", "acquisitionTime": "2019-04-18T17:11:16Z", "discussionTitle": "Creationism", "sourceTitle": "Online Debate: Creationism | Debate.org", "sourceUrl": "https://www.debate.org/debates/Creationism/4/", "nextArgumentInSourceId": "61a0f5f5-2019-04-18T17:11:16Z-00004-000"}, "id": "61a0f5f5-2019-04-18T17:11:16Z-00003-000", "conclusion": "Creationism"}, {"premises": 
[{"text": "I shall accept this exciting debate.First is Rebuttals.Rebuttal 1:\"a religious theory that was made up by Bronze Age myth writers/theologians that literally copied much older creation stories and formed their own.\"Con doesn't list any examples. Since we can conclude that Biblical Creationism includes all of Judaism, we will began there. Judaism is estimated to be around 3,700-3,900 years old. This is when Abraham first spoke of God.(1) Of course Moses saw the creation of most the laws and other aspects of Judaism, and virtually every prophecy in Judaism that led up to Christianity, around 3,300 years ago.(2)This makes Judaism that second oldest religion on Earth, behind Hinduism, which existed outside the known world at this time. Greek Mythology is known to be older than 800 B.C (2,800 years ago) because of Homer's writings, but it's not known how much older Greek Mythology is. With Judaism being as old as 1,900 B.C, it's save to assume that even if the Greek Mythology came (or came into creation) with the Dorian's, it'd be younger than Judaism because the Dorian's Invasion took place in 1,100 BC, around 200 years after Moses and 600-800 years after Abraham.(3) The Dorian's would have no influence at this time, nor would Greece, assuming the actual Mythology is that old. Even if the Dorian's had the full religion made up before the invasion, they weren't influential enough to affect a religion forming 3,600 kilometers away, (although the Dorian's aren't known to be as old as Abraham.)Con's argument isn't consistent with religions of the time. Abraham's religion bore little in comparison with other religions. First is that it's Monotheistic. Second is an origin story. Most religions in the known world shared a similar Creation Story, where the living and breathing Earth was a life force of some form, and was viewed in a mystical way. Judaism viewed the Earth as a rock crafted by a creator. There was nothing mystic about the planet, and it wasn't a living God of some form. Judaism was very unique from other religions, which is why Greeks saw the Jews as arrogant for denying the existence of other Gods, and the Roman's tolerated the Jew's unwarranted rioting because their Religion/culture was a unique piece of history unlike any other in the region.[1] http://www.religionfacts.com...[2] http://www.jewfaq.org...[3] http://www.britannica.com...Rebuttal 2:\"Please prove to me Creationism is a scientific fact\"Con must prove that, without a doubt, Creationism is false. Both sides have BOP since I must prove Creationism is possible, but Con has more BOP responsibility since she is instigating the accusation.I will provide an argument in my Arguments.Argument 1: ConsistencyWhile Judaism is unique from other religions, it does share text consistent with other hysterical texts of the time. These include a Great Flood. The Great Flood Myth is, in essence, the same across European/Middle Eastern/Far Asian mythologies.(4) The stories are similarly seen in American Mythologies, and some African Mythology, with heavy consistency.(5) Such consistency is reason enough to believe they could have likely been based on an actual World-wide flood. While not provable in nature, it gives some highly reasonable merit. Historical texts with such consistency are often considered indicators of truth to historians.[4] http://www.academia.edu...[5] http://en.wikipedia.org...Argument 2: ProbabilityThe probability of Creationism is hard to determine. The probability of Evolution is near impossible, especially with Chromosomes.When a child is born with a different number of Chromosomes, called Chromosomal Abnormality,(6) it's plagued by physical and mental disorders. No menioned case has been found where the abnormality didn't negatively affect the child. Few animals share the same number Chromosomes, so for Evolution to have occurred, most species can't just change what Genes they have, but must also change number of Chromosomes. We see this between Humans, with 46 Chromosomes, and our \"close neighbors/ancestors\", Chimpanzee, Orangutans, and Gorillas, who each have 48 Chromosomes.(7) Such successfully evolution is near impossible, especially for the Red Viscacha Rat with 102 Chromosomes.In-between Evolution would be too. A Myriad of species kill members born with slight mutations or anything that appears to have birth defects, including Monkey/Gorilla species. Evolution would be halted, and Human's wouldn't have made it past the first one or two mutations, especially the mutations that removed chromosomes.In-between Evolution would be impossible because of the nature of a mutation. Before you got birds, you'd have creatures with awkward feathered arms with no real design. In fact most design would have required biological engineering. A bird could never have obtain a good pair of wings naturally. Nor could they have formed over time. The wings wouldn't be as systematic as they are by random chance. Random and Systematic do not exist together, which would apply to literally millions of species that formed since the beginning. A T-Rex bloodline would have died out long before, as the odds of a mutation staying beneficial or consistent throughout a million years and a hundred thousand births and tens of thousands of mutations, are near to nothing. Unless over 99.999% of all notable mutations are harmless, Evolution would near never be successful. Consistency is also an issue. A long line of mutations would have to be consistent and complete themselves over time. This is almost impossible since close to all mutations aren't hereditary, and the ones that are hereditary would diasppear in a few generaions, especially since the mutation variant would have to eventually mate with a pure-bred variant.Evolution from Bacteria is impossible. as most bacteria will become a small colony, but long before reaching the cell count of, say, a water bear (40,000 cells), the organism would starve to death much like the ever growing amoeba which starves death once it gets too big. A species couldn't make it passed glob stage, as anything baring enough cells to hold organs would die from starvation before ever reproducing. The evolution of a working digestive system, assuming it was possible without genetic engineering, would kill off any species operating with a work-in-progress set of intestines.All this creates a highly reasonable excuse to believe Creationism over the impossible probability of Evolution. With how systemically perfect everything is, from birds so happening to be such systemic feathers AND the bone structure needed to fly with them, while close to no other species on bares similar bones... It's reasonable to conclude that everything had to be created, not random generated.[6] http://www.marchofdimes.com...[7] http://en.wikipedia.org...Argument 3: CreationismThe fine-tuning of the human species is beyond random chance. A species that can survive anywhere in the world, subtract Antarctic, with such impossible biological complexecity. No species would have evolved to became more complex than needed. The fine tuning in other species is almost equally beyond random chance. Most adaptations and mutations could only have worked if they had a co-existing mutation along side them. Lungs would required Bronchi and Trachea. The Trachea would have to have formed appropriately for the system to work, and the Lungs would have to immediately know the difference between air and other substances. The Trachea would have needed the open-close mechanism needed to keep water and food out.Blood is also questionable. Again, most mutations need co-existing mutations to work. Blood needs Veins, and Veins need Blood. Neither without the other. Adaptions like sucking lood as well. Before they could drink, they needed the anticoagulant saliva. Species with blood would have bled out long before coagulation became a common feature. Most adaptions formed through mutations to match a hostile situation would take generations to form and wouldn't have occurred quick enough to save the species. Another issue is gender. The creation of gender would have been impossible. Every species held one gender, and they had no reason to evolved seperate, and co-operating, sex organs of the needed complexicity that shocklingly operated together to form a fetus of any kind. For this, you'd need the following all AT ONCE:-Seperate co-operating Organs-Seperate co-operating sex cells-Seperare co-operating hormones-Complex fetus baring organs-Complex features of the fetus such as a working umbolical cord-A fetus that had immediately adapted to such a situationThe amount of co-operating variables and the odds of an immediately efficent operating reproducive organ that doesn't kill the child and keeps it alive and growing are close to zero. No possible mutation could have slowly added such co-existing features. The first fetus to be created in a vagina would have died immidately. The Fetus would have biologic adaptions to an egg, not a vagina.The amount of fine-tuning and systematically co-existing variables and adaptions in each species matched with the complexity of Earth would make the odds of it having happening without a creator far less than the odds of there being a creator. This also when considering how every known planet is simple in comparison to other space objects, and desolate, but our one planet can not only sustain life, but does it with such complexity of a massive intertwined ecosystem where a current in the ocean slowing down by a mph can cause an ice age in Europe and an earthquake Asia... (that being only an example.) We find the existence of a God to be as probable as, if not far more probable than, the random and impossible odds of existing without one.", "stance": "PRO"}], "context": {"sourceId": "61a0f5f5-2019-04-18T17:11:16Z", "previousArgumentInSourceId": "61a0f5f5-2019-04-18T17:11:16Z-00003-000", "acquisitionTime": "2019-04-18T17:11:16Z", "discussionTitle": "Creationism", "sourceTitle": "Online Debate: Creationism | Debate.org", "sourceUrl": "https://www.debate.org/debates/Creationism/4/", "nextArgumentInSourceId": "61a0f5f5-2019-04-18T17:11:16Z-00005-000"}, "id": "61a0f5f5-2019-04-18T17:11:16Z-00004-000", "conclusion": "Creationism"}, {"premises": 
[{"text": "My argument is that Biblical Creationism is nothing more than a religious theory that was made up by Bronze Age myth writers/theologians that literally copied much older creation stories and formed their own. Please prove to me Creationism is a scientific fact and I'll give my reasons why it is nothing more than myths and legends and also non-scientific. Thank you.", "stance": "CON"}], "context": {"sourceId": "61a0f5f5-2019-04-18T17:11:16Z", "previousArgumentInSourceId": "61a0f5f5-2019-04-18T17:11:16Z-00004-000", "acquisitionTime": "2019-04-18T17:11:16Z", "discussionTitle": "Creationism", "sourceTitle": "Online Debate: Creationism | Debate.org", "sourceUrl": "https://www.debate.org/debates/Creationism/4/", "nextArgumentInSourceId": ""}, "id": "61a0f5f5-2019-04-18T17:11:16Z-00005-000", "conclusion": "Creationism"}, {"premises": 
[{"text": "Thanks, soda. So like I said, I'll argue against your points and then bring up my own.Sexual ObjectificationLet me start out by saying humans are sexual creatures. We are attracted to people of the opposite (or occasionally same) sex. A man looking at you in a sexual way, or a woman looking at a man in a sexual way (yes, women can think of men in a sexual way too) is a.) not a bad thing, and b.) not sexist, nor something we need to fight against.With all that being said, I noticed your points aren't really about men or women looking at each other simply in a sexual way, so thanks for that. However, you go on to say that by using attractive PEOPLE in ads, it promotes the dehumanization of women. So I have a couple things to say about this. First of all, there are many ads that use an attractive man (sometimes just in his underwear) to sell a product. Here is a pretty good example of that: Although there are more ads that contain scantily-clad women over men, it's silly to deny that there are also ads that \"sexualize\" men in order to sell their products. So this means, by your own logic, that all humans are just dehumanizing each other, as we use male and female bodies to sell products.I have a couple things to say about this: 1.) How does this affect you? I'm looking at the ad beside this text right now, and I think to myself \"huh, I wonder if that Air Freshener is any good.\" What I don't think is \"huh, this ad is over-sexualizing the male body and is dehumanizing this man by using his body as nothing more than an object and something to look at.\" And even if I did think that... it's not affecting me. It's obviously his choice to participate in this ad, and I'm sure he's quite happy with it - he's able to show off his body, get some attention, get some money, and become somewhat popular. The company hiring this guy isn't \"dehumanizing\" him by paying him money to model beside an air freshener to catch the eyes of women. They aren't saying \"you're less than a human because you're attractive and use your attractiveness to get attention and sell products.\" Anyway, the same situation, but with a woman, doesn't affect you. It's her choice to look pretty to sell something. And if it does affect you, I'd like to know how.2.) The word \"objectification\" needs to go. An object is not something you have sex with. I wouldn't have sex with a lamp. I wouldn't have sex with a guitar. I wouldn't have sex with a chapstick (unless I was drunk). By saying you're \"objectifying\" them is actually discouraging people from joining fields like modeling, acting, etc. And the first objective of feminism was to empower women and let them know they can do whatever they want with their lives? As long as it isn't \"looking attractive,\" you can do what you want. On top of that, this isn't going to change how I view women. People won't see a Carl's Jr. ad(amazing burgers by the way), and think \"wow, those hot women are holding Burgers! I value women as less than men now! I now only see women as something to have sex with!\" ...This wouldn't (and doesn't) happen.My other point is regarding nipples. Check out the graph below. Areas in green represent places that completely allow women to go topless. Orange is relaxed laws, and it's illegal for women to be topless in red areas [1]. So, this shows that in 100% of Canada, and more than 90% of America, it is not illegal for women to be topless. Although there is that small 10% in America, there is a pretty good argument behind the reason female breasts are frowned upon being shown in public: sexual stimulation. Studies have shown that the female nipple lights up and reacts with the same area of the brain as the clitoris does [2]. So this means that the female breasts are technically a sexual organ. So we have two options; treat the breasts the same as any other sexual organ and cover them up, or fight to uncover the clitoris as well, as it shares a common function with the nipples. If you believe the nipples should be free, so should the clit.So let's sum this up real quick. Men and women are both sexualized in TV, as humans are sexual creatures. It's up to the person offering their body to make a decision regarding how they make their money, it's not up to you. \"Objectification\" just doesn't work, as nobody (not many people, anyway) wants to have sex with an object. And the female nipples are equivalent to the clitoris, so covering them up isn't \"unfair,\" but it is \"sexualizing,\" as they are sexual organs. ...Which isn't a bad thing. Where I live, I've seen maybe two topless women at public beaches in my whole life.Slut ShamingThis is another situation that actually also affects men. Men are called players (and other terms I can't use here) for sleeping with many women. It's generally frowned upon for anyone to sleep with a lot of different people. With that being said, I agree that people should be able to sleep with as many people as they want, however feminism isn't going to do anything about mean people. There will always be a name that people will come up with for someone that they disagree with. If I call Mike a \"dick,\" am I suggesting penises are bad? If someone calls you a slut for sleeping with a lot of people, you ignore them, as they're a mean person and will find something else to call you anyway, and go on with your day. Feminism isn't going to magically stop all the mean people from existing. If they don't chastise one of your behaviors, they'll chastise another.\"A man's virginity is seen as nothing, a woman's virginity has extreme importance to her.\" And you find a way to twist this into \"women are oppressed\"? It's scientifically proven that (I don't want to get into detail) if not stimulated correctly, it does hurt the first time a girl has sex [3]. To ensure they have a good time and aren't hurt (physically or emotionally), it's recommended that girls take pride in the person they lose it to. It's not only more emotionally meaningful to women than men [4], it's more uncomfortable/painful.So, to sum this bit up, we see that men and women are both \"slut shamed,\" by being called mean words for having sex. We also see that these are just words, and to take offence to these words is silly. Society as a whole doesn't believe it's bad to have sex with many people, and the media sure doesn't promote against it. It's just a few people that are mean to begin with who will call you out on anything anyway.Double StandardsI'm actually not quite sure where you get this idea that people think women who are in positions of power are looked at as pushy or bitchy. Almost every TV show or movie or book I read, a woman who is in power pretty much kicks the hell out of all the guys. Hell, most women in most media are portrayed as better than men. What I mean by this, especially in action movies, sure there are more men than women, however the women jump in, guns blazing, showing up the men, saying some cheesy \"let the girls play now\" line to make the men look weak, etc. Bosses being called bitchy or annoying or anything happens to both men and women. There just isn't a gender-exclusive word for men. With that being said, there are plenty of negative gender-exclusive words for men. And again, I have to reiterate my point that women in the media, whether in positions of authority or not, are often looked at as badass and able to show up the men. In fact, it's often men who are portrayed as clumsy, stupid, weak, etc.To quickly add one more thing to this, that whole \"ban bossy\" campaign that was going around a while ago was absolute rubbish. If being called a mean word deters you from entering a career path you want, maybe you weren't really fit out for that career to begin with. Someone who gives up after being called a bad word (happens to everybody) probably wouldn't have been that beneficial anyway. Alright, I don't want to take up too much space, so I'm jumping in to why I think feminism is a bad thing. I'm going to skip the fact that the wage gap is a myth and show that feminism spreads lies and is dangerous to women.Victim BlamingThis whole idea of \"slut shaming\" and \"victim blaming\" suggests that women should wear what they want, do what they want, and act how they want, and in the end not expect any negative repercussions. Now I agree that it would be fabulous to live in a crime-free world, but that is unrealistic and currently is not the case, so it is smart and safe for men and women to take precautions while walking around alone, or in general. To suggest that women should be able to do what they want and not suffer consequences is asking for special treatment, as well as superiority. There aren't \"theft walks\" with people saying we should be able to wear what we want and not fear getting mugged. Same goes for other forms of crimes (that surprisingly primarily effect men). Feminists are only asking for *more* rights when it benefits women. This is not a positive/equal thing.Feminism Spreads LiesLike I said earlier with the wage gap, there are \"statistics\" that feminists present as fact, that aren't actually fact. Primarily the \"1 in 5 women are raped\" nonsense. Not only are almost all of these \"statistics\" taken from surveys [5], and not factually based with evidence at all, they scare the hell out of girls. Apparently 1 in 3 women are sexually assaulted. This puts fear into young girls and women in order to \"show how oppressed they are.\" Although I agree there is a problem in developing countries, this doesn't reflect North America at all.Anyway, no more space, so thanks.Sources[1] http://gotopless.org...[2] http://www.livescience.com... [3] http://goaskalice.columbia.edu...[4] http://www.womenshealthmag.com...[5] http://www.washingtonexaminer.com...", "stance": "CON"}], "context": {"sourceId": "8dc2f83-2019-04-18T13:49:36Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T13:49:36Z", "discussionTitle": "Modern Feminism is Necessary", "sourceTitle": "Debate Issue: Modern Feminism is Necessary | Debate.org", "sourceUrl": "https://www.debate.org/debates/Modern-Feminism-is-Necessary/1/", "nextArgumentInSourceId": "8dc2f83-2019-04-18T13:49:36Z-00008-000"}, "id": "8dc2f83-2019-04-18T13:49:36Z-00007-000", "conclusion": "Modern Feminism is Necessary"}, {"premises": 
[{"text": "I think my biggest points for this argument will be the sexual objectification of women and their bodies women's bodies are treated as a commodity here in the west many ads show women in scantily clad clothing often in suggestive poses. I do believe this is necessary and acceptable in some cases such as lingerie for example but in many cases not such as music videos clothing ads and of course the famous Carl's Jr burger commercial. Sexual objectification dehumanizes women in both men and women's eyes a woman becomes just an object and not a person so a man feels free to treat her as one for an example of this i go to to women's nipples we have all seen that women have to cover their nipples on TV or in photographs whereas men do not have too and for what? there the same nipples there's no difference the only difference is a woman's breasts have become sexualized while a man's chest has not this is unfair and a product of sexual objectification. Women also have to deal with slut shaming while it is acceptable for a man to go out and sleep around a woman is expected to remain chaste if a woman does sleep around or work in the sex industry such as porn or prostitution she is deemed a slut,whore,skank so on and so forth as if somehow their sexual choices are a bad thing a lot of this comes from religious teachings but it has now become ingrained into our cultural norms. Even the concept of virginity was used to co modify women whereas a man virginity is seen as nothing a woman has extreme importance to her and even just the wording \"lost her virginity\" is used to shame her when you have sex you don't lose anything all you do is have sex but somehow for women they lose their \"innocence\". Now for my point this is still alive and well here in the west while attitudes towards women sexuality and sexual freedom are becoming more relaxed men are having a hard time giving up their old attitudes there is still a double standard when it comes to men and women and a lot of it comes from either religious teachings or cultural norms. There is also a prevailing belief here in the west that woman who are in positions of power are somehow intimidating pushy bitchy or bossy and of course there are women who are bad leaders but much of this is the fact that they are women. So in conclusion i do believe feminism is needed here in the west because while attitudes are shifting they are not where they could be and without feminism they could easily go back to the old ways.", "stance": "PRO"}], "context": {"sourceId": "8dc2f83-2019-04-18T13:49:36Z", "previousArgumentInSourceId": "8dc2f83-2019-04-18T13:49:36Z-00007-000", "acquisitionTime": "2019-04-18T13:49:36Z", "discussionTitle": "Modern Feminism is Necessary", "sourceTitle": "Debate Issue: Modern Feminism is Necessary | Debate.org", "sourceUrl": "https://www.debate.org/debates/Modern-Feminism-is-Necessary/1/", "nextArgumentInSourceId": "8dc2f83-2019-04-18T13:49:36Z-00009-000"}, "id": "8dc2f83-2019-04-18T13:49:36Z-00008-000", "conclusion": "Modern Feminism is Necessary"}, {"premises": 
[{"text": "Dietorangesoda and I have talked before about the necessity of feminism in the west, and have happily agreed to have a debate about it! So here we are now.For the sake of this debate, we have agreed that we will only refer to feminism in America and Canada. I'm more than happy to agree that feminism (or a form of women's/human rights movements) are needed in many parts of the world, especially developing countries. But for this debate, we are talking about the necessity of feminism in USA and Canada.I don't believe feminism is necessary anymore, as women are treated equally (arguably better than men in many cases), and there is no systematic sexism/discrimination against them. Obviously Dietorangesoda disagrees with this.Let me point out that the definition of feminism has little to no impact on this debate, as it's the actions and reasons behind those actions that represent a movement/community.So without further ado, let's get on with this. I'll allow Dietorangesoda to present her opening arguments, I'll argue against them in R2 and bring up my own arguments, and we'll continue this all the way to the end.Thanks, Dietorangesoda, for accepting this in advance and hopefully we'll have a great debate! :)", "stance": "CON"}], "context": {"sourceId": "8dc2f83-2019-04-18T13:49:36Z", "previousArgumentInSourceId": "8dc2f83-2019-04-18T13:49:36Z-00008-000", "acquisitionTime": "2019-04-18T13:49:36Z", "discussionTitle": "Modern Feminism is Necessary", "sourceTitle": "Debate Issue: Modern Feminism is Necessary | Debate.org", "sourceUrl": "https://www.debate.org/debates/Modern-Feminism-is-Necessary/1/", "nextArgumentInSourceId": "8dc2f83-2019-04-18T13:49:36Z-00000-000"}, "id": "8dc2f83-2019-04-18T13:49:36Z-00009-000", "conclusion": "Modern Feminism is Necessary"}, {"premises": 
[{"text": "I'm afraid i can't argue all your points in this round as i'm in a hurry now to finish this poll due to lack of time but i will try to argue as much as i can. Firstly you say that women and men are treated equally when it comes to sports this is not completely true boys are still far more encouraged to go into sports then girls and girls are often seen as butch if they enjoy sports too much. Next gender roles are an actual thing and how society demands you to act you will often conform this is just psychology not even to do with feminism and while there are biological differences these wouldn't go away men and women would still be different just the gender roles would. Next all movements have radicals no matter who you join i am a huge advocate for the LGBT movement but i can admit we have radicals that go too far and feminism is no exception and also about egalitarian thing it's not up to me to change the movements name so i can't really decide that but perhaps in the future thats what it will be called And for my conclusion i'm going to keep it brief because i believe i have made all my points for feminism i do still believe it's necessary and while it's not perfect and i admit that women will probably always need it i do however think the feminist movement should shift their focus onto other problems then some of the ridiculous ones that they do like the shirt guy such as women's rights in 3rd world countries the Muslim sexual assaults in Europe and a variety of men's issues. But i will not abandon it simply because some radicals got into it instead i think we should fix it and bring it back to what it was before i really could on with more points but i think i'll let the other rounds speak for themselves thank you for debating me and good luck.", "stance": "PRO"}], "context": {"sourceId": "8dc2f83-2019-04-18T13:49:36Z", "previousArgumentInSourceId": "8dc2f83-2019-04-18T13:49:36Z-00009-000", "acquisitionTime": "2019-04-18T13:49:36Z", "discussionTitle": "Modern Feminism is Necessary", "sourceTitle": "Debate Issue: Modern Feminism is Necessary | Debate.org", "sourceUrl": "https://www.debate.org/debates/Modern-Feminism-is-Necessary/1/", "nextArgumentInSourceId": "8dc2f83-2019-04-18T13:49:36Z-00001-000"}, "id": "8dc2f83-2019-04-18T13:49:36Z-00000-000", "conclusion": "Modern Feminism is Necessary"}, {"premises": 
[{"text": "Well it's unfortunate that this debate is coming to an end, but I had fun. Finally a decent debate with a feminist. So thanks :)But let's get back to business.Gender RolesI hate this term, and I hate how people want it abolished even more. Men and women are biologically different, and tend to do things that most of their gender tend to do. Nobody is \"forcing\" men or women to do something that most men or women, respectively, do. The reason we slightly encourage it is because that's what makes everybody happy. Almost every single woman I know would rather stay home and raise her child than continue working and stay away from her child, while it's the exact opposite with almost every man I know. Now I know this is anecdotal, so here's a graph from a feminist blog [1] that tries to spin this into something else, but the numbers don't lie. Women would rather stay at home or work part time even if money weren't an issue, whereas men would rather work full time. THIS IS NOT A BAD THING. It just shows that women PREFER one thing, while men PREFER another. I understand that this is a little bit off-topic, but it's still a non-issue that feminists like to bring up and claim they're being mistreated, while it's simply women's choices to do something over men. Feminism is attempting to stop women from doing something they want to do, because they're terrified of the term \"gender role.\" Nobody can do what the majority of their gender does because... well, no good reason. Alright, back to sports. You don't want to stop pushing boys to be athletic. That's great, neither do I. I'd like to take this a step further and say that boys and girls are equally represented in physical education classes, and neither one is currently being pushed harder than another. Although men tend to be biologically more athletic than women, this isn't even looked at anymore. So if anything, there are no gender roles when it comes to school and physical education. In addition, I see that you accept the fact that boys are picked on when they aren't athletic enough. So I have a solution. Instead of throwing feminism at it, and expecting every single person on Earth to \"find the error in their ways,\" how about as well as teaching people to be nice (something that doesn't require feminism), we ensure boys (and girls) are athletic enough to either a) not be picked on, or b) stand up for themselves if they are. To say \"with feminism, everyone is happy\" is unfortunately an incredibly unrealistic and impossible-to-achieve goal. Again, one more reason I believe feminism to be detrimental. Much like my argument about the slutwalk being detrimental to the safety of women by taking all responsibility off women, feminism (as you'd like to see it) is detrimental to boys, by taking all responsibility off them to stay in shape and be able to defend themselves. Feminists assume that by saying \"hey, read about feminism,\" all bad people in the world will magically disappear. This is unfortunately not true, and should not be taught.\"Not All Feminists\"Have you heard of the hashtag #NotAllMen? The hashtag is feminists' way of making fun of men who simply point out that not every man acts the way some women and feminists believe they do, which is a valid point. But feminists have decided to chastise men for simply pointing out that the woman/feminist is wrong when she makes a generalization about men. And now you're doing the same. Let me take an excerpt from a feminist article saying how ridiculous saying \"not all men\" is, and replace that phrase with \"not all feminists.\" [2]It's defensive bullsh*t that doesn't really do anything but prove the bearer of Not All Feminists is more concerned with saving face for themselves than, you know, actually acknowledging the concern that another person is expressing.I understand that not every feminist hates men, or not every feminist doesn't understand the statistics of average earnings or sexual assaults or typical education by gender etc. I understand that not all feminists are the same, and not all are bad. However... the face of feminism is what is most commonly seen. So when your (possibly your) good friend Julie Bindel, who is pretty popular in the feminist community, with 13,000 followers on Twitter [4], claims men should be put in concentration camps [3], it says something. And it doesn't matter that not all feminists agree with her, what matters is there are a large number of feminists (and normal people) do agree with her, and non-feminists take note of that. You can say \"not all feminists,\" and I'd happily agree with you, but keep in mind, when men did the same thing, about their gender even, not even their ideology, they were ridiculed and chastised by the very people you share an ideology with for doing so.\"All those women are radicals\" It's very easy to just say \"see all those examples you provided of feminists doing detrimental things to the whole of society? Yeah they don't count.\" Unfortunately though, we are talking about the necessity of feminism, and when those women are a huge part of feminism, I can't do anything but bring them up to explain how unnecessary feminism is, or at the very least, how poorly tens of thousands of feminists represent the movement.With all that being said, why is it so hard to not call yourself an egalitarian? When you agree with me that there are a lot of feminists who are just bad people, for lack of better words, wouldn't it make more sense to associate yourself with a group that is not known for having radicals, and is known for helping women and men equally? Just a thought.\"There will always be men who rape.\" This is true. And you, one feminist, disagreeing with practically the foundation of the entire current feminist movement (the slut walk), unfortunately has very little impact on the entire feminist movement and the necessity of it.Feminists only help womenI'm glad you can see that there aren't any feminist groups that try to help men. So this contradicts what you said earlier to a degree, although you did say helped and not helping, so that's fair enough. However I have a big problem with your next statement. \"...the examples you gave were not very good ones and not really issues that need protesting for.\" The examples I gave are as follows, word for word: \"Men are more likely to be murdered, assaulted, robbed, homeless, commit suicide, get injured at work, and many more.\" If you think rape is an issue that needs addressing, and getting killed isn't, then you fall into the category of why feminism is detrimental to society. Because you're doing two things. You're a) saying a problem that primarily affects women is more important to address than an issue that affects both men and women, and b) you're saying rape is the most serious type of crime. Now I'm not doubting the severity of rape, but my main point is that you (and almost every other feminist) claims they're for equality, yet only protests against the issue that primarily affects women. Not the issues that equally affect both men and women.But like you said, feminism is feminism for a reason, and does only combat issues that primarily affect women. However like I've said before, feminism and feminists are doing this in the wrong way.Female PrivilegeSo because this is my last round, I'd like to bring up female privilege. I'm not doing this because I want to show that women have it better than men, I'd like to simply show that there is no need for feminism, as women aren't treated worse than men, aren't oppressed, aren't held back, etc. I don't have a hell of a lot of room left, so I'll bring up some major points and provide links and pictures so support the ones I haven't covered.From an early age, men will be told to never hit a woman, yet if a woman were to hit a man, she would not receive even close to the social penalties that a man would if he were to hit her.Women are not required by law to join the military draft if the country were to go to war.Women will receive more help when they are in need, or even when they are not, than men.If a disaster were to strike, women would be among the first to be saved, giving the impression that a woman's life is more valuable than a man's.The social pressure is on a man to pay for the majority of things a couple does together.Any accusation a woman makes on a man will be taken seriously right off the bat and will, at the very least, be investigated.The qualifications for women to join the military is less than that of men - something arguably detrimental to women's safety.If a woman doesn't get a job, it's not because she isn't good enough, it's because of sexism.If a man doesn't get a job, it's because he isn't good enough.A woman will most likely not be charged with or accused of sexual harassment if she were to act inappropriately toward a man, whereas a man could easily lose his job and reputation if he were simply accused of doing the same toward a woman.Here's a few more - [5], [6] And you're trying to say that feminism, a movement suggesting that women aren't treated as well as men, and is trying to \"grant women equality,\" is necessary? I'm sorry, but looking at the above lists, and taking into account the lack of evidence supporting any feminist claims, it's pretty hard to say women aren't treated equally to men. It's pretty hard to say a movement is needed to provide equal treatment for women. It's pretty hard to say women are at a disadvantage. It's pretty hard to say feminism is necessary.Thanks!Sources[1] http://sites.psu.edu...[2] http://jezebel.com...[3] http://www.infowars.com...[4] https://twitter.com...[5] https://mensresistance.wordpress.com...[6] http://www.feministcritics.org...", "stance": "CON"}], "context": {"sourceId": "8dc2f83-2019-04-18T13:49:36Z", "previousArgumentInSourceId": "8dc2f83-2019-04-18T13:49:36Z-00000-000", "acquisitionTime": "2019-04-18T13:49:36Z", "discussionTitle": "Modern Feminism is Necessary", "sourceTitle": "Debate Issue: Modern Feminism is Necessary | Debate.org", "sourceUrl": "https://www.debate.org/debates/Modern-Feminism-is-Necessary/1/", "nextArgumentInSourceId": "8dc2f83-2019-04-18T13:49:36Z-00002-000"}, "id": "8dc2f83-2019-04-18T13:49:36Z-00001-000", "conclusion": "Modern Feminism is Necessary"}, {"premises": 
[{"text": "While your argument about masculinity has some valid points i believe you are too stuck in gender roles for instance the athleticism pressure on boys yes it great when a boy is athletic and pursues this and i don't want to stop it however the problem lies within our culture of taking sports and physical ability to seriously. If a boy is scrawny or small he is often bullied by other boys for being weak and not being able to play sports and even worse is when a boy is athletic and muscular but isn't interested in sports not only is sometimes bullied by peers but even ridiculed by coaches and adults for not wanting to join out for a team. With feminism boys don't have that kind pf pressure if a boy wants to join a sport then great but if he doesn't that's fine too I am indeed aware of that whole shirt incident and i too thought it was ridiculous but like every other group your going to get some radicals in your mix and the feminists that were upset about it were more misandrists then anything none of the feminists i know cared about it and same goes for your links and Facebook petition all those women are radicals because women do have to minimize risk sadly they are caught up on a perfect world where men never rape and while i agree that boys should be taught to respect women and that they should stop if a girl says no there will always be men who rape. I'm going to keep this brief i am not aware of any feminists groups that go around trying to end any types of men's problems because as i've stated earlier the examples you gave were not very good ones and not really issues that need protesting for. However the things i listed have been looked and fought for by feminism so i would say feminists are helping men even if they don't go our and scream about it i mean where would we go protest anyway? I am aware that men have problems and are not perfect however feminism much like the BLM movement LGBT movement and others are about the minority and the downtrodden and for centuries men have been in power and not kept down. However this doesn't mean feminism is about man hate it just means of course were going to focus on women's issues primarily so men can't get angry about this if they want a movement for their own join the meninist movement or create a new one.", "stance": "PRO"}], "context": {"sourceId": "8dc2f83-2019-04-18T13:49:36Z", "previousArgumentInSourceId": "8dc2f83-2019-04-18T13:49:36Z-00001-000", "acquisitionTime": "2019-04-18T13:49:36Z", "discussionTitle": "Modern Feminism is Necessary", "sourceTitle": "Debate Issue: Modern Feminism is Necessary | Debate.org", "sourceUrl": "https://www.debate.org/debates/Modern-Feminism-is-Necessary/1/", "nextArgumentInSourceId": "8dc2f83-2019-04-18T13:49:36Z-00003-000"}, "id": "8dc2f83-2019-04-18T13:49:36Z-00002-000", "conclusion": "Modern Feminism is Necessary"}, {"premises": 
[{"text": "Thanks, Diet.Victim Blaming\"I don't know a feminist or even just a woman out there that doesn't agree that women need to minimize risk of sexual assault...\"Here's 8,000+ [1] in Toronto alone. What the 'Slut Walk' teaches women is that they should not have to take precautions to avoid harmful situations, and instead rely on all men on Earth collectively deciding to stop doing bad things to women. The feminists who promote the Slut Walk have sort of good intentions, but portray it in a harmful way, and the primary victims of the messages feminists present are other women. It's a nice idea - not living in a world where we have to be careful of other people - but that is far from reality, and if it ever becomes a reality, it won't be any time in the near future. Bad people will always exist.The average time spent in prison for men who commit rape is 65 months, whereas the average time spent in prison for men who commit murder is 71 months [2]. This shows that rape is taken extremely seriously, and results in prison sentences that are on average just 6 months shorter than that when you kill somebody. The feminists that take part in the slut walk seem to think rape is trivialized and not taken seriously. Well, if you spend almost the same amount of time in prison as someone who has ended the life of someone else, which is arguably the worst type of crime, then yes, it's taken very damn seriously. But wait - rapists actually spend more time in prison than people who have committed manslaughter [3]. So they actually spend more time in prison than someone who has killed somebody. To say, after seeing these facts, that rape is not taken seriously, is ridiculous.But back to minimalizing risks of sexual assault. Here is a page that has over 11,000 shares on Facebook, which talks about how dumb it is to take precautions to avoid dangerous situations [4]. This article practically demonizes people who suggest reasonable, logical ways for women to avoid being raped. And keep in mind, it has over 11,000 shares on Facebook, meaning there are 11,000+ people who believe women shouldn't have to take precautions to avoid danger, and instead should shift all the focus on \"teaching men not to rape.\" Here [5] is a feminist/woman telling men not to rape women in 50 different ways. At the beginning of her enlightening post, she says she would send this around as an email, and that safety experts should teach this, instead of teaching women to be safe and take care of themselves. And the replies are all other feminists/women agreeing that this should be passed around as an email. Because we all know simply saying \"don't do this\" will stop someone from doing it.My point is that taking all responsibility off women, and assuming that simply by \"telling men not to rape,\" we will end rape, is ridiculous, and detrimental to the safety of women. The majority of feminists are on board with this idea. And like I said before, it's not so much the words of the group, but how they present themselves.I believe my point about the length of rape sentences should nullify your point that rape cases aren't taken seriously. The unfortunate part about rape is that it's incredibly hard to prove. And unfortunately again, we can't change the law to be \"guilty until proven innocent,\" as that's just illogical and can/will lead to an incredible amount of innocent people in jail/prison.It is a fact that some people (not just women) will regret sleeping with someone, so they claim they were raped. It's just in human nature to try and avoid making yourself look bad. I'm not saying there are a lot of false rape cases, but it does happen, and to ignore this is ridiculous. And the women actually aren't \"demeaned\" for their style of clothing if they claim they were raped or sexually assaulted - what really happens is common criminal practice. When someone claims to be a victim of something, the police or people around ask questions to see if it could have been prevented.I was mugged when I was in grade 10, and the very first thing the police asked was \"what were you wearing\"? Do I claim they are blaming me? Do I say this is misandry? No, I tell them what I was wearing so they can get more information, and so they can give me advice on how to avoid bad situations. Making it a bad thing when women are given ways to avoid dangerous situations is dangerous to women - something feminists want to avoid. Fancy that.Finally, whether or not believing in the wage gap was an \"honest mistake,\" it is still untrue, and it still spread like wildfire in the feminist community. I'm still told a reason feminism is needed is because men are paid 23 cents more than women for the same job. If it isn't a lie, it's wrong, and spreading incorrect ideas is obviously detrimental. Feminists still cling to the idea that the wage gap is true. It's good that you believe it's false, but a lot of feminists believe it's true, and go out of their way (equal pay day) to fight for equal pay, even though they already have it.MenI'm starting to think you aren't reading what I'm saying. I already addressed this point, and you already said it. So refer to my \"masculinity\" paragraph in the previous round. However I see you brought up a new point. \"...Young boys ... Don't have such pressure on them to play sports and be athletic.\" So you honestly think not trying to keep (people in general) athletic and fit is a good thing? You, a feminist, are claiming that it's good that boys aren't pressured to stay athletic. This is another reason feminism is detrimental. It's too focused on \"absolute equality and treatment\" to care for the health and well-being of the very people it is trying to help. Being athletic isn't a \"gender role,\" it's common sense and good for your health. If feminists were so concerned about men's \"depression, drug or alcohol abuse, extreme anger, and PTSD,\" they would be finding ways to combat this. It is now acceptable for men to show their emotions, and I honestly can't remember a time in my life where someone made fun of me for crying or being upset about something. So even if feminism helped at a time with this, much like women's right to vote, work, etc. feminism is no longer necessary to help with this \"problem.\" And if it was, the feminists saying \"I bathe in male tears\" sure as hell doesn't help. The picture to the right received 650+ likes, and 160+ retweets [6]. So there are hundreds of women that enjoy another woman who wears a shirt basically making fun of men who cry. And if you've been around the internet at all, you'd see there are also mugs that have this saying that self-proclaimed feminists drink out of.Oh, and here's another example of the incredible double-standard that feminists have. Feminists claim not to judge someone by how they dress. Yet they went absolute apesh*t on this guy for how he dressed [7]. This guy landed a friggin satellite on an asteroid, and feminists/women are too concerned about his shirt to care that he's made a major leap in the scientific industry. And you still think feminism is beneficial? It's literally halting scientific exploration because they're judging the way someone is dressed... something they claim to be against.Anyway, good point about the kid not growing up gay, I didn't mean he would just \"turn gay,\" I meant he would be confused, as most boys don't play with dolls etc. But that's fair. However, he will still be picked on because he is playing with \"girly\" toys, and dressing \"girly.\" What's more important, political correctness, or the well-being of your son? My four year old (assuming I had one) wouldn't care if he couldn't play with dolls or not, but what he would care about is being picked on and bullied for playing with something I'm inviting him to play with. I'd rather my son is happy and does the same thing as other boys, than unhappy.I also see you didn't argue against the \"1 in 3\" thing I brought up.Etc.Ignoring the \"combating gender roles\" thing, what exactly has feminism done to help men's rape and sexual assault? Can you provide a link to a feminist page or a page showing what feminism has actually done to help male victims of rape, or to stop rape against men? \"Attitudes shifting\" and actual precautions or measures being put on place to stop these things from happening or helping victims are completely different things. It's great that good men and women now view rape seriously. But there's still an issue with the bad men and women. How exactly is feminism going to stop people from being bad? Like I said before (and if I haven't, I'll say it now), feminism has done a lot of good in the past. My point is that feminism is no longer needed. Bad stuff happening can be combated by the law and good, decent people, not by a group of women bleeding all over themselves [8]. But all joking aside, feminists are fighting for women's rights, not for men to be safer on the streets and prisons and wherever else. Like I asked before, if you could provide something that shows feminism is currently (or is needed in order to) helping men (in more ways than making it normal for boys to play with dolls), I'll happily argue against those.Most people understand feminism has a negative connotation, so why not go the route of egalitarianism?This site doesn't recognize \"misandry\" to be a word. This is sexism against men.Sources[1] https://twitter.com... [2] http://www.bjs.gov... [3] http://www.theguardian.com... [4] http://thinkprogress.org... [5] http://www.girl-mom.com... [6] https://twitter.com... [7] http://www.cnn.com... [8] http://modernwomandigest.com...", "stance": "CON"}], "context": {"sourceId": "8dc2f83-2019-04-18T13:49:36Z", "previousArgumentInSourceId": "8dc2f83-2019-04-18T13:49:36Z-00002-000", "acquisitionTime": "2019-04-18T13:49:36Z", "discussionTitle": "Modern Feminism is Necessary", "sourceTitle": "Debate Issue: Modern Feminism is Necessary | Debate.org", "sourceUrl": "https://www.debate.org/debates/Modern-Feminism-is-Necessary/1/", "nextArgumentInSourceId": "8dc2f83-2019-04-18T13:49:36Z-00004-000"}, "id": "8dc2f83-2019-04-18T13:49:36Z-00003-000", "conclusion": "Modern Feminism is Necessary"}, {"premises": 
[{"text": "I will address victim blaming and feminism spreads lies first i don't know a feminist or even just a woman out there that doesn't agree that women need to minimize risk of sexual assault however it isn't the prevention that most feminists are upset about what we are the most loud about is that when women are victims of sexual assault how she is treated and handled. Take the college rapes for example in many cases these boys are given little to no punishment at all often not even a suspension while the girl is either slut shamed demeaned for her style of clothing or behavior and in many cases she isn't even believed some girls have to practically scream at the top of their lungs and do outrageous things just to get the college to take them seriously. Another one that i am glad to say is lessening is the the victim blaming you are probably speaking of when a woman is raped or assaulted especially if she was a sex worker a \"slut\" or was behaving or dressing in a more provocative manner. She is often dismissed as if her assault didn't matter particularly with sex workers whose lifestyle choice often makes people see them as somehow less. As for the feminism spreads lies i don't know of any besides the pay wage gap and i think that was an honest mistake which is why most people except the radical feminists aren't still perpetuating it. As for men they have indeed been helped by feminism today young boys are able to much more freely play with toys considered more feminine dress in a more feminine manner and don't have such pressure on them to play sports and be athletic. Which doesn't mean we will have a gender neutral society it just means gender roles won't be so set in stone another thing would be men expressing emotion for many years a man was taught he shouldn't cry and he shouldn't be upset in front of people even though sadness and crying are human traits that shouldn't be squelched it has caused men many problems including depression,drug or alcohol abuse,extreme anger,and even in some cases PTSD and other psychological trauma. I refute your claims that playing with dolls and such confuses children about their sexuality because sexuality in inborn into you and if a child turns out gay then it is because they were born gay not because they had a doll growing up. Now as for feminists helping men there have been many causes the feminism movement has picked up for men including the LGBT movement men's rape and sexual assault combating gender roles freely expressing male emotion and so and so forth prison rape isn't nearly as common as people think in fact much of the homosexual sex that goes on in prisons is consensual and often times men's rape and sexual assault is not taken seriously usually by other men if the man is raped by another male he is seen as weak for not being able to fight the male off and if he is raped by a woman he must have enjoyed it right? because a man could never not want sex from a woman. This is further exploited by the myth that if you become aroused during a rape you must have enjoyed it when in fact arousal and even orgasm happens more often during rapes then people once thought however is usually not reported out a victims shame. The feminist movement has helped to educate and highlight these facts and we are seeing attitudes shift now women's sexual assault is being taken more serious then ever and men's are even being legitimate none of this would have happened without feminism.", "stance": "PRO"}], "context": {"sourceId": "8dc2f83-2019-04-18T13:49:36Z", "previousArgumentInSourceId": "8dc2f83-2019-04-18T13:49:36Z-00003-000", "acquisitionTime": "2019-04-18T13:49:36Z", "discussionTitle": "Modern Feminism is Necessary", "sourceTitle": "Debate Issue: Modern Feminism is Necessary | Debate.org", "sourceUrl": "https://www.debate.org/debates/Modern-Feminism-is-Necessary/1/", "nextArgumentInSourceId": "8dc2f83-2019-04-18T13:49:36Z-00005-000"}, "id": "8dc2f83-2019-04-18T13:49:36Z-00004-000", "conclusion": "Modern Feminism is Necessary"}, {"premises": 
[{"text": "Thanks, Orange.I'm glad we can agree that \"objectification\" isn't the best word to describe this, but I can understand that it's hard to find a word. My solution would be to not put negative labels on natural human behavior. I'm attracted to women, like most men, and that doesn't mean I think of them as nothing more than something to have sex with. And even then, even if my sole purpose of getting to know a girl was to have sex with her, it still doesn't mean I'm treating her as less than human. There's this strange stigma going around recently, thanks to feminism, that it's bad to hook up with people. All thanks to the word objectification. By hanging out with someone simply to have sex, even if consensual, you are \"objectifying\" each other, which is a horrible thing, except both the people participating are just unaware of it.Alright, let's get to business.Over-sexualization of peopleNobody is made to do anything in the media. A position opens up, and someone says they would like to do that. If a woman doesn't want to wear a bikini next to a burger, she doesn't have to. If a man doesn't want to stand shirtless next to an air freshener, he doesn't have to. Nobody is forcing people to do this. If they want a career in modeling or acting, they can apply to companies that they feel suits them. The choice that other people make on what to do with their own body isn't up to you to decide if it's right or wrong. This is one of the reasons I consider feminism to be a bad thing. More often than not, feminists claim to be for equal rights, opportunities, etc, but when someone does something they don't like, even if it doesn't affect them one bit, they try to put a stop to it. What you're doing, saying how horrible it is for a woman to look attractive next to a burger, is the exact opposite of what the original feminism's goals were. You're (in a sense) telling women what they should and should not do, because you do or don't like it. The women in these commercials have every opportunity not to call in and audition for the part, and they have every opportunity to leave if they feel uncomfortable. There isn't a problem here.I can't argue against every point your article brings up, but the main theme I noticed was basically \"the less clothing a person wears, the more sexually they are looked at.\" Now, this isn't a bad thing, nor is it breaking news. If a woman sees a naked man, she will (more often than not) look at him in a sexual way. If she sees a man in a suit, or shirt and jeans, she will (more often than not) look at him in a non-sexual way. Same applies for men. Watching movies or ads or music videos with naked men and women isn't going to change anyone's perspective of men and women. The sexual crime rate has decreased [2], so obviously men are viewing women in a more respectable way, and more is being done to ensure women are safe. Ads that show women in bikinis aren't going to raise the sexual assault rate, nor will it change anyone's perspective of women. I can speak from personal experience... I'm a man. I see ads with attractive, scantily-clad women all the time. I don't view women as \"objects\" or give their ideas no value or significance. To think that men will all of a sudden not care about women, or think of them solely as \"sexual beings\" because they saw a semi-clothed woman in an ad is ridiculous. I also have one huge criticism of this article. The title alone is making women out to be victims, and men out to be aggressors. The title alone (as well as the rest of the article) portrays men as sex-crazed animals, and women as victims. If this is feminism, then feminism is horrible. Not only do women look at men in a more sexual way the less clothes they have on, they tend to (as well as men) buy products on impulse if an attractive model is used in the ad [1]. So what exactly is feminism trying to do, other than make women look like weak victims of horrible big bad sex-craved men? Well, stop people from doing what they want with their own lives.Slut ShamingI agree that someone who has a lot of sex should be looked at no different than someone who doesn't have a lot of sex, other than the chance of STI's etc. However, this isn't a feminism issue. This isn't even a human right's issue. This is a \"people will be jerks\" issue. I've been ridiculed for having many sexual partners, asked how many diseases I have, how my AIDS is, how much I pay in child support, if I'm happy not having any worth and looked at as a sex object (lol), and the list goes on. Considering a hell of a lot of this is strictly anecdotal, it wouldn't make a lot of sense to say \"this happens to women way more than men.\" Although the term \"slut,\" \"whore,\" etc. is thrown around, this doesn't mean the male equivalent isn't happening just as much. In fact, with the SlutWalk and other events to stop female \"shaming,\" this goes to show that bad stuff happening to women is taken more seriously than bad stuff happening to men. There isn't a \"player walk\" or organizations trying to put a halt on the word \"gigolo\" or \"manwhore\" or \"player\" etc. More often than not, women are the primary ones who receive support for negative stuff that happens to both men and women. Same goes for abuse. There are a thousand women's shelters for every man's. I'm not saying this is a bad thing, I'm saying feminists need to realize this - the only people who treat women poorly are bad people to begin with, and will most likely treat everyone poorly.And a side note; anyone in the porn industry is usually dismissed instantly. The reason it happens \"more\" to women than men is because nobody gives a damn about the men in porn. They're there for the attractive women. I can guarantee you if an equally well-known male pornstar and female pornstar were talking with their audience, they'd get ridiculed equally.MasculinitySo like I said earlier, the definition of feminism has little to no effect on this argument, however I would like to bring up that it is \"the advocacy of women's rights on the grounds of political, social, and economic equality to men.\" So the original idea (and current idea) isn't to help men; it's to help women achieve equality to men - something they already have. Keep in mind that what you *want* to happen, or what your *idea* is, isn't going to dictate the movement as a whole. It's nice to say \"feminism wants equal treatment for men too,\" but it's even nicer when it actually happens. Feminists aren't outside prisons chanting \"end prison rape,\" they aren't outside women's shelters chanting \"what about men,\" etc. Allowing boys to dress like girls and play with dolls is arguably detrimental to the growth of those boys, as they have a larger chance of growing up confused about their sexuality, and an even larger chance of getting bullied or picked on. Turning men into women and women into men (eliminating gender norms is your goal, I assume) is detrimental. Men are attracted to women, and women are attracted to men. If everyone acted like the same gender, it would be annoying and deter people from reproducing. Of course this isn't going to stick though, so I'm not concerned. And just out of curiosity, do you have a link or source to a feminist website about a feminist actually doing something about negative things that effect men? Not just writing a blog, I mean protesting or something along those lines. Because what I see are feminists addressing the very few issues that primarily effect women.Men are more likely to be murdered, assaulted, robbed, homeless, commit suicide, get injured at work, and many more. Men and women are equally victims of rape (if you take prison rape into account), almost equally victims of domestic violence [3], yet feminists focus solely on the issues that primarily effect women, or the female victims of bad things that affect men and women. When less bad stuff happens to women than men, yet feminists claim women are at a disadvantage, it says something.Oh and just for added pleasure, Bustle, a known feminist website, claims men cannot be the victims of sexism [4]. A feminist website claims sexual discrimination against men does not exist. This is not equality, this is actually detrimental to the whole of society. It pisses off men, and it turns every woman on Earth into an innocent, weak victim. I'm on women's sides, I'm not on feminist's sides.I also see you didn't argue against my points about Victim Blaming and that Feminism spreads lies. I urge you to argue against those, as those are kind of important points.Thanks! Talk to you soon.Sources[1] http://www.dailymail.co.uk... [2] http://reason.com... [3] http://www.theguardian.com... [4] http://www.bustle.com...", "stance": "CON"}], "context": {"sourceId": "8dc2f83-2019-04-18T13:49:36Z", "previousArgumentInSourceId": "8dc2f83-2019-04-18T13:49:36Z-00004-000", "acquisitionTime": "2019-04-18T13:49:36Z", "discussionTitle": "Modern Feminism is Necessary", "sourceTitle": "Debate Issue: Modern Feminism is Necessary | Debate.org", "sourceUrl": "https://www.debate.org/debates/Modern-Feminism-is-Necessary/1/", "nextArgumentInSourceId": "8dc2f83-2019-04-18T13:49:36Z-00006-000"}, "id": "8dc2f83-2019-04-18T13:49:36Z-00005-000", "conclusion": "Modern Feminism is Necessary"}, {"premises": 
[{"text": "i actually agree with my opponent on the word objectification but for lack of a better word this is what i'm using and yes i'm quite aware that men can and are sexually objectified my issue isn't that women are dressed in bikini's to sell a burger it is that woman are in so many instances made to dress like that to sell things. Women by far are used more often then men for advertisements and more often then not there is some kind of sexual innuendo involved well to a young boy growing up seeing this bombardment of women in a sexual nature he is going to develop an attitude about women rather then seeing them as people he sees them as sexual beings only to better prove my point here is a link describing sexual objectification in the mind http://www.scientificamerican.com... this link will explain it all, As for the slut shaming thing while men are often perceived as players they are never subjected to the ridicule a woman will face for having lots of sex eventually they go on and often marry and forget it while many women especially if they live in a small town find it hard to find a man if they are a perceived \"slut\" women still by far are looked down upon for having lots of sex something women in the sex industry know too well in many cases and i have witnessed this personally a porn star will give an opinion on something and be immediately shot down with the old attitude of your just a slut so who cares what you think? It is a wrong attitude as \"sluts\" don't actually exist and as women become more relaxed sexually men will have to get over this attitude. My next argument will actually be one for men and that is the very widespread idea of male masculinity that men are supposed to be tough never show emotion or do anything perceived feminine. Even to the point to where men's sexual assault is taking lightly because \"he must have enjoyed it\" or he was raped by a man so \"he must be gay\" The feminism movement is set to combat these attitudes and strict gender roles and little boys are already seeing the advantages of it it is becoming more acceptable to play with dolls dress up as female characters like pink and show emotion. All of these is because of feminism and while i agree that there are some man hating feminazi's real feminists want equal rights for both and women and not just women and this is my conclusion for this round.", "stance": "PRO"}], "context": {"sourceId": "8dc2f83-2019-04-18T13:49:36Z", "previousArgumentInSourceId": "8dc2f83-2019-04-18T13:49:36Z-00005-000", "acquisitionTime": "2019-04-18T13:49:36Z", "discussionTitle": "Modern Feminism is Necessary", "sourceTitle": "Debate Issue: Modern Feminism is Necessary | Debate.org", "sourceUrl": "https://www.debate.org/debates/Modern-Feminism-is-Necessary/1/", "nextArgumentInSourceId": ""}, "id": "8dc2f83-2019-04-18T13:49:36Z-00006-000", "conclusion": "Modern Feminism is Necessary"}, {"premises": 
[{"text": "Pro:\"All I need is to prove an atheist believes in mythological concepts.\"False. My opponent's presupposition was \"Atheists believe in mythological concepts\". Grammatically, this implies \"all atheists\" since he put \"Atheists\" in plural. If his presupposition was \"An atheist believes...\" or \"Some atheists believe...\", I would've conceded that point. Pro:\"But it does. To those who believed in these mythological concepts in the past, they were synonymous. They believed the planets were gods. Con believes in these planets that the Greeks and Romans said were literal gods.\"This might be the case. However, the people my opponent mentioned were not atheists, since they believed in gods. I do not believe in what those people believed. My opponent erroneously comes to the conclusion that if I believe in Jupiter the planet, then I also must believe in the Jupiter god the Romans believed in. This is untrue and my opponent failed to prove otherwise.Finally, I would like to state that I mentioned my own atheism only in response to my opponent using my beliefs for his argument in round 2. I do not pretend to represent the entire atheist community.Pro:\"(Bronto scampers off into the weeds)\"Thank you for the debate, Brontoraptor. If you find any lilacs while in the weeds, can you bring me some? I love that flower. Thanks.", "stance": "CON"}], "context": {"sourceId": "c958fed8-2019-04-18T13:00:26Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T13:00:26Z", "discussionTitle": "Atheists believe in mythological concepts", "sourceTitle": "Debate: Atheists believe in mythological concepts | Debate.org", "sourceUrl": "https://www.debate.org/debates/Atheists-believe-in-mythological-concepts/2/", "nextArgumentInSourceId": "c958fed8-2019-04-18T13:00:26Z-00001-000"}, "id": "c958fed8-2019-04-18T13:00:26Z-00000-000", "conclusion": "Atheists believe in mythological concepts"}, {"premises": 
[{"text": "Con: \"My atheism cannot be used as an argument because even if I am an atheist, and let's say I do believe in mythical concepts, doesn't mean all atheists believe in mythical concepts - which is my opponent's claim.\" I didn't say all Atheists believe in mythological concepts. All I need is to prove an atheist believes in mythological concepts. Con has eluded to the idea that he might. In a debate with Jedd(an Atheist), Jedd admitted he was an Atheist, and he admitted that he believed in the above concepts. Our mythology believing Atheist population is going up. http://www.debate.org... --- Con: \"Conclusion: Brontoraptor is a fork This is a fallacy called Faulty generalization.\" I am a fork. Con drops this point. Prove me wrong Con. -- Con: \"Believing in one's existence does not imply the belief in the other.\" But it does. To those who believed in these mythological concepts in the past, they were synonymous. They believed the planets were gods. Con believes in these planets that the Greeks and Romans said were literal gods. https://en.m.wikipedia.org... (Bronto scampers off into the weeds)", "stance": "PRO"}], "context": {"sourceId": "c958fed8-2019-04-18T13:00:26Z", "previousArgumentInSourceId": "c958fed8-2019-04-18T13:00:26Z-00000-000", "acquisitionTime": "2019-04-18T13:00:26Z", "discussionTitle": "Atheists believe in mythological concepts", "sourceTitle": "Debate: Atheists believe in mythological concepts | Debate.org", "sourceUrl": "https://www.debate.org/debates/Atheists-believe-in-mythological-concepts/2/", "nextArgumentInSourceId": "c958fed8-2019-04-18T13:00:26Z-00002-000"}, "id": "c958fed8-2019-04-18T13:00:26Z-00001-000", "conclusion": "Atheists believe in mythological concepts"}, {"premises": 
[{"text": "I'd like to thank my opponent for his arguments.However I don't see any argument proving atheists believe in mythical concepts.My opponent's main burden of proof hasn't been addressed.My atheism cannot be used as an argument because even if I am an atheist, and let's say I do believe in mythical concepts, doesn't mean all atheists believe in mythical concepts - which is my opponent's claim. Example:- Forks have teeth- Brontoraptor has teeth- Conclusion: Brontoraptor is a forkThis is a fallacy called Faulty generalization [1]I would also like to point out to my opponent that two very different things can share the same name. Going back to his example, Jupiter:- Name of a planet- Name of a Roman godThese two very different things share the same name. Believing in one's existence does not imply the belief in the other.[1] = https://en.wikipedia.org...", "stance": "CON"}], "context": {"sourceId": "c958fed8-2019-04-18T13:00:26Z", "previousArgumentInSourceId": "c958fed8-2019-04-18T13:00:26Z-00001-000", "acquisitionTime": "2019-04-18T13:00:26Z", "discussionTitle": "Atheists believe in mythological concepts", "sourceTitle": "Debate: Atheists believe in mythological concepts | Debate.org", "sourceUrl": "https://www.debate.org/debates/Atheists-believe-in-mythological-concepts/2/", "nextArgumentInSourceId": "c958fed8-2019-04-18T13:00:26Z-00003-000"}, "id": "c958fed8-2019-04-18T13:00:26Z-00002-000", "conclusion": "Atheists believe in mythological concepts"}, {"premises": 
[{"text": "Mythological The evidence says that death exists, therefore Jedd believes in death. The evidence says that chaos exists. Therefore Jedd believes Chaos exists. The evidence says that Pluto and Jupiter exist. I will now prove they exist. I will also prove that they are parts of mythology. *Evidence death exists: Death is the termination of all biological functions that sustain a living organism. Phenomena which commonly bring about death include biological aging (senescence), predation, malnutrition, disease, suicide, homicide, starvation, dehydration, and accidents or trauma resulting in terminal injury. Bodies of living organisms begin to decompose shortly after death. Death has commonly been considered a sad or unpleasant occasion, due to the termination of social and familial bonds with the deceased or affection for the being that has died. Other concerns include fear of death, necrophobia, anxiety, sorrow, grief, emotional pain, depression, sympathy, compassion, solitude, or saudade. https://en.m.wikipedia.org... Evidence chaos exists: -Chaos Chaos may refer to any state of confusion or disorder, it may also refer to: Lawlessness (disambiguation), a lack of laws or law enforcement Anarchy, lawlessness or a stateless society. https://en.m.wikipedia.org... Proof that Death is mythological -Death Death, also known as the Grim Reaper, The Destroyer, The Hooded One, The Angel of Death, & The \"God\" of Death, etc. is a common element in human cultures and history. Death is an iconic character throughout the world and is famous for the \"Death Touch.\" As a personified force it has been imagined in many different ways. The popular depiction of Death as a skeletal figure carrying a large scythe and clothed in a black cloak with a hood first arose in 15th century England, while the title \"the Grim Reaper\" is first attested in 1847. In some mythologies, the Grim Reaper actually causes the victim's death by coming to collect them. In turn, people in some stories try to hold on to life by avoiding Death's visit, or by fending Death off with bribery or tricks. Other beliefs hold that the Spectre of Death is only a psychopomp, serving to sever the last ties between the soul and the body, and to guide the deceased to the afterlife, without having any control over when or how the victim dies. In many mythologies (including Anglo-American), Death is personified in male form, while in others, Death is perceived as female (for instance, Marzanna in Slavic mythology). https://en.m.wikipedia.org... Evidence that chaos is mythological: -Chaos (mythology) In Greek mythology, Chaos (Greek: ]5;^0;_9;`2;), the primeval void, was the first thing which existed. According to Hesiod,[1] \"at first Chaos came to be\" (or was)[2] \"but next\" (possibly out of Chaos) came Gaia, Tartarus, and Eros.[3] Unambiguously born \"from Chaos\" were Erebus (Darkness) and Nyx (Night).[4] https://en.m.wikipedia.org... Evidence that Pluto Exists -Pluto (minor-planet designation: 134340 Pluto) is a dwarf planet in the Kuiper belt, a ring of bodies beyond Neptune. https://en.m.wikipedia.org... -Evidence that Pluto is mythological Pluto was the ruler of the underworld in classical mythology. https://en.m.wikipedia.org... Evidence that Jupiter exists -Jupiter is the fifth planet from the Sun and the largest in the Solar System. https://en.m.wikipedia.org... Evidence that Jupiter is mythological Jupiter, also Jove (Latin: Iuppiter, gen. Iovis), is the god of sky and thunder and king of the gods in Ancient Roman religion and mythology. https://en.m.wikipedia.org... -If there is no evidence that something exists, then it doesn't exist until there is evidence that proves otherwise. My first burden of proof is to show that death, chaos, Pluto, and Jupiter do exist. I have given evidence that they do exist. My second burden of proof is to prove that they are mythological. I have given evidence that they are all mythological. There is unsermountable evidence that death, chaos, Pluto, and Jupiter exist. Death happens at the end of everyone's life. Chaos is all around us. Terrorism, natural disasters, wars, and the like cause chaos. Chaos is very real. Pluto and Jupiter are planets in our solar system and are cosmological realities, proven to be real by evidence using a telescope. My next burden of proof is to prove death, chaos, Pluto, and Jupiter are mythological concepts. I have done that. The final burden of proof is proving Malalo is an Atheist. On Malalo's profile, on \"Religion\", Malalo has claimed to be an Atheist. Malalo believes in mythological concepts, and Jedd is an Atheist.", "stance": "PRO"}], "context": {"sourceId": "c958fed8-2019-04-18T13:00:26Z", "previousArgumentInSourceId": "c958fed8-2019-04-18T13:00:26Z-00002-000", "acquisitionTime": "2019-04-18T13:00:26Z", "discussionTitle": "Atheists believe in mythological concepts", "sourceTitle": "Debate: Atheists believe in mythological concepts | Debate.org", "sourceUrl": "https://www.debate.org/debates/Atheists-believe-in-mythological-concepts/2/", "nextArgumentInSourceId": "c958fed8-2019-04-18T13:00:26Z-00004-000"}, "id": "c958fed8-2019-04-18T13:00:26Z-00003-000", "conclusion": "Atheists believe in mythological concepts"}, {"premises": 
[{"text": "This will be my first debate on DDO.Since my opponent hasn't established any rules for this debate, I'll use round 1 for acceptance only.Thank you Brontoraptor for this debate, and good luck to you as well.", "stance": "CON"}], "context": {"sourceId": "c958fed8-2019-04-18T13:00:26Z", "previousArgumentInSourceId": "c958fed8-2019-04-18T13:00:26Z-00003-000", "acquisitionTime": "2019-04-18T13:00:26Z", "discussionTitle": "Atheists believe in mythological concepts", "sourceTitle": "Debate: Atheists believe in mythological concepts | Debate.org", "sourceUrl": "https://www.debate.org/debates/Atheists-believe-in-mythological-concepts/2/", "nextArgumentInSourceId": "c958fed8-2019-04-18T13:00:26Z-00005-000"}, "id": "c958fed8-2019-04-18T13:00:26Z-00004-000", "conclusion": "Atheists believe in mythological concepts"}, {"premises": 
[{"text": "Atheists believe in mythological concepts. Good luck.", "stance": "PRO"}], "context": {"sourceId": "c958fed8-2019-04-18T13:00:26Z", "previousArgumentInSourceId": "c958fed8-2019-04-18T13:00:26Z-00004-000", "acquisitionTime": "2019-04-18T13:00:26Z", "discussionTitle": "Atheists believe in mythological concepts", "sourceTitle": "Debate: Atheists believe in mythological concepts | Debate.org", "sourceUrl": "https://www.debate.org/debates/Atheists-believe-in-mythological-concepts/2/", "nextArgumentInSourceId": ""}, "id": "c958fed8-2019-04-18T13:00:26Z-00005-000", "conclusion": "Atheists believe in mythological concepts"}, {"premises": 
[{"text": "In the Bible, you more about God than Satan. This makes sense because the Bible is supposed to be about God's Almighty Powers and why he rules our world. But does it truly make sense? In the Old Testament, God ends up killing billions of people, while Satan only kills a few. You may say, well, God killed people who had done wrong, while Satan killed innocents. But that is not true. Who can truly say that, out of all of mankind, only one guy, Noah, was not evil. No one can. Because it is not in the least logical. So God kills a lot of innocent people in this great flood of the Earth just because they weren't true to him. Well, if we are all about equality nowadays, and that you shouldn't judge someone based on their religion, why isn't the Bible told out for being insolent against other religions? Another example of why God isn't better than Satan is this: In Job's story, God ALLOWS Satan to torture and punish his most faithful servant so his pride wouldn't be hurt. God made that decision to protect his hurt pride. I have more examples of why God isn't better than Satan, but I will save them for later. Accept this Debate Challenge if you have strong arguments that don't involve religion, but involve the stories in the Bible.", "stance": "PRO"}], "context": {"sourceId": "2b8c3114-2019-04-18T13:44:34Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T13:44:34Z", "discussionTitle": "In the Bible, God is Actually Worse than Satan(not debating religion, just the stories in the Bible)", "sourceTitle": "Debate Argument: In the Bible, God is Actually Worse than Satan(not debating religion, just the stories in the Bible) | Debate.org", "sourceUrl": "https://www.debate.org/debates/In-the-Bible-God-is-Actually-Worse-than-Satan-not-debating-religion-just-the-stories-in-the-Bible/1/", "nextArgumentInSourceId": "2b8c3114-2019-04-18T13:44:34Z-00000-000"}, "id": "2b8c3114-2019-04-18T13:44:34Z-00004-000", "conclusion": "In the Bible, God is Actually Worse than Satan(not debating religion, just the stories in the Bible)"}, {"premises": 
[{"text": "Since no argument has been given, i will just add some of my evidence I had left over. 1. During Noah's time, everyone was actually evil except him and the animals. The Bible enlightens you with details of their sins (won't go into it because of the long list, but one of the sins was cannibalism.). 2. The Devil also corrupted and led many souls to their deaths further on in the Bible, so just one of those events prove that Satan is much eviler than God. 3. Satan tried to corrupt Jesus himself, so that screams many layers. I thank all who read this debate thoroughly, and I hope you will vote to whoever you think won this debate.", "stance": "CON"}], "context": {"sourceId": "2b8c3114-2019-04-18T13:44:34Z", "previousArgumentInSourceId": "2b8c3114-2019-04-18T13:44:34Z-00004-000", "acquisitionTime": "2019-04-18T13:44:34Z", "discussionTitle": "In the Bible, God is Actually Worse than Satan(not debating religion, just the stories in the Bible)", "sourceTitle": "Debate Argument: In the Bible, God is Actually Worse than Satan(not debating religion, just the stories in the Bible) | Debate.org", "sourceUrl": "https://www.debate.org/debates/In-the-Bible-God-is-Actually-Worse-than-Satan-not-debating-religion-just-the-stories-in-the-Bible/1/", "nextArgumentInSourceId": "2b8c3114-2019-04-18T13:44:34Z-00001-000"}, "id": "2b8c3114-2019-04-18T13:44:34Z-00000-000", "conclusion": "In the Bible, God is Actually Worse than Satan(not debating religion, just the stories in the Bible)"}, {"premises": 
[{"text": "Wow. This is a lot of stuff to debunk. Ok, since you first started with Eve eating the fruit, let me start with that. Yes, Humans have curiosity. No, she wouldn't have eaten the apple. Here's why; In the Bible, Eve specifically says that she cannot eat it because it will make her die (take away immortality and allow her to sin). She may have been curios, but she listened to what God said. Satan says it will not make her die, but make her more like God, hence causing her to take the fruit and eat of it. So, to reiterate, she would've never taken the fruit if it wasn't for \"the serpent\" Satan. Secondly, that technological advancement thing isn't so good because of all the problems it has brought. Online stalkers, hackers, terrorism, etc. Technological advancement Plus, wisdom comes at a price, and a VERY high one at that. thousands of people die every day because of war, old age, disease, animal attacks, accidents, suicide, poison, abuse, and many, many more, horrifying, violent reasons. If Eve had just not eaten the fruit, NONE of this would've happened, not even death. We would've been in blissful immortal paradise, and we would've known it, because the bible tells us they were. Also, happiness is a sensation from worldly pleasures. Joy is different, and much, much better than happiness. That is what Adam and Eve were feeling... That is, until Satan came. Finally, of course God can't convert people into Christians. That's our job. When Adam and Eve were in the Garden of Eden, They were PHYSICALLY with and of God. Now it is a very different story, so it is much harder for God to connect with the people of the earth, especially since instead of listening, people make random accusations of God's actions, and insult the Bible and God's name.", "stance": "CON"}], "context": {"sourceId": "2b8c3114-2019-04-18T13:44:34Z", "previousArgumentInSourceId": "2b8c3114-2019-04-18T13:44:34Z-00000-000", "acquisitionTime": "2019-04-18T13:44:34Z", "discussionTitle": "In the Bible, God is Actually Worse than Satan(not debating religion, just the stories in the Bible)", "sourceTitle": "Debate Argument: In the Bible, God is Actually Worse than Satan(not debating religion, just the stories in the Bible) | Debate.org", "sourceUrl": "https://www.debate.org/debates/In-the-Bible-God-is-Actually-Worse-than-Satan-not-debating-religion-just-the-stories-in-the-Bible/1/", "nextArgumentInSourceId": "2b8c3114-2019-04-18T13:44:34Z-00002-000"}, "id": "2b8c3114-2019-04-18T13:44:34Z-00001-000", "conclusion": "In the Bible, God is Actually Worse than Satan(not debating religion, just the stories in the Bible)"}, {"premises": 
[{"text": "So, from what I got from your argument, you say that Satan is eviler than God, because told Eve to eat from the tree of knowledge, which caused us to no longer be able to live in bliss. To refute this point, I will give a couple of arguments... First of all, because of human nature, there is no way that we could, for eternity, withstand the curiosity of eating from the tree of knowledge. Before Eve got convinced by the snake to eat from the tree, human beings were immortal, for, as it says on Bible Gateway, after God found out that they disobeyed him, he cursed Adam that he would return to dust at the end of his life (in other words, taking away his immortality). So, if they hadn't eaten from the tree of knowledge because Satan convinced them to, they would have anyways because of human nature. Second. If Eve hadn't taken the fruit from the tree of knowledge, we would never have gotten to the level of technological advancement that we are at today. In fact, if we didn't have wisdom, we never know that we live in bliss/paradise, because we never would have experienced any other sensation. It is like emotions... If you have never experienced any negative emotions, so you are always, technically, happy, you wouldn't know you are happy because you would think being \"happy\" is normal, and not a good thing. So, we would think that paradise is normal and that our lives are not actually perfect. Oh, and one more thing. You say that Satan is still at work today. Well, if Satan is corrupting these people, why isn't God there stopping him and making people have faith in him?", "stance": "PRO"}], "context": {"sourceId": "2b8c3114-2019-04-18T13:44:34Z", "previousArgumentInSourceId": "2b8c3114-2019-04-18T13:44:34Z-00001-000", "acquisitionTime": "2019-04-18T13:44:34Z", "discussionTitle": "In the Bible, God is Actually Worse than Satan(not debating religion, just the stories in the Bible)", "sourceTitle": "Debate Argument: In the Bible, God is Actually Worse than Satan(not debating religion, just the stories in the Bible) | Debate.org", "sourceUrl": "https://www.debate.org/debates/In-the-Bible-God-is-Actually-Worse-than-Satan-not-debating-religion-just-the-stories-in-the-Bible/1/", "nextArgumentInSourceId": "2b8c3114-2019-04-18T13:44:34Z-00003-000"}, "id": "2b8c3114-2019-04-18T13:44:34Z-00002-000", "conclusion": "In the Bible, God is Actually Worse than Satan(not debating religion, just the stories in the Bible)"}, {"premises": 
[{"text": "I accept. I would like to start this debate off with a strong piece of evidence. As you requested, I will only use stories from the bible. The stories will be drawn from this source: https://www.biblegateway.com... In the very beginning of the book of Genesis, God creates the entire universe and everything in it. He also created the earth where we live on. after creating the earth her creates the all the plants and animals you see today. He names the whole place The Garden of Eden. Last but not least, he creates a human. He names him Adam. In Genesis, he says it is not good for a man to be alone and creates a woman for him while he is sleeping. He names her Eve. God tells them they can pick fruit from any tree they want, except the Forbidden Tree. They both are happy together. Until... Satan comes. Disguised as a serpent, He deceives Eve into taking an apple from the Forbidden Tree, which God has warned them not to take of. He uses deceitful lies to make Eve think it will make her like God. She takes it, and even beckons unto Adam to take fruit from this tree. They immediately recognize that they are naked. Later God comes and asks them why they are wearing makeshift clothes. Adam and Eve say that it is a sin to be naked, and God knows they have taken the fruit of the tree. Adam blames Eve, and Eve blames Satan, the serpent. God banishes all of his kind to be slithering on the ground, which is why you see snakes slither instead of walking today. it is one of the very few species land animals that don't have legs. the whole chapter where it happened is as follows; In the beginning God created the heavens and the earth. 2 Now the earth was formless and empty, darkness was over the surface of the deep, and the Spirit of God was hovering over the waters. 3 And God said, \"Let there be light,\" and there was light. 4 God saw that the light was good, and he separated the light from the darkness. 5 God called the light \"day,\" and the darkness he called \"night.\" And there was evening, and there was morning\"the first day. 11 Then God said, \"Let the land produce vegetation: seed-bearing plants and trees on the land that bear fruit with seed in it, according to their various kinds.\" And it was so. 12 The land produced vegetation: plants bearing seed according to their kinds and trees bearing fruit with seed in it according to their kinds. And God saw that it was good. 13 And there was evening, and there was morning\"the third day. 20 And God said, \"Let the water teem with living creatures, and let birds fly above the earth across the vault of the sky.\" 21 So God created the great creatures of the sea and every living thing with which the water teems and that moves about in it, according to their kinds, and every winged bird according to its kind. And God saw that it was good. 22 God blessed them and said, \"Be fruitful and increase in number and fill the water in the seas, and let the birds increase on the earth.\" 23 And there was evening, and there was morning\"the fifth day. 24 And God said, \"Let the land produce living creatures according to their kinds: the livestock, the creatures that move along the ground, and the wild animals, each according to its kind.\" And it was so. 25 God made the wild animals according to their kinds, the livestock according to their kinds, and all the creatures that move along the ground according to their kinds. And God saw that it was good. 27 So God created mankind in his own image, in the image of God he created them; male and female he created them. 28 God blessed them and said to them, \"Be fruitful and increase in number; fill the earth and subdue it. Rule over the fish in the sea and the birds in the sky and over every living creature that moves on the ground.\" 29 Then God said, \"I give you every seed-bearing plant on the face of the whole earth and every tree that has fruit with seed in it. They will be yours for food. 30 And to all the beasts of the earth and all the birds in the sky and all the creatures that move along the ground\"everything that has the breath of life in it\"I give every green plant for food.\" And it was so. 31 God saw all that he had made, and it was very good. And there was evening, and there was morning\"the sixth day. Thus the heavens and the earth were completed in all their vast array. 2 By the seventh day God had finished the work he had been doing; so on the seventh day he rested from all his work. 3 Then God blessed the seventh day and made it holy, because on it he rested from all the work of creating that he had done. Adam and Eve 4 This is the account of the heavens and the earth when they were created, when the Lord God made the earth and the heavens. 5 Now no shrub had yet appeared on the earth[a] and no plant had yet sprung up, for the Lord God had not sent rain on the earth and there was no one to work the ground, 6 but streams[b] came up from the earth and watered the whole surface of the ground. 7 Then the Lord God formed a man[c] from the dust of the ground and breathed into his nostrils the breath of life, and the man became a living being. 8 Now the Lord God had planted a garden in the east, in Eden; and there he put the man he had formed. 9 The Lord God made all kinds of trees grow out of the ground\"trees that were pleasing to the eye and good for food. In the middle of the garden were the tree of life and the tree of the knowledge of good and evil. 15 The Lord God took the man and put him in the Garden of Eden to work it and take care of it. 16 And the Lord God commanded the man, \"You are free to eat from any tree in the garden; 17 but you must not eat from the tree of the knowledge of good and evil, for when you eat from it you will certainly die.\" 18 The Lord God said, \"It is not good for the man to be alone. I will make a helper suitable for him.\" 19 Now the Lord God had formed out of the ground all the wild animals and all the birds in the sky. He brought them to the man to see what he would name them; and whatever the man called each living creature, that was its name. 20 So the man gave names to all the livestock, the birds in the sky and all the wild animals. Now the serpent was more crafty than any of the wild animals the Lord God had made. He said to the woman, \"Did God really say, \"You must not eat from any tree in the garden\"?\" 2 The woman said to the serpent, \"We may eat fruit from the trees in the garden, 3 but God did say, \"You must not eat fruit from the tree that is in the middle of the garden, and you must not touch it, or you will die.\"\" 4 \"You will not certainly die,\" the serpent said to the woman. 5 \"For God knows that when you eat from it your eyes will be opened, and you will be like God, knowing good and evil.\" 6 When the woman saw that the fruit of the tree was good for food and pleasing to the eye, and also desirable for gaining wisdom, she took some and ate it. She also gave some to her husband, who was with her, and he ate it. 7 Then the eyes of both of them were opened, and they realized they were naked; so they sewed fig leaves together and made coverings for themselves. 13 Then the Lord God said to the woman, \"What is this you have done?\" The woman said, \"The serpent deceived me, and I ate.\" 14 So the Lord God said to the serpent, \"Because you have done this, \"Cursed are you above all livestock and all wild animals! You will crawl on your belly and you will eat dust all the days of your life. 15 And I will put enmity between you and the woman, and between your offspring[a] and hers; he will crush[b] your head, and you will strike his heel.\" God made all of Satan's kind slither on the ground. Thats why snakes are one of the rarest species of land animals without legs in the world. Satan is still at work even today, corrupting politicians, , lawmakers, and the whole world just like he corrupted Eve. I Therefore declare Satan Eviler than God, because without him, we'd still be eating juicy fruits in the Garden of Eden.", "stance": "CON"}], "context": {"sourceId": "2b8c3114-2019-04-18T13:44:34Z", "previousArgumentInSourceId": "2b8c3114-2019-04-18T13:44:34Z-00002-000", "acquisitionTime": "2019-04-18T13:44:34Z", "discussionTitle": "In the Bible, God is Actually Worse than Satan(not debating religion, just the stories in the Bible)", "sourceTitle": "Debate Argument: In the Bible, God is Actually Worse than Satan(not debating religion, just the stories in the Bible) | Debate.org", "sourceUrl": "https://www.debate.org/debates/In-the-Bible-God-is-Actually-Worse-than-Satan-not-debating-religion-just-the-stories-in-the-Bible/1/", "nextArgumentInSourceId": ""}, "id": "2b8c3114-2019-04-18T13:44:34Z-00003-000", "conclusion": "In the Bible, God is Actually Worse than Satan(not debating religion, just the stories in the Bible)"}, {"premises": 
[{"text": "I am at a loss. Freeman's last round is one of stellar quality. Freeman has brought forth several great positions, but this round is a conclusion, not one for full argumentation. I have always been clear: I am not concerned with the points in judgment as much as I am with learning more from the debate itself. But I respect the position that any point I bring forward in this final round allows no response from my opponent. I generally put forth a statement that \"my opponent presented arguments in his last round so I am well within DDO standards to respond.\" But Freeman's response requires more than that simple statement. My loss is that I must respond; Freeman deserves nothing less. I concede the conduct point by rebutting fully this round instead of concluding. His response is too well done as to deserve anything less; points be damned. Pro's points on my lack of compelling arguments notwithstanding, I find them fully rational. And, as I expected, Pro never wrote the law I asked for in the previous round; so many seem to be unwilling to make their legal principle a law. C1: I have tried for hours to access the article Pro linked but cannot read it as it keeps timing out so I must use other sources http://content.nejm.org... (I do not mean Pro is being deceitful, just that I can't access the article for some reason and I really do want to read it). Other countries: After reading and reviewing the legal procedures for these countries (above reference), I conclude that these laws have no bearing on the US Constitution, which is the point of my contention, so they are irrelevant to this debate. The legal ramifications I predict should not occur in countries without the US Constitution and US legal framework, to suggest otherwise is silly. I see no need to address this further. Pro wrote, \"[E]ven tons of medical assistance cannot meaningfully improve their wellbeing\". I never said anything about improving their wellbeing. Allowing one to die with no pain is the best that can be offered sometimes; however, if one can be said to \"suffer\" which is different that just feeling pain then are they not worthy to be at least a \"person\" under the law meant to protect all US citizens? \"It is a matter of the greatest importance that more research be conducted to better determine what it is to live with conditions that cause serious suffering other than pain. In the absence of such research, physicians might succumb to the biases of the able-bodied, who tend to think disability is much worse than disabled people actually find it. That said, the fact remains that on rare occasions, a doctor can find herself in a situation in which she has good reason to believe that her obligation to prevent suffering outweighs her duty to protect her newborn patient's life.\" http://www.medscape.com... Let us know when you figure it out, until then let doctors do what doctors do; provide the best care they can. Self Defense: My opponent, yet again, offered a legal argument in reference to self defense. Self defense is an affirmative defense under US law (a state crime so I did not link 50 laws; the MPC will suffice in this matter). The attacker is no less human or a person and has as much of an expectation of life as anyone else. An affirmative defense such as self defense puts the protection of the potential victim's life in higher regard than one committing a crime. Disabled infants have committed no such crime. This analogy is one I do not recommend using again unless Pro is willing to prosecute infants for the crime of imperfection. At this point, my opponent and I are back to arguing about law \u2013 a topic he has skillfully managed to ignore in this debate. C2: The US Constitution recognizes natural born citizens, and other citizens not born on our soil. A citizen cannot be anything other than a \"person\" under the law. So, yes, the US Constitution recognizes a person. Pro must remove this from the Constitution to satisfy his position. He has not even recognized the fact that he has to do so. Pro's claim against my stance of arbitrariness is a comparison of a rock to a person. Sadly for Pro, my point was a comparison between an infant that Pro found suitable and one he did not, both are alive; both are citizens. A terminal infant is more than a rock and constitutionally deserves better treatment than to be thrown away. Even animals far better than Pro's rock; as Justice Holmes said, \"Even a dog knows the difference between being stumbled over and being kicked\". You made the comparison of a natural born citizen to a rock, I did not. The learned professor of philosophy, which Pro offers, did not provide the definition with Constitutional restraints in mind, but you, Pro, presented this debate in such a manner. Her definition of personhood does not pass Constitutional muster, as well formulated as it may be. And this debate is about the law in the US. Her point, absent a corollary legal definition applied to citizen/person has no bearing here. Death Panels: Unlike Sarah Palin, I did my research. She did not read the law, but I made it the focus of my position (as you made this debate a legal one). Sarah Palin could not name a Supreme Court decision she disagreed with other than Roe v Wade, I can name over twenty. My argument is not one of a distant, unreasonable, slippery slope or ignorant misinterpretations of law from a journalism student who could not handle an interview with anyone other than Sean Hannity without embarrassing herself. Mine is one of the inabilities of proponents of \"should\" in applying their principles to a reasoned body of law under the US Constitution. Until you, Pro, can do so then your law should be rejected. You have not met your burden. In closing, I have the privilege of loving a person everyday who deals with the infants that others hope to never see. Her job is one of joy and heartache and I admire her for what she does and I do not think I could do it myself. If you see a labor/delivery nurse or doctor out one day, buy them a beer or shake his hand. They all deserve it. In closing, Pro has not met the burden required. No law has been presented and a proponent of a \"should\" statement needs to recognize and apply the offered principle to the legal framework in such a law is to be applied. \"There, but for the grace of God, goes Sherlock Holmes.\" Very Truly Yours, SherlockMethod.", "stance": "CON"}], "context": {"sourceId": "79ad2d9d-2019-04-18T19:07:06Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:07:06Z", "discussionTitle": "Infanticide should be legal in the United States.", "sourceTitle": "Online Debate: Infanticide should be legal in the United States. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Infanticide-should-be-legal-in-the-United-States./1/", "nextArgumentInSourceId": "79ad2d9d-2019-04-18T19:07:06Z-00001-000"}, "id": "79ad2d9d-2019-04-18T19:07:06Z-00000-000", "conclusion": "Infanticide should be legal in the United States."}, {"premises": 
[{"text": "Once again, allow me to express my gratitude to sherlockmethod for agreeing to debate with me. Let me begin this round by summarizing his arguments to the best of my ability. My opponent argues that, \"Infanticide should not be legal because the changes it necessitates in the law would remove protections from a select group arbitrarily.\" Further on, he contends that a law regarding infanticide is unnecessary and that under our current legal framework it simply cannot survive a simple cost/benefit analysis. Moreover, Con goes on to argue that such a law would have terrible legal ramifications and it should, therefore, be rejected. While I do not find these arguments to be compelling (or even rational), they certainly have to be met with a serious response. In this context, I will argue that we can navigate through issues regarding infanticide without having to endorse absurd legal or moral positions. Moreover, the objections my antagonist raises simply cannot stand up to serious scrutiny. Despite Con's claims, my position can be coherently reconciled with valid moral and legal standards. ===================> Why Infanticide Should Be Legal In The United States <=================== C1: Infanticide is justified in the case of infants with severe medical problems that will end up killing them painfully. To put this entire issue into perspective, it is worth pointing out that some countries (e.g. The Netherlands and Holland) have legalized infanticide. In particular, the Dutch government has a policy on infanticide that is quite sensible. According to The Brussels Journal, \"The guideline accepted by the hospital in Groningen last year states that euthanasia is allowed when the child's medical team and independent doctors agree the pain cannot be eased and there is no prospect for improvement, and when parents think it is best.\" [1] For all practical purposes, this seems to be a very good model. Moreover, these societies have not faced any of the \"massive legal ramifications\" Con has tried to pass off as legitimate. Additionally, the fact of the matter is that anencephalic infants are not the entire story in this issue. According to medical professionals and those that deal with these issues, \"[there are some] babies that are so ill that their suffering is unbearable and hopeless and that do not die of their own accord\". [1] Clearly, some conditions are far worse than anencephaly. Some infants are in such a bad condition that even tons of medical assistance cannot meaningfully improve their wellbeing. Therefore, Con's suggestion that nature and doctors can always ensure that infants have a painless death is palpably false. Ironically, my opponent doesn't seem to have a moral issue with infanticide in the case of infants with terrible medical conditions. Indeed, in his first round he goes so far as to say that, \"Pro makes a solid case concerning infants with horrid birth defects.\" Where we seem to differ, however, is on the legal implications of my proposal. Simply put, my opponent argues that infanticide is a door better left shut in the case of terminally ill infants because of the negative legal ramifications infanticide may bring about. So, if I can successfully show that his concerns about legal ramifications are wholly unsubstantiated, then I will have won this argument, and thus the debate. Curiously, my opponent argues that unless we define infants as persons, then psychopaths will be able to torture and kill infants without the reproach of the law. To humor my opponent, I will grant him the proposition that all infants should be considered \"persons\" in the eyes of the law. Would such a concession be fatal to my position? Not at all \u2013 for it is clearly possible for someone to be a person and to not posses a serious right to life. Consider, for example, a situation in which someone charged at you with a machete in an attempt to kill you. In such a situation, it would clearly be legal (and morally justifiable) to kill the other person in self-defense, even though they are a person. So, at this point, my opponent and I are back to arguing about ethics \u2013 a topic he has skillfully managed to ignore in this debate. And as I have demonstrated earlier, there are valid moral reasons to make a legal exception for some cases of infanticide, in much the same way there are valid moral reasons to create legal differences between murder and killing someone in self defense. C2: A human infant is not a person and thus cannot have a serious right to life. Despite what my opponent may believe, the U.S. Constitution need not be changed in order for my current legal suggestion to be implemented. As I pointed out earlier, at no point in the U.S. Constitution does it specify the qualities that make someone a person. Ergo, the definition of what constitutes a person must be created with the help of practical ethics and legal considerations. Later on, my opponent seems to suggest that the guidelines I have given for infanticide are \"arbitrary\". But honestly, I fail to see the strength of this unsupported claim. There is absolutely nothing \"arbitrary\" about the distinction between entities that are conscious and entities that are not conscious. The difference between a rock (an unconscious thing) and a person (a conscious agent) is tremendously consequential, and could hardly be called \"arbitrary,\" in either ethical or legal matters. Furthermore, my opponent says that I haven't given a formal definition for a person. As a matter of fact, I have. I stated that a person is a \"rational, autonomous or self-conscious agent\". If you want a more formal definition, then I can give you one. In her book, On The Moral and Legal Status of Abortion, Mary Anne Warren - an American writer and philosophy professor that taught at San Francisco State University - details five psychological criteria for personhood. According to Warren, these qualities include consciousness and in particular sentience; the capacity to reason; self-motivated activity; the capacity to communicate messages; and lastly, the presence of self-concepts. [2] As a result, an infant doesn't have a moral right to life in all circumstances since it doesn't have these five capacities. Thus, even if for legal considerations we called all infants persons, this ethical standard makes a strong case that legal exceptions should be made for infanticide, at least in the case of terminally ill infants. ::Conclusion:: The decision of whether or not to implement laws regarding infanticide need not be weighed down by scare tactics or specious reasoning. Con's not so subtle argument that allowing infanticide would lead to the legal torture, kidnapping and indiscriminate killing of infants is no more substantiated than the fatuous rumors that the United States' recent health care bill would have \"death panels\". [3] These sorts of arguments may convince people without the facts, but they shouldn't convince anyone that cares to look seriously at what I am proposing. Obviously, there is a proper legal and moral distinction between painlessly euthanizing a terminally ill infant in extreme pain and indiscriminately killing infants in a neonatal care unit. Our current legal and ethical framework already provides us with the tools to make these distinctions. Consequently, my opponent's main argument has crumbled and, therefore, I have managed to successfully demonstrate why infanticide should be legal in the United States. Sources: 1. http://www.brusselsjournal.com... 2. Warren, Mary Anne. The Moral and Legal Status of Abortion. 1973. On the Moral and Legal Status of Abortion. Vol. 57. La Salle, Illinois: The Monist, 1973. (pp. 97-105) 3. http://www.nytimes.com...", "stance": "PRO"}], "context": {"sourceId": "79ad2d9d-2019-04-18T19:07:06Z", "previousArgumentInSourceId": "79ad2d9d-2019-04-18T19:07:06Z-00000-000", "acquisitionTime": "2019-04-18T19:07:06Z", "discussionTitle": "Infanticide should be legal in the United States.", "sourceTitle": "Online Debate: Infanticide should be legal in the United States. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Infanticide-should-be-legal-in-the-United-States./1/", "nextArgumentInSourceId": "79ad2d9d-2019-04-18T19:07:06Z-00002-000"}, "id": "79ad2d9d-2019-04-18T19:07:06Z-00001-000", "conclusion": "Infanticide should be legal in the United States."}, {"premises": 
[{"text": "I thank Pro for his response and after considering his points, I still maintain the Con position. Freeman is a stellar debater and I am enjoying our exchange. First, I am aware of the moral underpinning of the law. If I was arguing from the position that laws are moral because they are Constitutional then used the Constitution for support, Pro would be correct in addressing the circularity of the argument, but I am not arguing the morality of the law by using the Constitution. I am not overly concerned with the moral underpinnings in this case. I am concerned that the law Pro suggests would require changes in the Constitution and current US laws (Pro must agree it does require change) and the changes necessary to allow for infanticide negate the \"should\" aspect of this resolution. In one sentence: Infanticide should not be legal because the changes it necessitates in the law would remove protections from a select group arbitrarily. (Infants in the response are 30 days or younger following Pro's response). To illustrate: If the Constitution and laws changed to allow for the legal definition of \"person\" to exclude infants then an infant cannot be kidnapped under the law, nor could an infant be murdered. A person could walk into a neonatal care unit and kill all the infants without a single charge of murder being presented as the infants are not \"persons\", a requirement for murder. Next, an infant could not be assaulted or battered outside of laws addressing animal cruelty as they would be \"non persons\". If such an issue is bothersome, then a new class of \"non person\" must be created and I see very little stopping laws from distinguishing between other select groups. If one group can be excluded, others can as well. Lastly, if Pro wishes to distinguish healthy infants from those who are certain to die quickly, then the 14th amendment must be changed and interpretation from the court must somehow allow that only certain disabled infants lose protection all the while keeping some Constitutional protection for the newly defined \"persons\" under the law and preventing other groups from losing protection. I simply do not see how it can be done. For these reasons, I asked Pro to show us the law and the new definition of person; he did not do so. The bottom line is application of Pro's law would result in a loss of rights for all citizens due to the structure of our current legal framework. If Pro cannot present the law and show how other groups could still be protected (healthy infants, disabled adults, Downs Syndrome citizens, etc) then he has not satisfied his burden as we cannot judge whether we should allow infanticide to be legal without looking at the law and plugging it into the current framework. My request is reasonable. C1: Currently, infanticide is homicide. Pro instigated this debate and must show us how a law could be written to separate the two while still providing protection for his undefined \"person\" under the law, without the law he cannot do so. At this point infanticide is simply homicide. Pro offered a syllogism, but the construction is not my position. My position is simply that Pro's law has massive legal ramifications for all citizens and due to these ramifications the law should be rejected. Pro refuses to show us a law so we can evaluate all the needed changes in order to initiate a cost/benefit analysis. In absence of the law, we can only evaluate the one specific class Pro addressed, infants with anencephaly, and these infants can be made comfortable for their short lives. The doctors and nurses do not let the baby lay in pain waiting for death. And most feel no pain at all, but for those that do, medication is administered and nature will provide the end result shortly. A painless death comes not by law or personal fiat but by nature itself so we have no need to open this door with all the possible implications that Pro is advocating. A simple cost/benefit analysis is all that is needed to render this proposed law moot. C2: I am in no way begging the question. I am not saying infants have a moral right to life; I could care less for this debate. I am saying that implementation of an unnecessary law with all the changes needed to allow for it under our current legal framework does not survive a simple cost/benefit analysis. The law should be rejected due to its implications on the country as a whole. Those implications are the found in the removal of the 14th Amendment and the allowance of a law segmenting groups by arbitrary distinctions. And without a working definition for \"person\" from Pro, we cannot evaluate the potential slippery slope. C3: I saw no need to address this argument considering my approach. I concede for the purposes of this debate that \"potential\" does not necessarily grant one rights. The issue is not whether we can separate Pro's select classes morally, but how we can do so and keep protection for others in the legal framework in the US. But for the term \"legal\" in the resolution, I would have avoided this debate. I debate pro abortion advocates the same way and ironically they have all refused to write a pro abortion law in the same manner Pro did here. By offering this in legal terms we must examine the legal framework needed to apply the law. The application of the law is the issue considering the resolution, not just the underlying morality of the law. In absence of the law or a legal definition of \"person\" we can say pro has not satisfied his burden.", "stance": "CON"}], "context": {"sourceId": "79ad2d9d-2019-04-18T19:07:06Z", "previousArgumentInSourceId": "79ad2d9d-2019-04-18T19:07:06Z-00001-000", "acquisitionTime": "2019-04-18T19:07:06Z", "discussionTitle": "Infanticide should be legal in the United States.", "sourceTitle": "Online Debate: Infanticide should be legal in the United States. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Infanticide-should-be-legal-in-the-United-States./1/", "nextArgumentInSourceId": "79ad2d9d-2019-04-18T19:07:06Z-00003-000"}, "id": "79ad2d9d-2019-04-18T19:07:06Z-00002-000", "conclusion": "Infanticide should be legal in the United States."}, {"premises": 
[{"text": "Thank you, sherlockmethod, for taking time out to debate with me. We seem to disagree on some key issues, so I'm sure we will have plenty to argue about. For starters, the laws we create in society are a reflection of the moral standards we've adopted. And I'm arguing that the law \"should\" be a certain way. Words like \"should\" or \"ought\" imply ethical judgments. [1] As such, my opponent and I are arguing about the moral principles that underpin our laws, not the actual constitutional merit of the laws themselves. For example, a law can be constitutional and wrong (morally) or vice versa. Therefore, laws and constitutional standards cannot be used to justify their own validity; that would be circular reasoning. Not to disparage my antagonist in any way, but this is a basic point in logic. I'm not saying anything that isn't universally accepted by logicians. With that out of the way, lets get into the actual debate. =======================> Why Infanticide Can Be Morally Justified <========================= C1: Infanticide is justified in the case of infants with severe medical problems that will end up killing them painfully. My opponent argues that a child, once born, should have a right to life under the constitution, and thus infanticide is unacceptable. Later on, he suggests that my proposal is equivalent to advocating for \"homicide\". Unfortunately, he has yet to explain why this is the case. As such, my opponent seems to be appealing to moral principles, which, oddly enough, he has not mentioned at all in the course of his first round. Despite what my antagonist may believe, there are very strong and reasonable grounds to suppose that not every human born in the United Sates has a serious right to life. I will demonstrate this by putting his reasoning into a syllogism and then I will demonstrate why it is unsound. If his arguments were put into a syllogism, then they might take the following form: P1: It is wrong to kill an innocent member of the species Homo sapiens that has already been born. P2: A human infant is an innocent member of the species Homo sapiens that has already been born. P3: Therefore, it is wrong to kill a human infant. (from 1 and 2) (Modus Ponens) C: Therefore, it is legally objectionable to kill an infant. (from 3) If my opponent's argument is constructed like this, strong objections can be raised against the first premise. For example, a devastating counterexample can be raised against the notion that it is always wrong to kill an innocent member of the species Homo sapiens that has been born. An adult human with complete upper brain death is an innocent member of the species Homo sapiens that has been born. However, an adult human with complete upper brain death does not possess a serious right to life; they are, for all intensive legal and moral purposes, already dead at that stage. [2] As Bernard Gert - the Stone Professor of Intellectual and Moral Philosophy at Dartmouth College \u2013 points out, simply being alive does not have inherit value in itself. It is, rather, the capacity for conscious experience in a human that is important. [3] So, those who may wish to still believe all humans have a serious right to life should consider how ridiculous the anti-infanticide syllogism would appear in light of the counter example listed above. Clearly, the notion that all innocent members of the species Homo sapiens have a serious right to life if they are already born is deeply erroneous. Unlike an adult, a human infant is lacking attributes in several very important areas. The human infant does not posses the same mental faculties as a full-grown adult and therefore cannot be said to posses the same serious right to life that conscious persons do. As demonstrated earlier, this moral principle can be recognized in the way humans differentiate between fully conscious adults and those that have experienced a permanent loss of consciousness due to disease or some sort of traumatic accident. And it is in this ethical purview that it is possible to recognize that an infant does not have a strong right to life since, like a brain dead adult, it does not posses a significant mental life with thoughts and desires. This is why murdering grown adults is wrong whereas killing an infant is not (as least some of the time). Furthermore, I don't think my antagonist's attack on my first argument can withhold scrutiny. While trying to refute my central argument in this section, he claims that anencephalic infants will die without pain and, therefore, infanticide is unnecessary. However, according to my opponent's own source, \"A baby born with anencephaly is usually blind, deaf, unconscious, and unable to feel pain.\" [4] The key word in that sentence is USUALLY. On some occasions, according to Con's source, anencephalic infants can feel pain. Therefore, risking immense suffering on these infants by letting them die naturally from cardiorespiratory arrest is simply unacceptable since some of them apparently can feel pain. C2: A human infant is not a person and thus cannot have a serious right to life. Before I continue, let me make a few things clear. I do not take a cavalier attitude toward the practice of infanticide. Moreover, I'm not in the mood to draw up a legal document, but I will say that I don't think infanticide should be allowed after the infant has been alive for one month. And lastly, I'm only advocating infanticide for disabled infants insofar as they are so disabled that they will surely die miserably from their conditions. Moving on\u2026 In attempting to demonstrate why my proposal is flawed, (Con) wrote the following: \"Infants are persons under the law and this debate is about legality so they can be said to be persons, Dr. Singer and utilitarianism aside.\" Now, this argument simply begs the question. My opponent is essentially claiming that an infant has a moral right to be protected under the constitution without first establishing why constitutional protections should apply to beings that are not rational, autonomous or self-conscious agents. Con simply can't use existing laws to justify the morality of a legal standard; as was stated earlier, that would be circular reasoning. Secondly, at no point in the United States constitution does it specify what qualifies someone as a person. Moreover, even if the constitution explicitly rejected my proposal, that would not demonstrate why my proposal was flawed: it would only demonstrate that my arguments lacked constitutional merit. And since this debate has nothing to do with constitutional standards, this point would be irrelevant at any rate. C3: An entity's potentials cannot grant that entity rights. My opponent has chosen not to address this argument. That's fine with me. Unless he wishes to refute this in his second round, I will have won this specific argument. ::Conclusion:: In order to win this debate, all I need to do is successfully manage to defend my first argument regarding severely disabled infants with terminal ailments. Up until this point, I think it is quite clear that I have done this. As was shown earlier, infants with anencephaly can potentially suffer, and infanticide is, therefore, a valid way to ensure that those infants won't suffer horribly in their last moments on Earth. Additionally, I have also managed to successfully defend my second contention since my opponent hasn't managed to refute the criteria I have given for personhood. As such, the weight of the arguments leans heavily in my favor in the debate so far. Sources: 1. http://plato.stanford.edu... 2. http://spot.colorado.edu... (7.2 The Counterexample Objection) 3. Gert, Bernard. Common Morality: Deciding What to Do. Oxford: Oxford UP, 2004. (p. 30) 4. http://www.ninds.nih.gov... Best, Freeman", "stance": "PRO"}], "context": {"sourceId": "79ad2d9d-2019-04-18T19:07:06Z", "previousArgumentInSourceId": "79ad2d9d-2019-04-18T19:07:06Z-00002-000", "acquisitionTime": "2019-04-18T19:07:06Z", "discussionTitle": "Infanticide should be legal in the United States.", "sourceTitle": "Online Debate: Infanticide should be legal in the United States. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Infanticide-should-be-legal-in-the-United-States./1/", "nextArgumentInSourceId": "79ad2d9d-2019-04-18T19:07:06Z-00004-000"}, "id": "79ad2d9d-2019-04-18T19:07:06Z-00003-000", "conclusion": "Infanticide should be legal in the United States."}, {"premises": 
[{"text": "I thank my opponent for offering this debate and I look forward to a solid exchange. The Resolution: As Pro and instigator, Freeman offered this debate in legal terms. He did not write infanticide should just be morally permissible; he made clear the act should be legal in the US; therefore, the Constitution of the United States applies. I negate. Infanticide: Without playing with the definition too much, I will accept the killing of a newborn. http://research.lawyers.com... Several definitions are available, but this one is fine and appears to be on the subject Pro is addressing. C1: Pro makes a solid case concerning infants with horrid birth defects. Parents pretty much decide on operations after getting advice from the doctors. The state is not under obligation to provide certain life saving care over a parent's objection in cases of extreme birth defects and low likelihood of survival. http://www.law.uconn.edu... In short, infanticide is already legal in the US, if one is willing to consider inaction (forgoing invasive medical treatment where results would be marginal) equivalent to overtly euthanizing the infant. But Pro wishes the law to go one step further and allow the overt act by, presumably, a doctor with a parent's permission. The problem here is that a child, once born, is an American citizen and arbitrarily denying a child the right to remain alive violates the 14th Amendment. In order to satisfy Pro's position, the Constitution must be removed wholesale for a specific group \u2013 disabled children. The fact that the child is not a rational agent is irrelevant in the eyes of the Constitution. Some rights are granted to children within limits, I agree, but a child is a citizen of the US and is protected under its laws. I submit that birth defects should not remove an American citizen from Constitutional protections. Secondly, Doctors operate under very important oaths, versions of the Hippocratic Oath in some cases, but not identical in all respects. They cannot change the horrid hands that nature deals people, but they must provide standard care in all cases to allow for what little life nature and modern medicine allow. If a child can live for one fleeting minute, then a doctor is under every obligation to allow for that minute. The assigned providers, parents, can prohibit the doctors from performing risky operations with marginal results, which falls well in line with respecting their wishes and the doctor's oath, but the doctor cannot take upon herself the overt act of killing while maintaining her obligations to the field. Death Penalty doctors are shunned for their practice of lethal injection. Compromising professional ethics for the crime of a major birth defect is not a positive path and is one we should avoid as much as possible to maintain the integrity of the medical field. Pro is offering homicide, plain and simple, for a group that does not live up to his standards. Pro listed several birth defects and I must add that intestines forming on the outside of the body is easily remedied now. The operation is not that big of a deal anymore. The death penalty is not needed for this atrocious crime. Pro's own source provides the same information. Here is a gentleman born with his heart on the outside of his chest. 34 years and counting. http://abcnews.go.com... He has lived a good life and I see no need to deny such a life to another. Nor can I find it constitutionally permissible. Ryan, a baby born without skin covering all of his body also lived, and enjoys life and constitutionally he is allowed this much. http://www.10news.com... Tri athlete? Not bad Ryan, not bad at all. Anencephaly is truly terrible. The babies are not aggressively resuscitated; they have no chance of life but they are still persons under the law and this debate is about legality. As much as an overt act of compassion seems appropriate, nature's cruel hand must be left alone for the few days of this infant's life. The lack of many portions of the brain suggests the patient feels no pain. http://www.ninds.nih.gov... A painless death will come without the aide of a doctor and without opening a door, infanticide, better left shut. Baby K was a famous case of anencephaly, and issues of medical futility were at the heart of the case, not infanticide by overt acts. The latter was never considered by the doctors. http://www.medscape.com... Lastly, Pro offered that infanticide should be legal within limits; since he offered this debate in legal terms, I ask that he write the law and present it in the second round. My request is fair. Those \"technicalities\" may be all that is needed to render this debate moot. C2: Infants are persons under the law and this debate is about legality so they can be said to be persons, Dr. Singer and utilitarianism aside. I ask that pro provide a legal, constitutionally permissible definition for person that can exclude those with birth defects of any sort from other infants and still provide for EQUAL protection of the law for all US citizens. Biology is not the proving ground here, rights granted under a legal document, the US Constitution, are the focus. Dr. Singer (in the source Pro provided) avoids full on discussion concerning adoption and admits that it complicates his position somewhat. Under the law, it appears to complicate it greatly. An infant is a US citizen and I agree with current laws allowing for a parent to decide, in cases of medical futility, on operations, but allowing for the overt act of euthanasia brings forth issues concerning the best interest of the disabled US citizen. Adoption renders euthanasia impermissible in light of the US citizen's legally granted rights as a legal person. C3: Dr. Singer's definition of human is not one that allows for Constitutional protections so it must be rejected in the sense of legality; therefore, I see no need to address the \"potential\" argument he focuses on so dearly. The Constitution is a legal document so the rights granted there must be our focus since the issue is legality. Conclusion: In light of the resolution, this debate's focus is legality, not morality. Pro must show how a naturally born disabled US citizen, natural born being a legal distinction so precious that a citizen must possess it in order to be president, should not be permitted the protection of the US Constitution offered everyone else. He has not done so.", "stance": "CON"}], "context": {"sourceId": "79ad2d9d-2019-04-18T19:07:06Z", "previousArgumentInSourceId": "79ad2d9d-2019-04-18T19:07:06Z-00003-000", "acquisitionTime": "2019-04-18T19:07:06Z", "discussionTitle": "Infanticide should be legal in the United States.", "sourceTitle": "Online Debate: Infanticide should be legal in the United States. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Infanticide-should-be-legal-in-the-United-States./1/", "nextArgumentInSourceId": "79ad2d9d-2019-04-18T19:07:06Z-00005-000"}, "id": "79ad2d9d-2019-04-18T19:07:06Z-00004-000", "conclusion": "Infanticide should be legal in the United States."}, {"premises": 
[{"text": "The United States should allow the use of infanticide in the case of infants with severe medical complications. This policy should be adopted because euthanizing infants in some scenarios can be a valid moral option since certain infants can be born with absolutely terrible life prospects. For example, there are a number of instances where infants can have terminal ailments that cause them to suffer immensely after birth before killing them shortly thereafter. In these situations, infanticide should be an option available to the parents of infants with these conditions. Additionally, there are strong grounds that can justify infanticide in a broader context since infants are not rational and self-conscious agents. Because infants cannot hold a conscious desire to continue living \u2013 and have never held a conscious desire to continue living - they can't be given the same rights as persons. Therefore, painlessly killing an infant cannot be wrong in the same way that killing a person is wrong. Of course, there would have to be parameters set around the practice of killing infants. And such technical matters are, indeed, important. But, for now, it is sufficient to recognize that there are certain situations in which intentionally killing infants can be justified. =======================> Why Infanticide Can Be Morally Justified <========================= C1: Infanticide is justified in the case of infants with severe medical problems that will end up killing them painfully. There are situations in which painlessly killing an infant could be an act of compassion. Undoubtedly, claims of this sort are bound to raise a few eyebrows, but they shouldn't. There are, in fact, numerous situations where it would be ethically justifiable to painlessly kill infants. For example, there are genetic conditions that can kill infants slowly and cause them unbearable pain in the process. Certain infants, due to genetic defects, can be born with a heart outside of their body [1], without any skin [2], and some infants can even be born with their intestines outside of their body. [3] Worst of all, some infants can be born with a terrible defect known as anencephaly. These anencephalic infants are born without a forebrain and die within a few hours or days after birth, often from cardiorespiratory arrest. [4] In a situation such as this, painless euthanasia will eliminate the possible suffering of the infant much faster and more compassionately than simply waiting for the newborn to go into cardiorespiratory arrest. Ergo, there are cases where euthanizing an infant can be justified given its terrible life prospects. C2: A human infant is not a person and thus cannot have a serious right to life. Given the limited mental qualities that an infant has, they simply cannot be said to posses the same rights that are granted to fully conscious persons. Likewise, the mere fact that infants are humans - in the biological sense - cannot function as a feature that gives them some sort of elevated moral status. Peter Singer \u2014 the Ira W. DeCamp Professor of Bioethics at Princeton University, and laureate professor at the Centre for Applied Philosophy and Public Ethics (CAPPE), University of Melbourne \u2014 put it this way, \"the fact that a being is a human being, in the sense of a member of the species Homo sapiens, is not relevant to the wrongness of killing it; it is, rather, characteristics like rationality, autonomy, and self-consciousness that make a difference. Infants lack these characteristics. Killing them, therefore, cannot be equated with killing normal human beings, or any other self-conscious beings.\" [5] From this it follows that any infant \u2013 disabled or not \u2013 cannot have a strong claim to a right to life since infants are not self-conscious beings. In either scenario, infanticide can be reasonably justified. As a result, there are good ethical grounds for legally allowing infanticide under certain parameters since infants lack key mental qualities. C3: An entity's potentials cannot grant that entity rights. An infant's potential to acquire characteristics like rationality, autonomy, and self-consciousness are not a sound basis for granting it a right to life. The potential to gain certain mental qualities \u2013 it is sometimes argued \u2013 presents a valid basis for giving a fetus and an infant a serious right to life. However, this principle simply cannot be adopted as a rights criterion since masturbation, contraception, and abstinence could all be equally condemned by its own standards. [6] In fact, under this ethical framework, even refusing to be raped could be considered unethical since it denies a potential entity the ability to become a person. These are simply an odious and untenable set of conclusions that could be drawn from the notion that entities can acquire rights through undetermined potentials. Therefore, an infant's potential to become a self-conscious person should be rejected as the foundation for granting it rights. ::Conclusion:: Infanticide may not only be permissible in certain situations, it may actually be morally obligatory. Allowing an infant with a severe defect to die slowly and painfully from its ailments seems perverse given the other options that exist. In summary, infants with terminal ailments that are bound to suffer horribly provide a strong reason as to why infanticide should be allowed under certain parameters. It may seem incomprehensible to some that any person could seriously consider such a proposition. And they may certainly wish to raise objections to the arguments contained in this essay. However, those objections are, in all likelihood, wholly misguided since they often fail to take into account the broad range of concerns that encompass issues of this sort. As was demonstrated earlier, an infant cannot be reasonably counted as a person. Consequently, even if there were no infants with severe medical complications, there is still a strong case that infanticide can be morally justified and thus should be legally permitted. Sources: 1. http://edition.cnn.com... 2. http://www.google.com... 3. http://www.associatedcontent.com... 4. http://en.wikipedia.org... 5. Singer, Peter. Practical Ethics. 2nd edition. Cambridge: Cambridge, 1993. p. 182 (http://www.utilitarian.net...) 6. Singer, Peter. Practical Ethics. 2nd edition. Cambridge: Cambridge, 1993. p. 181 (http://www.utilitarian.net...)", "stance": "PRO"}], "context": {"sourceId": "79ad2d9d-2019-04-18T19:07:06Z", "previousArgumentInSourceId": "79ad2d9d-2019-04-18T19:07:06Z-00004-000", "acquisitionTime": "2019-04-18T19:07:06Z", "discussionTitle": "Infanticide should be legal in the United States.", "sourceTitle": "Online Debate: Infanticide should be legal in the United States. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Infanticide-should-be-legal-in-the-United-States./1/", "nextArgumentInSourceId": ""}, "id": "79ad2d9d-2019-04-18T19:07:06Z-00005-000", "conclusion": "Infanticide should be legal in the United States."}, {"premises": 
[{"text": "Blake is a good player but not the best, as arguments show, and he has not posted any arguments, vote con.", "stance": "CON"}], "context": {"sourceId": "8b77cc36-2019-04-18T19:28:43Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:28:43Z", "discussionTitle": "Blake Griffen is the best college basketball player this year!", "sourceTitle": "Debate Topic: Blake Griffen is the best college basketball player this year! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Blake-Griffen-is-the-best-college-basketball-player-this-year/1/", "nextArgumentInSourceId": "8b77cc36-2019-04-18T19:28:43Z-00001-000"}, "id": "8b77cc36-2019-04-18T19:28:43Z-00000-000", "conclusion": "Blake Griffen is the best college basketball player this year!"}, {"premises": 
[{"text": "Vote Con", "stance": "CON"}], "context": {"sourceId": "8b77cc36-2019-04-18T19:28:43Z", "previousArgumentInSourceId": "8b77cc36-2019-04-18T19:28:43Z-00000-000", "acquisitionTime": "2019-04-18T19:28:43Z", "discussionTitle": "Blake Griffen is the best college basketball player this year!", "sourceTitle": "Debate Topic: Blake Griffen is the best college basketball player this year! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Blake-Griffen-is-the-best-college-basketball-player-this-year/1/", "nextArgumentInSourceId": "8b77cc36-2019-04-18T19:28:43Z-00002-000"}, "id": "8b77cc36-2019-04-18T19:28:43Z-00001-000", "conclusion": "Blake Griffen is the best college basketball player this year!"}, {"premises": 
[{"text": "Thank you for posting this debate. Now here are some facts. Blake Griffen is not the best college basketball player. If this were true that would mean he is the best in every area. I shall show you players that are better in each category. Points per game: Stephen Curry with 28.6, where as Blake's is 22.1 Rebounds per game: Blake is actually tied with John Bryant at 14.2 (You cant tie to be the best..) Assists per game: Johnathon Jones with 7.8 While Blake has 2.4 Field goal shooting: Shane Johannsen with 72.7% while blakes shoots 63.4% Steals per game: Chavis Holmes with 3.4 Blake with 1.2 Blocks: Jarvis Varnado with 4.6 Blake has 1.3 Note: Stats are averages for all games this current season. Blake Griffin is not the best in any category. Statistics provided by: http://sports.espn.go.com... Your turn", "stance": "CON"}], "context": {"sourceId": "8b77cc36-2019-04-18T19:28:43Z", "previousArgumentInSourceId": "8b77cc36-2019-04-18T19:28:43Z-00001-000", "acquisitionTime": "2019-04-18T19:28:43Z", "discussionTitle": "Blake Griffen is the best college basketball player this year!", "sourceTitle": "Debate Topic: Blake Griffen is the best college basketball player this year! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Blake-Griffen-is-the-best-college-basketball-player-this-year/1/", "nextArgumentInSourceId": "8b77cc36-2019-04-18T19:28:43Z-00003-000"}, "id": "8b77cc36-2019-04-18T19:28:43Z-00002-000", "conclusion": "Blake Griffen is the best college basketball player this year!"}, {"premises": 
[{"text": "LOOK at his states if you want to argue! =)", "stance": "PRO"}], "context": {"sourceId": "8b77cc36-2019-04-18T19:28:43Z", "previousArgumentInSourceId": "8b77cc36-2019-04-18T19:28:43Z-00002-000", "acquisitionTime": "2019-04-18T19:28:43Z", "discussionTitle": "Blake Griffen is the best college basketball player this year!", "sourceTitle": "Debate Topic: Blake Griffen is the best college basketball player this year! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Blake-Griffen-is-the-best-college-basketball-player-this-year/1/", "nextArgumentInSourceId": ""}, "id": "8b77cc36-2019-04-18T19:28:43Z-00003-000", "conclusion": "Blake Griffen is the best college basketball player this year!"}, {"premises": 
[{"text": "First of all.. \"What is the meaning of life?\" Can be considered a question of higher thinking. Who are you to say it's not? Higher thinking depends for all individuals. Secondly.. Ignorance is misery. When you are a child, you don't really understand the world. You only understand and know what's directly around you. When you get older, if people retain the same sense, that is ignorance. That is miser, even if a person doesn't know it. Their subconscious is miserable because they don't seek out information. Their human desire to be curious remains unsatisfied because they don't seek out new information. They sit there in a world that they have created in their own minds. So yes it is misery. It's misery because they don't know what they are missing. To an extent, yes I see why you may think ignorance is bliss. It can make a person feel better if they suffered an emotional trauma. But philosophically, they way you insist on discussing it, no. If a person doesn't push themselves to find out their purpose and their own personal meaning in life, then that will give them happiness to know what they are meant to do. And no I don't really care because it is a debate about \"philosophical 'ignorance is bliss'\" with a person I will never meet. It is a debate that is pretty irrelevant to real life. If you wanted to debate fundamental \"ignorance is bliss\" then yes I would care a little more because that has something to do with reality a little more than philosophically. Not many people actually ask themselves what they are supposed to do after they find their purpose in life. Stop commenting on my other debates. I did not ask for your input on them. I understand that you see yourself as very intelligent and abstract and profound. I know you see me as someone you need to instruct and show what I'm doing wrong. But you aren't smarter than I am. I just have no interest in philosophy. I don't care if you don't think my response is good enough or profound enough. I don't. Stay off my other debates.", "stance": "CON"}], "context": {"sourceId": "dc8d3d94-2019-04-18T15:35:12Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:35:12Z", "discussionTitle": "Ignorance Is Bliss", "sourceTitle": "Debate Argument: Ignorance Is Bliss | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ignorance-Is-Bliss/4/", "nextArgumentInSourceId": "dc8d3d94-2019-04-18T15:35:12Z-00001-000"}, "id": "dc8d3d94-2019-04-18T15:35:12Z-00000-000", "conclusion": "Ignorance Is Bliss"}, {"premises": 
[{"text": "Easy tiger.. this is not a personal attack on you or your opinion. However, you are correct. I do not view your opinion as good enough. I respect that it is yours, and you are entitled to it, but this is not a mutual sharing of opinions. We are debating. It is not a serious or important debate, so I can see why you would view your opinion as valid reason for believing something. But it is a generally accepted rule that when posing an argument, if you wish for your position to be seriously considered, it is crucial to provide evidence. \"It's my opinion\" does not count as evidence. In fact, the definition of \"opinion\" is: a view or judgement formed about something, not necessarily based on fact or knowledge. So since this is a debate, and since debates are two-sided by nature, I'm going to continue to counter your argument. First, a person searching for the meaning of life and an individual searching for their own purpose in life are two different things. The meaning of life is not something that is different for each individual. The purpose of life, on the other hand, is specific to each individual. I agree with you. Finding one's purpose in life brings happiness. But I would not classify that question as one of higher thinking. Almost everyone must eventually ask themselves that question in order to progress in life, and the answer is not always hidden or complex. It is the questions that follow the answer to that question that I believe vex the human soul. Questions like, \"what happens when I achieve my supposed 'purpose'?\" or \"what is the significance of living for this happiness?\". In addition, the question is not \"does knowledge bring happiness?\" Obviously multiple bits of information can bring happiness. When creating this debate, I was curious to find if anyone could persuasively argue that ignorance is not bliss. You have provided a form of evidence to support the idea that knowledge can bring happiness, but you still have not given evidence to support your main idea. You argue that \"ignorance is NOT bliss\".This implies that ignorance is the opposite of bliss (misery). You have not once discussed how this is so.Since this is the last round, your reply will need to be detailed and conclusive. In order to consider your stance valid, I need more evidence that is focused on the true question. I ask for one of the following:1) you provide evidence supporting the idea that ignorance is misery or2) you admit that you can't argue that claim (which would end this debate with my victory based on a fallacy)You will most likely think that I am referring to a fallacy in your argument, but this is not so. I am referring to the false conclusion that would be drawn if you were not able to provide evidence for your argument. The false conclusion is this: because Con could not provide evidence for their claim, Pro's argument is true. This is an appeal to ignorance fallacy. Lastly, I would hope that you would care, considering you entered this debate by free will. I do not want to debate with someone who does not care to refute and be refuted. I will accept any rebuttals you care to make, and I will happily respond to your arguments against my claims. That is what we are both here to do. Did you expect differently?", "stance": "PRO"}], "context": {"sourceId": "dc8d3d94-2019-04-18T15:35:12Z", "previousArgumentInSourceId": "dc8d3d94-2019-04-18T15:35:12Z-00000-000", "acquisitionTime": "2019-04-18T15:35:12Z", "discussionTitle": "Ignorance Is Bliss", "sourceTitle": "Debate Argument: Ignorance Is Bliss | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ignorance-Is-Bliss/4/", "nextArgumentInSourceId": "dc8d3d94-2019-04-18T15:35:12Z-00002-000"}, "id": "dc8d3d94-2019-04-18T15:35:12Z-00001-000", "conclusion": "Ignorance Is Bliss"}, {"premises": 
[{"text": "Well since my opinion is apparently not good enough, here is my response. I still believe ignorance is NOT bliss, in any way whether it be philosophical or fundamental. If someone does ask themselves those questions, I would still say they have a different happiness from those who don't. Say the question was \"What is the meaning of life?\" Say someone asked themselves this and found the answer. It was an answer that was relevant to them so it made them happier. It's not going to make someone else happier by knowing that information because it doesn't matter to them. So I guess what I'm trying to say in a roundabout way is that people who ask themselves questions like that can be happier because they can find the things that will have a big impact on their lives and maybe find what \"completes\" them. People who search for the meaning in their own lives are happier because they may find the meaning and the importance and worthiness of themselves. I'm sorry if you don't think that's an adequate response. I don't really care.", "stance": "CON"}], "context": {"sourceId": "dc8d3d94-2019-04-18T15:35:12Z", "previousArgumentInSourceId": "dc8d3d94-2019-04-18T15:35:12Z-00001-000", "acquisitionTime": "2019-04-18T15:35:12Z", "discussionTitle": "Ignorance Is Bliss", "sourceTitle": "Debate Argument: Ignorance Is Bliss | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ignorance-Is-Bliss/4/", "nextArgumentInSourceId": "dc8d3d94-2019-04-18T15:35:12Z-00003-000"}, "id": "dc8d3d94-2019-04-18T15:35:12Z-00002-000", "conclusion": "Ignorance Is Bliss"}, {"premises": 
[{"text": "Very few people can be considered truly ignorant in the manner which you have discussed. You seem to be discribing emotional ignorance, or complete self-engrossment, which would be considered either narcissism or sociopathy. Although it does not pertain to the original debate, I will address your argument. You offered no evidence, or even theory, to support your claim that a lack of knowledge and intelligence constitutes unhappiness. Are you claiming that there is an intelligence threshold that must be reached in order to be happy? You failed to consider individuals with genetic or cognitive disorders such as down syndrome. While considered unintelligent by society, men and women with down syndrome are often characterized by their joy. In regards to the second half of your argument, \"A person cannot be truly happy if they can't understand and they don't have knowledge.\" If a person is truly unable to understand and does not possess knowledge, then they do not know that they lack these things, and are, therefore, unaffected. The only case in which your claim could be true is if the person knows that they are not understanding a concept that they truly desire to understand, and experience distress as a result. The knowledge of not knowing is knowledge in itself, and it is knowledge that causes distress. Knowledge that one does not have cannot affect a person because it has not come into a person's consciousness. It does not exist within that person's world. As I mentioned earlier, I believe you have missed the essence of the debate. Ignorance in this case, as I described in my first argument, is referring to philosophical ignorance, not fundamental ignorance. For example, is one who frequently questions the meaning of life happier than one who does not? My argument is that the one who does not delve into the unanswerable questions of life is happier than the one who does.", "stance": "PRO"}], "context": {"sourceId": "dc8d3d94-2019-04-18T15:35:12Z", "previousArgumentInSourceId": "dc8d3d94-2019-04-18T15:35:12Z-00002-000", "acquisitionTime": "2019-04-18T15:35:12Z", "discussionTitle": "Ignorance Is Bliss", "sourceTitle": "Debate Argument: Ignorance Is Bliss | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ignorance-Is-Bliss/4/", "nextArgumentInSourceId": "dc8d3d94-2019-04-18T15:35:12Z-00004-000"}, "id": "dc8d3d94-2019-04-18T15:35:12Z-00003-000", "conclusion": "Ignorance Is Bliss"}, {"premises": 
[{"text": "Ignorance cannot be considered bliss. Ignorance is the absence of knowledge, absence of intelligence even. People who are ignorant don't understand, they can't feel empathy, they can't even sympathize with other people. Ignorance is not just the blind fold, it is the ropes that bind your mind. A person cannot be truly happy if they can't understand and they don't have knowledge.", "stance": "CON"}], "context": {"sourceId": "dc8d3d94-2019-04-18T15:35:12Z", "previousArgumentInSourceId": "dc8d3d94-2019-04-18T15:35:12Z-00003-000", "acquisitionTime": "2019-04-18T15:35:12Z", "discussionTitle": "Ignorance Is Bliss", "sourceTitle": "Debate Argument: Ignorance Is Bliss | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ignorance-Is-Bliss/4/", "nextArgumentInSourceId": "dc8d3d94-2019-04-18T15:35:12Z-00005-000"}, "id": "dc8d3d94-2019-04-18T15:35:12Z-00004-000", "conclusion": "Ignorance Is Bliss"}, {"premises": 
[{"text": "A popular term used when referring to apathy, the statement \"ignorance is bliss\" can also be applied to wider contexts. Ignorance in this debate refers to a general lack of knowledge or a shallowness of thought in regards to complex philosophical questions. Is ignorance truly bliss? In this case, is ignorance to be desired?", "stance": "PRO"}], "context": {"sourceId": "dc8d3d94-2019-04-18T15:35:12Z", "previousArgumentInSourceId": "dc8d3d94-2019-04-18T15:35:12Z-00004-000", "acquisitionTime": "2019-04-18T15:35:12Z", "discussionTitle": "Ignorance Is Bliss", "sourceTitle": "Debate Argument: Ignorance Is Bliss | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ignorance-Is-Bliss/4/", "nextArgumentInSourceId": ""}, "id": "dc8d3d94-2019-04-18T15:35:12Z-00005-000", "conclusion": "Ignorance Is Bliss"}, {"premises": 
[{"text": "For my final round, I will rebuttal my opponents defense and then conclude why the resolution is wrong. First Rebuttal First, my opponent in the last round didn't even defend Deontology, only criticized my position and proposed that my framework be thrown out altogether because philosophical reasoning? Kantian framework also has it's faults; so then the debate would come down to the voters deciding which choice they like more, or whoever is more popular, since both framework's are merely philosophical ideologies. Nonetheless simple reasons why we can't completely use Deontology in this matter either. Universizable actions: Kant doesn't explain what actions to perform as rational actors; he only tells us which maxims to act on. All they are is rules to base any decision you make, not an actual definitive suggestion as to which actions you should take. Therefore you can't disprove Kant's ethics per-say as applicable to the situation. Which is why my opponent used this framework to support the resolution, because the resolution can't be refuted under Kant's categorical imperatives. Therefore my opponents First Rejection is nullified, as the same could be said about their framework as there is no clear decision that their framework proposes. However, under \"categorical imperative 1\", my framework is also justified and can't be \"thrown out\" as my opponent presumes, so disregard these statements. Why can't egotism be a universizable action? Or even Christianity? My framework is a unversizable action. [1] Second, society doesn't have to do anything regarding anyone else. Society chooses what to do based of a collective consensus, and even then not all of society agrees. The collective consensus concerning the Rachni as stated, was made clear in the first war by eradicating the Rachni to extinction. Third, a decision has to be made concerning the resolution. Although we cannot know the complete consequences of our actions, we can refer to the past as a precedence for steps we should take. The Rachni were previously thought to be exterminated, and everyone was seemingly content with it. As I said in my third round, there is no guarantee what will happen if the resolution stands. However, given the circumstances it is clear that by killing the queen there is an assurance that the Rachni will not be a problem in the future. Fourth, in the situation we can weigh two individuals interests because the needs of the many outweigh the needs of the few. Even if it is regarding life an entire species, the situation calls for an immediate action. Again, society does not have to align itself with any moral absolutism for the sake of moral theory. The galaxy already determined during the Rachni wars, that extinction of the Rachni was acceptable; again there is no reason to determine that this stance has been changed. Fifth, pragmatically speaking a moral ideology does not better suit the situation. Realistically, the Rachni is just an old enemy of the galaxy once thought exterminated and now a survivor remains. Although it's one queen, she can still multiply and produce thousands of her kind and control all of them. Sixth, it does not destroy the value of life using my framework. While Deontology does precede due to it's ambiguous definitions in which decisions must be made, my framework advocates value of life in a more specific way. I argued that the needs of the many outweigh the needs of the few. The life of several is more valuable than the life of one. Just because there is no immediate threat in the situation proposing the resolution, the possibly the resolution proposes is very well in the realm of creating a future enemy. (I will refer to this later on explaining the breakdown later on) Seventh, there is no guarantee the Rachni will positively effect the galaxy either. Just because the possibility exists doesn't mean that society must be compelled to give that chance. My framework proposes that the galaxy's interest must take precedence in the situation. The galaxy determined the fate of the species already. Substance To rebut the clarification: \"THE RACHNI ARE OF ZERO THREAT TO THE GALAXY\" This is 100% percent false. The Thorian encountered on the planet Feros was just one species that could control the minds of others. It enslaved an entire colony, in spite because of a deal gone wrong. In the situation, we are witnessing the Rachni taking control of an Asari to communicate. Also, the Queen has the ability to reproduce many from her eggs, with the possibility of spawning another queen. So, from one can spawn many. Rachni are really tough creatures and it took an army of Krogan to fight the Rachni where they were because of their abilities. My premise is not ridiculous. Cars are an inanimate object. They do not gain sentience and roam around destroying other cars. The Rachni are a sentient species capable of advanced logical reasoning. There is a reason to not to believe to the Rachni queens desires. The situation shows that she was undergoing tests and experimentation in a hidden lab. She was a prisoner, who tried to break free by attacking Shepard before the encounter altogether. She learned through fear, that Shepard obviously destroyed her thralls on his march towards the confrontation. As a logic reasoning life form, she is in a life of death situation. Her only defense is a plea to Shepard. Why are we to believe she isn't lying? How do we know she doesn't hold grudge, after all her entire species was pushed to extinction. It's not the war that could push her to be violent towards the galaxy, but being an unwilling test subject to experimentation is a very strong case. The whole reason Saren sent Benezia to Noveria was to oversee the project was to weaponize the Rachni through indoctrination. So to even claim they aren't dangerous is nonsensical and naive. Fact is the Rachni do pose a threat. We cannot accept the queen's word of peace, when Shepard literally defeated her thralls with ease; and now holds her life in the balance. Her only defense is a promise of peace. Yet there is no face value, she was just experimented on and kept prisoner to be turned into a weapon. That sounds like a big reason to hold a grudge on the Galaxy. My Opponent is also neglecting the history of the Rachni, the reason they didn't focus on expansion is because they didn't have the technology. Only once the Salarians stumbled on them did they capture the crew and learn how to rebuild their interstellar ship. So expansion is very well within their parameters. So they do pose a real threat. Conclusion My opponent wanted to dismiss my framework because it isn't applicable to the resolution. To reiterate: 1.) The ends justify the means. Killing the Rachni ensures that they will not pose a threat to the galaxy. done and over with. It is certain, within the scopes of the situation to know that killing the queen ensures no further instance. 2.) Shepard has to act on the interest of everyone. Humans are unfamiliar with the Rachni war. Shepard doesn't know what truly happened during the Rachni wars and how much was lost and sacrificed. He is no qualified to make a decision based on his feelings alone. Therefore the interest of the Galaxy takes precedence. The Galaxy determined that the Rachni needed to be pushed to extinction during the Rachni wars. They knew more of the Rachni then, and it was collective effort of the majority. So it is safe to assume, the galaxy doesn't want the Rachni around. 3.) The right choice, is the one which most people will be satisfied. Since we cannot know the future, satisfaction is left to a value of numbers. The entire Galaxy believes the Rachni extinct and are seemingly content with this resolution. If the Rachni live and sometime later rampage out of nowhere, that doesn't suit the galaxy's interest at all. Summary: The entire purpose of Commander Shepard is to stop a great destruction from hitting the galaxy. Saren had just unleashed a weapon on Eden Prime that could potentially destroy the citadel, and then take over the entire galaxy. Shepard fits into my framework better, because everything he does is for the Galaxy's best interest. Sparing the Rachni isn't in the galaxy's best interests because they already made a decision concerning the Rachni. Furthermore, just because it's all nice and \"good\" and morally just to save life; it's not a realistic argument in the situation provided. The Rachni could potentially be very dangerous. One species took on the entire galaxy. To rebirth this species only takes 1, check it, 1 queen. She could run off and hide out of sight. Lay thousands of thralls, and possibly another queen or two; then the galaxy will be faced with another catastrophic incident. Yes it is realistically, logically, and morally, to just let her die. The Galaxy already assumes the Rachni are extinct anyways, nothing will change should the queen die; while although any benefits that could be obtained are lost, it is also said that any negative effects are also lost. ___End___ So kinda funny, the voting is ultimately up to what the voters think is the best course of action just like in the game. Thank you to my opponent for this match, and ability to debate. I wish you didn't have to forfeit a previous round; and i look forward to more ME debates. I love this game. http://www.owl232.net...", "stance": "CON"}], "context": {"sourceId": "84629e8b-2019-04-18T14:14:29Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T14:14:29Z", "discussionTitle": "Ethics of Mass Effect #1 - The Rachni", "sourceTitle": "Debate Argument: Ethics of Mass Effect #1 - The Rachni | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ethics-of-Mass-Effect-1-The-Rachni/1/", "nextArgumentInSourceId": "84629e8b-2019-04-18T14:14:29Z-00001-000"}, "id": "84629e8b-2019-04-18T14:14:29Z-00000-000", "conclusion": "Ethics of Mass Effect #1 - The Rachni"}, {"premises": 
[{"text": "Apparently I just enjoy waiting for the very last second to do things. I'm refuting his arguments then defending mine, then giving you an overview of why I'm still winning the round. Overview:The debate is effectively a deontology vs. Utilitarianism debate. The vast majority of his contentions rely on us evaluating the round under a utilitarian framework in order to believe that they are true. This means that if I'm giving you plenty of reason to reject utilitiarianism, then you reject his arguments wholesail. This is doubly true because the vast majority of his refutations are predicated on accepting util in the first place. So if I'm giving you reason to reject utilitarianism, he loses virutally all offense in the round. Utilitarianism:His entire argument is predicated around the idea that we ought to be looking for the greatest good for the greatest number of people and looking for the best ends of the situation. There's a lot of reasons you reject this view:First, Util is incoherent since it is impossible to know which end is truly an end, and not merely an internal link to another impact. We can\u2019t certainly know that a nuclear war won\u2019t cause aliens to come give us fantastic technology, bettering everyone\u2019s lives, so acting on perceived ends is insufficient. Further, it paralyzes actions since we can never stop calculating the infinite variables that would determine what ends are good, making it self-effacing since it cannot bring about good ends at all.Second, in util there can never be 0% credence that a proposition is true and if someone makes a promise with unimaginably large benefits, soceity would have to take that action, even though they have no reason to believe that they would follow through. Since utility functions are unbounded, anyone who describes a big enough impact will always have their will carried out, making consequentialism self-effacing. Third, on this resolution specifically, util is impossible. The resolution asks us to make a decision within that moment without knowing what the consequences are. This means that if we're evaluating the resolution under util, the resolution becomes impossible to actually evaluate because we can never know what the impacts of the action would be. Fourth, Aggregation is nonsensical since combining disparate experiences is impossible. Ten headaches don\u2019t become one migraine as there is no actor capable of experiencing the collective pain of ten people. Rather, moral theories must recognize individuals\u2019 subjective claims, which doesn\u2019t require that we minimize suffering since my happiness is only valuable for my sake - we can\u2019t weigh between 2 individuals\u2019 interests.Fifth, we as human being are physically unable to aggregate harms, meaning we are physically unable to use util. Yudkowsky[1]: \"'I am deeply moved if I see one man suffering and would risk my life for him. Then I talk impersonally about the possible pulverization of our big cities, with a hundred million dead. I am unable to multiple one man's suffering by a hundred million.' Human emotions take place within an analog brain. The human brain cannot release enough neurotransmitters to feel emotion a thousand times as strong as the grief of one funeral. A prospective risk going from 10,000,000 deaths to 100,000,000 deaths does not multiply by ten the strength of our determination to stop it. It adds one more zero on paper for our eyes to glaze over, an effect so small that one must usually jump several orders of magnitude to detect the difference experimentally.\" All of these responses are reasons for why utilitarianism is an impossible standard for us to actually use in this debate. This means you prefer deontology as it actually applies and allows us to make decisions in the scope of the resolution, making it the best framework to use to evaluate the round. But sixth, aggregation prevents the moral status of persons. Kamm[2]: \"Suppose it was the case that I could kill the one to stop five from being killed ... it would mean that all of us were useable in a certain way ...one measure of people's worth is what we judge is permissible to do tot them. It is true that the five will be mistreated if I don't harm the one in order to stop their mistreatment. But they will be still the kind of beings who are inviolable insofar as it is wrong to harm them in a certain way even in order to realise the greater good of minimising that type of harm. If it were permissible to kill the one to save the others, no one (the one or the five) would have the status of a highly inviolable being.\" This has two impacts on the round: a) it destroys the value of life and living since using one for the benefit of a majority implicates everyone as useable in some way, which destroys any kind of inherent value that there is in living, and b) it means you prefer deontology over util because even if we can use the Rachni queen to possibly prevent some future war, we still have to respect the fact that by being alive grants us certain inviolable rights (i.e. the right not to be killed), which only deontology does. This means that my framework precedes his framework, meaning we have to fulfill my framework before we can look to his. But seventh, even if we do look to utilitarianism as the framework to follow, affirming meets it. By eliminating a race from having any kind of impact on the calculus of the future at all, you eliminate not only the entire possibility of a Rachni future, which is a potentially infinite amount of suffering you would cause among the Rachni who would've lived but now have no possibility of a chance to live, but you close the door on a chance for them to positively benefit the galaxy, which removes the possibility of an infinite amount of happiness from being experienced. This means that even if we look to util, util would say to spare the Queen. Substance:There's a few things that need to be clarified right here right now.1) I do not advocate for or defend the actions of the Krogan during the Rachni Wars. I view the near destruction of the Rachni race as just as horrible as the negative position is in terms of genocide of a race.2) That, in the context of this decision, THE RACHNI ARE OF ZERO THREAT TO THE GALAXY. One queen is pitiful compared to the entire combined might of a galaxy. There's zero harmful consequences to letting her live as she poses zero threat. 3) The entire premise of Con's case is ridiculous. Eliminating something that could potentially be threatening to our safety before it harms us to prevent that harm from possibly ever occuring is nonsensical. We don't outlaw all cars from being used because we could possibly get into an accident with them and possibly hurt other people.4) There's no reason not to believe the Rachni Queen when she states her desire for peace because a) she wasn't alive during the Rachni Wars. She didn't experience any of the influencing that forced the Rachni to war, nor did she experience any animosity that would push her to possibly avenging her fallen kin. All she literally wants is to not die and to live by herself as her race is inclined to do, and b) she has control of the entire race. As the only queen in existence, she would have direct hive mind control over all Rachni created, meaning her control would guarantee no other Rachni Wars from occuring. And, trust the cultural desire for isolation as it wasn't the Rachni who insigated the Rachni wars, rather the Salarians intruding on Rachni territory that started the Rachni Wars. The Rachni had all of eternity to expand outward, but didn't until the Salarians prodded them to defend themselves. This shows that if we don't prod them, they won't prod us. Conclusion:The entirety of my opponent's responses are predicated on the fact that we accept util as the framework to evaluate the round under. I'm throughoughly rejecting the concept of util, so you look to deontology. Deontology clearly shows that killing the Rachni queen is wrong, as he's made no effort to reject this concept. This means that if you buy my framework, you affirm.Moreover, I'm making arguments that show that even under util, we'd still affirm. This means that regardless of who's framework you buy, you affirm the resolution.Sources:[1] - https://intelligence.org...[2] - http://records.viu.ca...", "stance": "PRO"}], "context": {"sourceId": "84629e8b-2019-04-18T14:14:29Z", "previousArgumentInSourceId": "84629e8b-2019-04-18T14:14:29Z-00000-000", "acquisitionTime": "2019-04-18T14:14:29Z", "discussionTitle": "Ethics of Mass Effect #1 - The Rachni", "sourceTitle": "Debate Argument: Ethics of Mass Effect #1 - The Rachni | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ethics-of-Mass-Effect-1-The-Rachni/1/", "nextArgumentInSourceId": "84629e8b-2019-04-18T14:14:29Z-00002-000"}, "id": "84629e8b-2019-04-18T14:14:29Z-00001-000", "conclusion": "Ethics of Mass Effect #1 - The Rachni"}, {"premises": 
[{"text": "Because my opponent was tied up with something else, I will continue the debate and use this round to defend my position over my opponents and rebuttal what I can. First, my opponent only uses 1 argument in their premise to justify sparing the Rachni Queen, which they use Kantian Deontology. This is supported by saying that killing the Rachni is only a means to an end and not an end itself. Also, that no one has the right to impose their will onto another being that is equal in rationality. Second, my opponent says that my argument is a flawed premise. Stating that the Rachni living wouldn't technically constitute another galactic war because it is not how they work culturally. Secondly, that the Queen that is in the situation has no relation to the war of it's ancestors and therefore cannot be held accountable for their actions (ie: punishing a child for the crimes of the father). Rebuttal and Defense 1: The problem with using Kantian Deontology to support sparring the Rachni Queens life, is the fact that Kant's Ethics argue there is a moral absolutism involving rational actors. That a good will must be pursued, for the sake of good to happen. In this instance, as my opponent argues, Shepard must not commit genocide of an entire species because that is morally negligible and the Rachni are a species that can act rationally. This situation however isn't black and white. There is a very good reason for Shepard to act on a bad will for the sake of a good outcome, or a neutral outcome altogether. By the Rachni Queen dying, there is an absolute guarantee there will be no further incidents from this species. Only by allowing the species to live, is the possibility of a very bad outcome, come into question. A hypothetical I'd like to add to the defense, aside from all the speculation of time travel and all the theories that come with it. If you were alive and had a choice to kill Adolf Hitler before the formation of 3rd Reich knowing what would happen if he does. Would you still kill him? Kantian Ethics would argue that you cannot kill him. So through inaction and pursuing a good will, you would have allowed a terrible man to commit terrible deeds. Now to relate this to the argument at hand. Yes, there is no guarantee that the Rachni will cause further harm should they be allowed to live, however there is no certainty of the opposite being true either. Disposing of the Rachni ensures no negative actions will come from the decision. Also, the Rachni Queen states that she will not harm or cause war against the galaxy and that she only wants peace. My opponent naively believes that this is all the validation required to ensure that a peaceful outcome will come from the Rachni should you let them escape. Except, given the situation, The Rachni Queen literally is in a life or death situation made abundantly more important as she is the last of her species; any rational actor in her position would say anything to ensure their survival. She plays to the commander's sympathies, and \"assures\" that she wants is peace. Yeah, realistically this cannot be taken at face value for any reason. Especially given the Rachni's history. Defense and Rebuttal 2: It cannot be said for certain, that the Rachni being released from captivity would cause another great war in the future. However, as stated in my opening argument; there is no certainty that a peaceful situation would occur. My opponent argues that annihilating the Rachni species is immoral, but on whose authority I ask? The Galaxy has already determined the fate of the Rachni when they fought them to extinction then used techniques to ensure they would remain extinct. As stated in my opening argument, the Galaxy already assumes the Rachni to be no more. Allowing the Rachni to live is certainly going against what the Galaxy would want. Despite the chance that the Rachni may resolve to peace, the Rachni war was devastating in it's time. Also, commander Shepard has the duty to act on the Galaxy's best interest. Whether the Galaxy's stance is immoral or not, is irrelevant. The needs of the few never outweigh the needs of the many in a society. Therefore, killing the Rachni Queen is not only in the Galaxy's best interest, it is already believed they are extinct anyways. To argue a moral duty in this situation doesn't stack up to Shpeard's role in the situation. Since there is no time to convene a council on the fate of the Rachni and a decision must be made between life or death; the only logical and clear choice is to maintain the status quo of ensuring the Rachni remain extinct. Conclusion: There can be no assurance that letting the RQ live will ensure a peaceful outcome. Arguing that the RQ promises this, cannot for any reason be taken at face value given the circumstances. Letting the RQ live, and given their history, very well could go either way. Destruction or peace. There is no certainty of either one. Arguing that it is the morally right thing to do cannot be taken into account, when the society that Shepard represents has already determined the fate of the Rachni long ago. Shepard has a duty to act in the Galaxy's best interest, and the Galaxy's interest is clear that the Rachni should b extinct. Plus, ensuring the Rachni are extinct already maintains the Galaxy's presumption on the matter. Only by allowing the Rachni to live, do you present uncertainty. Benefit of the doubt, is not a logical choice to go against what society already expects in this situation, because ethics come into play. It may be wrong to commit murder or genocide, but if it guarantees another galactic war with the Rachni will happen, then the decision cannot be undermined due to ethical conundrums. Despite Shepard's moral compass, the Galaxy's interest is the most important in this situation.", "stance": "CON"}], "context": {"sourceId": "84629e8b-2019-04-18T14:14:29Z", "previousArgumentInSourceId": "84629e8b-2019-04-18T14:14:29Z-00001-000", "acquisitionTime": "2019-04-18T14:14:29Z", "discussionTitle": "Ethics of Mass Effect #1 - The Rachni", "sourceTitle": "Debate Argument: Ethics of Mass Effect #1 - The Rachni | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ethics-of-Mass-Effect-1-The-Rachni/1/", "nextArgumentInSourceId": "84629e8b-2019-04-18T14:14:29Z-00003-000"}, "id": "84629e8b-2019-04-18T14:14:29Z-00002-000", "conclusion": "Ethics of Mass Effect #1 - The Rachni"}, {"premises": 
[{"text": "Thanks to my opponent for their opening argument. I am going to evaluate the situation under an opposing framework, and the arguments why killing the Rachni Queen is the better outcome rather than sparring. Framework I am arguing the resolution, under the premises of: Consequentialism, Moral Altruism, and Unilateralism. What these premises argue is that 1.) An ethical decision is judged by it's consequence, there for the \"right\" decision is based upon whichever decision produces the best outcome (ends justify the means). 2.) That Shepard has a moral responsibility to act in the Galaxy's best interest and not his own; Shepard must consider the outcome in the interest of the entire council and non council species. 3.) That the decision is ultimately right, if the most people will be satisfied with the result. Premise 1: Ends justify the means I argue this, as my opponent correctly assumed, that it is not a flawed premise. Shepard only knows the circumstances given and the weight of the outcome can only be interpreted through what he knows for certain. We know for certain that the Rachni put the Galaxy on the brink of annihilation when \"accidentally\" stumbled upon by the Salarians. The Council wanted to initiate negotiations, but were futile as the queens were unavailable for negotiation. (1) If they were not truly hostile, why did they need to expand themselves and fight back instead of facilitate a peaceful negotiation? Shepard only knows for certain the history of the Rachni, and knows the galaxy was put in great danger when they were encountered. Therefore, it can be reasonably concluded that the Rachni have the ability to take this course of action again. By exterminating the Rachni, Shepard can be for certain that the queen will not lay more eggs and expand into a sizable force and take \"revenge\" for what had happened to her or her people. By allowing the Rachni to live, there is the very real possibility that the Rachni could be another force upon the galaxy again with hostile intentions. Premise 2: Shepard cannot take his own feelings into consideration given his situation Shepard must be objective in this situation. As he is dealing with another alien species, he must consider the galaxy's interest above his own. The Humans have no quarrel with the Rachni so therefore it creates a biased opinion. Wrex points out that \"bugs writing songs about you\" has no real value (1). Despite what the Rachni might think, the commander's decision must face the galaxy's expectations as well. As stated above, and to prevent redundancy, the galaxy only knows the horror the Rachni have caused. If the galaxy as a whole were represented in Shepard's situation, they would only know for certain that by eliminating the Rachni would prevent a future incident. To argue the moral responsibility of the galaxy in this situation IS a flawed premise, because the actual opinion of the galaxy is that the Rachni should be exterminated. By allowing the Rachni to live, presents the very justifiable reason they intend to cause another war which is not in the galaxy's best interest and there is no evidence to believe that war is not within the realm of possibility concerning the Rachni. Premise 3: The Rachni's extermination presents no further negative consequences to the galaxy By allowing the Rachni to live, presents the whole debate as it currently is presented. Exterminating the Rachni has no negative consequence on the galaxy, because up to this point the galaxy assumed the Rachni were extinct anyways. By eliminating the Rachni, the galaxy will still continue without the presence of the Rachni which they determined previously was to cause extinction. During the Rachni wars, the galaxy not only fought them back, but used every method possible to ensure extinction (1). If you allow the Rachni to live, there could be the possibility they may still be irrelevant to the galaxy but there is no way possible to guarantee this premise for certainty. Given the situation, the only real certainty is to continue along the presumed approach of the galaxy in the past, and that is to make sure the Rachni are extinct. This situation will cause the most happiness, because it can be assumed the galaxy is happy with their current situation considering the Rachni species altogether. Conclusion: Altogether, given the situation, Shepard has a responsibility to act on the galaxy's best interest. It is with no certainty that allowing the Rachni to live will produce a better outcome; it can only be speculated. The galaxy's intent on the Rachni was made clear during the Rachni Wars that the species altogether must be eradicated and there is no real evidence (prior to the encounter) to prove that the intention has changed. It is absolutely certain, that by eliminating the Rachni the galaxy will function as it has, under the presumption the Rachni were extinct; only when you allow the queen to be set free do you present the possibility that things will change; and it is no guarantee that the Rachni will assuredly act on the galaxy's best interest. Source: (1) http://masseffect.wikia.com...", "stance": "CON"}], "context": {"sourceId": "84629e8b-2019-04-18T14:14:29Z", "previousArgumentInSourceId": "84629e8b-2019-04-18T14:14:29Z-00002-000", "acquisitionTime": "2019-04-18T14:14:29Z", "discussionTitle": "Ethics of Mass Effect #1 - The Rachni", "sourceTitle": "Debate Argument: Ethics of Mass Effect #1 - The Rachni | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ethics-of-Mass-Effect-1-The-Rachni/1/", "nextArgumentInSourceId": "84629e8b-2019-04-18T14:14:29Z-00004-000"}, "id": "84629e8b-2019-04-18T14:14:29Z-00003-000", "conclusion": "Ethics of Mass Effect #1 - The Rachni"}, {"premises": 
[{"text": "Thanks to my opponent for accepting. I'm going to propose a framework for evaluating the round under, and then extrapolate two arguments for sparing the Rachni Queen rather than killing the Rachni Queen. Framework:I propose a framework of evaluating the resolution under the guise of Kantian deontology. What Kant argues, among other things, is that we ought to act in two ways: the first in that we can will our action to be taken by every other rational actor, and that we treat others as ends in themselves and not as means to a different end. What do I mean by these? To act in a way that you can will your action to every other rational actor means that your action must be universizable. And what I mean by universizable is that in the grand context of every other situation of similar context, were any other rational actor in your place, that they would rationally make the same decision that you made. And to treat others as ends in themselves rather than as a means to another end is to respect the individual worth of everyone to not be treated as tools for other people's use. To use someone as a means to another end is to say that they aren't valuable in themselves, but rather that they are only valuable to achieve some other sort of end, which demeans their individual worth.So it's my job to show that sparing the Rachni Queen better meets Kant's views of morality than killing the queen does. Argument One: Right to Self-Determination:I argue that all forms of intelligent life, human or otherwise, have a right to self-determination of themselves and their race. By self-determination I don't mean that I make decisions for all the white people in existence (i.e. I don't say that all white people have to wear red shirts and blue jeans). What I mean is that I ought to be in charge of all the decisions directly responsible to my own person, and humanity ought to be responsible for all the decisions directily responsible to their own persons. No other person should make decisions about what happens to me, and no other race should make decisions about what happens to humanity. Two reasons this is true:1. To determine someone else's decisions is to treat them not as an end within themselves, but as a mean to some other kind of end. To say that my opponent only should wear red shirts is to say that \"my opponent is only useful/relevant/moral when he's wearing red shirts\", which uses my opponent for the ultimate end of red shirt wearing, not as an end in himself. Only through self-determination can we say that I have the right to act as I'm an end within myself and not someone else using me for some different end.2. To determine someone else's decisions isn't something that we can will upon all other rational actors. I may decide that my opponent should only wear red shirts, but another person might think that red looks bad on him and that he should only wear blue shirts. A third person might think we're both wrong and that he should wear black shirts. Making decisions for others can never be truly universalized, meaning that we ought not make decisions about the fate of others. This has two implications on the round as it pertains to the Rachni Queen.First, killing the Rachi Queen violates both of these principles. It violates the principle of treating others as ends in themselves as we're killing the Rachni to secure future safety for us and to prevent another Rachni Wars from occuring. This uses the death of the Rachni for the end of our safety, which uses the Rachni as a means to another end rather than as an end in itself. And it violates the principle of universizability because not everyone else can be willed to make the same decision. Even members of Shepard's own party don't come to the conclusion of killing, ranging from various degrees of unwillingness. To quote from the wikia[1]: \"Liara T'Soni and Tali'Zorah nar Rayya favor releasing the rachni, claiming the krogan went too far while Garrus Vakarian advocates alerting the Council and is against committing wholesale genocide, and Kaidan Alenko favors releasing the rachni only because he thinks killing a whole race is counterproductive to humans staying out of old galactic grudges.\" Killing the queen isn't an action that can be universalized upon all other rational actors, and, therefore, violates Kant's vision of ethics.Second, Garrus is correct in that killing the queen constitutes the genocide of the Rachni species. If genocide is defined as the deliberate killing of a particular ethic group of people, then by killing off the last survivng Rachni, we're commiting genocide of an entire species and creating the extinction of an entire race. I shouldn't have to explain why these are in violation of both of Kant's principles, but genocide is most certainly not using the Rachni as a end in themselves, nor is genocide a universizable option.So, to summarize, not only is killing this individual Rachni Queen in violation of Kant's principles, but killing the Rachni as a race is in violation of Kant's principles, which is two reasons why the Rachni Queen ought to be spared.Argument Two: Con's Flawed Premise:I expect Con to make the argument that the killing of the Queen is justified to prevent the possibility of another Rachni Wars. The Rachni Wars were particularly bloody and brutal and almsot lead to the extinction of all other Council Races before the introduction of the Krogan, and seemlingly the only solution then was to \"kill or be killed\". Letting the Rachni Queen live opens the possibility of her creating another army of Rachni and coming back to finish the job. To prevent future extermination of all life, rather than just the Rachni, the killing of the last Queen would seem justified. There's a few problems with this premise though.The first is that this isn't how Rachni work culturally. To quote from the wikia[1]: \"The rachni are a territorial race, determined to remain isolated from the rest of the galaxy. They normally inhabit extremely hazardous worlds, able to survive environments that would kill most sentient species. Should their territory be invaded on purpose or even by accident, they respond with swift and brutal force.\" This shows that by nature of thought, the Rachni aren't inherently expansionistic and looking for conflict. They prefer to stay isolated and out of the way of other races and forms of life, and only retaliate if they feel their land and homes have been invaded. This should tell us that if we let them go, and leave them alone, that there's no reason they'll ever come picking a fight against us again. The second is that this queen is innocent of the atrocities of the war. We can tell from the dialogue of the situation at hand from conversing with the Queen that this Queen in particular was still in her egg, yet to be birthed into existence, while the Rachni Wars were being waged. And the Queen promises to \"not attack other races again but find somewhere to live in peace, and teach her children about Shepard's forgiveness.\" should she be spared from death. This means we have a verbal guarantee that the Rachni Wars won't be replicated. And, we should trust this verbal guarantee because a) of the cultural reasons why the Rachni don't like looking for fights, and b) because among the Rachni, the Queens are responsible for controlling the thinking of all other Rachni. The Rachni as a race operate under a form of hive-mind intelligence, meaning that the leaders control the thralls. And the Queens are the ones responsible for controlling the thoughts and actions of their thralls. With Queens having complete control over the thoughts and actions of the warriros under them, and this Queen in particular pledging to stay the hell away from everyone else, there's no reason not to believe that the Rachni will stay gone for good.Conclusion:Through looking at Kant and his principles of moral decision making, we can see that killing the Rachni Queen isn't a universizable action and it uses not only the queen as a means to an end, but the race as a whole as a means to an end. Sparing the queen is the only option that is consistent with Kant's principles. Source:[1] - http://masseffect.wikia.com...;", "stance": "PRO"}], "context": {"sourceId": "84629e8b-2019-04-18T14:14:29Z", "previousArgumentInSourceId": "84629e8b-2019-04-18T14:14:29Z-00003-000", "acquisitionTime": "2019-04-18T14:14:29Z", "discussionTitle": "Ethics of Mass Effect #1 - The Rachni", "sourceTitle": "Debate Argument: Ethics of Mass Effect #1 - The Rachni | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ethics-of-Mass-Effect-1-The-Rachni/1/", "nextArgumentInSourceId": "84629e8b-2019-04-18T14:14:29Z-00005-000"}, "id": "84629e8b-2019-04-18T14:14:29Z-00004-000", "conclusion": "Ethics of Mass Effect #1 - The Rachni"}, {"premises": 
[{"text": "I am eager to see how this goes down. I accept! Also since it wasn't stated, just to clarify any knowledge that could have been gained before the encounter is usable within the Mass Effect 1 game and lore", "stance": "CON"}], "context": {"sourceId": "84629e8b-2019-04-18T14:14:29Z", "previousArgumentInSourceId": "84629e8b-2019-04-18T14:14:29Z-00004-000", "acquisitionTime": "2019-04-18T14:14:29Z", "discussionTitle": "Ethics of Mass Effect #1 - The Rachni", "sourceTitle": "Debate Argument: Ethics of Mass Effect #1 - The Rachni | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ethics-of-Mass-Effect-1-The-Rachni/1/", "nextArgumentInSourceId": "84629e8b-2019-04-18T14:14:29Z-00006-000"}, "id": "84629e8b-2019-04-18T14:14:29Z-00005-000", "conclusion": "Ethics of Mass Effect #1 - The Rachni"}, {"premises": 
[{"text": "I decided to start this, much in the same line of bsh1's Star Trek debates, to start a series of debates about Mass Effect. I love Mass Effect not only because of the rich storyline but also because of the tough ethical questions and dilemmas that the game forces you to face down and confront. This debate series is intended to replicate those questions and debate about the proper course of action between the two options that the game presents to you. Background Information:In Mass Effect 1, the story takes Shepard to the planet of Noveria to track down an asari matriarch known as Lady Benezia. She had known ties to Saren, the rogue Spectre who was working for the Reapers, and Lady Benezia likely knew where Saren was or what he was up to. After you defeat Lady Benezia, you discover that Saren and Lady Benezia's work on Noveria was to produce a rachni army.The racni were a previously believed to be extinct race of bug-like creatures. In the past they were the cause of the Rachni Wars, a bloody war that claimed millions of lives and forced the Salarians to uplift an entire race to galactic power specifically to fight the Rachni and force them beyond the edges of known space, known as the Krogan. The Krogan were believed to have eliminated the Rachni, extinguishing the species entirely. But, as the game reveals to us, a single egg remained on a derelict ship in deep space. It was the egg of a Rachni queen, and Saren's plan was to use that queen to replicate a Rachni army to use for his deeds.After defeating Lady Benezia, Shepard comes face to face with the Rachni queen and must decide whether to release the Rachni queen from imprisonment, or to kill the Rachni queen. Leaving the queen there wasn't an option: the facility was in ruins and leaving the Rachni there for Saren to return and get was a bad idea. The Resolution: Shepard ought to release the Rachni queen from captivity rather than kill the Rachni queen.A few rules:1. The debate is a comparative debate between the two positions of release and kill. The burden of proof is split between both positions. Both sides must advocate for why their position is the correct ethical choice. 2. The debate will center within the confines of the information you have available within that game. For example, knowing that if you release the Rachni queen, you will later run into the Rachni queen again in Mass Effect 3 cannot be used as it is outside the scope of the information known within that game and within that decision specifically. 3. As much as I'm known for being one, kritiking the topic is against the rules. I want this to be an honest, earnest discussion of ethics in relation to Mass Effect, and would prefer to stay on track if at all possible. The debate should be impossible to accept. If you would like to take this debate, leave a note in the comments section and I will choose someone in a few days.", "stance": "PRO"}], "context": {"sourceId": "84629e8b-2019-04-18T14:14:29Z", "previousArgumentInSourceId": "84629e8b-2019-04-18T14:14:29Z-00005-000", "acquisitionTime": "2019-04-18T14:14:29Z", "discussionTitle": "Ethics of Mass Effect #1 - The Rachni", "sourceTitle": "Debate Argument: Ethics of Mass Effect #1 - The Rachni | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ethics-of-Mass-Effect-1-The-Rachni/1/", "nextArgumentInSourceId": ""}, "id": "84629e8b-2019-04-18T14:14:29Z-00006-000", "conclusion": "Ethics of Mass Effect #1 - The Rachni"}, {"premises": 
[{"text": "I shall begin and will be of the assumption that my opponent is arguing all christian believers are stupid. Reasons why Christianity is not stupid----------------------------------------1. Many Christians are not blindless followersa. Many christians go through a vigorous journey of questioning and study before they take the commitment to be baptized. Contrary to beliefs, true christians are taking a life long commitment. http://www.bethinking.org... 2. Christian Scientistsa. There have been many christian scientists. These include- Isaac Newton (Rules of Gravity)- Nicholas Copernicus (Astronomer)- Sir Francis Bacon ( Scientific Method)http://www.godandscience.org... b. Just because some Christians are stupid, does not mean all of them fall into the same category. Examples....- Not all Christians believe the earth is 6000 years old.- Not all Christians believe abortion is wrong.- Not all Christians believe that god hates homosexuality.http://notalllikethat.org... Rebuttals------------ Remember all those amazing things the Old Testament describes God doing? Like parting a sea so people could cross, sending plagues to the Egyptians, and wiping out the perverted cities of Soddam & Gomorrah with fire? Why don't we see any of that kind of stuff today? Oh yeah, because those types of things never happened in real life. I might change my mind if God, like, sent a plague to wipe out gays or something.A. Maybe it is because The lord no longer has any need to use his powers. We have learned what he has desired to give us, and we can not claim to understand someone as wise and all knowing as god ( Under the assumption that god exists).B. The lord does not hate anybody. It is very clear in the bible. http://biblethumpingliberal.com... This one is simple: the Bible is easily disproved by science. For example, scientists have used the Scientific Method to prove people evolved from apes and all life shares a common ancestor. I'd like to see some \u201cYoung Earth\u201d quack make a valid scientific prediction and have it actually come true. Also, Science has conclusively proven that a human embryo is not a person, yet most of Christianity (the Catholics) call this clump of tissue a person and even say it's murder to kill it! A. Sources.B. Not all Christians are young earth \"quacks\". Only a very small minority.C. Not all Christians deny evolution. Believe me, this is a common misconception. Just not in the exact same way.D. Not all Christians believe the bible should be taken litterally. http://www.rationalskepticism.org... Ok this beef is mostly with Catholics (but I feel it's a valid point since most of Christianity is Catholic anyways). They say Jesus was talking in analogy when he said to eat his body and drink his blood, but if Catholics would actually read the Bible verses, they'd see that Jesus clarified it was just a parable and he wasn't really promoting vampirism. A. This does not actually happen. Most churches just have you go up and drink a cup of grape juice and bite on a styrofoam cracker. We do not actually cannibalize church goers. At least not that I know of. Reasons Why I should Win-----------------------------1. Sources 2. I proved that not all followers of Christ are stupid.3. I proved that sometimes mainstream Christianity is not always right. As Isaac Newton and Copernicus have proven. 4. I proved that not all christians are homophobic, anti abortion, young earth, or cannibalists. 5. I proved that most TRUE christians are not blindless followers, and study and research extensively before commiting to baptism.", "stance": "CON"}], "context": {"sourceId": "a49a567c-2019-04-18T16:36:39Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T16:36:39Z", "discussionTitle": "Christianity Is Stupid", "sourceTitle": "Debate Topic: Christianity Is Stupid | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-Is-Stupid/1/", "nextArgumentInSourceId": "a49a567c-2019-04-18T16:36:39Z-00001-000"}, "id": "a49a567c-2019-04-18T16:36:39Z-00000-000", "conclusion": "Christianity Is Stupid"}, {"premises": 
[{"text": "Christianity is stupid because it is based on the Bible, which is nothing more than a fairy-tale. 1. Prophecies The Bible is like your neighborhood tarot card reader; it makes a bunch of predictions that fail, then brags about the one that didn't. For example, in 2 Peter 3, Peter claims \u201cscoffers\u201d will come and deny Noah's Flood and the Creation story. Obviously, nobody is \u201cscoffing\u201d at Noah's Flood, so this is bunk. Then in Ezekiel 11:17 & 28:25, and Jeremiah 30:3, \u201cGod\u201d makes the absurd prediction that the Jews will one day return to Israel and reclaim it as their own: another bust. 2. Acts of God Remember all those amazing things the Old Testament describes God doing? Like parting a sea so people could cross, sending plagues to the Egyptians, and wiping out the perverted cities of Soddam & Gomorrah with fire? Why don't we see any of that kind of stuff today? Oh yeah, because those types of things never happened in real life. I might change my mind if God, like, sent a plague to wipe out gays or something. 3. Science This one is simple: the Bible is easily disproved by science. For example, scientists have used the Scientific Method to prove people evolved from apes and all life shares a common ancestor. I'd like to see some \u201cYoung Earth\u201d quack make a valid scientific prediction and have it actually come true. Also, Science has conclusively proven that a human embryo is not a person, yet most of Christianity (the Catholics) call this clump of tissue a person and even say it's murder to kill it! 4. Cannibalism Ok this beef is mostly with Catholics (but I feel it's a valid point since most of Christianity is Catholic anyways). They say Jesus was talking in analogy when he said to eat his body and drink his blood, but if Catholics would actually read the Bible verses, they'd see that Jesus clarified it was just a parable and he wasn't really promoting vampirism. Good luck to my opponent. He'll need it!", "stance": "PRO"}], "context": {"sourceId": "a49a567c-2019-04-18T16:36:39Z", "previousArgumentInSourceId": "a49a567c-2019-04-18T16:36:39Z-00000-000", "acquisitionTime": "2019-04-18T16:36:39Z", "discussionTitle": "Christianity Is Stupid", "sourceTitle": "Debate Topic: Christianity Is Stupid | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-Is-Stupid/1/", "nextArgumentInSourceId": "a49a567c-2019-04-18T16:36:39Z-00002-000"}, "id": "a49a567c-2019-04-18T16:36:39Z-00001-000", "conclusion": "Christianity Is Stupid"}, {"premises": 
[{"text": "I accept", "stance": "CON"}], "context": {"sourceId": "a49a567c-2019-04-18T16:36:39Z", "previousArgumentInSourceId": "a49a567c-2019-04-18T16:36:39Z-00001-000", "acquisitionTime": "2019-04-18T16:36:39Z", "discussionTitle": "Christianity Is Stupid", "sourceTitle": "Debate Topic: Christianity Is Stupid | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-Is-Stupid/1/", "nextArgumentInSourceId": "a49a567c-2019-04-18T16:36:39Z-00003-000"}, "id": "a49a567c-2019-04-18T16:36:39Z-00002-000", "conclusion": "Christianity Is Stupid"}, {"premises": 
[{"text": "I cautiously welcome my opponent to this debate and warn him not to be offended. (I guess it's a little too late for that now)First round is acceptance!", "stance": "PRO"}], "context": {"sourceId": "a49a567c-2019-04-18T16:36:39Z", "previousArgumentInSourceId": "a49a567c-2019-04-18T16:36:39Z-00002-000", "acquisitionTime": "2019-04-18T16:36:39Z", "discussionTitle": "Christianity Is Stupid", "sourceTitle": "Debate Topic: Christianity Is Stupid | Debate.org", "sourceUrl": "https://www.debate.org/debates/Christianity-Is-Stupid/1/", "nextArgumentInSourceId": ""}, "id": "a49a567c-2019-04-18T16:36:39Z-00003-000", "conclusion": "Christianity Is Stupid"}, {"premises": 
[{"text": "hope for a civil debate. Now what is the main idea of this debate? This is whether we should have segregated prisons based on race. Now the segregation is not based on race but more of gang violence. Look at the Aryan Brotherhood. Being the nations first major white supremacist prison gang. I am not assuming there white supremacist ideology.\" It's criminal organization. We need to be clear on that. Is there racism? You bet there is racism. Is it dominant? No.\"Ex-AB leader Michael Thompson. Following from this quote a former Aryan Brotherhood leader admitted the Aryan Brotherhood being a white supremacist and criminal organization. Now how is this relevant? The Segregation prison will reduce race wars. Gang violence will reduce since they have less gangs to attack. Look at what happened. There has been multiple times where a northern Mexican meets a southern Mexican in the mess hall. Let's say things were unpleasant. This is less about race and more of gang violence and racism. A inmate is more likely to share his cell with a person with the same race and ethnic group than there is with one without it. \"In instances where the matter was pushed by staff, they would have to physically force the inmates into the cells. This resulted in a massive administrative hassle as the situation is considered to be a \"calculated use of force.\" This required notifications to people in high places who didn\"t want to be irritated, a video record of the incident, sometimes delays in count and significant impact to prison operations, including overtime costs.\" says by Bob Walsh. It's pretty clear. The segregation of races and ethnic groups is less about race and more about the safety of the guards,inmates,and race relations. Sources and Cites: https://www.splcenter.org...... https://www.correctionsone.com......", "stance": "PRO"}], "context": {"sourceId": "7126af05-2019-04-18T11:36:08Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T11:36:08Z", "discussionTitle": "Prisons Should Segregate by Race", "sourceTitle": "Debate: Prisons Should Segregate by Race | Debate.org", "sourceUrl": "https://www.debate.org/debates/Prisons-Should-Segregate-by-Race/2/", "nextArgumentInSourceId": "7126af05-2019-04-18T11:36:08Z-00001-000"}, "id": "7126af05-2019-04-18T11:36:08Z-00000-000", "conclusion": "Prisons Should Segregate by Race"}, {"premises": 
[{"text": "racist mofo", "stance": "CON"}], "context": {"sourceId": "7126af05-2019-04-18T11:36:08Z", "previousArgumentInSourceId": "7126af05-2019-04-18T11:36:08Z-00000-000", "acquisitionTime": "2019-04-18T11:36:08Z", "discussionTitle": "Prisons Should Segregate by Race", "sourceTitle": "Debate: Prisons Should Segregate by Race | Debate.org", "sourceUrl": "https://www.debate.org/debates/Prisons-Should-Segregate-by-Race/2/", "nextArgumentInSourceId": "7126af05-2019-04-18T11:36:08Z-00002-000"}, "id": "7126af05-2019-04-18T11:36:08Z-00001-000", "conclusion": "Prisons Should Segregate by Race"}, {"premises": 
[{"text": "I believe that prisons should segregate by race. Round 1: Acceptance Rounds 2-4: Debates/Rebuttals You have 3 days to prepare a counter-argument, and 3000 characters max per argument.", "stance": "PRO"}], "context": {"sourceId": "7126af05-2019-04-18T11:36:08Z", "previousArgumentInSourceId": "7126af05-2019-04-18T11:36:08Z-00001-000", "acquisitionTime": "2019-04-18T11:36:08Z", "discussionTitle": "Prisons Should Segregate by Race", "sourceTitle": "Debate: Prisons Should Segregate by Race | Debate.org", "sourceUrl": "https://www.debate.org/debates/Prisons-Should-Segregate-by-Race/2/", "nextArgumentInSourceId": ""}, "id": "7126af05-2019-04-18T11:36:08Z-00002-000", "conclusion": "Prisons Should Segregate by Race"}, {"premises": 
[{"text": "No", "stance": "CON"}], "context": {"sourceId": "d37a3269-2019-04-18T14:16:59Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T14:16:59Z", "discussionTitle": "Animal Cruelty is morally sound", "sourceTitle": "Online Debate: Animal Cruelty is morally sound | Debate.org", "sourceUrl": "https://www.debate.org/debates/Animal-Cruelty-is-morally-sound/1/", "nextArgumentInSourceId": "d37a3269-2019-04-18T14:16:59Z-00001-000"}, "id": "d37a3269-2019-04-18T14:16:59Z-00000-000", "conclusion": "Animal Cruelty is morally sound"}, {"premises": 
[{"text": "Con, your last argument is 100% wrong. If you are a vegetarian you must be an animal abuser. Did you not see the graph I posted in the comments? Animal cruelty as defined by wikipedia: \"Cruelty to animals, also called animal abuse or animal neglect, is the human infliction of suffering or harm upon any non-human animal, for purposes other than self-defense or survival.\" Wikipedia There is no kind way to make the statement I'm about to make. You sir or madam are an animal abuser. You have indirectly caused suffering and harm upon non-human animals for purposes other than self-defense or survival. If you eaten eggs, milk, cheese, or any other animal product within your lifetime you have endorsed animal cruelty. Do you think those egg laying chickens and dairy cows simply appeared out of thin air? No, they were born. Born from parents who were mistreated and spent their entire life in captivity. What happens when the chicken or cow is spent? It is slaughtered. You don't need to eat eggs, milk, or cheese to survive. There are plenty of healthy vegans. As I see it anyone who eats eggs or milk has caused more animal cruelty than Cecil the lion's killer. What is the difference between a cow, chicken, and lion's suffering anyways? Can you honestly look at the humanemyth.org pages and tell me you haven't endorsed animal cruelty? The parents of the egg laying chickens and dairy cows. The field animals killed in harvesting the livestock's feed. I see it as hypocritical to be against animal cruelty when you openly admit you are a vegetarian and thus help cause animal cruelty. You might as well slaughter the egg laying hens yourself. On the other hand, I'm alright with animal cruelty. I am not a vegetarian nor a vegan. Yes, there is animal blood on my hands. Yet, you haven't answered the question. What makes animal cruelty wrong or unjust? I say might makes right. Humans got nuclear weapons and lots of other weapons. Also humans' ability to cooperate. \" But in addition, we are intensely interested in what other people are doing and thinking, and this is something the cognitive psychologists have come out with pretty clearly in recent years, that people are superb, all of us geniuses, at reading the intentions of others in order to get cooperation, to develop dominance, bonding and so on. And that is what is called social intelligence.\" NPR.org http://freefromharm.org... http://www.humanemyth.org... http://humanemyth.org... http://www.bbc.com... http://www.npr.org...", "stance": "PRO"}], "context": {"sourceId": "d37a3269-2019-04-18T14:16:59Z", "previousArgumentInSourceId": "d37a3269-2019-04-18T14:16:59Z-00000-000", "acquisitionTime": "2019-04-18T14:16:59Z", "discussionTitle": "Animal Cruelty is morally sound", "sourceTitle": "Online Debate: Animal Cruelty is morally sound | Debate.org", "sourceUrl": "https://www.debate.org/debates/Animal-Cruelty-is-morally-sound/1/", "nextArgumentInSourceId": "d37a3269-2019-04-18T14:16:59Z-00002-000"}, "id": "d37a3269-2019-04-18T14:16:59Z-00001-000", "conclusion": "Animal Cruelty is morally sound"}, {"premises": 
[{"text": "You are overthinking it. what you are talking about with trees does not mean anything in this case. i am a vegetarian even though i wear a dog suit, i also eat organic food. you cannot tell me that i accept animal cruelty, because i do not in any form.", "stance": "CON"}], "context": {"sourceId": "d37a3269-2019-04-18T14:16:59Z", "previousArgumentInSourceId": "d37a3269-2019-04-18T14:16:59Z-00001-000", "acquisitionTime": "2019-04-18T14:16:59Z", "discussionTitle": "Animal Cruelty is morally sound", "sourceTitle": "Online Debate: Animal Cruelty is morally sound | Debate.org", "sourceUrl": "https://www.debate.org/debates/Animal-Cruelty-is-morally-sound/1/", "nextArgumentInSourceId": "d37a3269-2019-04-18T14:16:59Z-00003-000"}, "id": "d37a3269-2019-04-18T14:16:59Z-00002-000", "conclusion": "Animal Cruelty is morally sound"}, {"premises": 
[{"text": "\"I like animals, so it is not morally sound.\" Con I like trees. What gives you right to infringe upon my freedom and seek justice against me while still upholding your freedom and right to mistreat trees? What gives you the right to go to the store and purchase paper products which endorses the paper industry? An industry which cuts down, kills, and then turns the tree's corpse into paper for you to use at your convince. What right do you have to plant, raise, nurture, kill, process, sell, buy, use, own, and neglect living trees generation after generation? What gives you the power of life and death over plants? To genetically modify plants' DNA. Overriding my preference for you not to mistreat trees. Simultaneously reinforcing your preference for me not to inflict animal cruelty upon non-homo sapien animals. Overriding my preference to abuse animals. I state it is not morally sound to genetically modify trees. \"Monsanto and its spinoff ArborGen have also set their sights on genetically modified trees and grasses.\" Friday, April 27, 2012 by: Tony Isaacs http://www.tappi.org... http://www.naturalnews.com...", "stance": "PRO"}], "context": {"sourceId": "d37a3269-2019-04-18T14:16:59Z", "previousArgumentInSourceId": "d37a3269-2019-04-18T14:16:59Z-00002-000", "acquisitionTime": "2019-04-18T14:16:59Z", "discussionTitle": "Animal Cruelty is morally sound", "sourceTitle": "Online Debate: Animal Cruelty is morally sound | Debate.org", "sourceUrl": "https://www.debate.org/debates/Animal-Cruelty-is-morally-sound/1/", "nextArgumentInSourceId": "d37a3269-2019-04-18T14:16:59Z-00004-000"}, "id": "d37a3269-2019-04-18T14:16:59Z-00003-000", "conclusion": "Animal Cruelty is morally sound"}, {"premises": 
[{"text": "I like animals, so it is not morally sound.", "stance": "CON"}], "context": {"sourceId": "d37a3269-2019-04-18T14:16:59Z", "previousArgumentInSourceId": "d37a3269-2019-04-18T14:16:59Z-00003-000", "acquisitionTime": "2019-04-18T14:16:59Z", "discussionTitle": "Animal Cruelty is morally sound", "sourceTitle": "Online Debate: Animal Cruelty is morally sound | Debate.org", "sourceUrl": "https://www.debate.org/debates/Animal-Cruelty-is-morally-sound/1/", "nextArgumentInSourceId": "d37a3269-2019-04-18T14:16:59Z-00005-000"}, "id": "d37a3269-2019-04-18T14:16:59Z-00004-000", "conclusion": "Animal Cruelty is morally sound"}, {"premises": 
[{"text": "I, pro will argue that animal cruelty is perfectly acceptable in all forms. Clarification, I'm debating about homo sapiens being responsible directly or indirectly for cruelty to non-homo sapiens within the animal kingdom. https://en.wikipedia.org...", "stance": "PRO"}], "context": {"sourceId": "d37a3269-2019-04-18T14:16:59Z", "previousArgumentInSourceId": "d37a3269-2019-04-18T14:16:59Z-00004-000", "acquisitionTime": "2019-04-18T14:16:59Z", "discussionTitle": "Animal Cruelty is morally sound", "sourceTitle": "Online Debate: Animal Cruelty is morally sound | Debate.org", "sourceUrl": "https://www.debate.org/debates/Animal-Cruelty-is-morally-sound/1/", "nextArgumentInSourceId": ""}, "id": "d37a3269-2019-04-18T14:16:59Z-00005-000", "conclusion": "Animal Cruelty is morally sound"}, {"premises": 
[{"text": "rape is sexy also do you play roblox", "stance": "PRO"}], "context": {"sourceId": "f6dfad3c-2019-04-18T11:53:29Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T11:53:29Z", "discussionTitle": "31 states deny adoption rights for rape victims.", "sourceTitle": "Debate: 31 states deny adoption rights for rape victims. | Debate.org", "sourceUrl": "https://www.debate.org/debates/31-states-deny-adoption-rights-for-rape-victims./1/", "nextArgumentInSourceId": "f6dfad3c-2019-04-18T11:53:29Z-00001-000"}, "id": "f6dfad3c-2019-04-18T11:53:29Z-00000-000", "conclusion": "31 states deny adoption rights for rape victims."}, {"premises": 
[{"text": "What I mean by adoption rights is the right of a rape victim to place a child for adoption without her rapist's consent. I was raped when I was 22, and this fear stabbed my heart. Pro will go first.", "stance": "CON"}], "context": {"sourceId": "f6dfad3c-2019-04-18T11:53:29Z", "previousArgumentInSourceId": "f6dfad3c-2019-04-18T11:53:29Z-00000-000", "acquisitionTime": "2019-04-18T11:53:29Z", "discussionTitle": "31 states deny adoption rights for rape victims.", "sourceTitle": "Debate: 31 states deny adoption rights for rape victims. | Debate.org", "sourceUrl": "https://www.debate.org/debates/31-states-deny-adoption-rights-for-rape-victims./1/", "nextArgumentInSourceId": ""}, "id": "f6dfad3c-2019-04-18T11:53:29Z-00001-000", "conclusion": "31 states deny adoption rights for rape victims."}, {"premises": 
[{"text": "Thanks to pro for the debate.As regards pro's argument, he hasn't changed it and, as such, it still remains invalid. Even given that there is no reason to restrict the liberty of homosexuals (which I haven't challenged in this debate), and given that marriage of any kind is cultural, it does not logically follow that the state should hand out gay marriages. Pro would have to have added some other sort of premise to make it work deductively. Either way, by not handing out marriages to homosexuals the state isn't prohibiting our limiting people's liberty at all. Being unmarried isn't a restriction, so his first premise doesn't support his case. The second premise (marriage's being \"cutural\") without some sort of additional premise doesn't support the argument that same-sex marriage should be handed out by the state.As for my argument, pro hasn't successfully challenged it. Pro appears to be denying that homosexual relationships and heterosexual relationships, as such, have any intrinsic value or good. If that's really the case, then it's hard to see why the state has any duty or obligation to give marriage to anybody, let alone homosexuals. The state doesn't have to give value to something without any value.Pro also continues with the claim that my argument counts as being in discrimination. I'm happy to call it discrimination, so long as we go with the first definition found on his website (http://dictionary.reference.com...) which is \"to note or observe a difference; distinguish accurately: to discriminate between things.\" I've given an argument to show why my discrimination doesn't count as unjust discrimination. Pro even admits, \"No one is saying that the two marriages are the same.\" But that's just to grant my premise 3, that the two are not equivalent in nature. Given that premise, and 4-8, which he has left unchallenged, the concusion logically follows, meaning that my argument is sound. Since my opponent has not challenged any of those premises, I believe I've laid out the best case, and hence, one should vote con.", "stance": "CON"}], "context": {"sourceId": "f036929f-2019-04-18T18:45:43Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:45:43Z", "discussionTitle": "gay marriage should be legal", "sourceTitle": "Debate Topic: gay marriage should be legal | Debate.org", "sourceUrl": "https://www.debate.org/debates/gay-marriage-should-be-legal/15/", "nextArgumentInSourceId": "f036929f-2019-04-18T18:45:43Z-00001-000"}, "id": "f036929f-2019-04-18T18:45:43Z-00000-000", "conclusion": "gay marriage should be legal"}, {"premises": 
[{"text": "I forgot to thank Con for accepting the debate. Thanks! Again, I'll keep this as short as possible. My argument goes as follow: 1) Liberty is a default position in that we assume liberty unless given ample reason to place restrictions on it. (In short, we give liberty and freedom the benefit of the doubt. This is not to say that liberty is unlimited.) 2) Marriage of any kind is cultural (and, therefore, unnatural. If there could be any kind of \"natural\" relationship between men and women, it would be one of promiscuity because we are not biologically monogamous.) Words in parentheses are for further explanation. They are not actually part of the contentions. Therefore, same-sex marriage should be legal. As I thought was commonly known, most states presently restrict same-sex marriages. The first contention works perfectly, and Con has yet to refute it. The second contention was, more or less, added preemptively, and I was correct: Con attempted to naturalize heterosexual unions. For example he says, \"There are emotional, sexual, and parental goods which are exclusive to heterosexual union.\" Exclusive implies that heterosexuals have a \"natural\" quality that homosexuals do not. This focuses on the group rather than the individual merit of the parents, regardless of sexual orientation. If we accept contention two, which Con has failed to refute, we must accept the cultural foundation, and further subjectivity, of marriage. That is, there are no \"natural\" marriages in which to compare other concepts of marriage. This would make Con's entire argument invalid because he claims that relationships such as marriage have intrinsic value. This is simply untrue. The relationships are different in definition, but the relationships in themselves have no intrinsic value. For instance, bad parents are bad parents because they do not care for their children (i.e. they abuse or neglect their children). Their sexual orientation has nothing to do with it. Any goods provided by any couple, or anyone for that matter, would be provided on an individual basis. Con raises a good point, however, on whether or not marriage should be recognized by the government at all. That is another debate entirely and not part of this one. Con had several options in which to attack my argument. He could have argued that same-sex marriages in someway deserved to be unrecognized based on some sort of wrongdoing. Instead, Con has focused his energy on arguing for discrimination against same-sex marriages. Con attempted to legitimize discrimination with several incorrect examples. The definition of discrimination would be as follows: treatment or consideration of, or making a distinction in favor of or against, a person or thing based on the group, class, or category to which that person or thing belongs rather than on individual merit: racial and religious intolerance and discrimination (http://dictionary.reference.com...). This definition is more widely used and accepted in a social context. Con's usage,\"To discriminate is simply to note or observe a difference between two things...,\" would be more fitting outside a social context. I will address 2 points regarding Con's argument for discrimination. 1) \"The state discriminates between convicts and the innocent, between combatants and non-combatants, between adults and children.\" First, it is more correct to call these examples distinctions. Second, none of these violate my first contention; that is, they all have sufficient reason (except maybe adults and children because the age was only moved to eighteen so more troops could die in Vietnam). Nevertheless, adults and children are not discriminated against in such a way that could be comparable to the distinction (and further discrimination) made between homosexuals and heterosexuals. 2) \"What is wrong is unjust discrimination, and thus far my opponent has failed to provide any valid argument as to why we should not discriminate between heterosexual and homosexual couples in this sense.\" This goes against my first contention, which Con has failed to refute. We need sufficient reason to limit freedom and should not assume that we must discriminate between any groups unless there is sufficient reason. It appears, however, that Con means to use \"distinction\" instead of \"discrimination\". In fact, Con's argument is based on distinction (concluding in discrimination). No one is saying that the two marriages are the same; homosexuals along with heterosexual allies are asking for equal recognition under the law. Thus far, Con has failed to provide a sufficient reason other than definitional differences in which to limit freedoms.", "stance": "PRO"}], "context": {"sourceId": "f036929f-2019-04-18T18:45:43Z", "previousArgumentInSourceId": "f036929f-2019-04-18T18:45:43Z-00000-000", "acquisitionTime": "2019-04-18T18:45:43Z", "discussionTitle": "gay marriage should be legal", "sourceTitle": "Debate Topic: gay marriage should be legal | Debate.org", "sourceUrl": "https://www.debate.org/debates/gay-marriage-should-be-legal/15/", "nextArgumentInSourceId": "f036929f-2019-04-18T18:45:43Z-00002-000"}, "id": "f036929f-2019-04-18T18:45:43Z-00001-000", "conclusion": "gay marriage should be legal"}, {"premises": 
[{"text": "Thanks to pro for the reply.Pro's ArgumentUnfortunately, the argument that pro is putting forward is still unclear to me. It's not shown how the notions of \"nature\" and \"culture\" as defined help his case. Even if I grant that we should not place restrictions on practices without good reason, and that marriage of any kind is unnatural, how does it follow that the state should hand out gay marriages? First off, the argument isn't even valid, and pro still has not fixed this fact. Secondly, if anything, pro's case supports the view that the state shouldn't be giving out marriages at all. If pro is trying to argue that the state is limiting freedom by not giving gay marriage, it's not. By not giving gay marriages the state isn't preventing anyone from doing anything. So I still cannot see pro's line of argument. I'm still waiting for a valid argument where the conclusion follows from the premises.Con's ArgumentI don't think pro quite understood my argument, so I'll try to explain. What I am arguing is that the state ought to make relevant distinctions between relationships which are inherently different. We can understand whether a relationship X is different from a relationship Y if X and Y, by their very nature, have different goods which are intrinsic to them. So just as the relatonship of close friendship can be distinguished from the relationship of a business partnership by the different goods which are intrinsic to each type of relationship, so can we distinguish between heterosexual and homosexual union by the different goods which are intrinsic to each. This isn't to deny that one or more of these relationships might obtain between two people (though in some cases they may incompossible); a wife can also be a business partner. It's just to say that they can be distinguished.As for the second point pro brings up, I should note first of all that my contention, that the state should support hetersexual marriage, is prima facie quite plausible. In order to accept this you need not explicitly deny that, therefore, the state should deny same-sex marriage. It only follows given my other premises. I'd still support my claim that the state's most vital interest is in supporting heterosexual union, given that the vast majority of sexual unions take place between heterosexuals, that heterosexual couples are the most common way that children are produced, as well as the fact that heterosexual couples can engage in the type of union which is intrinsically ordered toward reproduction (though female homosexual can reproduce artificially, by a sperm donation of a third party, it's still not intrinsically ordered toward reproduction). Either way, pro has to either say that heterosexual union should be enshrined as marriage, or heterosexual union should not be enshrined as marriage. So which is it, pro? Do you or do you not think that the state should support heterosexual union as marriage.Pro also makes the point that my argument could be used just as well against inter-racial unions. That's not true. There is nothing intrinsic an qua heterosexual union that could be used to separate inter-racial couples from non-inter-racial couples. All the goods available by marriage are available in the same way to a white-black couple and white-white couple. Finally, pro calls my arguments discriminatory. So be it. To discriminate is simply to note or observe a difference between two things, and the state should do this; indeed, the state has to do this if it's to carry out any functions at all, which is what my sixth premise states. The state discriminates between convicts and the innocent, between combatants and non-combatants, between adults and children. There is nothing wrong with discrimination in this sense. What is wrong is unjust discrimination, and thus far my opponent has failed to provide any valid argument as to why we should not discriminate between heterosexual and homosexual couples in this sense.", "stance": "CON"}], "context": {"sourceId": "f036929f-2019-04-18T18:45:43Z", "previousArgumentInSourceId": "f036929f-2019-04-18T18:45:43Z-00001-000", "acquisitionTime": "2019-04-18T18:45:43Z", "discussionTitle": "gay marriage should be legal", "sourceTitle": "Debate Topic: gay marriage should be legal | Debate.org", "sourceUrl": "https://www.debate.org/debates/gay-marriage-should-be-legal/15/", "nextArgumentInSourceId": "f036929f-2019-04-18T18:45:43Z-00003-000"}, "id": "f036929f-2019-04-18T18:45:43Z-00002-000", "conclusion": "gay marriage should be legal"}, {"premises": 
[{"text": "Ill make this as brief as possible. My opponent claims my first contention is \"trivially true\" and that \"We all know not to place restrictions on things for no reason.\" Yes, I know that \"we all know.\" That does not make it trivial or nonobjective. This is not a refutation of my first contention. His dispute with my second contention is mostly unwarranted other than it is true that I did not define what I meant by culture and nature. I will do so. First, however, Con's analogy with beans is incorrect. Beans would be something I consider natural. How we use beans is something I consider cultural. For instance, we could use beans as money, or we could cook them in several different foods. I hope that puts culture and nature into some context. Culture I would define as the total of the inherited ideas, beliefs, values, and knowledge, which constitute the shared bases of social action (http://dictionary.reference.com...). This is extremely broad, but it will suffice for this debate. Nature, on the other hand, is the material world, especially as surrounding humankind and existing independently of human activities (http://dictionary.reference.com...). Again, this is broad, but is socially acceptable. Culture is simply what humans do and nature is what humans do not do, but what we use. Contention one works perfectly with the conclusion. Contention two works if we incorporate it in the correct way insofar as we may imagine one to argue that a reason for banning gay marriage is because it defies \"nature,\" or that heterosexual marriages have some sort of innate benefit towards society that same-sex marriage cannot provide. This is a common argument I have heard, so that is why I included contention two. In short, the argument works if we accept the premises, which Con has failed to refute. I will now deal with Con's argument as briefly as possible. Con's argument pretty much breaks down to two contentions: 1) the two unions are not equivalent, or the same; and 2) the state has more interest in heterosexual unions. 1) Con claims that the two unions are not equivalent in nature, analogizing the two relationships with friends and business partners. First, Con is conflating \"sameness\" with \"equality.\" In some instances, the two are the same. In this instance, the two are not because we are not talking about the relationships by definition, which are not the same, we are talking about the legal rights of both groups. Second, Con's analogy is not valid. The government does not recognize friends and it only recognizes businesses insofar as requiring individuals to obtain a business license. Business partners can still be friends as well as a married couple. The only difference between these group is by definition within social context. The government does not dole out rights based on differences. 2) Con argues that the state has more interest in the heterosexual union because it is \"directly relevant to whether or not the society continues to grow or not.\" This is completely untrue. First, the government does not require that people have children in a marriage; therefore, it is completely irrelevant to distinguish a marriage on whether or not it can bear children. Second, homosexuals can have children. Obviously, through different means such as artificial insemination and adoption, both of which heterosexual couples can use if they are infertile. In short, Con's argument by definition is discriminatory. We could replace each variant of homosexual union with a variant of interracial couple, and one could not distinguish this argument from ones made by white supremacists to keep interracial marriage illegal. This is a civil rights issue!", "stance": "PRO"}], "context": {"sourceId": "f036929f-2019-04-18T18:45:43Z", "previousArgumentInSourceId": "f036929f-2019-04-18T18:45:43Z-00002-000", "acquisitionTime": "2019-04-18T18:45:43Z", "discussionTitle": "gay marriage should be legal", "sourceTitle": "Debate Topic: gay marriage should be legal | Debate.org", "sourceUrl": "https://www.debate.org/debates/gay-marriage-should-be-legal/15/", "nextArgumentInSourceId": "f036929f-2019-04-18T18:45:43Z-00004-000"}, "id": "f036929f-2019-04-18T18:45:43Z-00003-000", "conclusion": "gay marriage should be legal"}, {"premises": 
[{"text": "First off, thanks to pro for the debate. In this round I will do two things. First, I'll reply to my opponent's points. I will follow this with an argument against same sex marriage (SSM for short).Pro's ArgumentI think that pro's argument simply does not work. The first premise states, \"Liberty is a default position in that we assume liberty unless given ample reason to place restrictions on it.\" In other words, if there are not good reasons for banning a practice, then it should be legal. This is unobjectionable as far as it goes, though it isn't particularly informative as well. We all know not to place restrictions on things for no reason.The second premise says that, \"Marriage of any kind is cultural and, therefore, unnatural.\" But how does it follow from the fact that something is cultural that it is unnatural? Though beans are a part of some cultures, it doesn't follow that they are unnatural. Maybe pro can elucidate more on what he means by terms such as \"cultural\" and \"natural\", and show the mutual exclusivity of the two.A final problem is that the argument is just not valid. Even re-formulating it in the most charitable way I could think of:(1) If there are not good reasons for banning a practice, then it should be legal.(2) Marriage of any kind is un-natural.(3) Therefore, gay marriage should be legal.it simply doesn't work. In terms of logic, this is not a valid form at all. Maybe given the premise \"If something is unnatural, then there is no good reason to ban it,\" we could turn this into an argument which is formally valid, though this premise seems definitely wrong. Either way, we don't really know what pro means by \"natural\" and \"un-natural\", so it's impossible to assess whether it's true or not.In summary:- The first premise is only trivially true.- Something's being cultural doesn't imply that it's unnatural.- The terms \"cultural\" and \"unnatural\" aren't well-defined.- Something's being unnatural doesn't mean there are no good reasons to ban it.- The argument isn't valid. Hopefuly pro will be able to fix these problems up so we can have a better debate.The Law Should Distinguish Heterosexual and Homosexual Unions:(1) There are emotional, sexual, and parental goods which are exclusive to heterosexual union. (2) If relationships of type X and type Y do not share the same goods, then X and Y are not equivalent. (3) Therefore, heterosexual union and non-heterosexual union are not equivalent. (4) Therefore, heterosexual union and homosexual union are not equivalent. (5) If the law treats both heterosexual union and homosexual union as marriage, then the law is not distinguishing between things which are not equivalent.(6) The law should distinguish between relationships which are not equivalent.(7) Therefore, the law should not treat both heterosexual union and homosexual union as marriage.(8) The law should treat heterosexual union as marriage.(9) Therefore, the law should not treat homosexual union as marriage.The basic idea of the argument is this. Heterosexual union has emotional, sexual and parental goods which aren't found in other types of relationships. These include the specific types of bonds a mother and father can jointly share with a child, the ability to engage in sexual relations which are inherently ordered toward reproduction, and others. Because of this they are not equivalent in nature to non-heterosexual unions, just as the fact that platonic friendships or business relationships have certain exclusive goods sufficiently establishes that they are not equivalent. But if these goods are exclusive to heterosexual union, this also establishes that heterosexual union and homosexual union are not equal. And just as the law distinguishes between friendship and business relationships due to their non-equivalence, it should do the same for heterosexual and homosexal relationships. Yet, if the law were to treat heterosexual and homosexual relationships as both being marriage in the exact same sense, it would not be distinguishing between relationships which are not equivalent. Hence, the state should only treat one of these as marriage. Now, most same-sex marriage proponents do not deny that the law should grant marriage to heterosexual couples. The state has a much more vital interest in upholding heterosexual union, as it is directly relevant to whether or not the society continues to grow or not. Hence,the law should treat heterosexual union as marriage and, in the spirit of making relevant distinctions, not do the same for homosexual unions.Counter-sources: http://www.penang-traveltips.com...", "stance": "CON"}], "context": {"sourceId": "f036929f-2019-04-18T18:45:43Z", "previousArgumentInSourceId": "f036929f-2019-04-18T18:45:43Z-00003-000", "acquisitionTime": "2019-04-18T18:45:43Z", "discussionTitle": "gay marriage should be legal", "sourceTitle": "Debate Topic: gay marriage should be legal | Debate.org", "sourceUrl": "https://www.debate.org/debates/gay-marriage-should-be-legal/15/", "nextArgumentInSourceId": "f036929f-2019-04-18T18:45:43Z-00005-000"}, "id": "f036929f-2019-04-18T18:45:43Z-00004-000", "conclusion": "gay marriage should be legal"}, {"premises": 
[{"text": "My argument will be based on two contentions: 1) liberty is a default position and 2) marriage is not natural. 1) Liberty is a default position in that we assume liberty unless given ample reason to place restrictions on it. In short, we give liberty and freedom the benefit of the doubt. This is not to say that liberty is unlimited. 2) Marriage of any kind is cultural and, therefore, unnatural. If there could be any kind of \"natural\" relationship between men and women, it would be one of promiscuity because we are not biologically monogamous. I would conclude, therefore, that these contentions affirm the resolution. If we accept 1, then we must have ample reason to limit freedom, and if we accept 2, we must acknowledge that there is no biological, or natural, basis for marriage. 1. http://en.wikipedia.org...", "stance": "PRO"}], "context": {"sourceId": "f036929f-2019-04-18T18:45:43Z", "previousArgumentInSourceId": "f036929f-2019-04-18T18:45:43Z-00004-000", "acquisitionTime": "2019-04-18T18:45:43Z", "discussionTitle": "gay marriage should be legal", "sourceTitle": "Debate Topic: gay marriage should be legal | Debate.org", "sourceUrl": "https://www.debate.org/debates/gay-marriage-should-be-legal/15/", "nextArgumentInSourceId": ""}, "id": "f036929f-2019-04-18T18:45:43Z-00005-000", "conclusion": "gay marriage should be legal"}, {"premises": 
[{"text": "That concludes the debate, with this particular fate, in such a way it has ended. I hope a time will be realized, in a world idealized, where all hostility is suspended, I hope you enjoyed this rap, now I'll go take a nap, and hope no one was offended. Have a nice day, I've got nothing left to say, aside from all arguments extended. I'd like to thank my opponent, and everyone who read this debate.", "stance": "CON"}], "context": {"sourceId": "31914736-2019-04-18T14:42:22Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T14:42:22Z", "discussionTitle": "Israeli/Arab Conflict Rap Battle", "sourceTitle": "Debate Topic: Israeli/Arab Conflict Rap Battle | Debate.org", "sourceUrl": "https://www.debate.org/debates/Israeli-Arab-Conflict-Rap-Battle/1/", "nextArgumentInSourceId": "31914736-2019-04-18T14:42:22Z-00001-000"}, "id": "31914736-2019-04-18T14:42:22Z-00000-000", "conclusion": "Israeli/Arab Conflict Rap Battle"}, {"premises": 
[{"text": "I'd like to thank my opponent, a competent proponent, so let's keep this moving, He's making his case, on the nature of this place, but I'm uncertain what he is proving, Is it that I am bad, maybe that I should feel sad, that the world is fine with removing, Perhaps I should lament, that his will is unbent, in a realization that it wont be improving. One isn't simply right, whenever they win a fight, they have just simply won, You can continue to ignore, that situation for more, but then it will never be done. Am I intended to refrain, because you want me to abstain, should I turn now and run? In a world that's unfair, it will always be there, for a perfect solution, there always is none. To believe your dichotomy, I would need a lobotomy, it's not simply aggressor versus defender, Conflict can always create, all the excuses needed for hate, and be the catalyst for the situation to render, There was no state, that was forced to abate, no country uprooted, replaced with a pretender, But that's what you see, when you are looking at me, and you philosophically will ask for surrender. The sovereign defines the border, and it's like any other order, determined by the appropriate side, But you'd have us believe, in any way that one can deceive, that nature should be the one to decide. Any group can create that illusion, that it has a reasonable delusion, even if is just foolish pride, But that's not reality, and in that there's no morality, and this is the nonsense that I have defied. And yet you invoke history, within that there is no mystery, you have no possible ground, Throughout all of existence, it has forever maintained persistence, in claims that are sound. Ownership is historically defined in victory, not by something contradictory, and so it's been bound. But you'd like to conceive, something else to believe, that second place is whom should be crowned. So don't invoke the past, as something that we should contrast, since it will always favor my position, Unless you want to uproot, every other place of former dispute, though perhaps that is in fact your real mission. But it is ironic to be clear, because every other place you hold dear, would certainly then need new partition. Though I understand, this is just you showing your hand, Its just your particular hypocrisy - the Jewish edition. I dismiss your fight because it just isn't right, I should take flight because I might feel your bite? I should consider your plight because I withhold the light? Restore your sight or endure the long night. At the risk of a slight, I mock your position in delight, your claim is greater because I might be more white? Sit tight with the shite you are always forthright to incite, and I'll continue to mock that which will always be trite. You are only barred as long as that simple fact you discard, you will never celebrate the day we are defeated, Our will is unbending, it's establishment unending, it's foolish that this could ever need to be repeated. The instigators are pathetic, to those you subjugate I'm sympathetic, as they are the ones who are cheated. The issue has been settled, regardless of who here has meddled, the establishment has already been completed. Your demands are a non starter, so find a better way to be a martyr, because I will not concede to my demise, The reprimands are reasonable, to demands that are unfeasible, because I will not die for anyone that tries. I'll concede to many mistakes, this is true of all life and death stakes, so there are plenty of reasons to chastise. But to sacrifice any and every women, child or man, within your perpetuated refugee plan, is clearly unwise. No one is seeking your destruction, there's no basis for that deduction, do you think that's something I couldn't achieve? The world says so hyperbolic, regardless of how false and vitriolic, it's not something anyone reasonable could really believe. You have your equal determination, you have chosen endless battle as vocation, and that is why you will always grieve. You can choose to be productive, but will lose this plan to be destructive, regardless of whom you've been able to deceive. For fifty years you have lost, and that is the ultimate cost, of this plan that only ends with the lack of my nation, Subjugate to perpetuate, infuriate while you propagate, the means to an end that only leads to all your frustration. You can tend to genuine need, while the innocent are ignored while they plead, cast to poverty and starvation. But 1 percent is too much, and so it will continue as such, no peace and no future for you that has declared this damnation.", "stance": "CON"}], "context": {"sourceId": "31914736-2019-04-18T14:42:22Z", "previousArgumentInSourceId": "31914736-2019-04-18T14:42:22Z-00000-000", "acquisitionTime": "2019-04-18T14:42:22Z", "discussionTitle": "Israeli/Arab Conflict Rap Battle", "sourceTitle": "Debate Topic: Israeli/Arab Conflict Rap Battle | Debate.org", "sourceUrl": "https://www.debate.org/debates/Israeli-Arab-Conflict-Rap-Battle/1/", "nextArgumentInSourceId": "31914736-2019-04-18T14:42:22Z-00002-000"}, "id": "31914736-2019-04-18T14:42:22Z-00001-000", "conclusion": "Israeli/Arab Conflict Rap Battle"}, {"premises": 
[{"text": "My opponent's finesse deserves applause,but the ultimate justification is flawed:Why is he in the right when he displacesin a world filled with uprooted races?By what criteria is the permissibility weighed?When the conflict arises, who receives aid?The aggressors, or the defenders in every case?If so, then any borders can be erased.So, where does the right arise?Is this land just a tournament prize?And, if it's an adornment for the strong,Then there's no question of right or wrong.History does not justify this occupation,There's nothing at the root, no ultimate causation.When the naked truth is that might makes right,Why debase and dismiss our fight?So long as our people remain barred from their landsas we are faced with bigotted reprimands,so long this state is based on ethnic majority,there will never be peace, healing, and amity.Peace can be accomplished through the destruction of a regime,which relies on ethnic identity as a central theme.Destruction of a people is not a goal.We seek the shattering of that people's control.We fight for an equal share of determination,in what ought to be a unified nation.", "stance": "PRO"}], "context": {"sourceId": "31914736-2019-04-18T14:42:22Z", "previousArgumentInSourceId": "31914736-2019-04-18T14:42:22Z-00001-000", "acquisitionTime": "2019-04-18T14:42:22Z", "discussionTitle": "Israeli/Arab Conflict Rap Battle", "sourceTitle": "Debate Topic: Israeli/Arab Conflict Rap Battle | Debate.org", "sourceUrl": "https://www.debate.org/debates/Israeli-Arab-Conflict-Rap-Battle/1/", "nextArgumentInSourceId": "31914736-2019-04-18T14:42:22Z-00003-000"}, "id": "31914736-2019-04-18T14:42:22Z-00002-000", "conclusion": "Israeli/Arab Conflict Rap Battle"}, {"premises": 
[{"text": "I'd like to thank Skep, so throw your hands up to say yep, to this debate master, He's breaking it down, cuz he aint no clown, let's get this debate rollin' but faster. My man sets the stage, for this battle we wage, with the typical narrative tale, My people fleeing, your people being, good luck, we will see who will prevail. Either narrative extreme, is just a false dream, no truth from one or the others, Neither the emply land, nor the welcoming hand, as though we were welcome like brothers. Yes it was preffered, to the outright deterred, but it was far from anything sufficient, Take what you allow, to survive and just bow, anyone wants something a bit less deficient. Let me be clear, for any confusion I fear, you are correct about the nature of then, But you can't expect, with all due respect, for us just to worry about the inevitable when. Europe has significant guilt, but it is not uniquely built, for opression knows no nation, It should be apparent, as it never is errant, to seek out and find ones salvation. Again I realize, since it's needless to theorize, this factual notion of how it once was, But it wasn't all great, and let's keep that straight, but does it matter? Yes it does. Freedom of self-determination, of non-discrimination, should be everyones dream, Free to improve ones station, to build a new foundation, however unlikely it may seem. The world is flawed, often built on silent lies and overt fraud, but it is where we are, Controlled by the corrupt, truth tranished as abrupt, so can salvation really be going too far? Not where we belong? Don't get me wrong, but this is how you presented this for viewing, I know it's not nice, but the world just rolls the dice, and we know when it is worth pursuing. A world divided by whoever inevitably will, fight against it and still, this is how this will be, Everyone given their piece, but only I should cease, since I'm just unlucky enough to be me? You can take your ideals, your uniquely oppressive appeals, apply them to everyone remaining, Because I am not fooled, to being the last one who is ruled, while you insist that I keep abstaining. Poor choices are made, by countries who have certainly betrayed, but I am not the one you envision, An opportunity for safety, still not built then too hasty, how could I possibly regret my decision? No longer a victim, by this simple dictum, declared by a world of guilt that finally understands, Yes there are those lost, but this is no unique cost, unless you lement your perpetuated demands. Obfuscate to perpetuate, complicate just to propagate, the status quo will just remain, Don't hesitate to decimate, relegate to segregate, If that is your agenda to maintain. Elevate hate just to detonate, celebrate why you devestate, should I be conceding? Dedicate to renovate, educate and regulate, because it wont be succeeding. An established country stolen and taken, that is just as mistaken, as any narrative lie, My people just rolling through, like it's the thing to do, and lies lacking an explanation for why. I don't mean to strawman the story, I'm not in this for the glory, just to set the record straight, Coexistance is no illusion, unless you maintain your delusion, but know that it's already too late. Yes I agree, for we can all see, the simple falsehood of that basic and wrong explanation, It's oversimple you are right, it ignores two sides of the plight, in the building of a nation, But that can't ever absolve, or give any answer to solve, what is the past, present, and future of we, No it wasn't void of people here, that much is clear, but neither is it yours, from the river to the sea.", "stance": "CON"}], "context": {"sourceId": "31914736-2019-04-18T14:42:22Z", "previousArgumentInSourceId": "31914736-2019-04-18T14:42:22Z-00002-000", "acquisitionTime": "2019-04-18T14:42:22Z", "discussionTitle": "Israeli/Arab Conflict Rap Battle", "sourceTitle": "Debate Topic: Israeli/Arab Conflict Rap Battle | Debate.org", "sourceUrl": "https://www.debate.org/debates/Israeli-Arab-Conflict-Rap-Battle/1/", "nextArgumentInSourceId": "31914736-2019-04-18T14:42:22Z-00004-000"}, "id": "31914736-2019-04-18T14:42:22Z-00003-000", "conclusion": "Israeli/Arab Conflict Rap Battle"}, {"premises": 
[{"text": "A land without a people for a people without a landA wartorn, weary nation sought a home in barren sand.They made the desert bloomPeace denied by Khartoum,Assailed on all fronts; threats always loom.A brave little nation, caught against the sea,Fighting for a people fleeing inhumanityAt least that's how the story goes:Noble spirits versus implacable foes.The joyous homecoming of a people cast asideBeating back an inhuman, hostile tide.But willful blindness can hide so many facts:When the Jews were without a home, how did my people act?Jerusalem in ruin, it's people expelled.Umar marvelled at the ruin he beheld.He called this city's people to its freshly broken gatesthrowing them open, he invited these expatriatesfor the first time in centuries to walk their city's ways,denied to them for generations, for their refusal to obey.Ever a safe haven for the abused,Our empires have nurtured the oppressed, the diffused.It was on our shores that Judaism flourishedEven as, in Europe, it struggled, malnourishedSo in our darkest hour, how were we repaid?Our people are expelled, our, leaders betrayed.Western powers who divided Arab landDrew an all too hasty line in the sand.A Jewish state was founded, out of their 'charity'Which meant the exile of our people for their majority.They war is portrayed as offensive,Our aims as expansive.But war is never avoided, just postponed to our disadvantage.In our fight to have an oppressor disbanded,We are cast as assailants of a heritage.This narrative is prevalent,Omnipresent, yet fraudulent.The land was not without a people:The explanation's oversimple.", "stance": "PRO"}], "context": {"sourceId": "31914736-2019-04-18T14:42:22Z", "previousArgumentInSourceId": "31914736-2019-04-18T14:42:22Z-00003-000", "acquisitionTime": "2019-04-18T14:42:22Z", "discussionTitle": "Israeli/Arab Conflict Rap Battle", "sourceTitle": "Debate Topic: Israeli/Arab Conflict Rap Battle | Debate.org", "sourceUrl": "https://www.debate.org/debates/Israeli-Arab-Conflict-Rap-Battle/1/", "nextArgumentInSourceId": "31914736-2019-04-18T14:42:22Z-00005-000"}, "id": "31914736-2019-04-18T14:42:22Z-00004-000", "conclusion": "Israeli/Arab Conflict Rap Battle"}, {"premises": 
[{"text": "Accepted", "stance": "CON"}], "context": {"sourceId": "31914736-2019-04-18T14:42:22Z", "previousArgumentInSourceId": "31914736-2019-04-18T14:42:22Z-00004-000", "acquisitionTime": "2019-04-18T14:42:22Z", "discussionTitle": "Israeli/Arab Conflict Rap Battle", "sourceTitle": "Debate Topic: Israeli/Arab Conflict Rap Battle | Debate.org", "sourceUrl": "https://www.debate.org/debates/Israeli-Arab-Conflict-Rap-Battle/1/", "nextArgumentInSourceId": "31914736-2019-04-18T14:42:22Z-00006-000"}, "id": "31914736-2019-04-18T14:42:22Z-00005-000", "conclusion": "Israeli/Arab Conflict Rap Battle"}, {"premises": 
[{"text": "This will be a rap battle in which each debater argues from the PoV of one of the players in this conflict. I will be arguing for the Arab side, while my opponent will be arguing for the Israeli side.Judges are to take into account both aesthetics and the merit of any points raised when making their decisions.First round is for acceptance.", "stance": "PRO"}], "context": {"sourceId": "31914736-2019-04-18T14:42:22Z", "previousArgumentInSourceId": "31914736-2019-04-18T14:42:22Z-00005-000", "acquisitionTime": "2019-04-18T14:42:22Z", "discussionTitle": "Israeli/Arab Conflict Rap Battle", "sourceTitle": "Debate Topic: Israeli/Arab Conflict Rap Battle | Debate.org", "sourceUrl": "https://www.debate.org/debates/Israeli-Arab-Conflict-Rap-Battle/1/", "nextArgumentInSourceId": ""}, "id": "31914736-2019-04-18T14:42:22Z-00006-000", "conclusion": "Israeli/Arab Conflict Rap Battle"}, {"premises": 
[{"text": "1.) Monogamous relationships still stands true and dominant in society over polygamy and is more accepted in most religions. 2.) Monogamy still builds a stronger bond of trust over those in polyamorous relationships. 3.) Because my opponent has failed to prove their point on how the trust is better in a polyamorous relationship, my point stating how a relational trust is undermined by sharing that trust with a third person still stands. Simply stating that polygamy has a better trust bond than monogamy without proof doesn't necessarily means that it's true. 4.) Love should have a foundation of trust and openness between two people because by adding the factor of a third party, it destabilizes the relationship by introducing feelings of jealousy, danger, and betrayal. This point still stands because simply stating that monogamous relationships have these negative feelings as well without backing it up with reasons doesn't make my opponent correct. 5.) In response to the reasons mentioned by my opponent in premise 5 in the 4th round, people in polygamous relationships don't automatically stay happy and won't be open to change. It's the same thing. It can go both ways. People in polygamous relationships can be unhappy and have a fading love while monogamous relationships can be romantic and plentiful. Also, there is no proof or facts that people in polygamous relationships are less likely to grow out of their lifestyle. Which is another reason why my original premise 6 still stands. 6.) Therefore, it's impossible to romantically love more than one person at once.", "stance": "CON"}], "context": {"sourceId": "872eee9b-2019-04-18T15:16:53Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:16:53Z", "discussionTitle": "Is it possible to romantically love more than one person at a time", "sourceTitle": "Debate Argument: Is it possible to romantically love more than one person at a time | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-it-possible-to-romantically-love-more-than-one-person-at-a-time/2/", "nextArgumentInSourceId": "872eee9b-2019-04-18T15:16:53Z-00001-000"}, "id": "872eee9b-2019-04-18T15:16:53Z-00000-000", "conclusion": "Is it possible to romantically love more than one person at a time"}, {"premises": 
[{"text": "1.) Romantic love is defined in this case, as expressing mutual feelings of intimacy through unique connection and non-physical attraction, it is built on respect, and driven by honesty. 2.) Lust nor having sexual relations are involved in this case of romantically loving people, based upon what is defined as romantic love. This is understood and accepted by my opposer. 3.) Connecting on a deeper level with a person and having a more emotional, mental, or spiritual attraction is defined as having a mutual perception of intimacy. Intimacy may evolve and claim dominant over the other factors of romantic love, respect and honesty. 4.) There is no real restriction on how people approach love, there is no law. If one chooses to have multiple partners, it may be frowned upon, but at the end of the day it only concerns the people involved. This statement still stands, because it claims the fact that just because something is frowned upon by others, doesn\"t mean that romantic love for people just stops due to the opinion of outsiders. 5.) To explain what was requested from my opponent\"s Premise 6 in round 3, when compared to a monogamous relationship, a polygamous relationship doesn't have the higher consequence of cheating or losing interest/getting tired of one another, because of the fact that in a polygamous relationship, those involved are completely open about romantically sharing each other, and they are fine by it. If there\"s an agreement and acceptance of how romantic love is being spent, there is less of a chance that there will be cheating. Also, those in a polygamous relationship may be less likely to grow out of their life style, because they are enjoying how they choose to love. On the other hand, in a monogamous relationship, there\"s a possibility that one partner may be fading, getting less attracted to their romantic partner, testing commitment. 6.) My argument that it is possible for a person to romantically love more than one person simultaneously still stands. Premises that I have outlined in the first round, remain true even when my opponent tried to contradict them. To prove my point with what my opponent said about crushes in her round 3 response (premise 7), if having a crush on multiple people is possible, then it is indeed possible to have the potential of romantically loving more than one person at once. A crush leads to a potential for romantic love. 7.) To correct my opponent on her defense in round 3 (premise 10) , if romantic feelings are contained by self-control, then there will never be a potential for romantic love. Since this argument is based entirely on the subject of romantic love, having absolutely no potential for romantic love is bad. Other positive consequences of containing feelings of romantic love by self-control, such as never exposing oneself truthfully to another, such as attaining the quality of patience, are unacceptable in light of the negative consequences of containing feelings of romantic love by self-control. Thus, one should not let romantic feelings be contained by self-control. To prove myself even further, this act allows one to surrender to romance, letting an admirer fall straight into the arms of another. 8.) Therefore, it is possible to romantically love more than one person at once.", "stance": "PRO"}], "context": {"sourceId": "872eee9b-2019-04-18T15:16:53Z", "previousArgumentInSourceId": "872eee9b-2019-04-18T15:16:53Z-00000-000", "acquisitionTime": "2019-04-18T15:16:53Z", "discussionTitle": "Is it possible to romantically love more than one person at a time", "sourceTitle": "Debate Argument: Is it possible to romantically love more than one person at a time | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-it-possible-to-romantically-love-more-than-one-person-at-a-time/2/", "nextArgumentInSourceId": "872eee9b-2019-04-18T15:16:53Z-00002-000"}, "id": "872eee9b-2019-04-18T15:16:53Z-00001-000", "conclusion": "Is it possible to romantically love more than one person at a time"}, {"premises": 
[{"text": "1.) You've missed what I've been trying to point out completely. I understand the definition of platonic love, and I know that platonic love and romantic love are two different things, but that's the point. They are two completely different things. If platonic love is self-expression in an emotional and spiritual way amongst friends yet romantic love is technically the same thing in this case then how are you completely sure that a person is not just platonically loving more than one person rather than romantically loving them all? Either way, regardless whether the definitions in this case are the same or not, it does not properly support your argument on how romantically loving more than one person is possible. 4.) You're not making sense in this argument at all. You also missed my point. People change, you have also stated and agreed to that, but just because one person in the relationship changes, does not also mean that the other person will change as well. Lots of people change, you're absolutely correct but not everyone can change the same way at the same time. Your first sentence also doesn't match with your whole statement in this paragraph. Just because some people practice monogamy and others practice polygamy doesn't support your argument on how people change or how romantically loving more than one person is possible. 5.) That's actually the opposite. Because polygamy is more than two people, the risk of cheating is increased because of the fact that there is more people involved. Just because the risk of cheating exists in monogamous relationship doesn't necessarily mean that it's more of a fear in it. 6.) Can you please explain why polygamous relationship doesn't have a higher consequence of getting tired or cheating because it doesn't support the argument. 7.) That's wrong, you stated in the previous round that loving more than one person means to spread love to as many people as possible. Therefore, would make it seem that finding a lot of people is the goal. Also, I didn't associate a crush with infatuation. As mentioned in our agreed definition, infatuation is derived from obsessive and fanatic thoughts which is not the same thing as a crush. A crush is just a bit of interest of possibly loving a new person romantically, which in my case makes sense if I'm explaining how having crushes on a bunch of people isn't what romantic love is. Actually, in this case, love can be a controllable thing since people choose to be in a monogamous and polygamous relationship. It can also be controllable when it comes to choosing who to love, the thing that is actually uncontrollable is crushes. Maybe having crushes on multiple people is a possible thing but loving more than one person is not possible. 8.) You don't have enough reasons to support this argument. You can't just say it's possible without explaining why it is. Intimacy is essential in a relationship but it doesn't necessarily mean that it's able to happen in a polygamous relationship. 9.) This statement makes absolutely no sense so I choose not to retaliate against it. 10.) Feelings are uncontainable yes, but there is such thing as self-control. There's also such thing as morals. Just because people develop feelings (crushes) on a bunch of people doesn't mean the person has to act upon every single feeling for every single person. Polygamous relationships are morally wrong and just because feelings are uncontrollable doesn't mean we have to comply with them. It also doesn't support your point on how romantically loving more than one person is possible.", "stance": "CON"}], "context": {"sourceId": "872eee9b-2019-04-18T15:16:53Z", "previousArgumentInSourceId": "872eee9b-2019-04-18T15:16:53Z-00001-000", "acquisitionTime": "2019-04-18T15:16:53Z", "discussionTitle": "Is it possible to romantically love more than one person at a time", "sourceTitle": "Debate Argument: Is it possible to romantically love more than one person at a time | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-it-possible-to-romantically-love-more-than-one-person-at-a-time/2/", "nextArgumentInSourceId": "872eee9b-2019-04-18T15:16:53Z-00003-000"}, "id": "872eee9b-2019-04-18T15:16:53Z-00002-000", "conclusion": "Is it possible to romantically love more than one person at a time"}, {"premises": 
[{"text": "1.) Romantic love is much more than self-expression, but it begins with personality and self-expression, attracting certain others. Platonic love is having an emotional and spiritual relationship between persons, not involving sexual desire, specifically. As mentioned before, romantic love in this case does not involve driven lust or sexual relations, and it is possible to have romantic love for more than one person. You are thinking of a platonic relationship, which involves friends, but platonic love is different, and we are discussing how self-expressing leads to romantic love, not platonic interest. 4.) There are people who practice monogamy and there are people who practice polygamy, that\"s just how reality is. People are equal and unequal in certain senses, people are compatible with some but not with others, romantic love is changing and unchanging just as people who express their love are constantly changing as well. Agreements, like trust and loyalty break, all the time, and what is broken down can be rebuilt by another romantic love who was involved before, during, or after a current romantic relationship. All of these scenarios are true and possible. Correct, relationships usually don\"t end where a third person is involved, but because people change, it wouldn\"t matter how a relationship ends, under whatever circumstances or issues, it just does because people constantly change and figure out how to eventually recover and adapt to other things. 5.) In premise 5, this may be true, but this can also be true in a monogamous relationship. In a monogamous relationship, there\"s more of a fear of cheating on one another, which these feelings invoke, whereas in a polygamous relationship cheating is not much of an issue. 6.) Again, these feelings (jealousy, etc) can occur in a monogamous relationship as well. Both parties of a monogamous relationship don\"t have to stick out to the end even if the terms seem clear at first. There are higher consequences for cheating, getting tired of one another, etc in a mono relationship rather than a poly relationship. 7.) This is my claim of possibility, stating that in fact people do live by this understanding of romantic love, whether it is acceptable or not, it is possible and true. One can indeed put their love \"out there\" and in return receive many admirers who share the same feelings and ideas, equally. I never mentioned that the goal of a polygamous relationship is to \"find\" or search for as many people possible to love, other people will show mutual interest for the romantic love being expressed; Love is not sought, it just happens and it is uncontrollable. A crush carries the same meaning as infatuation, and as mentioned before, infatuation is not apart of our agreed definition of what romantic love is in this case. Also, it does not imply that not being romantically involved with more than one person means one isn\"t living life, it means to have the freedom and allow oneself to romantically love people who connect on the same level with the person who believes love means such, in the moment. 8.) Intimacy is essential in a romantic love relationship, it can be something shared with more than one person. Someone can have an intimate connection with more than one person at a time, it\"s possible. Romantic love is easy to develop on feelings and emotions that are uncontrollable. 9.) In a romantic relationship, if the case may be that one looses love for one person, it does not mean love is lost for the other. It is honest to experience the factors of romantic love with more than one person at the same time. 10.) Feelings of love may still remain for any ignited romance between partners, no matter how much someone denies it or tries to escape what is the truth. One can love more than one person simultaneously, because feelings are uncontainable.", "stance": "PRO"}], "context": {"sourceId": "872eee9b-2019-04-18T15:16:53Z", "previousArgumentInSourceId": "872eee9b-2019-04-18T15:16:53Z-00002-000", "acquisitionTime": "2019-04-18T15:16:53Z", "discussionTitle": "Is it possible to romantically love more than one person at a time", "sourceTitle": "Debate Argument: Is it possible to romantically love more than one person at a time | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-it-possible-to-romantically-love-more-than-one-person-at-a-time/2/", "nextArgumentInSourceId": "872eee9b-2019-04-18T15:16:53Z-00004-000"}, "id": "872eee9b-2019-04-18T15:16:53Z-00003-000", "conclusion": "Is it possible to romantically love more than one person at a time"}, {"premises": 
[{"text": "1.) Self-expression, romantic love, and polygamy are three different entities. A person can express themselves without the aspect of romantic love. Romantic love is much more than just self-expression, and it doesn't always have to include more than two people. This new definition of romantic love that you mentioned is a bit odd to me. Anyone can expose their feelings and personality to anyone; that's a common social tendency as human beings in modern society. I can express my personality and feelings to my friends but that doesn't mean I want to have a romantic relationship with any of them. This definition sounds a lot like a platonic love, which is possible to have with more than one person; romantic love however, is not. 4.) Just because one person can change their views from monogamy to polygamy doesn't always mean that the other partner will also. As I mentioned before, a relationship builds on trust, but it also builds on understanding and agreement. If someone agrees to be in a monogamous relationship they agree to be with that other person only. I agree that it is possible for someone to change their minds in the future, but everyone has a different outlook on their preferences and it doesn't always have to end with including a third person. Relationships don't work that way. If a person really cared for their partner, they wouldn't completely change the relationship just because of their own selfishness. 5.) I disagree. Polygamous relationships always comes with a feeling of jealousy and anger regardless of their trust or what they've agreed to in the beginning. People participating in polyamorous practice are sharing each other and it's not possible for all partners to be loved equally. Trust is stronger in a monogamous relationship because there is no sharing involved; Partner A has Partner B and Partner B has Partner A. All the love and affection is split evenly between the two partners. 6.) These feelings actually can ruin relationships because of the fact that we're human. Although people can agree to be in a polygamous relationship doesn't mean that the feelings will just go away. Anyone can get jealous of another person, anyone can feel danger in a relationship and anyone can be betrayed by others. Just because a polygamous relationship and it's terms may seem clear at first, doesn't mean the person will actually go through with it to the end. 7.) You can't give feelings of romantic love and call that a relationship, it needs to be reciprocated. Otherwise, that's just a crush. The goal of a polyamorous relationship isn't to just find as many people as possible and love them, there's way more to it. This other definition of polygamy is also weird. Does that imply that if you are not romantically involved with more than one person then you aren't living life? Sure, some people actually live that life, but that doesn't make polygamy acceptable or possible.", "stance": "CON"}], "context": {"sourceId": "872eee9b-2019-04-18T15:16:53Z", "previousArgumentInSourceId": "872eee9b-2019-04-18T15:16:53Z-00003-000", "acquisitionTime": "2019-04-18T15:16:53Z", "discussionTitle": "Is it possible to romantically love more than one person at a time", "sourceTitle": "Debate Argument: Is it possible to romantically love more than one person at a time | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-it-possible-to-romantically-love-more-than-one-person-at-a-time/2/", "nextArgumentInSourceId": "872eee9b-2019-04-18T15:16:53Z-00005-000"}, "id": "872eee9b-2019-04-18T15:16:53Z-00004-000", "conclusion": "Is it possible to romantically love more than one person at a time"}, {"premises": 
[{"text": "1.) I disagree. It is possible to romantically love more than one person at the same time. Romantic love is when a person exposes his/her feelings through self-expression and personality, attracting more than one person. This person can attract and accept more than one person in his/her love life. 4.) I agree with the fact that trust is built on a monogamous relationship, but there could always be a situation in which one partner simply changes their views on their partner or what love really means to them, and they involve another person in their lives at that point. Monogamy can turn into polygamy, it is possible. 5.) Polygamy reflects on openness; Trust is stronger in a polygamous relationship because all romantic partners are aware of how their love is being spent, and they are fine by it. 6.) Love partners are understanding of each other, although feelings and emotions get the best of us because we are human after all, these feelings will not ruin relationships that are open and clear on what everyone gets out from it. 7.) To romantically love more than one person means to live life in the moment and give as much feelings of love to as many people as possible. This is actually how some people live and what some people actually do believe.", "stance": "PRO"}], "context": {"sourceId": "872eee9b-2019-04-18T15:16:53Z", "previousArgumentInSourceId": "872eee9b-2019-04-18T15:16:53Z-00004-000", "acquisitionTime": "2019-04-18T15:16:53Z", "discussionTitle": "Is it possible to romantically love more than one person at a time", "sourceTitle": "Debate Argument: Is it possible to romantically love more than one person at a time | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-it-possible-to-romantically-love-more-than-one-person-at-a-time/2/", "nextArgumentInSourceId": "872eee9b-2019-04-18T15:16:53Z-00006-000"}, "id": "872eee9b-2019-04-18T15:16:53Z-00005-000", "conclusion": "Is it possible to romantically love more than one person at a time"}, {"premises": 
[{"text": "1.) It is not possible to romantically love more than one person at the same time. 2.) I agree with your first premise because I believe that is the definition of what romantic love is. 3.) Monogamous relationships involve having only one spouse or significant other at once. Most religions and cultures accept this type of relationship. 4.) Being monogamous builds a strong trust between the two parties involved in the relationship. 5.) Because more than two people are involved in a polygamous relationship, the trust is now undermined by sharing that trust with a third party. 6.) Love should have a foundation of trust and openness between two people because by adding the factor of a third party, it destabilizes the relationship by introducing feelings of jealousy, danger, and betrayal. 7.) Therefore, it is only possible for an individual to be in love with one person at a time. Non-Controversial: Premises 1, 2, 3 and 4 are not debatable. Premise 1 is just a statement I am introducing. Premise 2 is an agreement that both parties share on what the definition of romantic love is. Premise 3 is my definition of monogamy. Premise 4 is a fact based the definition of monogamy that I'm defending and cannot be refuted. Controversial: Premises 5 and 6 are considered debatable. 5.) Although the trust can be undermined, it is still possible that it won't be. 6.) Feelings of jealousy and betrayal does occur when a monogamous relationship adds a third party at any capacity, but as long as the two original partners agree to accept the third person in the relationship, those feelings should concede.", "stance": "CON"}], "context": {"sourceId": "872eee9b-2019-04-18T15:16:53Z", "previousArgumentInSourceId": "872eee9b-2019-04-18T15:16:53Z-00005-000", "acquisitionTime": "2019-04-18T15:16:53Z", "discussionTitle": "Is it possible to romantically love more than one person at a time", "sourceTitle": "Debate Argument: Is it possible to romantically love more than one person at a time | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-it-possible-to-romantically-love-more-than-one-person-at-a-time/2/", "nextArgumentInSourceId": "872eee9b-2019-04-18T15:16:53Z-00007-000"}, "id": "872eee9b-2019-04-18T15:16:53Z-00006-000", "conclusion": "Is it possible to romantically love more than one person at a time"}, {"premises": 
[{"text": "1. The definition of romantic love is to be understood and agreed upon by both parties. Love is defined in this case, as expressing mutual feelings of intimacy through unique connection and non-physical attraction, it is built on respect, and driven by honesty. 2. Infatuation is not the case. By definition, infatuation is an intense but short-lived passion/admiration for someone or something, which can be determined on fantasy and obsessive thought. 3. The love is not driven by lust nor does it in this case involve sexual relations, based upon what is confirmed as romantic love. 4. Connecting on a deeper level with a person and having a more emotional, mental, or spiritual attraction is defined as having a mutual perception of intimacy. Intimacy may evolve and claim dominant over the other factors of romantic love, respect and honesty. 5. There is no real restriction on how people approach love, there is no law. If one chooses to be with one partner or have multiple partners, it may be frowned upon, but at the end of the day it only concerns the person who's involved with the person who can treat love like this. 6. Developing feelings of any sort is uncontrollable, love is an expression that is uncontrollable and considered to be universal. If it is suppressed, it is not honest and true, which is unfair to both oneself and the partner. 7. Polygamy, by definition, is the practice/custom of having more than one wife or husband at the same time. It is a natural/open term which has been used in practice by many people in most societies, for many years. This form of relationship is honest and not considered to be cheating. 8. Therefore, it is possible to romantically love more than one person at once. Non-controversial: Premise 1, 2, 3, 5, and 7 are non-controversial. Premise 1 is the statement claiming ground on what is agreed upon to be defined as romantic love. Premise 2 is the definition of infatuation and premise 7 is the definition of polygamy, both related to my debating side. Premise 3 a clarity, stating that lust is not a factor in this case, and sexual relations are not necessary in all romantic love relationships. Premise 5 is a fact, simply understood. Controversial: Premises 4 and 6 are considered debatable. 4. Intimacy claims dominant over the other factors (respect and honesty), having a greater effect on any relationship. It may also clarify where romantic love lies, with which partner, through how high the level of intimacy is with one partner opposing with the other(s). 6. This is based on how people may interpret this in a certain situation. Suppressing certain feelings may or may not be fair to oneself and the partner, given the situation. Controlling one\"s feelings is possible to an extent, but it may not be in the beginning, and self-control needs practice.", "stance": "PRO"}], "context": {"sourceId": "872eee9b-2019-04-18T15:16:53Z", "previousArgumentInSourceId": "872eee9b-2019-04-18T15:16:53Z-00006-000", "acquisitionTime": "2019-04-18T15:16:53Z", "discussionTitle": "Is it possible to romantically love more than one person at a time", "sourceTitle": "Debate Argument: Is it possible to romantically love more than one person at a time | Debate.org", "sourceUrl": "https://www.debate.org/debates/Is-it-possible-to-romantically-love-more-than-one-person-at-a-time/2/", "nextArgumentInSourceId": ""}, "id": "872eee9b-2019-04-18T15:16:53Z-00007-000", "conclusion": "Is it possible to romantically love more than one person at a time"}, {"premises": 
[{"text": "In this deebate you may argue for any pistol of your choosing. The pistol can have different specifications than the one I have chose to argue for. As you know you may not vote for yourself, if you do then I should get the conduct vote.", "stance": "PRO"}], "context": {"sourceId": "bda48355-2019-04-18T18:59:59Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:59:59Z", "discussionTitle": "The M 1911 colt .45 is better than -------", "sourceTitle": "Debate Issue: The M 1911 colt .45 is better than ------- | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-M-1911-colt-.45-is-better-than/1/", "nextArgumentInSourceId": "bda48355-2019-04-18T18:59:59Z-00000-000"}, "id": "bda48355-2019-04-18T18:59:59Z-00005-000", "conclusion": "The M 1911 colt .45 is better than -------"}, {"premises": 
[{"text": "And like always, i refute your arguments. 1. The colt .45 has a bigger round therefore it is more powerful weapon than the G18 This argument is weak as nearly all pistol rounds size are around the same. The power of nearly all pistols are equally around the same. 2. I know an individual who has an M1911 colt .45 and he has no problem concealing or weilding it You are neglecting my point. The G18 is almost 2 times lighter then the m1911 and maybe your individual has no problem concealing it or wielding it, but that doesnt mean that the m1911 is better in term of weight. 3. I would rather have 7 more powerful bullets than 33 less powerful This is your opinion and we dont opinions here. You say that you prefer 7 strong bullets over 33 less powerful ones, but others might think diffrently. If you claim that people preferred power over capacity, then it could stand as argument. Sadly you didnt brought source with you. This argument is nullified. \"Think of this if for some reason you could only use the semi-auto on a G18 and there was a more powerful colt .45 would you pick the less powerful round with more rounds in a clip or less rounds and a more powerful clip? There are also variations of the colt .45 that is more compact, but it still has the power of the .45 round.\" This is opinion, i wouldve taken the G18 since you like to have your opinion over the M1911. This argument is nullified. \"The colt .45 is still in use on and off the battle field, its simple design and powerful round make it an effective weapon. Its weight would make it an effective gun to pistol whip with. I ask that you vote PRO because the colt .45 is simple and more powerful than a G18.\" Sadly, you are wrong. Yes, the M1911 is effective, but as time goes on, it became less and less effective. Eventually it has been replaced by the Beretta 92FS. Now as we all know, the Beretta 92FS is weaker in term of power (your logic anyway) but holds more rounds. Now you see what people truly prefer. Also, pistol whipping can be useful for a heavy arm, but no one could even whip someone with a pistol in a firefight. In firefight situation, we all would prefer lighter arms. I ask you to vote CON as the effectiveness of M1911 has already been outdated. The new generation of guns like Beretta 92SF, Desert Eagle and even the G18 are defeating the M1911. Source: http://en.wikipedia.org... http://en.wikipedia.org... http://en.wikipedia.org... http://en.wikipedia.org...", "stance": "CON"}], "context": {"sourceId": "bda48355-2019-04-18T18:59:59Z", "previousArgumentInSourceId": "bda48355-2019-04-18T18:59:59Z-00005-000", "acquisitionTime": "2019-04-18T18:59:59Z", "discussionTitle": "The M 1911 colt .45 is better than -------", "sourceTitle": "Debate Issue: The M 1911 colt .45 is better than ------- | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-M-1911-colt-.45-is-better-than/1/", "nextArgumentInSourceId": "bda48355-2019-04-18T18:59:59Z-00001-000"}, "id": "bda48355-2019-04-18T18:59:59Z-00000-000", "conclusion": "The M 1911 colt .45 is better than -------"}, {"premises": 
[{"text": "The colt .45 is a semi-automatic pistol so I ask that my opponent only argue on semi-automatic for I feel that is an unfair advantage in this debate. The colt .45 is a bigger round therefore it is more powerful than the 9mm round. 1. The colt .45 has a bigger round therefore it is more powerful weapon than the G18 2. I know an individual who has an M1911 colt .45 and he has no problem concealing or weilding it 3. I would rather have 7 more powerful bullets than 33 less powerful Think of this if for some reason you could only use the semi-auto on a G18 and there was a more powerful colt .45 would you pick the less powerful round with more rounds in a clip or less rounds and a more powerful clip? There are also variations of the colt .45 that is more compact, but it still has the power of the .45 round. The colt .45 is still in use on and off the battle field, its simple design and powerful round make it an effective weapon. Its weight would make it an effective gun to pistol whip with. I ask that you vote PRO because the colt .45 is simple and more powerful than a G18.", "stance": "PRO"}], "context": {"sourceId": "bda48355-2019-04-18T18:59:59Z", "previousArgumentInSourceId": "bda48355-2019-04-18T18:59:59Z-00000-000", "acquisitionTime": "2019-04-18T18:59:59Z", "discussionTitle": "The M 1911 colt .45 is better than -------", "sourceTitle": "Debate Issue: The M 1911 colt .45 is better than ------- | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-M-1911-colt-.45-is-better-than/1/", "nextArgumentInSourceId": "bda48355-2019-04-18T18:59:59Z-00002-000"}, "id": "bda48355-2019-04-18T18:59:59Z-00001-000", "conclusion": "The M 1911 colt .45 is better than -------"}, {"premises": 
[{"text": "G18 specifications: Weight: 620 Gram (empty) length: 185 mm (7.28 in) barrel length: 114 mm (4.49 in) cartridge: 9x19 mm action: short recoil operation muzzle velocity: 375 m/s (1.230 f/s) feed system: 33-round detachable box magazine Most the effectiveness range next time, ok? The G18 is a machine pistol (fully automatic) developed at request of the Austrian Counter-terrorist unit EKO Cobra. The G18 is a selective fire variant so it can switch from Fully automatic to semi-automatic. Because of it being fully automatic machine pistol, it is unavaible for civilians. My arguments: 1. The G18 holds 33 rounds and is fully automatic, making it a deadly and lethal weapon, even more powerful then the M1911. The M1911 only holds 7 rounds. 2. As the G18 is lighter and smaller, its easier to carry and to wield. Your arguments xD Source: http://en.wikipedia.org...", "stance": "CON"}], "context": {"sourceId": "bda48355-2019-04-18T18:59:59Z", "previousArgumentInSourceId": "bda48355-2019-04-18T18:59:59Z-00001-000", "acquisitionTime": "2019-04-18T18:59:59Z", "discussionTitle": "The M 1911 colt .45 is better than -------", "sourceTitle": "Debate Issue: The M 1911 colt .45 is better than ------- | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-M-1911-colt-.45-is-better-than/1/", "nextArgumentInSourceId": "bda48355-2019-04-18T18:59:59Z-00003-000"}, "id": "bda48355-2019-04-18T18:59:59Z-00002-000", "conclusion": "The M 1911 colt .45 is better than -------"}, {"premises": 
[{"text": "M1911 colt .45 specifications weight:2.44 lb (1,105 g) empty length:8.25 in (210 mm) barrel length:5.03 in (127 mm) cartridge:.45 action:Short recoil operation Muzzle velocity:830 ft/s feed system:7-round standard detachable box magazine The colt .45 was the main pistol from 1911 to 1985 and then was later replaced by the lighter and less powerful Italian Breta. The colt .45 is still seeing service on non-standard uses on todays modern battle field. I will argue my points after my opponent post his argument", "stance": "PRO"}], "context": {"sourceId": "bda48355-2019-04-18T18:59:59Z", "previousArgumentInSourceId": "bda48355-2019-04-18T18:59:59Z-00002-000", "acquisitionTime": "2019-04-18T18:59:59Z", "discussionTitle": "The M 1911 colt .45 is better than -------", "sourceTitle": "Debate Issue: The M 1911 colt .45 is better than ------- | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-M-1911-colt-.45-is-better-than/1/", "nextArgumentInSourceId": "bda48355-2019-04-18T18:59:59Z-00004-000"}, "id": "bda48355-2019-04-18T18:59:59Z-00003-000", "conclusion": "The M 1911 colt .45 is better than -------"}, {"premises": 
[{"text": "And so i signs the contract* NO VOTING FOR YOURSELF Btw, my choice of gun is the G18C (or G18) Your arguments please, XD", "stance": "CON"}], "context": {"sourceId": "bda48355-2019-04-18T18:59:59Z", "previousArgumentInSourceId": "bda48355-2019-04-18T18:59:59Z-00003-000", "acquisitionTime": "2019-04-18T18:59:59Z", "discussionTitle": "The M 1911 colt .45 is better than -------", "sourceTitle": "Debate Issue: The M 1911 colt .45 is better than ------- | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-M-1911-colt-.45-is-better-than/1/", "nextArgumentInSourceId": ""}, "id": "bda48355-2019-04-18T18:59:59Z-00004-000", "conclusion": "The M 1911 colt .45 is better than -------"}, {"premises": 
[{"text": "........The \"I\" word. I hate when people jsut throw that around. It means \"not knowing\" in some references but it can also be translated into our English word of \"ignore\". Good for you for having a meal with this \"Colonel Otero\". Yes the Special Forces are made up of most services.....but...... okay. See your things on \"air cover\" and \"transportation\" are rarely MOST of the USAF. The majority of Air Support on the battleground does not come from the Air Force. Here is an example, Say a convoy is ambushed far outside of base. They need air support. Here is what they do. \"WE need support at these coordinates (45.)(78.0)etc... so they call in the nearest Blackhawk (ARMY) or the nearest gunship.plane with support capapbilities mostly attack choppers or A10 Warthogs flown by the USMC. The nearest Air Force bases are usually too far away to get there in time for support quick enough during an ambush. Yeah the Air Force sends over supplies from this country and others but, it mine as well be the ARMY. Once they arrive in Iraq guess who is in charge of getting the supplies? hahahah not the Air Force. The NG usually gets stuck with that or the ARMY. The Air Force was created in 1947. It used to be the Army Air Force who flew. The NAVY flew in the Pacific. That right there shows that we dont need a whole longer department taht costs the most when it can just join up with the army and cut costs tremendously since everyone complains about our \"National Debt\" Ahhhh im glad you mentioned the Unmanned Aerial Vehicle, or the UAV. The Army can do it. Thats all that needs to be said. They can handle it. They have the time. They have the training and technology. Anyways the Air Force wants more funding to make base more \"homie\" yeah well tough it out like everyone else. You don't need M4 Rifles. They suck anyways. Sure there may be some on Special Missions but there are not going to be any right on the frontlines. Thats what Marines,Seals, and the Green Berets are for. It's not liek there are going to be that many people using those weapons anyways,they can just use the leftover ones. Wow. hmmm how is this not a war on terror? What Iraqi battleforce is in Iraq? There certainly is an Iraqi Army but they are on our side. I think there are a group of terrorists called Al-Qaeda dont you? Yeah. So yes these are counterterrorism operations. There will be more...alot more in the future. Maybe you should enlist in the AF? Thankyou for going to look at my views and telling me what a war is. i know what a war is. Yeah i know what a war with Iran is and i know that air SUPERIORITY would be an effective role. Okay, we already know that by the recent facts show that the AF isnt going to do the majority of the Air Work anyways. Oh yeah who funds the Air Force? The Government. Oh and i would like to throw in there that i already knew i was going to lose thsi debate in the first place because people just vote on what they already think. For example if there is a debate between whethere the Red Sox or the Yankees are better...well people are just going to vote for their favorite team no matter what the debate says.The debate could say the Red sox suck and a red sox fan wont even read it because he just vote for the Red sox.....anyways its going to be like that here....if somebody likes the AF there jsut going to vote for them anyways. Cheers.", "stance": "PRO"}], "context": {"sourceId": "aaf6a6a1-2019-04-18T19:49:51Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:49:51Z", "discussionTitle": "The Air Force should be disbanded.", "sourceTitle": "Online Debate: The Air Force should be disbanded. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Air-Force-should-be-disbanded./1/", "nextArgumentInSourceId": "aaf6a6a1-2019-04-18T19:49:51Z-00003-000"}, "id": "aaf6a6a1-2019-04-18T19:49:51Z-00002-000", "conclusion": "The Air Force should be disbanded."}, {"premises": 
[{"text": "While I admire that your argument is based off of funding, I think your criticism of the Air Force come from ignorance as to what the tens of billions of dollars pays for. To start with, I had dinner with a Colonel Otero in the fall of 2006. Colonel Otero, a member of the Air Force, graduate of Iowa State University's ROTC program, and student of the Air War College, was the commander of the Special Forces under Tommy Franks in Iraq and Afghanistan. The Special Forces is made up of all kinds of personnel, and many of them come from the air force. Given the nature of many Special Forces, or black op missions, much of the funding for them comes from the air force as they often find themselves supplying air cover, air transportation, and supply while also supporting in a recon capacity. When we went into Afghanistan, the entire United States Armed forces had exactly two unmanned aerial vehicles. The Air Force, in part because of the recognized value of a UAV, and in part because an overall strategic understanding provided by leadership which must be concerned by both logistics and a complete strategic understanding of the entire theater, the Air Force was the only service interested in developing the UAV. To date, every UAV produced is funded by the Air Force, and operated by the Air Force, yet serves every trooper that is on the ground, whether they are soldiers, marines, sailors or airmen. Our Military's mission is not solely counter terrorism. And to reduce our military to that capacity would be a huge mistake, especially when just about every mission carried out by the military has little or nothing to do with \"counter terrorism\", but I suppose since people have consented to call this the \"war on terror\", its easy to believe that every mission is counter terrorism. According to your profile, you support a \"war with Iran\", however seldom do people define what they mean by war. In every plan for Iran, the Air Force represents a tremendously important role. Especially given the fact that those plans rely on air sport, and pulling off at least a couple thousand sorties in the first three days. Many of which will have to be conducted by heavy bombs which other branches do not maintain. For the record, though, the United States Air Force has many individuals on the ground in Iraq serving in both advance supply capacities, and direct support capacities. The entire armed forces has been so thinly stressed by this war, and the fact that the number of active duty divisions was reduced by George Bush in the early days of his presidency, that every branch is contributing beyond their original mission statements in an effort to try to make up for the short comings of poor planning by the executive branch. The command of the Iraq Theater actually belongs to a Navy Admiral, and there has been a spirit of cooperation from all the military branches, which the commander of the United States Army who is new to the theater keeps attempting to ignore, which is partially why said Admiral referred to him as a Kiss A$$. http://ipsnews.net... While the Marine Corps might have their own wing of fighters, I can promise you that when the Navy talks about how many fighters that they have, they're including the numbers of Marine fighters. The Marine Corps receives a majority of its funding from the Department of the Navy, and not from a specific congressional allocation. The Marine Corps and Navy also do not invest in heavy bombing capacities, nor do they invest in the military's space program. Yes, the Military has a space program that is almost completely funded by the United States Air Force. The Air Force must be prepared for missions that the United States Army and Navy are not. Also, a majority of the Army's aircraft are support vehicles, and it is a fallacious statement to claim that they have more \"Planes\", when the United States Army speaks of their total numbers of air craft, they are including non-fixed wing vehicles, such as helicopters. The navy also operates a large share of helicopters that the United States Air Force usually has nothing to do with. So, part of the discrepancy you see is because the Air Force has much fewer stealth fighters and stealth bombers because their mission statement requires it, and the Air Force needs fewer stealth fighters than the Army and Navy needs helicopters to maintain their operations. The Air Force has also provided a brunt of the research behind both the F-22, and the F-35 Joint Strike Fighter, the F-35 representing the future air craft of all branches, even the ones who did not share the expense of the design. If you want to promise success in our theaters of operation, fund the air force.", "stance": "CON"}], "context": {"sourceId": "aaf6a6a1-2019-04-18T19:49:51Z", "previousArgumentInSourceId": "aaf6a6a1-2019-04-18T19:49:51Z-00002-000", "acquisitionTime": "2019-04-18T19:49:51Z", "discussionTitle": "The Air Force should be disbanded.", "sourceTitle": "Online Debate: The Air Force should be disbanded. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Air-Force-should-be-disbanded./1/", "nextArgumentInSourceId": "aaf6a6a1-2019-04-18T19:49:51Z-00004-000"}, "id": "aaf6a6a1-2019-04-18T19:49:51Z-00003-000", "conclusion": "The Air Force should be disbanded."}, {"premises": 
[{"text": "I think that the United States Air Force is unnecessary. In the post 9/11 days counterterrorism missions are more effectively done on ground then on air. Sure you have piolts that can take down buildings and such as that, but that kind of operation would be better handled by the NAVY or ARMY. The Marine Corps has more planes in it's air wing than the whole U.S. Air Force, the NAVY has more planes, and so does the ARMY. Should'nt it be that the Air Force has more planes than any branch seeing that they are the \"Air Force\"? But the Air Force wants more than a few new aircraft. The Service is asking for $116 million, to pay for 100,000 new handguns with improved ergonomic design and higher caliber effectiveness; $13 million in \"dorm furnishings\"; $367 million, to buy M-4 rifles; and $276 million for \"critical base services,\" like \"base shuttle service, dining hall service hours, fitness/recreation programs, etc. Lack of funding impacts the entire base community and, specifically, junior Airmen.\" The Marine corps only makes up 3% of our national budget and the Airforce wants another 18 billion added on to their $144,000,000,000. If you want to fly, join the Navy or the Marines.", "stance": "PRO"}], "context": {"sourceId": "aaf6a6a1-2019-04-18T19:49:51Z", "previousArgumentInSourceId": "aaf6a6a1-2019-04-18T19:49:51Z-00003-000", "acquisitionTime": "2019-04-18T19:49:51Z", "discussionTitle": "The Air Force should be disbanded.", "sourceTitle": "Online Debate: The Air Force should be disbanded. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Air-Force-should-be-disbanded./1/", "nextArgumentInSourceId": "aaf6a6a1-2019-04-18T19:49:51Z-00000-000"}, "id": "aaf6a6a1-2019-04-18T19:49:51Z-00004-000", "conclusion": "The Air Force should be disbanded."}, {"premises": 
[{"text": "I usually use it in the terms of not knowing, or uneducated. I typically don't ignore much. Air support is applied by all branches, in one way or another. In many cases this is done so that the operation can be coordinated by one branch, one division, one battalion, et cetera. This is why we call it the \"Airborne Cavalry.\" Depending on the chief of operations in the mission in which support is being called down, it is just as likely that the gunship, whether fix winged or rotor my respond, or an air force or navy craft in the area may respond. They aren't always scrambled from the hanger or the flight deck, often air support is always in the air, such as when the Air Force was responsible for patrolling the no fly zone in Iraq for more than a decade without the support of the Army. The Air Force actually has been manning convoys on the ground in Iraq. Update your facts. The Bush Administration reduced the number of standing divisions in the Army before the Iraq episode happened. A lot of the slack has been absorbed by the Marine Corps, and the Air Force. This is done by necessity, so it doesn't help my argument much, but the airmen are on the ground driving around in trucks just like the soldiers and marines. The Air Force was created in 1947. It used to be the Army Air Force who flew. The NAVY flew in the Pacific. That right there shows that we dont need a whole longer department taht costs the most when it can just join up with the army and cut costs tremendously since everyone complains about our \"National Debt\" The Army Air Force was split off from the Army largely due to the fact that there were massive funding battles. Generals are not all united, and often have their own unique ideas or goals. Recombining the Air Force with the Army, to create an Army Air Corps would likely result in money intended to provide fighter air craft, or joint strike air craft being diverted to fit immediate needs in the Army. Such as tiny little details like the fact that nothing destroys a HUMVEE faster than up armoring it, or making it put on tens of thousands of miles a month. So, those will likely need to be replaced very soon, as well as the needed increase in mine resistant up armored vehicles. The Air Corps will be forced to compete with other needs, in a military that is being over funded, yet drastically underfunded in the areas where they actually need to maintain an operational capacity. Senator Biden's plan for a total reform and overhaul of the U.S. military would save about a trillion dollars over the next decade, while strengthening the military, but amazingly he won't be the president thanks to a massive misunderstanding of the U.S. Military. UAV's should stay with the air force. Period. Sticking them to the army will cause them to be deployed where the Army is deployed. The Air Force strategic operations focus on a wider lens, and it will be easier to send Air Force UAVs to other regions, such as our massive borders that might need to be patrolled over the next several decades. Also, the UAV needs to be concerned with more than just recon, seeing as in the future it will be likely that there will be hunter seeker UAVs. The Air Force needs weapons. They're trying to replace combat arms that they've maintained for the last two or three decades, the attempt to buy M4s is part of an effort to standardized the ammunition used by the united states military, and I'll be honest, I'm opposed to it. So I agree with you, they don't need M4s, but everyone is going to have M4s, and those weapons do get used. It's also better to have them for when they're needed, lest it will be incredibly bad to discover, \"Oh yeah, maybe we should have given them guns and training. That might have helped with that battle.\" Al-Qaeda came to Iraq when we did, but they're not the only fighting force that is in the Iraq that is opposed to us. To call this the \"war on terror\" is a very immature way to describe the battle. Raiding houses, running convoys, and hunting down a local insurgency is not counter terrorism, it's counter revolutionary, and is simply a military operation. Counter terrorism cannot and should not be broadly applied to an entire region or battle field. That attitude will cause a lot of the rules of war to be violated as every civilian becomes a potential terrorist. To be honest, I'd have to go into the Navy. My personality might work as a navy officer. I'm not enough of a \"Kiss A$$\" to make it very far in the other branches. However, my attitudes might make me a decent potentate of a ship. I actually kind of wouldn't mind if you won the debate. My schedule has been totally messed up this weekend, including the fact that I'm sitting next to a slender blond girl who is waiting for me to take her to dinner and a movie, and thus I can't really invest any more time in making this argument =-) To close, the Air Force is needed simply because to attempt to organize both the goals and priorities of the Air Force and the Army would not be handled very well as people responsible for different goals and priorities go at it behind the scenes for priorities in funding and operational preferences.", "stance": "CON"}], "context": {"sourceId": "aaf6a6a1-2019-04-18T19:49:51Z", "previousArgumentInSourceId": "aaf6a6a1-2019-04-18T19:49:51Z-00004-000", "acquisitionTime": "2019-04-18T19:49:51Z", "discussionTitle": "The Air Force should be disbanded.", "sourceTitle": "Online Debate: The Air Force should be disbanded. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Air-Force-should-be-disbanded./1/", "nextArgumentInSourceId": "aaf6a6a1-2019-04-18T19:49:51Z-00001-000"}, "id": "aaf6a6a1-2019-04-18T19:49:51Z-00000-000", "conclusion": "The Air Force should be disbanded."}, {"premises": 
[{"text": "From the halls of Montezuma to the shores of tripoli. We will fight our countries battles on the land and air on sea. Firt to fight for right and freedom and to keep our honor clean we are proud to take the title of united states marines.", "stance": "PRO"}], "context": {"sourceId": "aaf6a6a1-2019-04-18T19:49:51Z", "previousArgumentInSourceId": "aaf6a6a1-2019-04-18T19:49:51Z-00000-000", "acquisitionTime": "2019-04-18T19:49:51Z", "discussionTitle": "The Air Force should be disbanded.", "sourceTitle": "Online Debate: The Air Force should be disbanded. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Air-Force-should-be-disbanded./1/", "nextArgumentInSourceId": ""}, "id": "aaf6a6a1-2019-04-18T19:49:51Z-00001-000", "conclusion": "The Air Force should be disbanded."}, {"premises": 
[{"text": "If a battle between these Pokemon happened as con stated, and charizard kept using fly this would happen; Turn 1: charizard flies up and dragonite misses Turn 2: charizard hits dragonite and dragonite takes minimal damage due to good defensive stats. Dragonite then attacks with strong attacks due to good offensive stats and charizards bad defense Or dragonite could just dragon dance over and over until it has +6 attack and +6 speed, while roosting to restore health when neccesary and 1hit KO him", "stance": "PRO"}], "context": {"sourceId": "4ed75432-2019-04-18T18:22:28Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:22:28Z", "discussionTitle": "Best fully Evolved Pokemon Ever!", "sourceTitle": "Debate Topic: Best fully Evolved Pokemon Ever! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Best-fully-Evolved-Pokemon-Ever/1/", "nextArgumentInSourceId": "4ed75432-2019-04-18T18:22:28Z-00001-000"}, "id": "4ed75432-2019-04-18T18:22:28Z-00000-000", "conclusion": "Best fully Evolved Pokemon Ever!"}, {"premises": 
[{"text": "Charizard has speed on it's side. If you were using dragonite and I had charizard, if i use fly continuously i will win due to the speed. And anyway dragonite is one of the worst dragon types out there, Haxorus is actually good. It doesn't need wings because it is an axe!", "stance": "CON"}], "context": {"sourceId": "4ed75432-2019-04-18T18:22:28Z", "previousArgumentInSourceId": "4ed75432-2019-04-18T18:22:28Z-00000-000", "acquisitionTime": "2019-04-18T18:22:28Z", "discussionTitle": "Best fully Evolved Pokemon Ever!", "sourceTitle": "Debate Topic: Best fully Evolved Pokemon Ever! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Best-fully-Evolved-Pokemon-Ever/1/", "nextArgumentInSourceId": "4ed75432-2019-04-18T18:22:28Z-00002-000"}, "id": "4ed75432-2019-04-18T18:22:28Z-00001-000", "conclusion": "Best fully Evolved Pokemon Ever!"}, {"premises": 
[{"text": "Let us compare the two statwise then: Dragonite: hp91 att134 def 95 sp att100 sp def 100 sp80 Charizard:hp78 att84 def78 sp att109 sp def85 sp100 Dragonite has weaknesses to ice, rock and dragon, all uncommon, and resistances to water, fight, fire (all common) and bug (uncommon). CHarizard as weaknesses to rock, electric and water(two common) and resistances to fire, fight and steel(one common, two uncommon). both have immunity to ground. Dnite=better Also, being cute is part of being good!", "stance": "PRO"}], "context": {"sourceId": "4ed75432-2019-04-18T18:22:28Z", "previousArgumentInSourceId": "4ed75432-2019-04-18T18:22:28Z-00001-000", "acquisitionTime": "2019-04-18T18:22:28Z", "discussionTitle": "Best fully Evolved Pokemon Ever!", "sourceTitle": "Debate Topic: Best fully Evolved Pokemon Ever! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Best-fully-Evolved-Pokemon-Ever/1/", "nextArgumentInSourceId": "4ed75432-2019-04-18T18:22:28Z-00003-000"}, "id": "4ed75432-2019-04-18T18:22:28Z-00002-000", "conclusion": "Best fully Evolved Pokemon Ever!"}, {"premises": 
[{"text": "If our reasoning for good pokemon is the \"cuteness\" factor, i believe that you are mistaken. A good pokemon is shown by stats and different moves. I think that if you are concluding that cute pokemon are good, shouldn't the most powerful pokemon be spoink? And the reasoning behind charizard being a challenge is that until it evolves it takes chance and skill to defeat Brock in the first gym, which is the excitement of the game.", "stance": "CON"}], "context": {"sourceId": "4ed75432-2019-04-18T18:22:28Z", "previousArgumentInSourceId": "4ed75432-2019-04-18T18:22:28Z-00002-000", "acquisitionTime": "2019-04-18T18:22:28Z", "discussionTitle": "Best fully Evolved Pokemon Ever!", "sourceTitle": "Debate Topic: Best fully Evolved Pokemon Ever! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Best-fully-Evolved-Pokemon-Ever/1/", "nextArgumentInSourceId": "4ed75432-2019-04-18T18:22:28Z-00004-000"}, "id": "4ed75432-2019-04-18T18:22:28Z-00003-000", "conclusion": "Best fully Evolved Pokemon Ever!"}, {"premises": 
[{"text": "Let us have a look at our opponents reasons for dragonite being bad. Lance=awesome one of best trainers. Therefore, as half of his team is dragonite, dragonite=awesome. It is fat, and in that way it is cute, and it has hilarious little wings that make it look like it shouldnt be able to fly. My opponent stated that 'it was the challenge of the game', it referring to charizard. This is due to the fact charizard is a bad pokemon. Beating the game with a lvl 1 zubat is also a challenge.", "stance": "PRO"}], "context": {"sourceId": "4ed75432-2019-04-18T18:22:28Z", "previousArgumentInSourceId": "4ed75432-2019-04-18T18:22:28Z-00003-000", "acquisitionTime": "2019-04-18T18:22:28Z", "discussionTitle": "Best fully Evolved Pokemon Ever!", "sourceTitle": "Debate Topic: Best fully Evolved Pokemon Ever! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Best-fully-Evolved-Pokemon-Ever/1/", "nextArgumentInSourceId": "4ed75432-2019-04-18T18:22:28Z-00005-000"}, "id": "4ed75432-2019-04-18T18:22:28Z-00004-000", "conclusion": "Best fully Evolved Pokemon Ever!"}, {"premises": 
[{"text": "First of all, really dragonite? That pokemon got old when we all saw Lance have like 3 of them. Even though it is a dragon and has the ability to learn a variety of different typed move, it doesn't make it good. It is really just an fat barney with wings. The best fully evolved pokemon is charizard as it buildt to be the best. In the anime and the games. The anime had a captivating storyline which kept people watching, and in the game, people chose it because it was the challenge of the game.", "stance": "CON"}], "context": {"sourceId": "4ed75432-2019-04-18T18:22:28Z", "previousArgumentInSourceId": "4ed75432-2019-04-18T18:22:28Z-00004-000", "acquisitionTime": "2019-04-18T18:22:28Z", "discussionTitle": "Best fully Evolved Pokemon Ever!", "sourceTitle": "Debate Topic: Best fully Evolved Pokemon Ever! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Best-fully-Evolved-Pokemon-Ever/1/", "nextArgumentInSourceId": "4ed75432-2019-04-18T18:22:28Z-00006-000"}, "id": "4ed75432-2019-04-18T18:22:28Z-00005-000", "conclusion": "Best fully Evolved Pokemon Ever!"}, {"premises": 
[{"text": "I beleive that Dragonite is the best fully evolved pokemon ever. First round, state your beleif on the best pokemonz and accept. Then we shall begin. Yes, this is rather nerdy :P", "stance": "PRO"}], "context": {"sourceId": "4ed75432-2019-04-18T18:22:28Z", "previousArgumentInSourceId": "4ed75432-2019-04-18T18:22:28Z-00005-000", "acquisitionTime": "2019-04-18T18:22:28Z", "discussionTitle": "Best fully Evolved Pokemon Ever!", "sourceTitle": "Debate Topic: Best fully Evolved Pokemon Ever! | Debate.org", "sourceUrl": "https://www.debate.org/debates/Best-fully-Evolved-Pokemon-Ever/1/", "nextArgumentInSourceId": ""}, "id": "4ed75432-2019-04-18T18:22:28Z-00006-000", "conclusion": "Best fully Evolved Pokemon Ever!"}, {"premises": 
[{"text": "I wish him well. I am sure he is busy with his studies.", "stance": "PRO"}], "context": {"sourceId": "5abeee99-2019-04-18T15:45:41Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:45:41Z", "discussionTitle": "The Militia referred to in the 2nd Amendment is Necessitates Firearms Today", "sourceTitle": "Debate Issue: The Militia referred to in the 2nd Amendment is Necessitates Firearms Today | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Militia-referred-to-in-the-2nd-Amendment-is-Necessitates-Firearms-Today/1/", "nextArgumentInSourceId": "5abeee99-2019-04-18T15:45:41Z-00001-000"}, "id": "5abeee99-2019-04-18T15:45:41Z-00000-000", "conclusion": "The Militia referred to in the 2nd Amendment is Necessitates Firearms Today"}, {"premises": 
[{"text": "[round]", "stance": "PRO"}], "context": {"sourceId": "5abeee99-2019-04-18T15:45:41Z", "previousArgumentInSourceId": "5abeee99-2019-04-18T15:45:41Z-00000-000", "acquisitionTime": "2019-04-18T15:45:41Z", "discussionTitle": "The Militia referred to in the 2nd Amendment is Necessitates Firearms Today", "sourceTitle": "Debate Issue: The Militia referred to in the 2nd Amendment is Necessitates Firearms Today | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Militia-referred-to-in-the-2nd-Amendment-is-Necessitates-Firearms-Today/1/", "nextArgumentInSourceId": "5abeee99-2019-04-18T15:45:41Z-00002-000"}, "id": "5abeee99-2019-04-18T15:45:41Z-00001-000", "conclusion": "The Militia referred to in the 2nd Amendment is Necessitates Firearms Today"}, {"premises": 
[{"text": "[Simple]", "stance": "PRO"}], "context": {"sourceId": "5abeee99-2019-04-18T15:45:41Z", "previousArgumentInSourceId": "5abeee99-2019-04-18T15:45:41Z-00001-000", "acquisitionTime": "2019-04-18T15:45:41Z", "discussionTitle": "The Militia referred to in the 2nd Amendment is Necessitates Firearms Today", "sourceTitle": "Debate Issue: The Militia referred to in the 2nd Amendment is Necessitates Firearms Today | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Militia-referred-to-in-the-2nd-Amendment-is-Necessitates-Firearms-Today/1/", "nextArgumentInSourceId": "5abeee99-2019-04-18T15:45:41Z-00003-000"}, "id": "5abeee99-2019-04-18T15:45:41Z-00002-000", "conclusion": "The Militia referred to in the 2nd Amendment is Necessitates Firearms Today"}, {"premises": 
[{"text": "I will proceed to argue on three points as examined in the opening statements. \"I affirm that all citizens, within sound limitations, have the right to bear arms as a means to maintain the peace of the State in case of marshal law or the failure of the State to provide adequate means to protect\", expounding upon this first I would like to explain what \"Sound Limitation\" is. I posit that the term refers to those who are mentally, physically, and emotionally stable as shown through a screening process which is imperative to firearm ownership. The person is also not at risk or in any particularly dangerous circumstances which would necessitate what may be considered \"hasty use\" of the firearm. With that covered I would like to explain what constitutes maintaining the peace with the use of firearms. I would posit that maintenance of peace can be argued to the prevention of crime, the education of proper management of weapons, the explicit knowledge that citizens are indeed armed which would deter wrongful acts of violence, and that the knowledge that a neighbor can intercept a problematic situation armed and trained is a boon to society. A properly educated, properly weaponized, properly capable set of persons would know not only how to operate a firearm, how to treat firearm wounds, how to manage and diffuse situations to prevent fired shots, and also how to tell who is and is not armed and what signs to look for in violent individuals. No different than a neighborhood watch these individuals would be able to fundamentally act on their own should the police not be available however it is acknowledged that the official force, if capable to intercede, should be called upon. Next I would like to define \"Well Regulated\"; I am arguing that the term refers not only to the proper management firearms and their safety but also the proper management of criminal situations (citizen's arrest) and the laws contained therein as well as proper protocol for confrontation if it needs to come to pass in order to minimize casualties caused by both crime and misunderstandings. Furthermore I would propose that additional boons be granted to those who choose to pursue further training in crisis management and in turn increase the value of the militia. In times of crisis (such as natural disasters) a well-trained force of citizens involves not only a set who can adequately defend themselves but also help one another. Finally I would insist that any law which would inhibit the right to self-defense through any effective means including weapons threatens the individual. I would insist that the removal of firearms is one such inhibition. I would say that if the government and Constitution are for the people there is no logical way for this to occur without being a direct infringement and threat against the people.", "stance": "PRO"}], "context": {"sourceId": "5abeee99-2019-04-18T15:45:41Z", "previousArgumentInSourceId": "5abeee99-2019-04-18T15:45:41Z-00002-000", "acquisitionTime": "2019-04-18T15:45:41Z", "discussionTitle": "The Militia referred to in the 2nd Amendment is Necessitates Firearms Today", "sourceTitle": "Debate Issue: The Militia referred to in the 2nd Amendment is Necessitates Firearms Today | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Militia-referred-to-in-the-2nd-Amendment-is-Necessitates-Firearms-Today/1/", "nextArgumentInSourceId": "5abeee99-2019-04-18T15:45:41Z-00004-000"}, "id": "5abeee99-2019-04-18T15:45:41Z-00003-000", "conclusion": "The Militia referred to in the 2nd Amendment is Necessitates Firearms Today"}, {"premises": 
[{"text": "Opening Statement: I deny that all laws that would detract from the right to protect the sovereignty of the individual and their neighbors necessarily infringe the Constitution. Moreover, the Militia referred to in the 2nd amendment has little to nothing to do with gun laws and regulations today (particularly, from a constitutional analysis).", "stance": "CON"}], "context": {"sourceId": "5abeee99-2019-04-18T15:45:41Z", "previousArgumentInSourceId": "5abeee99-2019-04-18T15:45:41Z-00003-000", "acquisitionTime": "2019-04-18T15:45:41Z", "discussionTitle": "The Militia referred to in the 2nd Amendment is Necessitates Firearms Today", "sourceTitle": "Debate Issue: The Militia referred to in the 2nd Amendment is Necessitates Firearms Today | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Militia-referred-to-in-the-2nd-Amendment-is-Necessitates-Firearms-Today/1/", "nextArgumentInSourceId": "5abeee99-2019-04-18T15:45:41Z-00005-000"}, "id": "5abeee99-2019-04-18T15:45:41Z-00004-000", "conclusion": "The Militia referred to in the 2nd Amendment is Necessitates Firearms Today"}, {"premises": 
[{"text": "R1: Acceptance, Opening Position* R2: Argumentation R3: Rebuttal, Argumentation R4: Rebuttal, Argumentation R5: Closing Statements, No Rebuttals, Summary of your Argument** *Opening Position: This is a short explanation as to why people should want to take your view. It is not your main argument but think of it like a thesis statement. **Summary of your Argument: This is an encompassing view of your argument. Basically if a person didn't want to read the rounds your argument should be clearly stated and easily grasped in this statement. It will make it easier for the readers as it's comprehensive and ignores the verbal jousting. -------------------- If one accepts this debate they agree to use this rendition of the 2nd Amendment, \"A well regulated Militia, being necessary to the security of a free State, the right of the people to keep and bear Arms, shall not be infringed.\", and while this may be interpreted no other form of this particular passage can be used in this debate. Opening Statement: I affirm that all citizens, within sound limitations, have the right to bear arms as a means to maintain the peace of the State in case of marshal law or the failure of the State to provide adequate means to protect. I affirm that \"well regulated\" should be interpreted as community oriented and not governmental no different than a neighborhood watch. I affirm that any laws that would detract from the right to protect the sovereignty of the individual and their neighbors is an infringement against the Constitution.", "stance": "PRO"}], "context": {"sourceId": "5abeee99-2019-04-18T15:45:41Z", "previousArgumentInSourceId": "5abeee99-2019-04-18T15:45:41Z-00004-000", "acquisitionTime": "2019-04-18T15:45:41Z", "discussionTitle": "The Militia referred to in the 2nd Amendment is Necessitates Firearms Today", "sourceTitle": "Debate Issue: The Militia referred to in the 2nd Amendment is Necessitates Firearms Today | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Militia-referred-to-in-the-2nd-Amendment-is-Necessitates-Firearms-Today/1/", "nextArgumentInSourceId": ""}, "id": "5abeee99-2019-04-18T15:45:41Z-00005-000", "conclusion": "The Militia referred to in the 2nd Amendment is Necessitates Firearms Today"}, {"premises": 
[{"text": "Unfortunately, once again my opponent hasn't refuted any of my points. Again, my opponent copied and pasted his arguments from this citation. [1] In fact, Round Three is technically plagiarism, as they didn't cite any source, unlike last time. Because of this, I'm afraid that I refuse to refute Con's third round because of plagiarism. When voting, keep in mind that I actually made an original argument, while Con hastily copy/pasted his arguments without adding in any insight or original content. Also, remember Con's blatant plagiarism in Round Three. Thank you. So long and goodnight!Citation[1]http://vaccines.procon.org...", "stance": "PRO"}], "context": {"sourceId": "9e704ad5-2019-04-18T13:12:37Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T13:12:37Z", "discussionTitle": "Should we be vaccinated", "sourceTitle": "Debate: Should we be vaccinated | Debate.org", "sourceUrl": "https://www.debate.org/debates/Should-we-be-vaccinated/1/", "nextArgumentInSourceId": "9e704ad5-2019-04-18T13:12:37Z-00001-000"}, "id": "9e704ad5-2019-04-18T13:12:37Z-00000-000", "conclusion": "Should we be vaccinated"}, {"premises": 
[{"text": "Con 3 The government should not intervene in personal medical choices. Medical decisions for children should be left to the parents or caregivers. Barbara Low Fisher, Co-founder of National Vaccine Information Center, stated, \"If the State can tag, track down and force citizens against their will to be injected with biological products of known and unknown toxicity today, there will be no limit on which individual freedoms the State can take away in the name of the greater good tomorrow.\" [89] Ron Paul, MD, former US Representative (R-TX), in an Oct. 19, 2011 article, \"Government Vaccines \" Bad Policy, Bad Medicine,\" stated, \"intimately personal medical decisions should not be made by government\" Freedom over one\"s physical person is the most basic freedom of all, and people in a free society should be sovereign over their own bodies. When we give government the power to make medical decisions for us, we in essence accept that the state owns our bodies.\" [90]", "stance": "CON"}], "context": {"sourceId": "9e704ad5-2019-04-18T13:12:37Z", "previousArgumentInSourceId": "9e704ad5-2019-04-18T13:12:37Z-00000-000", "acquisitionTime": "2019-04-18T13:12:37Z", "discussionTitle": "Should we be vaccinated", "sourceTitle": "Debate: Should we be vaccinated | Debate.org", "sourceUrl": "https://www.debate.org/debates/Should-we-be-vaccinated/1/", "nextArgumentInSourceId": "9e704ad5-2019-04-18T13:12:37Z-00002-000"}, "id": "9e704ad5-2019-04-18T13:12:37Z-00001-000", "conclusion": "Should we be vaccinated"}, {"premises": 
[{"text": "As my opponent hasn't rebuted any of my arguments, I'll respond to both of the arguments my opponent has given so far. I'd like to point out that it appears that my opponent has no original arguments. He copied and pasted them from the following citation. [1] All he did cite a source and he was done. Because of this, he may not even take the time to respond to my arguments, as he clearly can't come up with any original content. Anyway, first I'll go through my opponent's first round. \"According to Shot@Life, a United Nations Foundation partner organization, vaccines save 2.5 million children from preventable diseases every year, which equates to roughly 285 children saved every hour. The Centers for Disease Control (CDC) estimated that 732,000 American children were saved from death and 322 million cases of childhood illnesses were prevented between 1994 and 2014 due to vaccination.\" [1]The amount of lives saved trumps minor adverse effects. Let's look at the rates of the allergic reaction anaphylaxis that my opponent discusses. In the sources words, it describes it as a\"...life-threatening allergic reaction (anaphylaxis) [that effects] about one per million children.\" This is in every vaccine, mind you. While that happens in one per million children, 2.5 million children are saved by vaccines every year, as well as there being 322 million cases of childhood illness prevented between 1994 and 2014, according to the quotation used above.With those statistics in mind, we can assume that, for every 2.5 million children saved by vaccines, 2.5 children are affected by anaphylaxis. For the 322 million cases of childhood illness prevented in the twenty year period described above, 322 were affected by anaphylaxis. Again, it's rare.\"Anaphylaxis may occur following exposure to allergens from a variety of sources including food, aeroallergens, venom, drugs, and immunisations.\" [2] Oh yes, not just vaccines are guilty of this.\"More than half of all cases of food-related anaphylaxis are caused by peanuts.\"Other foods known to trigger anaphylaxis include:\"nuts\u2013 such as walnuts, cashew nuts, almonds, brazil nuts and hazelnuts\"milk\"fish and shellfish\"eggs\"some types of fruit\u2013 such as bananas, kiwi fruit, grapes and strawberries\" [3]This is the most common cause of anaphylaxis. Does that mean we shouldn't let anyone eat peanuts because of the effects it may have on some people? In the case of vaccines, it saves more lives than it harms, as shown by the statistics provided earlier.Again, like I said in my arguments, these effects and all the others proposed are incredibly rare, if not non-existent. We shouldn't risk the lives of many when we're trying to potentially save the lives of some.Now on to my opponent's next round about harmful ingredients in vaccines.\"It\u2019s true that these chemicals are toxic to the human body in certain levels, but only trace amounts of these chemicals are used in FDA approved vaccines. In fact, according to the FDA and the CDC,formaldehydeis produced at higher rates by our own metabolic systems and there isno scientific evidencethat the low levels of this chemical, mercury or aluminum in vaccines can be harmful.\" [4]\"Children are exposed to more aluminum in breast milk and infant formula than they are exposed to in vaccines.Paul Offit, MD, notes that children are exposed to more bacteria, viruses, toxins, and other harmful substances in one day of normal activity than are in vaccines.\" [1]In fact, all of the components proposed are used in trace amounts, so it does no harm to the vaccinated children.Thank you. I look forward to my opponent's rebuttals, if he has any.Citations[1]http://vaccines.procon.org...[2]http://www.ncbi.nlm.nih.gov...[3]http://www.nhs.uk...[4]http://www.publichealth.org...", "stance": "PRO"}], "context": {"sourceId": "9e704ad5-2019-04-18T13:12:37Z", "previousArgumentInSourceId": "9e704ad5-2019-04-18T13:12:37Z-00001-000", "acquisitionTime": "2019-04-18T13:12:37Z", "discussionTitle": "Should we be vaccinated", "sourceTitle": "Debate: Should we be vaccinated | Debate.org", "sourceUrl": "https://www.debate.org/debates/Should-we-be-vaccinated/1/", "nextArgumentInSourceId": "9e704ad5-2019-04-18T13:12:37Z-00003-000"}, "id": "9e704ad5-2019-04-18T13:12:37Z-00002-000", "conclusion": "Should we be vaccinated"}, {"premises": 
[{"text": "Vaccines contain harmful ingredients. Some physicians believe thimerosal, an organic mercury compound found in trace amounts in one flu vaccine for children and other vaccines for adults, is linked to autism. [84] Aluminum is used in some vaccines and excess aluminum in human bodies can cause neurological harm. [85] Formaldehyde, also found in some vaccines, is a carcinogen, and, according to VaxTruth.org, exposure can cause side effects such as cardiac impairment, central nervous system depression, \"changes in higher cognitive functions,\" coma, convulsions, and death. [86] Glutaraldehyde, a compound used to disinfect medical and dental equipment, is used in some DTaP vaccinations and exposure can cause asthma and other respiratory issues. [86] Some flu vaccines contain cetyltrimethylammonium bromide (CTMB), a compound used as an antiseptic, which can be a skin, eye, and respiratory irritant. Some polio, TD, and DTaP vaccines contain 2-phenoxyethanol, an antibacterial that is a skin and eye irritant that can cause headache, shock, convulsions, kidney damage, cardiac and kidney failure, and death. [86] Some vaccines for the flu contain chicken egg protein, which can be harmful to children who are allergic to eggs. [87] Some vaccines for PCV, HPV, DTaP, Hep A, Hep B, and Hib contain yeast proteins which, according to VaxTruth and Joseph Mercola, MD, an alternative medicine proponent, contain MSG that can cause migraines, irritable bowel syndrome (IBS), asthma, diabetes, Alzheimer\"s, Lou Gehrig\"s disease, ADD, seizure, and stroke. [86] [88] http://vaccines.procon.org...", "stance": "CON"}], "context": {"sourceId": "9e704ad5-2019-04-18T13:12:37Z", "previousArgumentInSourceId": "9e704ad5-2019-04-18T13:12:37Z-00002-000", "acquisitionTime": "2019-04-18T13:12:37Z", "discussionTitle": "Should we be vaccinated", "sourceTitle": "Debate: Should we be vaccinated | Debate.org", "sourceUrl": "https://www.debate.org/debates/Should-we-be-vaccinated/1/", "nextArgumentInSourceId": "9e704ad5-2019-04-18T13:12:37Z-00004-000"}, "id": "9e704ad5-2019-04-18T13:12:37Z-00003-000", "conclusion": "Should we be vaccinated"}, {"premises": 
[{"text": "I. The Lives Saved The lives of 2.5 million children are saved by vaccinations every year, yet each year, 1.5 million children die from diseases that vaccines can prevent. [1] Not only that, but vaccines save you for your entire life. \"Vaccines teach your body's immune system to recognize infections so it can fight them off in the future.\" [2] But which diseases do vaccines prevent?\"Vaccines protect you by preparing your immune system to recognize and fight serious, and sometimes deadly, diseases including:\"Diphtheria\"Haemophilus Influenzae Type B (Hib)\"Hepatitis A\"Hepatitis B\"Human Papillomavirus(HPV)\"Influenza(Flu)\"Measles\"Meningococcal\"Mumps\"Pertussis (Whooping Cough)\"Pneumococcal Disease\"Polio\"Rotavirus\"Rubella\"Shingles (Herpes Zoster)\"Tetanus\"Varicella(Chickenpox)\" [2]Every one of these diseases can be fatal. In fact, in the case of Diphtheria, Hepatitis A, Hepatitis B, HPV, Measles, Mumps, Polio, and Rubella, there is no cure. [3, 4, 5, 6, 7, 8, 9, 10] Every one of these has an effective vaccine. If we look at the Rotavirus vaccine, we see that it has prevented between 85% to 98% instances of the disease. [11] But what else happened when the Rotavirus finally got a vaccine?\"Millions of U.S. infants have received the rotavirus vaccine since it became available in 2006. Rotavirus disease among infants and young children has since decreased significantly in the United States. Each year, the vaccine prevents an estimated 40,000 to 50,000 hospitalizations among U.S. infants and young children. Rotavirus illness has also decreased among older children and adults that are not vaccinated; they are likely gaining indirect protection from rotavirus disease as vaccinated children are less likely to get the disease and spread it to others.\" [12]Not only is your life in danger of you don't receive one, but many people around you are at risk too. All of the diseases previously listed are highly contagious, hence the reason for a vaccine.II. The Rarity of Adverse Effects\"According to the Centers for Disease Control and Prevention (CDC), in most cases vaccines effects are minor and go away within a few days. Side effects vary according to vaccine type, but generally mild side effects may include:\"Pain, redness, tenderness or swelling at injection site\"Fatigue\"Headache\"Itching at injection site\"Nausea\"Dizziness or fainting (most common in adolescents)\"Fever\"Mild rash\" [13]Now, let me compare this to the symptoms of, arguably, the least severe of the diseases listed previously, this being influenza. \"Fever or feeling feverish/chills.\"Cough\"Sore throat\"Runny or stuffy nose\"Muscle or body aches\"Headache\"Tiredness\"Some people may have vomiting or diarrhea; this is more common in children.\" [14] Not to mention that in extreme cases, the flu can lead to pneumonia, ear infections, dehydration, and possibly death. [14] The difference is that the flu is quite common, [15] While adverse effects from vaccines are quite rare. [16]\u201c'There are no surprises here; vaccines are being shown over and over again to be quite safe,' said Cornelia Dekker, MD, medical director of the vaccine program at Lucile Packard Children\u2019s Hospital Stanford, who chatted with me about the study earlier today. 'The safety record for our U.S.-licensed vaccines is excellent. There are a few vaccines for which they document that there are indeed adverse events, but the frequency is quite rare, and in almost all cases they are very easy to manage and self-limited.'\" [16] III. Recommendations From Major Health Organizations The CDC, Food and Drug Administration (FDA), Institute of Medicine (IOM), American Medical Association (AMA), American Academy of Pediatrics (AAP), UNICEF, US Department of Health and Human Services (HHS), World Health Organization (WHO), Public Health Agency of Canada, Canadian Paediatric Society, National Foundation for Infectious Diseases (NFID), and American Academy of Family Physicians (AAFP) all recommend vaccines. [17] In fact, it's said to be one of the safest medical practices ever, despite its risks. [18]To add to this, the FDA and CDC are very strict when it comes to vaccinations. \"The United States has the safest, most effective vaccine supply in its history. Years of testing are required by law to ensure that vaccines are safe before they are made available in the United States. This process can take 10 years or longer. Once a vaccine is in use, the CDC and the Food and Drug Administration (FDA) monitor any possible side effects reported through the Vaccine Adverse Event Reporting System (VAERS) and other vaccine safety systems. Any hint of a problem with a vaccine prompts the CDC and FDA to carry out further investigations. If researchers find that a vaccine might be causing a problem, CDC and/or FDA can:\"Change vaccine labels or packaging\"Issue safety alerts\"Inspect manufacturers' facilities and records\"Withdraw recommendations for the use of the vaccine\"Revoke the vaccine's license\" [19]In conclusion, vaccines do move harm than good, as they save many lives, have few side effects, and are recommended by many major health organizations. Thank you. I look forward to your rebuttals.Citations[1]http://www.action.org......[2]http://www.health.ny.gov......[3]http://www.health.ny.gov......[4]http://www.health.ny.gov......[5]http://www.health.ny.gov......[6]http://www.health.ny.gov......[7]http://www.health.ny.gov......[8]http://www.health.ny.gov......[9]http://www.health.ny.gov......[10]http://www.health.ny.gov......[11]http://www.cdc.gov......[12]http://www.cdc.gov......[13]http://www.immunizeforgood.com......[14]http://www.health.ny.gov......[15]http://m.kidshealth.org......=[16]http://scopeblog.stanford.edu......[17]http://vaccines.procon.org......[18]http://www.vaccines.gov......[19]http://www.cdc.gov...", "stance": "PRO"}], "context": {"sourceId": "9e704ad5-2019-04-18T13:12:37Z", "previousArgumentInSourceId": "9e704ad5-2019-04-18T13:12:37Z-00003-000", "acquisitionTime": "2019-04-18T13:12:37Z", "discussionTitle": "Should we be vaccinated", "sourceTitle": "Debate: Should we be vaccinated | Debate.org", "sourceUrl": "https://www.debate.org/debates/Should-we-be-vaccinated/1/", "nextArgumentInSourceId": "9e704ad5-2019-04-18T13:12:37Z-00005-000"}, "id": "9e704ad5-2019-04-18T13:12:37Z-00004-000", "conclusion": "Should we be vaccinated"}, {"premises": 
[{"text": "Con 1 Vaccines can cause serious and sometimes fatal side effects. According to the CDC, all vaccines carry a risk of a life-threatening allergic reaction (anaphylaxis) in about one per million children. [49] The rotavirus vaccination can cause intussusception, a type of bowel blockage that may require hospitalization, in about one per 20,000 babies in the United States. [49] Long-term seizures, coma, lowered consciousness, and permanent brain damage may be associated with the DTaP (diphtheria, tetanus, and pertussis) and MMR vaccines, though the CDC notes the rarity of the reaction makes it difficult to determine causation. [49] The CDC reports that pneumonia can be caused by the chickenpox vaccine, and a \"small possibility\" exists that the flu vaccine could be associated with Guillain-Barr\" Syndrome, a disorder in which the person\"s immune system attacks parts of the peripheral nervous system, in about one or two per million people vaccinated. [49]. The National Vaccine Information Center (NVIC) says that vaccines may be linked to learning disabilities, asthma, autism, diabetes, chronic inflammation, and other disabilities. [82] [83]http://vaccines.procon.org...", "stance": "CON"}], "context": {"sourceId": "9e704ad5-2019-04-18T13:12:37Z", "previousArgumentInSourceId": "9e704ad5-2019-04-18T13:12:37Z-00004-000", "acquisitionTime": "2019-04-18T13:12:37Z", "discussionTitle": "Should we be vaccinated", "sourceTitle": "Debate: Should we be vaccinated | Debate.org", "sourceUrl": "https://www.debate.org/debates/Should-we-be-vaccinated/1/", "nextArgumentInSourceId": ""}, "id": "9e704ad5-2019-04-18T13:12:37Z-00005-000", "conclusion": "Should we be vaccinated"}, {"premises": 
[{"text": "Con forfeit 2 rounds so far. vote pro.", "stance": "PRO"}], "context": {"sourceId": "c82983ec-2019-04-18T16:30:25Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T16:30:25Z", "discussionTitle": "The Boy Scouts gay policy should be revoked.", "sourceTitle": "Online Debate: The Boy Scouts gay policy should be revoked. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Boy-Scouts-gay-policy-should-be-revoked./1/", "nextArgumentInSourceId": "c82983ec-2019-04-18T16:30:25Z-00001-000"}, "id": "c82983ec-2019-04-18T16:30:25Z-00000-000", "conclusion": "The Boy Scouts gay policy should be revoked."}, {"premises": 
[{"text": "con has forfeit a round. I will wait to see if he will take the opportunity to catch up and explain the reason for which he has forfeited, and possibly continue the debate. -Dennis", "stance": "PRO"}], "context": {"sourceId": "c82983ec-2019-04-18T16:30:25Z", "previousArgumentInSourceId": "c82983ec-2019-04-18T16:30:25Z-00000-000", "acquisitionTime": "2019-04-18T16:30:25Z", "discussionTitle": "The Boy Scouts gay policy should be revoked.", "sourceTitle": "Online Debate: The Boy Scouts gay policy should be revoked. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Boy-Scouts-gay-policy-should-be-revoked./1/", "nextArgumentInSourceId": "c82983ec-2019-04-18T16:30:25Z-00002-000"}, "id": "c82983ec-2019-04-18T16:30:25Z-00001-000", "conclusion": "The Boy Scouts gay policy should be revoked."}, {"premises": 
[{"text": "I thank Con for replying to this Debate, though I would like to advise you to Add arguments of your own. For why the policy should not be abolished. This offers a second opinion for me to consider and refute. It is what helps you win debates. Counter Rebbutals \"Boy Scouts is not about Sexuality\" If the BSA is not about sexuality at all they should not have any problems with gay scouts joining. This is exactly why boy scouts has a problem with it, It is homosexuals who originally fought for this policy, and people who are blindly support gay rights. And I have nothing against supporting gay rights, in many cases I do too. However this was done in a completely inappropriate way, Again building the case that Gays are being oppressed by society and need to have a special pass.Why do Gay Boy scouts need to be openly gay about their sexuality? Why is it important for gay scouts to be able to say I AM GAY! I WANT THE WORLD TO KNOW. bringing this into boy scouts only implies sexual activity and therefor makes everyone reluctant.I believe a policy should be approved in which people of all sexual orientations should be allowed to join boy scouts, however made clear that Boy Scouts is highly against immoral sexual behavior. And that it is not encouraged to talk about your sexuality whether You're Heterosexual, Homosexual or Asexual it shouldn't matter. and It should not be made into a big deal. \"At its core Boy Scouts is Christian\"Con has stated that Homosexual Christians accept that they are sinning, however Still desire to be openly Homosexual? If this is the case it would be like someone Who constantly lies and believes that they are sinning according to their faith, however still desire to be open to everyone about their lying. And before Con jumps on my back and is offended by me comparing Liars to Gays. Personally I do not believe 90% of things the bible says. Including that Homosexuality is a sin. http://www.kingjamesbibleonline.org...As stated in the link above, the bible supports the idea of ALL SINS BEING THE SAME. which is why I make the comparison. I want to know Cons opinion about this. because his argument did not make sense to meDo not think that I am conceding to Con because I support Homosexual scouts. I am opposed to the Policy which was put in place. Troops are disbandingIf two gay kids were scouts and wanted to do things together in their tents they would already be doing it. Just because there is a new policy does not mean that people are going to start engaging in gay activities. This is exactly why Troops are disbanding, because they are run by scouts parents who are hard-headed christians who do not believe in pre-marital sexual conduct, and with this Openly Gay policy being added, it is encouraging Gay scouts to express their sexuality. And it is encouraging Scouts to join boy scouts. A lot of people simply just dont want to deal with this, which forces a lot of regulations and rules to be put into place. Which can be a real hastle for A predominantly heterosexual scout troop. So either they stick it out, and enforce these rules. Or they pack up camp and decide to go home. and unfortunately a lot of troops have chosen the latter. Which this policy is to blame for majorly. NotesCon has failed to add arguments of his own, which leads me to assume that he has no opinions about this issue himself and simply plans on refuting. I ask that he would add arguments of his own in the next round, giving me a chance to refute my opinion against his.Second Contentions!The openly gay policy encourages Sexual behaviorWith this new Policy it is encouraging sexual behavior in a predominantly heterosexual orginization. With scouts being allowed and encouraged to be open about their sexuality it is creating an enviroment for Gay scouts to have sexual conduct while in boy scouts. With the Christian Morals and Ethics this defeats the purpose of scouting. Because it isnt about meeting other gay scouts and possibly having relationships with them. It is purely based on young men growing up with a strong sense of whats morally right. To learn about responsibilites and caring for a family and other people. It does not discuss Homosexuality and is a program molded for Heterosexuals. There are MANY MANY MANY lessons which can be learned for all sexual orientations. Do not get me wrong and think that I am stating that Gay scouts would not learn nothing. This is not true. But scouting is Moulded for Heterosexual Boys and this can not be denied.", "stance": "PRO"}], "context": {"sourceId": "c82983ec-2019-04-18T16:30:25Z", "previousArgumentInSourceId": "c82983ec-2019-04-18T16:30:25Z-00001-000", "acquisitionTime": "2019-04-18T16:30:25Z", "discussionTitle": "The Boy Scouts gay policy should be revoked.", "sourceTitle": "Online Debate: The Boy Scouts gay policy should be revoked. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Boy-Scouts-gay-policy-should-be-revoked./1/", "nextArgumentInSourceId": "c82983ec-2019-04-18T16:30:25Z-00003-000"}, "id": "c82983ec-2019-04-18T16:30:25Z-00002-000", "conclusion": "The Boy Scouts gay policy should be revoked."}, {"premises": 
[{"text": "This is my first debate so if I mess up I am sincerely sorry and will try to follow the rules better new time.\"Boy Scouts is not about Sexuality\"\"So why do Gay scouts need to have the right to say I AM GAY LET ME IN\" I take issue with this because it implies that gay scouts will openly advertise that they are gay because of the policy. They will not be anymore open about it than they were before. The policy is needed because before no gay scouts could join unless they hid it from everyone. This lets them join without having to be in the closet. Leaders should not be anymore nervous then they used to be. Just because this is enacted does not mean that there will be a giant jump in gay scouts. If the BSA is not about sexuality at all they should not have any problems with gay scouts joining. \"At its core Boy Scouts is Christian\"Here you again return to the argument that gay scouts will advertise openly that they are gay just because of this policy. A lot of homosexuals are Christian and accept that according to their beliefs they are sinning. Should you make homosexual boys who want to be in the scouts hide it just because they are going against one rule in your religion? I am by no means saying that gay boy scouts should advertise they are gay but they should not have to hide it completely no matter what. Does the fact that you are openly straight mean you are advertising your sexuality? No it doesn't. \"Troops are disbanding\"It saddens me to here that troops are breaking up but should we throw out the entire policy just because a few troops are overreacting? No! We should teach the troops to learn to accept the new policy. If two gay kids were scouts and wanted to do things together in their tents they would already be doing it. Just because there is a new policy does not mean that people are going to start engaging in gay activities.", "stance": "CON"}], "context": {"sourceId": "c82983ec-2019-04-18T16:30:25Z", "previousArgumentInSourceId": "c82983ec-2019-04-18T16:30:25Z-00002-000", "acquisitionTime": "2019-04-18T16:30:25Z", "discussionTitle": "The Boy Scouts gay policy should be revoked.", "sourceTitle": "Online Debate: The Boy Scouts gay policy should be revoked. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Boy-Scouts-gay-policy-should-be-revoked./1/", "nextArgumentInSourceId": "c82983ec-2019-04-18T16:30:25Z-00004-000"}, "id": "c82983ec-2019-04-18T16:30:25Z-00003-000", "conclusion": "The Boy Scouts gay policy should be revoked."}, {"premises": 
[{"text": "Con has failed to comply to the first rule I presented: Arguments should be made in round 1. Not acceptance.However due to this being his first debate, I ask that you would all not deduct points in conduct for this, and that round 5 will be open for him to make final rebutalls. But I ask that he would not add any new points in round 5. Opening + ArgumentsBefore I begin and state my arguments, I'd like to say that I am not against Gay Boy Scouts, I am not against Homosexuality, I am simply against the The recent policy which enabled openly gay scouts to join boy scouts. I will ask Con to not misinterpret my arguments and think that I am arguing whether or not gay scouts should be able to join.Boy Scouts is not about Sexuality The BSA program enables young boys, and provides them with strong morals and turns them into confident reliable men. There are no merit badges for Homosexuality or Heterosexuality, And Heterosexual scouts do not openly need to advertise that they are straight. So why do Gay scouts need to have the right to say I AM GAY LET ME IN, when the program itself has zip to do with sexuality. With this new policy it is encouraging Homosexual scouts to advertise that they are gay, which in turn makes the leaders nervous. Not becuase they are Homosexual but because scouts is not sexual at all, and should not be marketed as Gay friendly when it doesnt relate to sexuality. At its core Boy Scouts is ChristianBsa is predominantly christian, It is not required to be christian and all religions are welcome in BSA however, people often associate boy scouts with christianity, and for unsurprising reasons. Most troops in the united states often go on Religious trips, and do Church related work. They teach the scouts about pre-marital sexual conduct. And essentially do not support Homosexuality. With boy scouts being predominantly christian I think that it's asking for trouble when Homosexual scouts need to advertise their sexuality, making something completely unrelated to sexuality, Gay friendly. Troops are disbandingUnfortunately due to this policy, there are many scout troops which have disbanded and also many which have added new regulations to their troop. http://www.chron.com...https://www.facebook.com... Above I have lsited two links to sources which tell of scout troops who have disbanded in order to prove my statement. First of all this is quite stubborn of the troops to do but I can see where they're coming from. However if this Open Gay Policy was done in a different way, and less subtle. Not just screaming that a certain sexuality is being opressed. I think that a lot of troops would have viewed it differently by now. Also to extend on to this, the quality of troops are declining due to this. I will explain how my troop personally has been affected by this. -No longer allowed to share tents.-Buddy system requires 3 people-Constant Suspection From scout leaders-More talks about sexual moralityThe above listed are all things which came into my troop personally and I'm sure many others as these regulations are worldwide. The policy has reduced the quality of boy scouts not because Gay scouts are allowed to join. But because it turned something completely unrelated to sexuality into something sexual. Closing StatementI'd like to thank con for accepting this debate and look farward to his arguments. I would like to remind everybody that I am for Gay Scouts being in BSA but I disagree that it should be turned into a huge deal. Promoting everybodies sexuality. It only causes more restrictions on the scouts who are just looking to go on adventures and have fun! Including GAY scouts and STRAIGHT scouts! we all want to be bros together however I dont think its right that gay scouts should have the right to openly advertise they sexually desire other guys. It just makes everyone uncomfortable and with it already being a touchy subject in Christian programs it becomes a big hastle for everyone involved.", "stance": "PRO"}], "context": {"sourceId": "c82983ec-2019-04-18T16:30:25Z", "previousArgumentInSourceId": "c82983ec-2019-04-18T16:30:25Z-00003-000", "acquisitionTime": "2019-04-18T16:30:25Z", "discussionTitle": "The Boy Scouts gay policy should be revoked.", "sourceTitle": "Online Debate: The Boy Scouts gay policy should be revoked. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Boy-Scouts-gay-policy-should-be-revoked./1/", "nextArgumentInSourceId": "c82983ec-2019-04-18T16:30:25Z-00005-000"}, "id": "c82983ec-2019-04-18T16:30:25Z-00004-000", "conclusion": "The Boy Scouts gay policy should be revoked."}, {"premises": 
[{"text": "I want to thank Dennybug for holding this debate. I see absolutely no reason why openly gay scouts should not be able to join the BSA. The policy that was in place originally was causing more harm than this policy could. I hope you present some of the reasons you believe this policy is a problem.", "stance": "CON"}], "context": {"sourceId": "c82983ec-2019-04-18T16:30:25Z", "previousArgumentInSourceId": "c82983ec-2019-04-18T16:30:25Z-00004-000", "acquisitionTime": "2019-04-18T16:30:25Z", "discussionTitle": "The Boy Scouts gay policy should be revoked.", "sourceTitle": "Online Debate: The Boy Scouts gay policy should be revoked. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Boy-Scouts-gay-policy-should-be-revoked./1/", "nextArgumentInSourceId": "c82983ec-2019-04-18T16:30:25Z-00006-000"}, "id": "c82983ec-2019-04-18T16:30:25Z-00005-000", "conclusion": "The Boy Scouts gay policy should be revoked."}, {"premises": 
[{"text": "--------------------First round is for presenting your argument----------------------------------------------Last round you must simply say Thank you for the debate--------------- I ask that ANY clarifications be made in the comments before accepting the debate. I will be arguing that we should revoke the gay scouts policy allowing openly gay scouts to join BSA. Because it causes more harm than good. Once again, First round is for PRESENTING YOUR ARGUMENT!", "stance": "PRO"}], "context": {"sourceId": "c82983ec-2019-04-18T16:30:25Z", "previousArgumentInSourceId": "c82983ec-2019-04-18T16:30:25Z-00005-000", "acquisitionTime": "2019-04-18T16:30:25Z", "discussionTitle": "The Boy Scouts gay policy should be revoked.", "sourceTitle": "Online Debate: The Boy Scouts gay policy should be revoked. | Debate.org", "sourceUrl": "https://www.debate.org/debates/The-Boy-Scouts-gay-policy-should-be-revoked./1/", "nextArgumentInSourceId": ""}, "id": "c82983ec-2019-04-18T16:30:25Z-00006-000", "conclusion": "The Boy Scouts gay policy should be revoked."}, {"premises": 
[{"text": "Enacting more gun laws in the United States would not stop crimes or dangerous situations from occurring. In fact, according to the National Academy of Sciences, Justice Department, there is no apparent link between restrictions on gun ownership and lower rates of crime, firearms violence, or even accidents with guns. Creating such laws would not stop criminals from committing crimes. As John R Lott, the author of \"More Guns, Less Crime: Understanding Crime and Gun Control Laws\", stated in 1998, \"States with the largest increases in gun ownership also have the largest drops in violent crimes\". In other words, increasing the number of guns did not increase the rate of violent crimes but instead decreased. With this, it is clear that people should be able to own guns because doing so prevents more crimes from occurring than actual gun laws. University of Chicago Press. (1998). Interview with John R. Lott, Jr. Retrieved March 28, 2018, from http://press.uchicago.edu... WND. (2004, December 30). Gun control doesn't reduce crime, violence, say studies. Retrieved March 28, 2018, from http://mobile.wnd.com...", "stance": "CON"}], "context": {"sourceId": "934989d9-2019-04-18T11:38:17Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T11:38:17Z", "discussionTitle": "There should more gun laws enacted in the U.S !", "sourceTitle": "Debate Issue: There should more gun laws enacted in the U.S ! | Debate.org", "sourceUrl": "https://www.debate.org/debates/There-should-more-gun-laws-enacted-in-the-U.S/1/", "nextArgumentInSourceId": "934989d9-2019-04-18T11:38:17Z-00001-000"}, "id": "934989d9-2019-04-18T11:38:17Z-00000-000", "conclusion": "There should more gun laws enacted in the U.S !"}, {"premises": 
[{"text": "There should be more gun laws enacted in the U.S! Armed civilians are unlikely to stop crimes and are more likely to make dangerous situations, including mass shootings, more deadly. The average gun owner, no matter how responsible, is not trained in law enforcement or on how to handle life-threatening situations, so in most cases, if a threat occurs, increasing the number of guns only creates a more volatile and dangerous situation. According to the Los Angeles times, author Patt Morrison states in his article that was posted on August 2, 2017 that Americans who carry \"heat\" increase the rate of violent crime. After reviewing these articles and doing research it is clear to me that armed civilians are more likely to cause dangerous situations rather than protecting theirselves or others. 1.) Jeffrey Voccola, \"Why I Don't Want Guns in My Classroom,\" www.chronicle.com, Oct. 14, 2014 2.) Does carrying a gun make you safer? No. In fact, right-to-carry laws ... http://www.latimes.com...", "stance": "PRO"}], "context": {"sourceId": "934989d9-2019-04-18T11:38:17Z", "previousArgumentInSourceId": "934989d9-2019-04-18T11:38:17Z-00000-000", "acquisitionTime": "2019-04-18T11:38:17Z", "discussionTitle": "There should more gun laws enacted in the U.S !", "sourceTitle": "Debate Issue: There should more gun laws enacted in the U.S ! | Debate.org", "sourceUrl": "https://www.debate.org/debates/There-should-more-gun-laws-enacted-in-the-U.S/1/", "nextArgumentInSourceId": ""}, "id": "934989d9-2019-04-18T11:38:17Z-00001-000", "conclusion": "There should more gun laws enacted in the U.S !"}, {"premises": 
[{"text": "Assault rifle: I actually chose to use that definition because it's more accurate to the assault rifles we have now, and it's a little more definitive. Because according to your definition, a Ruger Mini-14 is an assault weapon. It has high-capacity magazines and is based off the M14, which is a military rifle, now the military has never touched the Mini-14, but by your definition, it's an assault rifle, which simply isn't true. My definition is more definitive in the matter that it matches the modern assault rifles we have today. The very first assault rifle ever, the StG 44, was capable of semi-auto or full-auto fire, effective up to 600meters and utilised an intermediate cartridge(1). And wiki just so happens to share the thought on my previous definition . \"An assault rifle is a selective fire rifle or carbine typically firing ammunition with muzzle energies and sizes intermediate between those of handgun and more traditional high-powered rifle ammunition. Assault rifles are categorized between light machine guns, intended more for sustained automatic fire in a support role, and submachine guns, which fire a handgun cartridge rather than a rifle cartridge. Assault rifles are the standard small arms in most modern armed forces, having largely replaced or supplemented larger, more powerful rifles, such as the World War II-era M1 Garand and Tokarev SVT. Belt-fed weapons or rifles with very limited capacity fixed magazines are generally not considered assault rifles. Semi-automatic rifles are not always classified as assault rifles as they are not fully automatic and some are not designed for military use. However, in media firearms reporting the term \"assault rifle\" usually refers to visual appearance rather than internal functionality. Similar full sized weapons, with full-auto capabilities chambered in full-sized rifle rounds, are known as Battle rifles. Examples of Battle Rifles are the FN FAL, H&K G3 and M14 rifle. \"(2) So, in other words, there's no way a stricly semi-automatic firearms can be considered an assault rifle. I could list the next 50 assault rifles created after the StG 44, and they would all be capable of selective fire. The definition you stated for assault rifle simply doesn't match with what history has forged. High-powered: Your previous comparison of the bow and arrow was with kinetic energy, not accuracy and reload speed, in which case, muskets still prevail. The ability to kill cannot be grounds for the definition of high-power, because all bullets fired from all types of firearms can kill you. You have yet to show how the AR15 is high-powered relative to another rifle of it's category (semi-automatics, but you can compare it to an assault rifle I guess.). It isn't high-powered because it doesn't fire a full powered rifle cartridge. Weapon of war: First off, I highly doubt they have been used in third world conflicts for 2 reasons. 1, they're not sought out as the primary, go-to, overthrow the government rifle. That would be the AK-47, because they're cheaper and there are plenty available on the black market.(3) If a government were going to arm it's troops, it would buy they M16, because it can. And semi-auto saving ammo sounds like a good theory until people start shooting you wiht a fully automatic. Then it makes you reconsider. 1.https://en.wikipedia.org... 2.https://en.wikipedia.org.... 3.http://en.wikipedia.org...", "stance": "PRO"}], "context": {"sourceId": "d37c8311-2019-04-18T17:29:48Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T17:29:48Z", "discussionTitle": "\"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15", "sourceTitle": "Debate: \"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15 | Debate.org", "sourceUrl": "https://www.debate.org/debates/High-power-Assault-rifle-and-weapons-of-war-are-all-misnomers-applied-to-the-AR15/1/", "nextArgumentInSourceId": "d37c8311-2019-04-18T17:29:48Z-00001-000"}, "id": "d37c8311-2019-04-18T17:29:48Z-00000-000", "conclusion": "\"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15"}, {"premises": 
[{"text": "\"First off, I specifically stated that I only wanted to go over 1 term per round, but that's ok. \" Sorry, I missed that part, but at least this way we can debate topics more thoroughly \"Because if you compared every firearm in existence, they would all outperform a bow and arrow\" False, a composite bow or long bow does outperform entry level muskets in terms of reload speed as well as range and accuracy. That's besides the point though--the AR15 can be considered high powered compared to many weapons including assault rifles. Some assault rifles make the AR15 look low powered. Anyways, pro still hasn't shown how high power is in fact a misnomer. The AR15 is high powered enough to do hunting as well kill; thus the AR15 is high powered in some situations. \"The real AR15 has never set foot on the battlefield, therefore, it is not a \"weapon of war\".\" I highly doubt that pro can prove that an AR15 was never seen on a battlefield since its creation in 1959. For the millions of units sold of AR15s, it is highly likely that at least one AR15 was used in some battle between nations; perhaps in third world countries that aren't documented well. Pro makes the assertion that the AR15 has never set food in the battlefield without providing proof that this has always been the case. \"Also, the AR15 we have today, which is practically the same AR15 that's been around for the past 50 years, is not used by any military in the world. Why? Because it is semi-automatic. Semi-automatic rifles are not the preferred choice of soldiers going into combat.\" Again, how can you make the claim that AR15 has not been used by any military in the world, even one unit? Provide some proof that AR15s have not been used by any military; millions of units have been sold and pro doesn't think that at least one was used in a military conflict. I see no issues with semi automatic rifles, since they help to conserve ammunition, which can be helpful in certain circumstances. Provide proof that all militaries think that semi automatic weapons are inferior to automatic weapons. I'd also like to mention that con's definition of assault rifle is from a concise encyclopedia, which he choose because it fits his argument well; however, according to the first definition that is actually from Merriam Webster, it can be defined as \"Definition of ASSAULT RIFLE : any of various automatic or semiautomatic rifles with large capacity magazines designed for military use \" They keyword here is \"or\", which means that assault rifles don't have to be fully automatic to be considered assault rifles. This is the first definition given by merriam webster, which contradicts the concise encyclopedia definition provided by pro in the comments. Source- http://www.merriam-webster.com...", "stance": "CON"}], "context": {"sourceId": "d37c8311-2019-04-18T17:29:48Z", "previousArgumentInSourceId": "d37c8311-2019-04-18T17:29:48Z-00000-000", "acquisitionTime": "2019-04-18T17:29:48Z", "discussionTitle": "\"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15", "sourceTitle": "Debate: \"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15 | Debate.org", "sourceUrl": "https://www.debate.org/debates/High-power-Assault-rifle-and-weapons-of-war-are-all-misnomers-applied-to-the-AR15/1/", "nextArgumentInSourceId": "d37c8311-2019-04-18T17:29:48Z-00002-000"}, "id": "d37c8311-2019-04-18T17:29:48Z-00001-000", "conclusion": "\"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15"}, {"premises": 
[{"text": "First off, I specifically stated that I only wanted to go over 1 term per round, but that's ok. Also, interesting that you would compare the AR15 to a bow and arrow. Because if you compared every firearm in existence, they would all outperform a bow and arrow, but still being weaker than a nuke, thereby fitting the category of high-powered as explained by con. So in order for it to be considered high-powered, it would have to be compared to another firearm. I would also like to state that the M4/M16 and the AR15 are not the same thing. The M4/M16 have different internal mechanics that allow it to go full auto, whereas the AR15 is only semi-automatic. Thereby it fails the definition of assault rifle. Also, the AR15 we have today, which is practically the same AR15 that's been around for the past 50 years, is not used by any military in the world. Why? Because it is semi-automatic. Semi-automatic rifles are not the preferred choice of soldiers going into combat. Yes I suppose you could go to war with it, but no one has. The real AR15 has never set foot on the battlefield, therefore, it is not a \"weapon of war\"", "stance": "PRO"}], "context": {"sourceId": "d37c8311-2019-04-18T17:29:48Z", "previousArgumentInSourceId": "d37c8311-2019-04-18T17:29:48Z-00001-000", "acquisitionTime": "2019-04-18T17:29:48Z", "discussionTitle": "\"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15", "sourceTitle": "Debate: \"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15 | Debate.org", "sourceUrl": "https://www.debate.org/debates/High-power-Assault-rifle-and-weapons-of-war-are-all-misnomers-applied-to-the-AR15/1/", "nextArgumentInSourceId": "d37c8311-2019-04-18T17:29:48Z-00003-000"}, "id": "d37c8311-2019-04-18T17:29:48Z-00002-000", "conclusion": "\"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15"}, {"premises": 
[{"text": "Thanks pro for starting off this discussion. According to wikipedia the AR-15 is defined as \"The AR-15 was first built by ArmaLite as an assault rifle for the United States armed forces. [8] Because of financial problems, ArmaLite sold the AR-15 design to Colt. The select-fire version of the AR-15 entered the U.S. military system as the M16 rifle.\" http://en.wikipedia.org... By my definition of AR-15, the AR-15 is indeed an assault riffle similar to the m16. In addition, \"The rifle was adapted for semi-automatic, three-round burst, and full-automatic fire\" This fits my opponents definition of \"\"Military firearm that is chambered for ammunition of reduced size or propellant charge and has the capacity to switch between semiautomatic and fully automatic fire.\" Therefore, the AR-15 is indeed an assault rifle according to my opponents definitions as well as the ones I have provided. Next, I will prove that the AR-15 is high powered. Relative to a bow and arrow, the AR-15 has substantially higher kinetic energy in each bullet than an arrow from a bow would have. Thus, the AR-15 can be considered high powered in various situations. Compared to a nuclear weapon, no assault rifle would be considered \"high powered.\" My point is that high powered depends on the relative context it is being compared to. From merriam webster a war can be defined as- a state of usually open and declared armed hostile conflict between states or nations (2) : a period of such armed conflict (3) : A weapon can be defined as any object which can cause harm, including a club, a rock, or a bow and arrow. Therefore, since the AR15 was used by the US military, and is also an object that can cause harm, which can be used in a hostile armed conflict between nations, the AR-15 is definitely a weapon of war by definition. Pro has cited various facts about the AR15, but hasn't proved how the various terms in the debate proposition are in fact misnomers. My definitions show that neither of the terms used above are misnomers.", "stance": "CON"}], "context": {"sourceId": "d37c8311-2019-04-18T17:29:48Z", "previousArgumentInSourceId": "d37c8311-2019-04-18T17:29:48Z-00002-000", "acquisitionTime": "2019-04-18T17:29:48Z", "discussionTitle": "\"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15", "sourceTitle": "Debate: \"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15 | Debate.org", "sourceUrl": "https://www.debate.org/debates/High-power-Assault-rifle-and-weapons-of-war-are-all-misnomers-applied-to-the-AR15/1/", "nextArgumentInSourceId": "d37c8311-2019-04-18T17:29:48Z-00004-000"}, "id": "d37c8311-2019-04-18T17:29:48Z-00003-000", "conclusion": "\"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15"}, {"premises": 
[{"text": "Sorry, I just posted them in the comments. First off, the AR15 is chambered in the .223 Remington/5.56 NATO cartridge. The average bullet weight of this cartridge is between 55 and 62 grains.Since the dimensions of the cartridge are so close that the difference is negligible, I will simply refer to both as the .223. The .223 is an intermediate cartridge, which means that it is not as powerful as a true rifle cartridge, but not as weak as a handgun cartridge (1). The .223 is a common round among hunters because it is cheap and a good round for varmint. When compared side by side to a true rifle cartridge like a .30-06(which has an average weight of 150 grains) for example, the difference is force is apparent (2) At 100yards the .223 has 0.0017 of drop, with a speed of 2759 feet per second and 929 foot pounds of energy. At 100 yards the 30-06 has 0.0014 of drop, with a speed of 2597 feet per seconds and 2471 foot pounds of energy. 1.http://www.quarry.nildram.co.uk... 2.http://gundata.org...", "stance": "PRO"}], "context": {"sourceId": "d37c8311-2019-04-18T17:29:48Z", "previousArgumentInSourceId": "d37c8311-2019-04-18T17:29:48Z-00003-000", "acquisitionTime": "2019-04-18T17:29:48Z", "discussionTitle": "\"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15", "sourceTitle": "Debate: \"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15 | Debate.org", "sourceUrl": "https://www.debate.org/debates/High-power-Assault-rifle-and-weapons-of-war-are-all-misnomers-applied-to-the-AR15/1/", "nextArgumentInSourceId": "d37c8311-2019-04-18T17:29:48Z-00005-000"}, "id": "d37c8311-2019-04-18T17:29:48Z-00004-000", "conclusion": "\"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15"}, {"premises": 
[{"text": "Thanks pro for making this debate. I accept this debate and the definition of a misnomer. However, pro hasn't defined the terms high power, assault rifle, or weapon of war, and so I assume we will be arguing about their corresponding semantics.", "stance": "CON"}], "context": {"sourceId": "d37c8311-2019-04-18T17:29:48Z", "previousArgumentInSourceId": "d37c8311-2019-04-18T17:29:48Z-00004-000", "acquisitionTime": "2019-04-18T17:29:48Z", "discussionTitle": "\"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15", "sourceTitle": "Debate: \"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15 | Debate.org", "sourceUrl": "https://www.debate.org/debates/High-power-Assault-rifle-and-weapons-of-war-are-all-misnomers-applied-to-the-AR15/1/", "nextArgumentInSourceId": "d37c8311-2019-04-18T17:29:48Z-00006-000"}, "id": "d37c8311-2019-04-18T17:29:48Z-00005-000", "conclusion": "\"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15"}, {"premises": 
[{"text": "Misnomer- noun a wrong or inaccurate name or designation: \"king crab\" is a misnomer\"these creatures are not crustaceans at all. \" a wrong or inaccurate use of a name or term: to call this \"neighborhood policing\" would be a misnomer. Taken from the New Oxford American Dictionary. First round is acceptance(no opening statements) . Each subsequent round is for one of the above labels", "stance": "PRO"}], "context": {"sourceId": "d37c8311-2019-04-18T17:29:48Z", "previousArgumentInSourceId": "d37c8311-2019-04-18T17:29:48Z-00005-000", "acquisitionTime": "2019-04-18T17:29:48Z", "discussionTitle": "\"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15", "sourceTitle": "Debate: \"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15 | Debate.org", "sourceUrl": "https://www.debate.org/debates/High-power-Assault-rifle-and-weapons-of-war-are-all-misnomers-applied-to-the-AR15/1/", "nextArgumentInSourceId": ""}, "id": "d37c8311-2019-04-18T17:29:48Z-00006-000", "conclusion": "\"High power\", \"Assault rifle\" and \"weapons of war\" are all misnomers applied to the AR15"}, {"premises": 
[{"text": "con", "stance": "CON"}], "context": {"sourceId": "6b75a4f4-2019-04-18T18:38:43Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:38:43Z", "discussionTitle": "This is not a debate.", "sourceTitle": "Debate Issue: This is not a debate. | Debate.org", "sourceUrl": "https://www.debate.org/debates/This-is-not-a-debate./6/", "nextArgumentInSourceId": "6b75a4f4-2019-04-18T18:38:43Z-00001-000"}, "id": "6b75a4f4-2019-04-18T18:38:43Z-00000-000", "conclusion": "This is not a debate."}, {"premises": 
[{"text": "v", "stance": "PRO"}], "context": {"sourceId": "6b75a4f4-2019-04-18T18:38:43Z", "previousArgumentInSourceId": "6b75a4f4-2019-04-18T18:38:43Z-00000-000", "acquisitionTime": "2019-04-18T18:38:43Z", "discussionTitle": "This is not a debate.", "sourceTitle": "Debate Issue: This is not a debate. | Debate.org", "sourceUrl": "https://www.debate.org/debates/This-is-not-a-debate./6/", "nextArgumentInSourceId": "6b75a4f4-2019-04-18T18:38:43Z-00002-000"}, "id": "6b75a4f4-2019-04-18T18:38:43Z-00001-000", "conclusion": "This is not a debate."}, {"premises": 
[{"text": "Replies 1.\" In a real debate, people don't go off topic like that.\" I disagree. \" in his next argument entertained my comments about tarantulas, by disagreeing with me that they were scary and monstrous. Therefore we were having a conversation and not a debate, because I couldn't even stick to the topic\" Pro contends that the definition of debate it \"And, finally I would like to remind my opponent that the definition of a debate is having opposing viewpoints.\" Thus, since I disagreed with what pro said we had opposing views. So this is a debate. Whether or not it is a debate over a specific topic is irrelevant. 2.\"There has been a pathetic lack of clash in this non-debate\" You can vote Con. Pro agrees that there has been some clash, so this is a debate. \" As I said earlier, once you take all the arguing out of a debate, it ceases to be a debate but instead becomes a discussion.\" Problem: We've been bickering over definitions this entire debate, thus we have been arguing. \" In a debate, 2 people have opposing sides and try to prove why their side is right. I failed to do that in this non-debate\" Pro doesnt prove this claim.3.\"However, he was not disputing the subject at hand( whether or not this is a debate) he was simply disputing my off-topic rambling about tarantulas and other irrelevant stuff \" Talk about irrelevant! You've defined a debate as \"having opposing viewpoints\", and I disputed your statements. Your definition proves that this is a debate. Who cares if it's about the subect at hand?\"Notice how my opponent is making an attempt to argue with me, but I have not made any effort at all in this non-debate\" Problem: You've made statements, I've disagreed. Opposing viewponts=debate. Also of note:My definition was dropped by my opponent, extend that. My evidence of this being a debate was dropped, extend that. My opponent has ured a con ballot, vote con.", "stance": "CON"}], "context": {"sourceId": "6b75a4f4-2019-04-18T18:38:43Z", "previousArgumentInSourceId": "6b75a4f4-2019-04-18T18:38:43Z-00001-000", "acquisitionTime": "2019-04-18T18:38:43Z", "discussionTitle": "This is not a debate.", "sourceTitle": "Debate Issue: This is not a debate. | Debate.org", "sourceUrl": "https://www.debate.org/debates/This-is-not-a-debate./6/", "nextArgumentInSourceId": "6b75a4f4-2019-04-18T18:38:43Z-00003-000"}, "id": "6b75a4f4-2019-04-18T18:38:43Z-00002-000", "conclusion": "This is not a debate."}, {"premises": 
[{"text": "I would like to thank my opponent for his/her speedy reply. I am now going to provide reasons why this isn't a debate 1) In my previous argument, I strayed off topic and starting saying a bunch of random things about tarantulas, usernames, and pictures of ducks. In a real debate, people don't go off topic like that. I want to point out that my opponent in his next argument entertained my comments about tarantulas, by disagreeing with me that they were scary and monstrous. Therefore we were having a conversation and not a debate, because I couldn't even stick to the topic 2) There has been a pathetic lack of clash in this non-debate. As I said earlier, once you take all the arguing out of a debate, it ceases to be a debate but instead becomes a discussion. In a debate, 2 people have opposing sides and try to prove why their side is right. I failed to do that in this non-debate. During both Round 1 and Round 2, I didn't challenge anything my opponent said, I simply started talking about tarantulas, and said \"I agree with everything my opponent says\" 3) My opponent says that he has disputed everything I said, therefore this is a debate. However, he was not disputing the subject at hand( whether or not this is a debate) he was simply disputing my off-topic rambling about tarantulas and other irrelevant stuff that nobody cares about. Also, my opponent did dispute what I said, yes, but the disputing and the arguments are one-sided. Notice how my opponent is making an attempt to argue with me, but I have not made any effort at all in this non-debate. And, finally I would like to remind my opponent that the definition of a debate is having opposing viewpoints. Since I have been continuously insisting that the voters vote for my opponent, and my opponent also wants them to vote for him/her, then this can not be a debate because we both want the voters to vote for thett3. I therefore affirm the resolution that \"This is not a debate.\" Vote Con. I look forward to my opponent's reply.", "stance": "PRO"}], "context": {"sourceId": "6b75a4f4-2019-04-18T18:38:43Z", "previousArgumentInSourceId": "6b75a4f4-2019-04-18T18:38:43Z-00002-000", "acquisitionTime": "2019-04-18T18:38:43Z", "discussionTitle": "This is not a debate.", "sourceTitle": "Debate Issue: This is not a debate. | Debate.org", "sourceUrl": "https://www.debate.org/debates/This-is-not-a-debate./6/", "nextArgumentInSourceId": "6b75a4f4-2019-04-18T18:38:43Z-00004-000"}, "id": "6b75a4f4-2019-04-18T18:38:43Z-00003-000", "conclusion": "This is not a debate."}, {"premises": 
[{"text": "\" I mean, they LITERALLY look like little beasties.\" No they dont they're cool!!!!!! \" They have too many legs\" No trust me, having 8 legs rules. \" and they're all hairy and gross.\" I disagree.\" I had a dream when I was little that there was this tarantula, and it started out with 8 legs, but as time went by the amount of legs it had doubled, until there was nothing but a tangled mass of hairy legs. Ever since then, I acquired a hatred for tarantulas and just spiders in general.\" You're making tht up.\"By the way, how did you come up with your username? What does \"thett3\" mean?\" It's based off something I called myself when I was a small child. \"Oh yea, I forgot about that interaction we were having that isn't a debate.\" Is so!! \"I agree with everything my opponent said\" I said earlier (R1): \"This is indeed a debate. \" So vote Con. \". My opponent is an astoundingly intelligent woman\" I'm not a woman! I'm a guy!!I have disputed everything my Opponent has said.This is a debate.More evidence:\" chesslvr is debating thett3: This is not a debate.58 minutes ago\"\" chesslvr wants to debate the following topic: This is not a debate.1 hour ago\"\" chesslvr's Debates\"\" 1 Debate\" http://www.debate.org...", "stance": "CON"}], "context": {"sourceId": "6b75a4f4-2019-04-18T18:38:43Z", "previousArgumentInSourceId": "6b75a4f4-2019-04-18T18:38:43Z-00003-000", "acquisitionTime": "2019-04-18T18:38:43Z", "discussionTitle": "This is not a debate.", "sourceTitle": "Debate Issue: This is not a debate. | Debate.org", "sourceUrl": "https://www.debate.org/debates/This-is-not-a-debate./6/", "nextArgumentInSourceId": "6b75a4f4-2019-04-18T18:38:43Z-00005-000"}, "id": "6b75a4f4-2019-04-18T18:38:43Z-00004-000", "conclusion": "This is not a debate."}, {"premises": 
[{"text": "The duck in your picture is really cute. Don't you hate tarantulas? They look absolutely monstrous. I mean, they LITERALLY look like little beasties. They have too many legs, and they're all hairy and gross. I had a dream when I was little that there was this tarantula, and it started out with 8 legs, but as time went by the amount of legs it had doubled, until there was nothing but a tangled mass of hairy legs. Ever since then, I acquired a hatred for tarantulas and just spiders in general. By the way, how did you come up with your username? What does \"thett3\" mean? Oh yea, I forgot about that interaction we were having that isn't a debate. I agree with everything my opponent said Vote Con. Don't vote for me. My opponent is an astoundingly intelligent woman, who has come up with such solid, undisputable arguments, that I can not even challenge them. I look forward to my opponent's reply.", "stance": "PRO"}], "context": {"sourceId": "6b75a4f4-2019-04-18T18:38:43Z", "previousArgumentInSourceId": "6b75a4f4-2019-04-18T18:38:43Z-00004-000", "acquisitionTime": "2019-04-18T18:38:43Z", "discussionTitle": "This is not a debate.", "sourceTitle": "Debate Issue: This is not a debate. | Debate.org", "sourceUrl": "https://www.debate.org/debates/This-is-not-a-debate./6/", "nextArgumentInSourceId": "6b75a4f4-2019-04-18T18:38:43Z-00006-000"}, "id": "6b75a4f4-2019-04-18T18:38:43Z-00005-000", "conclusion": "This is not a debate."}, {"premises": 
[{"text": "Why this is a debate(i)My Opponent concedes to all my points in an attempt to show that this is not a debate because no dispute is happening. The problem with this is that my arguments proved that this was a debate. (ii) Secondly, my opponent states: \"I would first like to point out that my opponent is right about everything, except his definition of a debate. Not only did my opponent not provide any sources for this so-called definition, but it is not correct.\"I think my definition is perfect, and better than all of hers. You have to vote con, my definition is 10 times better.(iii) \"My opponent then says that buttons such as \"Report this Debate\", \"Do you like this debate\", and \"No comments have been posted on this debate\" prove that it is a debate. I suppose he's right. He will get no argument from me.\" Vote Con.(iv)\"Notice how, because I have not challenged any of my opponent's points, and I agreed that it IS a debate, and my opponent also thinks it's a debate, it therefore really isn't a debate, because there is no clash.\" Problem- The resolution is \"This is not a debate\" you are taking Pro. You can't argue that it is a debate or else your position is self contradicting. (v)\" Another thing I would like to point out is that my opponent does not have the following things in his opening argument: a value, contentions, and a criteria. Since these are all crucial parts of a debate, this can't be a debate.\" Did so. Look closer!(vi) \"Everything he says is right.\" I'm female.", "stance": "CON"}], "context": {"sourceId": "6b75a4f4-2019-04-18T18:38:43Z", "previousArgumentInSourceId": "6b75a4f4-2019-04-18T18:38:43Z-00005-000", "acquisitionTime": "2019-04-18T18:38:43Z", "discussionTitle": "This is not a debate.", "sourceTitle": "Debate Issue: This is not a debate. | Debate.org", "sourceUrl": "https://www.debate.org/debates/This-is-not-a-debate./6/", "nextArgumentInSourceId": "6b75a4f4-2019-04-18T18:38:43Z-00007-000"}, "id": "6b75a4f4-2019-04-18T18:38:43Z-00006-000", "conclusion": "This is not a debate."}, {"premises": 
[{"text": "I would like to thank thett3 for accepting this interaction which is not a debate. This should be interesting. I am new to this website, so don't have too high expectations of me. I would first like to point out that my opponent is right about everything, except his definition of a debate. Not only did my opponent not provide any sources for this so-called definition, but it is not correct. Dictionary.com defines debate as, and I quote, \"a formal contest in which the affirmative sides and negative sides of a proposition are advocated by opposing speakers\" Another definition says \"a discussion, as of a public question in an assembly, involving opposing viewpoints. I wholeheartedly agree with my opponent that this in fact a debate, because we have opposing viewpoints. One of us is arguing that this IS a debate, and one of us is arguing that it ISN'T. We have opposing viewpoints, so this must be a debate. My opponent then says that buttons such as \"Report this Debate\", \"Do you like this debate\", and \"No comments have been posted on this debate\" prove that it is a debate. I suppose he's right. He will get no argument from me. Notice how, because I have not challenged any of my opponent's points, and I agreed that it IS a debate, and my opponent also thinks it's a debate, it therefore really isn't a debate, because there is no clash. The whole point of debating is to argue on something, and I'm not arguing with anything he says. Another thing I would like to point out is that my opponent does not have the following things in his opening argument: a value, contentions, and a criteria. Since these are all crucial parts of a debate, this can't be a debate. I look forward to my opponent's reply. Please vote for him. Everything he says is right.", "stance": "PRO"}], "context": {"sourceId": "6b75a4f4-2019-04-18T18:38:43Z", "previousArgumentInSourceId": "6b75a4f4-2019-04-18T18:38:43Z-00006-000", "acquisitionTime": "2019-04-18T18:38:43Z", "discussionTitle": "This is not a debate.", "sourceTitle": "Debate Issue: This is not a debate. | Debate.org", "sourceUrl": "https://www.debate.org/debates/This-is-not-a-debate./6/", "nextArgumentInSourceId": "6b75a4f4-2019-04-18T18:38:43Z-00008-000"}, "id": "6b75a4f4-2019-04-18T18:38:43Z-00007-000", "conclusion": "This is not a debate."}, {"premises": 
[{"text": "This is indeed a debate. Pro hasn't defined debate, so I'm going to.Definition of debate: A form of interaction on debate.org that can appear on the first page, not the forums or a privaste message. Heres some evidence: I am shown these things when looking at this page:\" Report this Debate\"\" Do you like this debate?\"\" This debate has 8 more rounds before the voting begins. If you want to receive email updates for this debate, click the Add to My Favorites link at the top of the page.\"\"No comments have been posted on this debate.\"\" Debating Period\"", "stance": "CON"}], "context": {"sourceId": "6b75a4f4-2019-04-18T18:38:43Z", "previousArgumentInSourceId": "6b75a4f4-2019-04-18T18:38:43Z-00007-000", "acquisitionTime": "2019-04-18T18:38:43Z", "discussionTitle": "This is not a debate.", "sourceTitle": "Debate Issue: This is not a debate. | Debate.org", "sourceUrl": "https://www.debate.org/debates/This-is-not-a-debate./6/", "nextArgumentInSourceId": "6b75a4f4-2019-04-18T18:38:43Z-00009-000"}, "id": "6b75a4f4-2019-04-18T18:38:43Z-00008-000", "conclusion": "This is not a debate."}, {"premises": 
[{"text": "This is not a debate. Please accept this debate if you want to argue that it indeed is a debate. The guidelines are as follows: 5 rounds, 5 hours(altogether) to argue, and 5,000 characters. Good luck :)", "stance": "PRO"}], "context": {"sourceId": "6b75a4f4-2019-04-18T18:38:43Z", "previousArgumentInSourceId": "6b75a4f4-2019-04-18T18:38:43Z-00008-000", "acquisitionTime": "2019-04-18T18:38:43Z", "discussionTitle": "This is not a debate.", "sourceTitle": "Debate Issue: This is not a debate. | Debate.org", "sourceUrl": "https://www.debate.org/debates/This-is-not-a-debate./6/", "nextArgumentInSourceId": ""}, "id": "6b75a4f4-2019-04-18T18:38:43Z-00009-000", "conclusion": "This is not a debate."}, {"premises": 
[{"text": "the only person to be first and last to forfeit in this debate, thats me, i con one can set a limit to the amount of children they want.. therfore the first can easily be the last", "stance": "CON"}], "context": {"sourceId": "1ab843d2-2019-04-18T13:33:26Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T13:33:26Z", "discussionTitle": "Con Will Not Forfeit First", "sourceTitle": "Debate Issue: Con Will Not Forfeit First | Debate.org", "sourceUrl": "https://www.debate.org/debates/Con-Will-Not-Forfeit-First/1/", "nextArgumentInSourceId": "1ab843d2-2019-04-18T13:33:26Z-00001-000"}, "id": "1ab843d2-2019-04-18T13:33:26Z-00000-000", "conclusion": "Con Will Not Forfeit First"}, {"premises": 
[{"text": "Yes you did forfeit, and I do agree with what you say about last coming after first. However you are not the last one to forfeit nor the first to forfeit; you are the ONLY person to have forfeited. There was no other forfeit before or after your own, meaning you can't be first to forfeit. A parent with one child might say 'he is my first kid' to express he wants more kids. The parent may even say 'he is my last kid' to express he doesn't want another kid. However by expressing his feelings in this way he'd cause other more rational people to think he has other children, because last comes after first, and first comes before last. Thanks for accepting this debate", "stance": "PRO"}], "context": {"sourceId": "1ab843d2-2019-04-18T13:33:26Z", "previousArgumentInSourceId": "1ab843d2-2019-04-18T13:33:26Z-00000-000", "acquisitionTime": "2019-04-18T13:33:26Z", "discussionTitle": "Con Will Not Forfeit First", "sourceTitle": "Debate Issue: Con Will Not Forfeit First | Debate.org", "sourceUrl": "https://www.debate.org/debates/Con-Will-Not-Forfeit-First/1/", "nextArgumentInSourceId": "1ab843d2-2019-04-18T13:33:26Z-00002-000"}, "id": "1ab843d2-2019-04-18T13:33:26Z-00001-000", "conclusion": "Con Will Not Forfeit First"}, {"premises": 
[{"text": "forfeit is not a race, i am the last to forfeit in this debate to last comes after first i did forfeit", "stance": "CON"}], "context": {"sourceId": "1ab843d2-2019-04-18T13:33:26Z", "previousArgumentInSourceId": "1ab843d2-2019-04-18T13:33:26Z-00001-000", "acquisitionTime": "2019-04-18T13:33:26Z", "discussionTitle": "Con Will Not Forfeit First", "sourceTitle": "Debate Issue: Con Will Not Forfeit First | Debate.org", "sourceUrl": "https://www.debate.org/debates/Con-Will-Not-Forfeit-First/1/", "nextArgumentInSourceId": "1ab843d2-2019-04-18T13:33:26Z-00003-000"}, "id": "1ab843d2-2019-04-18T13:33:26Z-00002-000", "conclusion": "Con Will Not Forfeit First"}, {"premises": 
[{"text": "Con has forfeited, and probably now thinks he has forfeited first, however it was not a race. In order for someone or something to come first; someone or something must come second. Thus, the only way my opponent can forfeit first is if I forfeit afterwards. I will not forfeit, therefore Con will not forfeit first and my statement is true", "stance": "PRO"}], "context": {"sourceId": "1ab843d2-2019-04-18T13:33:26Z", "previousArgumentInSourceId": "1ab843d2-2019-04-18T13:33:26Z-00002-000", "acquisitionTime": "2019-04-18T13:33:26Z", "discussionTitle": "Con Will Not Forfeit First", "sourceTitle": "Debate Issue: Con Will Not Forfeit First | Debate.org", "sourceUrl": "https://www.debate.org/debates/Con-Will-Not-Forfeit-First/1/", "nextArgumentInSourceId": "1ab843d2-2019-04-18T13:33:26Z-00004-000"}, "id": "1ab843d2-2019-04-18T13:33:26Z-00003-000", "conclusion": "Con Will Not Forfeit First"}, {"premises": 
[{"text": "i forfeit", "stance": "CON"}], "context": {"sourceId": "1ab843d2-2019-04-18T13:33:26Z", "previousArgumentInSourceId": "1ab843d2-2019-04-18T13:33:26Z-00003-000", "acquisitionTime": "2019-04-18T13:33:26Z", "discussionTitle": "Con Will Not Forfeit First", "sourceTitle": "Debate Issue: Con Will Not Forfeit First | Debate.org", "sourceUrl": "https://www.debate.org/debates/Con-Will-Not-Forfeit-First/1/", "nextArgumentInSourceId": "1ab843d2-2019-04-18T13:33:26Z-00005-000"}, "id": "1ab843d2-2019-04-18T13:33:26Z-00004-000", "conclusion": "Con Will Not Forfeit First"}, {"premises": 
[{"text": "I agree with the statement \"Con will not forfeit first\". Rules: must have completed a min of 10 debates, and be ranked as good or better than me", "stance": "PRO"}], "context": {"sourceId": "1ab843d2-2019-04-18T13:33:26Z", "previousArgumentInSourceId": "1ab843d2-2019-04-18T13:33:26Z-00004-000", "acquisitionTime": "2019-04-18T13:33:26Z", "discussionTitle": "Con Will Not Forfeit First", "sourceTitle": "Debate Issue: Con Will Not Forfeit First | Debate.org", "sourceUrl": "https://www.debate.org/debates/Con-Will-Not-Forfeit-First/1/", "nextArgumentInSourceId": ""}, "id": "1ab843d2-2019-04-18T13:33:26Z-00005-000", "conclusion": "Con Will Not Forfeit First"}, {"premises": 
[{"text": "Here are the two main argument which my opponent makes, everything I have written below these two arguments are small details, furthermore I argue that my opponent hasn't visited the link I gave him: http://therefinersfire.org... To prove this I will only use arguments that can come from a website I've just given. 1.The Prophecies Came to Pass logically Here he argues that because of the Christian leaders this prophecy came to pass quite naturally. I argue that when this prophecy was written there was nothing logical, normal or probable about it. As one can see here: http://therefinersfire.org... Furthermore I don't see an alternative to a logical fulfillment with the exception of an extravagant miracle (which was probably what the prophet imagined would happen). An extravagant miracle can be anything from all Jews teleporting to Israel to something involving flying unicorn with its tail on fire !!! 2. Prophecies are timeless. Here my opponent argues that the Bible prophecies are timeless however thats not true as you can see here: http://therefinersfire.org... Some of these prophecies are very precise and must be fulfilled in a certain amount of time. Some of these prophecies must be fulfilled in the right order. The theme of me regretting for not building a cumulative case is very vivid in this debate but I realize that I don't need to have this to win. Furthermore its obvious that my opponent hasn't even visited the lousy website I presented which funnily enough contains enough information for me to win this debate. The website that won this debate: http://therefinersfire.org... Because of Cons obvious narrow mind (Didn't visit my website) I urge a Pro vote. Vote Pro Below are some other points refuted but this debate hangs on whatever the previous two points are valid. Time: \"I willingly admit that he had no idea how it would happen or that he could even fathom that it was possible for it to happen the way it did.\" No one would make a prediction unless one sees at least a small possibility. \" the first segment of Pro's argument is nullified\" No because you never addressed the most important parts of this fact. \"I was merely offering a logical explanation based on what is known\" While ignoring the Bible and God as a possibility consideration. \" I have not denied the power of prophecy\" One can't predict things the Bible predicted without God though it could be a one big coincidence. However that would be an irrational conclusion. Edgar Cayce: If we reject the deserved criticism: http://www.intuitive-connections.net... I still argue that the return of the Jews is still less likely considering the place and time the prophet was when he predicted this. \" There is no evidence that these prophecies came directly from god\" If this is untrue then the prophets lied and if the prophets lied, there is no reason to believe the prophets which would make the prophecies untrue. However the prophecies have been fulfilled hence it cam from God. Modern Prophets: Because of the amount of rounds I have been given, Ill debate under the assumption that these modern prophets never made a mistake nor is there any correct criticism. How does that make the Bible prophecies, likely or even possible when predicted ? Again I feel sorry for not building a cumulative case but your notion even with my one prophecy is ridiculous. The final Paragraph: \"With this information you see that the nations with Christian leaders set it in motion\" You have ignored the many reasons why this prophecy is unlikely even with the Christian leaders which I have given in the previous round. \" It is up to my opponent to dispute these facts \" I laugh at that, you're the one who provided a bias view of these modern prophets. I thank you for reading this despite it not being necessary :). Vote Pro", "stance": "PRO"}], "context": {"sourceId": "b2dc0801-2019-04-18T19:00:23Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:00:23Z", "discussionTitle": "Whether or not the prophecies in the bible can be used as evidence for the existence of god", "sourceTitle": "Debate: Whether or not the prophecies in the bible can be used as evidence for the existence of god | Debate.org", "sourceUrl": "https://www.debate.org/debates/Whether-or-not-the-prophecies-in-the-bible-can-be-used-as-evidence-for-the-existence-of-god/1/", "nextArgumentInSourceId": "b2dc0801-2019-04-18T19:00:23Z-00001-000"}, "id": "b2dc0801-2019-04-18T19:00:23Z-00000-000", "conclusion": "Whether or not the prophecies in the bible can be used as evidence for the existence of god"}, {"premises": 
[{"text": "Somehow my opponent thinks that I inferred that Hosea knew about how Israel would be re-instituted, but I never said anything of the sort. I willingly admit that he had no idea how it would happen or that he could even fathom that it was possible for it to happen the way it did. All he said was that it would happen. Therefore, the first segment of Pro's argument is nullified. As to the second segment, where he requests that I provide evidence to the claim that the active world powers intentionally made the prophecies come true, it is nearly impossible to prove what was going on inside the head of the world leaders at the time. My saying what I did about the governments was not me claiming that was exactly why and how it happened, I was merely offering a logical explanation based on what is known. I will, however provide what evidence I can that led me to such a conclusion. Perhaps I should have been clearer that I was merely explaining a natural. logical explanation as to how the prophecy came true. I just thought that it would be inferred due to the fact that I have not denied the power of prophecy, I have just denied that such prophecies come from God. While it is true that the prophecies from the ancient civilizations came from math and astronomy, I also used Edgar Cayce as a reference and his prophecies were nothing like that and probably more unpredictable than Hosea's (such as the stock market crash of 1929). The prophecies themselves are not the basis of this debate, it is whether or not they can be used as evidence of god. There is no evidence that these prophecies came directly from god. There is no difference between biblical prophets such as Hosea, Daniel, and John the Revelator or more modern day ones like Ray Bradbury and Edgar Casey except the time period in which they lived. The reasons that I came to the conclusion that it was prophecy causing reality are as follows: 1. The primary countries that were involved in making the re-institution of Israel as a nation were the United States, the United Kingdom, and the Soviet Union. 2. The leaders of those countries were Harry S. Truman (U.S.A.), King George VI (U.K.) and Stalin (U.S.S.R.) 3. President Truman was a Southern Baptist, King George was Anglican/Episcopalian, and Stalin, who though commonly thought of as an atheist, was actually Christian. This is revealed in an interview with his daughter Svetlana Alliluyeva Stalin. (Link #3 below if you want to verify) 4. The USA and the UK were two of the first countries to sign Israel into independence from Britain, and the USSR agreed three days later. With this information you see that the nations with Christian leaders set it in motion. Therefore the conclusion I drew about how the prophecy came to pass is quite logical, but none of that really matters since I said myself in the description that I admit the prophecies were accurate. What I dispute is that they can be connected to God other than the fact that the prophets lived during the time those books of the bible were written. The biggest argument I encounter with this subject is that none of the prophecies are wrong, so let me address that fact. The biblical prophecies are timeless. For a prophecy to be proved wrong, there has to be a time limit on it. Without some kind of time-frame the world can go on forever and still be waiting on it to come true. If I make a prediction that we will create a virus that destroys mankind and say nothing more, then millions of years later it will still not be proved wrong unless the world ends. On the contrary, if I say the virus in question came from trying to cure AIDS then when AIDS is actually cured without a killer virus I would be proved wrong. It is this strategy the biblical prophets used to maintain 100% accuracy, since the only real time-frame given is the end times. Starting with the Rapture, then the Tribulation, the Great Tribulation, and finally the Millennial Kingdom. Since they all fall into the category of \"end times\" then they will never be proven right or wrong as long as the human race continues. In closing, the biblical prophecies cannot be used as evidence for the existence of God because they are set up to never be proven wrong as explained above and because prophecies and prophets have been around all throughout history and are not inclusive to the bible. It is up to my opponent to dispute these facts and show why and how the prophecies can be accredited to God. Below are the sources for the reasons I gave for the conclusion about Hosea's prophecy. 1. http://www.nndb.com... 2. http://www.adherents.com... 3. http://wiki.answers.com...", "stance": "CON"}], "context": {"sourceId": "b2dc0801-2019-04-18T19:00:23Z", "previousArgumentInSourceId": "b2dc0801-2019-04-18T19:00:23Z-00000-000", "acquisitionTime": "2019-04-18T19:00:23Z", "discussionTitle": "Whether or not the prophecies in the bible can be used as evidence for the existence of god", "sourceTitle": "Debate: Whether or not the prophecies in the bible can be used as evidence for the existence of god | Debate.org", "sourceUrl": "https://www.debate.org/debates/Whether-or-not-the-prophecies-in-the-bible-can-be-used-as-evidence-for-the-existence-of-god/1/", "nextArgumentInSourceId": "b2dc0801-2019-04-18T19:00:23Z-00002-000"}, "id": "b2dc0801-2019-04-18T19:00:23Z-00001-000", "conclusion": "Whether or not the prophecies in the bible can be used as evidence for the existence of god"}, {"premises": 
[{"text": "Because I don't have to address the prophecies my opponent has shown to win, I wont (I was simply testing if you're rambling in the first place). Though I'm strongly unsatisfied with what you've presented. \"Why\" should be partly explained in the further paragraphs. Time: Cons argument fails when one considers the background of the the writers. For example Hosea was born before Jesus was. He had no idea that America existed and one must remember in the times he lived something like electricity or even visiting Europe was almost inconceivable. There is no doubt that the \"how\" question couldn't be answered in his times nor could be answered by the generation which followed and so forth for a long amount of time. I suppose he thought that it would be done by some extravagant miracle. Explanation: \"The American and Western European governments knew about the prophecy and took it upon themselves to make it happen.\" For non-believers this is needed furthermore this is a great statement hence some strong evidence would be needed. Not only you have to prove that it was encouraged but that it was also strongly supported. The evidence for the contrary is found in the BBC website. I must remind you that I'm not talking about the relationship USA and Israel share now but we're talking about the times when it was established, some time before and after. The Odds when accepting what my opponent said as true: Let BBC do the explanations for me: http://news.bbc.co.uk... also: http://www.suite101.com... I feel a bit of resentment for not building a cumulative case but this shouldn't hinder me much. It is my stance that the return of the Jews is extremely improbable and couldn't have been predicted by \"mathematics and astronomy\" especially by a man living over 2000 years ago. The more prophecies one includes the more obvious this becomes but I think that this one prophecy is more than enough.", "stance": "PRO"}], "context": {"sourceId": "b2dc0801-2019-04-18T19:00:23Z", "previousArgumentInSourceId": "b2dc0801-2019-04-18T19:00:23Z-00001-000", "acquisitionTime": "2019-04-18T19:00:23Z", "discussionTitle": "Whether or not the prophecies in the bible can be used as evidence for the existence of god", "sourceTitle": "Debate: Whether or not the prophecies in the bible can be used as evidence for the existence of god | Debate.org", "sourceUrl": "https://www.debate.org/debates/Whether-or-not-the-prophecies-in-the-bible-can-be-used-as-evidence-for-the-existence-of-god/1/", "nextArgumentInSourceId": "b2dc0801-2019-04-18T19:00:23Z-00003-000"}, "id": "b2dc0801-2019-04-18T19:00:23Z-00002-000", "conclusion": "Whether or not the prophecies in the bible can be used as evidence for the existence of god"}, {"premises": 
[{"text": "Very well, I will provide my opponent with the requested examples and sources, but I will limit it to three of them so as not to take too much time. 1. Well known author Ray Bradbury, in his book Fahrenheit 451 (1953), painted a mental picture of a future world with eerie similarities to the one we live in today. First off, he spoke of banks having automated tellers that were in operation 24 hours a day. Secondly, several of the homes had wall televisions similar to the hanging plasma TVs we have today, and some highly expensive homes even have full-size wall TVs nearly identical to the ones in Bradbury's book. Finally the book spoke of voting via the television such as is done today on various reality shows. 2. http://www.edgarcayce.org... is a summary of many of Edgar Cayce's prophecies. 3.http://forums.abrahadabra.com... is a similar collection of prophecies as above, but from the Mayan civilization. Concerning my opponent's argument about the return of Israel as a nation and the Jews' return, my rebuttal is simply that it is a perfect example of prophecy causing reality. The American and Western European governments knew about the prophecy and took it upon themselves to make it happen. The same could be said of the Jews' willingness to return. They knew it was supposed to happen, so they went along with it. The predictions were made in the Old Testament which, as I'm sure my opponent is aware, is almost exactly the Torah, word for word, so the Jews had easy access to the same prophecy.", "stance": "CON"}], "context": {"sourceId": "b2dc0801-2019-04-18T19:00:23Z", "previousArgumentInSourceId": "b2dc0801-2019-04-18T19:00:23Z-00002-000", "acquisitionTime": "2019-04-18T19:00:23Z", "discussionTitle": "Whether or not the prophecies in the bible can be used as evidence for the existence of god", "sourceTitle": "Debate: Whether or not the prophecies in the bible can be used as evidence for the existence of god | Debate.org", "sourceUrl": "https://www.debate.org/debates/Whether-or-not-the-prophecies-in-the-bible-can-be-used-as-evidence-for-the-existence-of-god/1/", "nextArgumentInSourceId": "b2dc0801-2019-04-18T19:00:23Z-00004-000"}, "id": "b2dc0801-2019-04-18T19:00:23Z-00003-000", "conclusion": "Whether or not the prophecies in the bible can be used as evidence for the existence of god"}, {"premises": 
[{"text": "Can prophecy be used as evidence for the Christian God? Absolutely. Now lets dive into my opponents objections: 1.there are too many accurate prophecies from too many other sources I need sources and examples. 2.the ancient civilizations used perfectly natural means to predict the future such as mathematics and astronomy. The Bible contains unpredictable types of prophecies. For example: The return of the Jews to Israel is the key to bible prophecy. Most other endtime prophecies depend on the Jewish people living in Israel and not scattered amongst the Gentiles. Israel has not existed as a nation since hundreds of years before the birth of Christ. Israel was established on May 15, 1948.Ain't that something? It goes even deeper as shown by this website: http://therefinersfire.org... My opponent has provided no further arguments hence Ill leave it at that.", "stance": "PRO"}], "context": {"sourceId": "b2dc0801-2019-04-18T19:00:23Z", "previousArgumentInSourceId": "b2dc0801-2019-04-18T19:00:23Z-00003-000", "acquisitionTime": "2019-04-18T19:00:23Z", "discussionTitle": "Whether or not the prophecies in the bible can be used as evidence for the existence of god", "sourceTitle": "Debate: Whether or not the prophecies in the bible can be used as evidence for the existence of god | Debate.org", "sourceUrl": "https://www.debate.org/debates/Whether-or-not-the-prophecies-in-the-bible-can-be-used-as-evidence-for-the-existence-of-god/1/", "nextArgumentInSourceId": "b2dc0801-2019-04-18T19:00:23Z-00005-000"}, "id": "b2dc0801-2019-04-18T19:00:23Z-00004-000", "conclusion": "Whether or not the prophecies in the bible can be used as evidence for the existence of god"}, {"premises": 
[{"text": "I do not believe the prophetic accuracy of the bible should be used as evidence for the existence of god simply because there are too many accurate prophecies from too many other sources. From ancient civilizations such as the Mayans, Sumerians, and Egyptians to more modern day prophets such as Edgar Cayce. The ancient civilizations used perfectly natural means to predict the future such as mathematics and astronomy. They noticed patterns in the world and were able to use these patterns to make incredibly accurate predictions about any number of subjects. It is for these reasons that I think, while the bible does have accurate prophecies, that the accuracy should be attributed to the prophets themselves, not god and not the book that happened to feature them.", "stance": "CON"}], "context": {"sourceId": "b2dc0801-2019-04-18T19:00:23Z", "previousArgumentInSourceId": "b2dc0801-2019-04-18T19:00:23Z-00004-000", "acquisitionTime": "2019-04-18T19:00:23Z", "discussionTitle": "Whether or not the prophecies in the bible can be used as evidence for the existence of god", "sourceTitle": "Debate: Whether or not the prophecies in the bible can be used as evidence for the existence of god | Debate.org", "sourceUrl": "https://www.debate.org/debates/Whether-or-not-the-prophecies-in-the-bible-can-be-used-as-evidence-for-the-existence-of-god/1/", "nextArgumentInSourceId": ""}, "id": "b2dc0801-2019-04-18T19:00:23Z-00005-000", "conclusion": "Whether or not the prophecies in the bible can be used as evidence for the existence of god"}, {"premises": 
[{"text": "Hahahaha. \"I can foresee his argument.\" Right, thanks for that Nostradamus. You foresee nothing, you lamebrained cunt. I won't be making any links to any debates, I have no idea who this Airmax faggot is and I certainly don't \"demand\" anything from little men like you. I simply take what I please, and demolish anything left in my wake. Both your and What50's debates are terribly conceived anyhow, I really don't give a wank if you're the same person or not. You're both equally as poor, so it certainly wouldn't surprise me. I've just heard a few people saying you're the same person, so I wanted to see who this \"Masterful\" was for myself. As evident, I wasn't exactly bowled over with amazement. What's this? http://www.debate.org...A rap battle starring Masterful himself? This should be good.I'm prepared to consume the room,With my rap that was created in a metaphorical womb, where the words grew and the lyrics kicked, designed to inflict and end the verbal conflict.As the water breaks, the ground shakes, forcing open the hole that gapes. Right...The hole that gapes? Just kill me now. You want to write people's English literature homework? Seriously? Is that why in your opening address (If anyone has English literature homework that involves persuasive, descriptive or short-moderate story writing, then send me a message and I can write it for you. What makes me eligible to do your homework:) you forgo an Oxford comma where there clearly needs to be one and omit a question mark after a question? How tragical. Just stick to your shitty debates buddy, you and What50 distinctly deserve each other. Dumb cunt.", "stance": "PRO"}], "context": {"sourceId": "345051d-2019-04-18T12:05:42Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T12:05:42Z", "discussionTitle": "Masterful and What50 are the same person", "sourceTitle": "Debate: Masterful and What50 are the same person | Debate.org", "sourceUrl": "https://www.debate.org/debates/Masterful-and-What50-are-the-same-person/1/", "nextArgumentInSourceId": "345051d-2019-04-18T12:05:42Z-00008-000"}, "id": "345051d-2019-04-18T12:05:42Z-00007-000", "conclusion": "Masterful and What50 are the same person"}, {"premises": 
[{"text": "Hello, My opponent is making a claim and therefore has the burden of proof. He can't conceivably be allowed to make claims that accuse users of breaking the terms of service without having undeniable evidence. I can foresee his argument being built around a series of links to debates, where me and what50 have both posted, he will then resort to demanding proof of my innocence. Airmax has the ability to see the I.P address of any user, it's likely that he has already checked to see if me and What50 are the same person. This alone puts a serious hole in my opponents claim, as this suggests Airmax finds me innocent. What does my opponent know that Airmax does not? I am eager to see.", "stance": "CON"}], "context": {"sourceId": "345051d-2019-04-18T12:05:42Z", "previousArgumentInSourceId": "345051d-2019-04-18T12:05:42Z-00007-000", "acquisitionTime": "2019-04-18T12:05:42Z", "discussionTitle": "Masterful and What50 are the same person", "sourceTitle": "Debate: Masterful and What50 are the same person | Debate.org", "sourceUrl": "https://www.debate.org/debates/Masterful-and-What50-are-the-same-person/1/", "nextArgumentInSourceId": "345051d-2019-04-18T12:05:42Z-00009-000"}, "id": "345051d-2019-04-18T12:05:42Z-00008-000", "conclusion": "Masterful and What50 are the same person"}, {"premises": 
[{"text": "I think the title of the debate speaks for itself. Good luck to Masterful/What50, you'll need it cunt.", "stance": "PRO"}], "context": {"sourceId": "345051d-2019-04-18T12:05:42Z", "previousArgumentInSourceId": "345051d-2019-04-18T12:05:42Z-00008-000", "acquisitionTime": "2019-04-18T12:05:42Z", "discussionTitle": "Masterful and What50 are the same person", "sourceTitle": "Debate: Masterful and What50 are the same person | Debate.org", "sourceUrl": "https://www.debate.org/debates/Masterful-and-What50-are-the-same-person/1/", "nextArgumentInSourceId": "345051d-2019-04-18T12:05:42Z-00000-000"}, "id": "345051d-2019-04-18T12:05:42Z-00009-000", "conclusion": "Masterful and What50 are the same person"}, {"premises": 
[{"text": "True. Although you don't need to leave, you could try logging on while sober and see how that works out for you?", "stance": "CON"}], "context": {"sourceId": "345051d-2019-04-18T12:05:42Z", "previousArgumentInSourceId": "345051d-2019-04-18T12:05:42Z-00009-000", "acquisitionTime": "2019-04-18T12:05:42Z", "discussionTitle": "Masterful and What50 are the same person", "sourceTitle": "Debate: Masterful and What50 are the same person | Debate.org", "sourceUrl": "https://www.debate.org/debates/Masterful-and-What50-are-the-same-person/1/", "nextArgumentInSourceId": "345051d-2019-04-18T12:05:42Z-00001-000"}, "id": "345051d-2019-04-18T12:05:42Z-00000-000", "conclusion": "Masterful and What50 are the same person"}, {"premises": 
[{"text": "You're right. I forfeit. You are the true master. I shall hence force resign from this website and leave it to the professionals. Clearly I am outmatched. You're too good for me.", "stance": "PRO"}], "context": {"sourceId": "345051d-2019-04-18T12:05:42Z", "previousArgumentInSourceId": "345051d-2019-04-18T12:05:42Z-00000-000", "acquisitionTime": "2019-04-18T12:05:42Z", "discussionTitle": "Masterful and What50 are the same person", "sourceTitle": "Debate: Masterful and What50 are the same person | Debate.org", "sourceUrl": "https://www.debate.org/debates/Masterful-and-What50-are-the-same-person/1/", "nextArgumentInSourceId": "345051d-2019-04-18T12:05:42Z-00002-000"}, "id": "345051d-2019-04-18T12:05:42Z-00001-000", "conclusion": "Masterful and What50 are the same person"}, {"premises": 
[{"text": "You showed me your dick? My work terminal blocks that website, so I never saw that image. If you did actually post a link to a penis, then your account will be getting banned, it wasn't a smart move on your behalf. I don't think what you're doing counts as trolling, it's the equivalent to someone logging on while they're drunk and spewing out profanities and shite. I had a look at some of your previous debates, got a slight smirk out of me at one point, but your wit isn't consistent. You then had a debate with a 13 year old girl who actually put you in your place- http://www.debate.org...", "stance": "CON"}], "context": {"sourceId": "345051d-2019-04-18T12:05:42Z", "previousArgumentInSourceId": "345051d-2019-04-18T12:05:42Z-00001-000", "acquisitionTime": "2019-04-18T12:05:42Z", "discussionTitle": "Masterful and What50 are the same person", "sourceTitle": "Debate: Masterful and What50 are the same person | Debate.org", "sourceUrl": "https://www.debate.org/debates/Masterful-and-What50-are-the-same-person/1/", "nextArgumentInSourceId": "345051d-2019-04-18T12:05:42Z-00003-000"}, "id": "345051d-2019-04-18T12:05:42Z-00002-000", "conclusion": "Masterful and What50 are the same person"}, {"premises": 
[{"text": "Ohhh Masterful - I showed you my dick. Answer me!!", "stance": "PRO"}], "context": {"sourceId": "345051d-2019-04-18T12:05:42Z", "previousArgumentInSourceId": "345051d-2019-04-18T12:05:42Z-00002-000", "acquisitionTime": "2019-04-18T12:05:42Z", "discussionTitle": "Masterful and What50 are the same person", "sourceTitle": "Debate: Masterful and What50 are the same person | Debate.org", "sourceUrl": "https://www.debate.org/debates/Masterful-and-What50-are-the-same-person/1/", "nextArgumentInSourceId": "345051d-2019-04-18T12:05:42Z-00004-000"}, "id": "345051d-2019-04-18T12:05:42Z-00003-000", "conclusion": "Masterful and What50 are the same person"}, {"premises": 
[{"text": "Clearly my opponents ramblings have come to a decisive end. I would like to thank my opponent for this debate. I am slightly disappointed by the lack of substance he has inputted, especially seeing as he is the instigator of this debate. Perhaps 5 rounds was too much for him.", "stance": "CON"}], "context": {"sourceId": "345051d-2019-04-18T12:05:42Z", "previousArgumentInSourceId": "345051d-2019-04-18T12:05:42Z-00003-000", "acquisitionTime": "2019-04-18T12:05:42Z", "discussionTitle": "Masterful and What50 are the same person", "sourceTitle": "Debate: Masterful and What50 are the same person | Debate.org", "sourceUrl": "https://www.debate.org/debates/Masterful-and-What50-are-the-same-person/1/", "nextArgumentInSourceId": "345051d-2019-04-18T12:05:42Z-00005-000"}, "id": "345051d-2019-04-18T12:05:42Z-00004-000", "conclusion": "Masterful and What50 are the same person"}, {"premises": 
[{"text": "https://m.imgur.com...", "stance": "PRO"}], "context": {"sourceId": "345051d-2019-04-18T12:05:42Z", "previousArgumentInSourceId": "345051d-2019-04-18T12:05:42Z-00004-000", "acquisitionTime": "2019-04-18T12:05:42Z", "discussionTitle": "Masterful and What50 are the same person", "sourceTitle": "Debate: Masterful and What50 are the same person | Debate.org", "sourceUrl": "https://www.debate.org/debates/Masterful-and-What50-are-the-same-person/1/", "nextArgumentInSourceId": "345051d-2019-04-18T12:05:42Z-00006-000"}, "id": "345051d-2019-04-18T12:05:42Z-00005-000", "conclusion": "Masterful and What50 are the same person"}, {"premises": 
[{"text": "So let's take a look at the sort of person i'm meant to be debating- http://www.debate.org... In that recent debate he begins by saying- \"hi guys its me\" Cringe. \"yeah so this is just because I really feel like we just need to kill some people. I think its finally time\" This guy just oozes logic and wit. Such a display of intelligence. _______________________________________________________________________________________________________________________ My opponent has conceded this debate by failing to provide an argument that would support his claim. It's not like I expected much from him after I saw his previous debate. Any serious attempt at proving his claim would have resulted in him providing links to debates. How else could someone attempt to prove such a claim? However it's clear he doesn't posses the mental capacity to support any claim at all, that's why he's resorted to an argument based around profanities. \"I simply take what I please, and demolish anything left in my wake\" That's something a 12 year old child would have said. I'd like to thank my opponent for making me cringe, I feel embarrassed for him, but I also understand that mental disorders are rife in this day and age, therefore I am sympathetic towards his. I'd like to point out that my opponent has also demonstrated an inability to understand metaphors and has resorted to insults. This is why you don't debate children. You won't find anything substantive in his argument. He's only interested in attacking myself, rather than my position. Advice to my opponent. Airmax is the site moderator, I wouldn't call him a \"faggot.\" In fact, using a homophobic slur in a derogatory manner is a ban-able offence. To conclude My opponent has already stated that he doesn't know me, yet has decided to engage in a very hostile manner. Being needlessly hostile towards people you have only just met, is demonstrating an inability to connect with people, this is a sign of autism and I think we should consider that when my opponent makes his next argument. We need to help him through this and support him the best we can. Mental disorders are no joke.", "stance": "CON"}], "context": {"sourceId": "345051d-2019-04-18T12:05:42Z", "previousArgumentInSourceId": "345051d-2019-04-18T12:05:42Z-00005-000", "acquisitionTime": "2019-04-18T12:05:42Z", "discussionTitle": "Masterful and What50 are the same person", "sourceTitle": "Debate: Masterful and What50 are the same person | Debate.org", "sourceUrl": "https://www.debate.org/debates/Masterful-and-What50-are-the-same-person/1/", "nextArgumentInSourceId": ""}, "id": "345051d-2019-04-18T12:05:42Z-00006-000", "conclusion": "Masterful and What50 are the same person"}, {"premises": 
[{"text": "I want to thank my opponent for a more clear understanding of his personal view of this \"new\" concept. I also want to thank him for again fully supporting my side of the resolution. We as Christians assert- 1)That we are inside of very complex computer systems for by an intelligent designer. http://www.sciencedaily.com... 2)We are organic technology so far advanced as to be mind-boggling. DNA/RNA is the very computer code that is the operating system of all life. 3)We also assert that we are contained in a giant system governed by matter, anti-matter and technical physical laws designed by this vast intelligence. 4)This system was designed by a far more advanced Mind. It is quite apparent at some point in the distant past that the technological level was so vast as to place us into this organic computer system we now reside in, that now restricts and governs us. We will leave this simulator and go to the \"real\" world when it is over. What you are claiming could happen to us as a species due to computers, Christianity claims was already asserted, a long time ago. Again your one small and limited model of existence has very little explanatory power compared to the Christian religion. Any reasonable person should prefer the Christian religion to your model. ****** As to your statement that there is no proof of God\u2026. You are bucking the majority view and personal experience of the entire planet. Burden of proof rests on your minority view\u2026 that the majority of the planet believes in things with no proof despite their protestations to the contrary. As to proof I offer 3 clear evidences of God's existence: 1)I have personally met Jesus Christ. I can affirm the below experiences due to my own meeting of Jesus. 2)A countless number of individuals that have also met Jesus Christ even at this time. A>Muslim confirmation that the conversions are indeed happening and their concern level (See video, ending gives full interview etc..) http://www.youtube.com... B>Personal visions of Jesus Christ is the main cause of the conversions (end of video and you can go to countless websources) http://www.cbn.com... C>These visions are so clear and across countless languages, countries and cultures all affecting these muslim believers forcing them to expose themselves to death and persecution from muslims. 3)History is replete with Personal claims of meeting God \u2013 Hence religions. This is clearly something beyond a case of perpetual indigestion happening in Africa and all of History. To address\u2026. I am not sure what this rant was meant to be\u2026.. <<>>> Clearly my opponent has \"assumed\" I have made assumptions. Bullet 1- I have addressed above Bullet 2 \u2013 Satan Exists. I can arrange a formal introduction. Bullet 3 \u2013 Heaven exists. Not an assumption but a confident expectation. When this simulation ends\u2026 I confidently expect that Jesus whom I have met is telling the truth. Bullet 4 \u2013 \"Knows\" Again not an assumption, since indeed a knowledge has been asserted however small\u2026 completely shows this is an antagonistic jibe. \" And what dear sirs are those assumptions based on? Two thousand year old scripture.\" I believe that this statement is a great point to show that my opponent does not have a valid education or ability to determine the veracity of the Christian Faith. 1)Scripture is over 3,500 years old. 2)A Christian's personal experience utilizing the information contained within the scriptures is what brings knowledge and wisdom. 3)I have shown above that Personal experience is a key guidepost for determining what is true. Three others would be Logic, Scripture, and Tradition. I again assert that a viewpoint that is so limited in its explanatory power is a far less plausible than a model that can be verified by personal experience and has far more explanatory power. Christianity would be preferred over my opponent's model.", "stance": "CON"}], "context": {"sourceId": "e6221b0a-2019-04-18T18:54:34Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:54:34Z", "discussionTitle": "Bostroms Simulation Hypothesis versus Religion X", "sourceTitle": "Debate Argument: Bostroms Simulation Hypothesis versus Religion X | Debate.org", "sourceUrl": "https://www.debate.org/debates/Bostroms-Simulation-Hypothesis-versus-Religion-X/1/", "nextArgumentInSourceId": "e6221b0a-2019-04-18T18:54:34Z-00005-000"}, "id": "e6221b0a-2019-04-18T18:54:34Z-00004-000", "conclusion": "Bostroms Simulation Hypothesis versus Religion X"}, {"premises": 
[{"text": "So, we are debating the simulated hypothesis versus Christianity; Excellent. INTRODUCTION My opponent claims that the Bostrom\u2019s simulated hypothesis (hereon known as BSH) only supports his Christian beliefs. This is clearly utter nonsense. Here is Bostrom\u2019s theory as I understand it: P1: Human technology is constantly improving. >Artificial Intelligence in Video Games [1] >Astrological Simulations [2] P2: The workings of the human brain may be simulated by a sufficiently advanced computer. >Blue Brain project [3] [4] C: Humans of the future may be able to simulate multiple Universes containing conscious humans If this is true, they will simulate so many universes that it is more likely we are a simulated universe than in the actual universe humans began to exist in. \u201cI think we both realize the deductive flow, presented in your source above, is clearly incomplete for a deduction.\u201d But of course, thus the wording of my resolution; which is more plausible your religion versus a philosophical simulated universe? ARGUMENTS ASSUMPTIONS The assumption of the hypothesis is clear: Human technology (or even Alien technology I suppose) will reach a point where consciousness can be simulated. I don\u2019t think this is a ridiculous assumption. I have the wonderful ability to look back on the last 74 years and see a dramatic advancement in computer technology in a very, very short time (in comparison to Human history). I can\u2019t even imagine what the next 74 years will have in hold for us. I hope this doesn\u2019t come across as an argument from ignorance; I am certainly not saying \u201ccomputers will definitely reach this level\u201d. I am arguing plausibility, which brings me to\u2026 The assumptions of Christianity (made by my opponent): God exists\u2026 Satan exists\u2026 Heaven exists\u2026 And most importantly... That he KNOWS something about these things. And what dear sirs are those assumptions based on? Two thousand year old scripture. No scientific evidence remotely suggests God exists. No sound philosophical argument comes close to confirming that the Christian god or your particular denomination of belief is the correct one. You have the wonderful ability to look back on 2000 years of Christian history, the advancements of Science in the last 400 years and the mythology of civilisations that existed BEFORE Christianity and you have the audacity to suggest that a theory about computer simulations SUPPORTS your Bible? Egad. CONCLUSION The Simulated Hypothesis is clearly more plausible than Christianity. We know computers exist We know technology is advancing every day We are working on simulating the Human brain right now. The resolution is sound and I look forward to my opponents response. SOURCES [1] http://www.cs.uni.edu... [2] http://www.gps.caltech.edu... [3] http://bluebrain.epfl.ch... [4] http://seedmagazine.com...", "stance": "PRO"}], "context": {"sourceId": "e6221b0a-2019-04-18T18:54:34Z", "previousArgumentInSourceId": "e6221b0a-2019-04-18T18:54:34Z-00004-000", "acquisitionTime": "2019-04-18T18:54:34Z", "discussionTitle": "Bostroms Simulation Hypothesis versus Religion X", "sourceTitle": "Debate Argument: Bostroms Simulation Hypothesis versus Religion X | Debate.org", "sourceUrl": "https://www.debate.org/debates/Bostroms-Simulation-Hypothesis-versus-Religion-X/1/", "nextArgumentInSourceId": "e6221b0a-2019-04-18T18:54:34Z-00006-000"}, "id": "e6221b0a-2019-04-18T18:54:34Z-00005-000", "conclusion": "Bostroms Simulation Hypothesis versus Religion X"}, {"premises": 
[{"text": "He appears to be saying in your source: 1)Computers can simulate entire worlds 2)The worlds can create fully conscious people Conclusion: We live in a simulated world This argumentation only supports the Christian Religion. Though, I think we both realize the deductive flow, presented in your source above, is clearly incomplete for a deduction. Positive Argument 1- Relevant synopsis of Christianity: The Christian claim is that our souls are in a \"limited world\" in a \"limited environment\" under many restrictions to \"play\" out the Conflict Court Trial between Satan and God to determine which of the two is Truly Merciful, Just, Kind, Generous etc.., basically a better God. (Book of Job: Ezekiel 28 etc..) We are in a temporary simulation to play out the Angelic Conflict/Kingdom Conflict/Heavenly Court Trial to forever determine the Character of our God and the Character of Satan. This court conflict needed an arena where suffering, pain and death existed as it does not exist in Heaven. Hence the creation of this universe for a short time. Conclusion: This theory would only serve to reinforce the Christian Belief system that the next life is the \"real\" life\u2026. The only \"real\" thing that will be carried out of this world will be our souls. The Christian Model is far more explanatory and more fully understands the mechanisms and inner workings of the \"earth simulation\" proposed by this person. In the same way, Christianity affirms Plato's \"Cave Theory\" which is apparently a root of this man's model. The difference in this mans model is that he proposes computer simulators as evidence. Christianity affirms this \"real world\" evidence for understanding simulations. We would also utilize our current court system to understanding how this \"simulation\" is working and the rules that are governing it. This shows that my opponent's model is only a small fraction of the explanatory power that rests within the Christian worldview. This model only addresses a small aspect of existence and is completely encompassed within Christianity and several thousand years ago proposed by Christianity. Additionally nothing about this system refutes Christianity but only further supports Christianity as a complete and accurate worldview.", "stance": "CON"}], "context": {"sourceId": "e6221b0a-2019-04-18T18:54:34Z", "previousArgumentInSourceId": "e6221b0a-2019-04-18T18:54:34Z-00005-000", "acquisitionTime": "2019-04-18T18:54:34Z", "discussionTitle": "Bostroms Simulation Hypothesis versus Religion X", "sourceTitle": "Debate Argument: Bostroms Simulation Hypothesis versus Religion X | Debate.org", "sourceUrl": "https://www.debate.org/debates/Bostroms-Simulation-Hypothesis-versus-Religion-X/1/", "nextArgumentInSourceId": "e6221b0a-2019-04-18T18:54:34Z-00007-000"}, "id": "e6221b0a-2019-04-18T18:54:34Z-00006-000", "conclusion": "Bostroms Simulation Hypothesis versus Religion X"}, {"premises": 
[{"text": "I recently watched a debate featuring Sam Harris and he mentioned this theory... This is the wikipedia page on Nick Bostrom, a Swedish philosopher who works at Oxford university: http://en.wikipedia.org... This is a brief overlay of his theory: http://en.wikipedia.org... I propose that his theory is more plausible than any religion of my opponents choosing. They may only select one specific religion and post a link to a brief overlay. With each other's positions understood, we will begin our arguments in round two and conclude in round four. I know this will be a fun debate!", "stance": "PRO"}], "context": {"sourceId": "e6221b0a-2019-04-18T18:54:34Z", "previousArgumentInSourceId": "e6221b0a-2019-04-18T18:54:34Z-00006-000", "acquisitionTime": "2019-04-18T18:54:34Z", "discussionTitle": "Bostroms Simulation Hypothesis versus Religion X", "sourceTitle": "Debate Argument: Bostroms Simulation Hypothesis versus Religion X | Debate.org", "sourceUrl": "https://www.debate.org/debates/Bostroms-Simulation-Hypothesis-versus-Religion-X/1/", "nextArgumentInSourceId": "e6221b0a-2019-04-18T18:54:34Z-00000-000"}, "id": "e6221b0a-2019-04-18T18:54:34Z-00007-000", "conclusion": "Bostroms Simulation Hypothesis versus Religion X"}, {"premises": 
[{"text": "I will abstain from another round. In the first round my opponent requested an equal number of rounds. Above we have had those equal number of rounds. This has been an incredibly fun debate and hopefully informative for everyone. I want to thank my opponent again for the concept of this debate.", "stance": "CON"}], "context": {"sourceId": "e6221b0a-2019-04-18T18:54:34Z", "previousArgumentInSourceId": "e6221b0a-2019-04-18T18:54:34Z-00007-000", "acquisitionTime": "2019-04-18T18:54:34Z", "discussionTitle": "Bostroms Simulation Hypothesis versus Religion X", "sourceTitle": "Debate Argument: Bostroms Simulation Hypothesis versus Religion X | Debate.org", "sourceUrl": "https://www.debate.org/debates/Bostroms-Simulation-Hypothesis-versus-Religion-X/1/", "nextArgumentInSourceId": "e6221b0a-2019-04-18T18:54:34Z-00001-000"}, "id": "e6221b0a-2019-04-18T18:54:34Z-00000-000", "conclusion": "Bostroms Simulation Hypothesis versus Religion X"}, {"premises": 
[{"text": "REBUTTALS \u201cMy positive claim for meeting Jesus is entirely scientifically falsifiable. If you follow through on my exact process and do not encounter Jesus you have falsified my personal claim. These claims are entirely scientific.\u201d I can\u2019t make any sense of this line. You\u2019ve had two rounds to describe this \u2018process\u2019. It\u2019s now too late, as I won\u2019t be able to respond to it. \u201c\u2026you have entirely invalidated psychiatry, which is a scientific field whereby people who do not experience schizophrenia etc\u2026 but listen to testimonies and recognize clear patterns that are not falsified. They do not deny those experiences even when they encounter liars/fakes.\u201d Again, I have no idea what you\u2019re talking about. I haven\u2019t invalidated anything. Psychiatry is about treating mental illness. If you truly believe you\u2019ve met Jesus of Nazareth, I highly recommend you go and see one. \u201cOnly recently have brain measuring technologies been developed that verify known psychiatric anomalies and patterns in patients.\u201d This I understand, yet I don\u2019t know what point you\u2019re trying to make with all this and you haven\u2019t disproven my statement. Unsubstantiated eye witness accounts don\u2019t equal evidence. \u201cTo compound that, to state \"because I have not personally experienced \"X\"\u2026 \"X\" does not exist\" would be the pinnacle of stupidity.\u201d I completely agree. However, I don\u2019t simply base my non-belief on the fact that I haven\u2019t had a religious experience. .. \u201cWe have never personally experienced or done even a fraction of the scientific experiments on record. However we \"trust\" the testimony of those scientists and those that review that science.\u201d That\u2019s because I am very familiar with the scientific process; The Oxford English Dictionary says that scientific method is: \"a method of procedure that has characterized natural science since the 17th century, consisting in systematic observation, measurement, and experiment, and the formulation, testing, and modification of hypotheses.\" I am also familiar with the scrutiny that the scientific community puts new theories through. Christianity deals with the supernatural and cannot be subjected to scientific study. \u2018God\u2019 is unpredictable; he can do ANYTHING, he doesn\u2019t need to abide by the proven laws of science. This is enough to be confident in my non-belief. \u201cYou are claiming to have run down those testimonies and have proven they are inaccurate?\u201d I don\u2019t need to run through the testimonies. It would take my entire life time. Elvis died on the toilet in 1977. Thousands of people attended the open casket funeral. That is enough for me to find sightings of him post-death as UNPLAUSIBLE. \u201cRegarding UFOs\u201d If even a small percentage of the people are telling the truth and have genuinely been abducted by aliens, there are two possibilities: The Alien presence is part of a massive cover-up. The Alien technology is so great that we cannot detect them with any of our equipment. Even if either of these is true, my position (Aliens have not visited Earth) is still the most plausible. \u2018If I meet a snakeoil salesman I do not state \"all medicine is fake!\"\u2019 Straw man much? You are failing to grasp my entire point on your eyewitness accounts. I don\u2019t claim that they are false, but that they are unsubstantiated and therefore cannot be used as evidence to support your argument. Please understand this as it\u2019s VERY important. \u201cI believe you may have missed the concept that a superior model for a world simulation would be bio-technology as we currently do legitimately live in.\u201d You haven\u2019t shown a SINGLE shred of evidence to support the bio-technology model! \u201cSecond, that model would need a precisely designed world that allowed for the sustainability for that model.\u201d Why? Me: \"I have made my case; everything that is needed for BSH to be plausible exists in the natural world.\" My opponent: \u201cI do not agree as a Theist with this.\u201d But you must agree, because all that\u2019s needed for my model to exist is a computer (which already exist) and the steady increase of the abilities of computer technology (which can be observed). Your model requires\u2026 God. \u201cI have shown that Christianity is both scientifically verifiable and I have also shown that it is technologically more plausible.\u201d WHERE?!?!!? \u201cChristianity has the added value of a claim that goes well into History\u2026\u201d Do you really want to get into the value Christianity has added to the history of mankind? \u201c\u2026and has been tested and verified by a multitude of theologians and scientists both in aspects of understanding the designer of this world simulation and the scientists understanding of the natural workings of the simulation.\u201d Yet the debate about religious always comes back to faith. CONCLUSION So here it is; the final round. Allow me to summarise: Present day computers are already roughly simulating both Human lives (i.e. The Sims) and Universes (i.e. Spore). IBM is currently working on simulating the human brain with super computers. With the observable increase in the potential of technology, it is reasonable to assume that computers of the distant future will be able to simulate both human consciousness and Universes with all the bells and whistles of natural physics. Given that once this is possible, there will be multiple instances of simulated Universes, it is more likely that we are now in one of these simulated Universes than in the actual Universe, given simple probability. My opponent proposes that Christianity is more plausible than the BSH. He does this claiming that there is more explanatory power in God. He supports the existence of God with vague claims of eyewitness accounts and claims that bio-technology (whatever that is) is a better model. This is clearly false and I have repeatedly refuted his evidence, while he has never (and is unable to) refute mine. VOTE Pro.", "stance": "PRO"}], "context": {"sourceId": "e6221b0a-2019-04-18T18:54:34Z", "previousArgumentInSourceId": "e6221b0a-2019-04-18T18:54:34Z-00000-000", "acquisitionTime": "2019-04-18T18:54:34Z", "discussionTitle": "Bostroms Simulation Hypothesis versus Religion X", "sourceTitle": "Debate Argument: Bostroms Simulation Hypothesis versus Religion X | Debate.org", "sourceUrl": "https://www.debate.org/debates/Bostroms-Simulation-Hypothesis-versus-Religion-X/1/", "nextArgumentInSourceId": "e6221b0a-2019-04-18T18:54:34Z-00002-000"}, "id": "e6221b0a-2019-04-18T18:54:34Z-00001-000", "conclusion": "Bostroms Simulation Hypothesis versus Religion X"}, {"premises": 
[{"text": "I thank my opponent for the reply and the comedy. He is attempting to sidestep the resolution. It is his viewpoint vs. mine \"Bostroms Simulation Hypothesis versus Religion X His theory can be contained within mine and be entirely true but mine may still win the opposition due to more accuracy in discussing our current existence and our \"next\" existence. I do not state that my opponent's model is 100% accurate but that the concept is quite contained within Christianity. Christianity asserts a bio-tech simulation as superior and far more plausible, when we consider that we are indeed currently contained within a biological \"world\". I will address my opponent's statements one at a time: << From my opponent: \"I've never heard a Christian propose such a thing, ever. I suppose it's a comparable analogy, but surely most Christian DON'T think we're being simulated on the HDD of God's computer\u2026\" I am excited that this debate has brought growth to my opponent. Analogies are ways we describe new truths in easy ways to understand. 1 Corinthians Chapter 4 the Apostle St. Paul represents us as \"earthen vessels\" containing the truth from God. The world is blind and cannot see God but they can see the information contained within us. Plato considers all things of this world as mere shadows of the next. These are descriptions of a concept that is quite apparently true. These descriptions are for the age and culture in which they are used. Computers are very much a part of our culture. In 2,000 years we may be discussing (inbound made up word) \"sibu\" as the code of life. << My Opponent States: \"You're committing an \"Argumentum ad populum\" fallacy and speaking for the entire planet, which you clearly have no right to do.\" And \"I'm sure you believe you have, however I highly doubt you were quick-thinking enough to get a picture taken. Your eye witness account doesn't equal evidence.\" And \"Countless numbers of people have also claimed to have seen Elvis. Countless numbers of people have claimed to have been abducted by UFOs. A billion unsubstantiated eye witness accounts doesn't equal evidence.\" To reply as these are all variations of the same concept. Address 1) My positive claim for meeting Jesus is entirely scientifically falsifiable. If you follow through on my exact process and do not encounter Jesus you have falsified my personal claim. These claims are entirely scientific. Additionally by these statements that I have quoted you above, you have entirely invalidated psychiatry, which is a scientific field whereby people who do not experience schizophrenia etc\u2026 but listen to testimonies and recognize clear patterns that are not falsified. They do not deny those experiences even when they encounter liars/fakes. Only recently have brain measuring technologies been developed that verify known psychiatric anomalies and patterns in patients. Address 2) If a socially crippled person was arguing with another socially crippled person (neither capable of Love) and one states \"Love is experienced by everyone around the world, there must be something to it\u2026.\" What should the other reply? Love is unverifiable to an onlooker from a hard concept, a picture of love cannot be provided, only the acts resulting from love, but it is quite empirically evident based on \"personal experiences\" and the outside accounts/patterns of those experiences. I might doubt had I not had that experience but to deny its existence would be\u2026 completely feckless, to state it should not be counted as evidence is beyond feckless and well into the realm of scientific incompetence. To compound that, to state \"because I have not personally experienced \"X\"\u2026 \"X\" does not exist\" would be the pinnacle of stupidity. We have never personally experienced or done even a fraction of the scientific experiments on record. However we \"trust\" the testimony of those scientists and those that review that science. The first reasonable assumption is that the way of processing data is limited in some fashion, not that all others are limited in some fashion. When you are in the minority odds are you are the \"unenlightened\" one. Address 3) Regarding Elvis, I have not personally run down the testimonies on Elvis sightings and cannot speak to those. You are claiming to have run down those testimonies and have proven they are inaccurate? I believe If you were Elvis you would want to disappear too\u2026 Regarding UFO's.. I am not so foolish to discount that these experiences as utter nonsense and that they should not be put to a scientific test. I also am willing to give a lot of time and scientific grace as people try to understand things that defy the laws of physics. Things that are outside of our physical laws may or may not be measurable by a scientific means constrained by our Laws of Physics. I am also not so foolish to believe that liars and money makers will not show up on the scene and curve any scientific results. If I meet a snakeoil salesman I do not state \"all medicine is fake!\" << My Opponent States: \"And for all these personal meetings and apparent evidence, you still have Ray Comfort claiming that the banana is evidence of God. You still have Jews, who reject your prophet. You still have Muslims, who reject the divine heritage of Jesus. You still have Asian philosophy, making up the belief system huge part of the Earth's population.\" Address 4) If Jesus is true then conversely so is his enemy. His enemy has created many religions that have supernatural abilities and power. They are entirely valid as to have functional power. Christians reject them due to the source of their powers and abilities. Conversely, if the belief and practice generates consistent and reliable power it will retain its followers. << My opponent States: \"I strongly disagree. First of all, I've explained why your personal experience doesn't add anything to the plausibility of your argument. Second, I don't understand how you equate more explanatory power to more plausibility. I think quite the opposite is true. Your almighty creator explains EVERYTHING. He's a God of the gaps. But you need FAITH to believe it. You don't need faith to believe my hypothesis, you just need to look at the natural world that exists right now, in front of you.\" Address 7) I believe you may have missed the concept that a superior model for a world simulation would be bio-technology as we currently do legitimately live in. Second, that model would need a precisely designed world that allowed for the sustainability for that model. To avoid any particulars of how \"you think it should be designed\" is irrelevant as the \"creator\" of this designs Will governs what has actually been created. This is clearly a superior model in its explanation of a simulator. Christianity has the claim for that superior model. You can even pinch yourself to show you exist in it LOL. <<< Concept 5 My opponent concludes: \"I have made my case; everything that is needed for BSH to be plausible exists in the natural world. Even a theist must agree with this. If information technology continues on the path that it is already on, we will eventually reach a point where we can simulate a realistic universe with conscious human beings.\" I do not agree as a Theist with this. I would need to see a system of bio-technology (as I have made the case for the claim of designer and bio-tech) as a superior and more plausible model. I have shown that Christianity is both scientifically verifiable and I have also shown that it is technologically more plausible. Christianity has the added value of a claim that goes well into History and has been tested and verified by a multitude of theologians and scientists both in aspects of understanding the designer of this world simulation and the scientists understanding of the natural workings of the simulation.", "stance": "CON"}], "context": {"sourceId": "e6221b0a-2019-04-18T18:54:34Z", "previousArgumentInSourceId": "e6221b0a-2019-04-18T18:54:34Z-00001-000", "acquisitionTime": "2019-04-18T18:54:34Z", "discussionTitle": "Bostroms Simulation Hypothesis versus Religion X", "sourceTitle": "Debate Argument: Bostroms Simulation Hypothesis versus Religion X | Debate.org", "sourceUrl": "https://www.debate.org/debates/Bostroms-Simulation-Hypothesis-versus-Religion-X/1/", "nextArgumentInSourceId": "e6221b0a-2019-04-18T18:54:34Z-00003-000"}, "id": "e6221b0a-2019-04-18T18:54:34Z-00002-000", "conclusion": "Bostroms Simulation Hypothesis versus Religion X"}, {"premises": 
[{"text": "REBUTTALS \u201cWe as Christians assert- 1)That we are inside of very complex computer systems for by an intelligent designer. http://www.sciencedaily.com...... 2)We are organic technology so far advanced as to be mind-boggling. DNA/RNA is the very computer code that is the operating system of all life. 3)We also assert that we are contained in a giant system governed by matter, anti-matter and technical physical laws designed by this vast intelligence. 4)This system was designed by a far more advanced Mind.\u201d I\u2019ve never heard a Christian propose such a thing, ever. I suppose it\u2019s a comparable analogy, but surely most Christian DON\u2019T think we\u2019re being simulated on the HDD of God\u2019s computer\u2026 \u201cIt is quite apparent at some point in the distant past that the technological level was so vast as to place us into this organic computer system we now reside in, that now restricts and governs us. We will leave this simulator and go to the \"real\" world when it is over.\u201d That\u2019s apparent is it? o.O; \u201cAny reasonable person should prefer the Christian religion to your model.\u201d We are not arguing about what a reasonable person would prefer to be true(clearly everyone wants to go to Heaven and see all the pet cats they've had), we\u2019re arguing about what is more plausible. I\u2019ve already provided ample evidence to support my assertion; in fact, you seem to agree that the hypothesis is not only plausible, but is reality. Plus one to me? \u201cYou are bucking the majority view and personal experience of the entire planet.\u201d You\u2019re committing an \u201cArgumentum ad populum\u201d fallacy and speaking for the entire planet, which you clearly have no right to do. \u201cAs to proof I offer 3 clear evidences of God's existence:\u201d 1)I have personally met Jesus Christ. I can affirm the below experiences due to my own meeting of Jesus.\" I\u2019m sure you believe you have, however I highly doubt you were quick-thinking enough to get a picture taken. Your eye witness account doesn\u2019t equal evidence. \"2)A countless number of individuals that have also met Jesus Christ even at this time.\" Countless numbers of people have also claimed to have seen Elvis. Countless numbers of people have claimed to have been abducted by UFOs. A billion unsubstantiated eye witness accounts doesn\u2019t equal evidence. \"3)History is replete with Personal claims of meeting God \u2013 Hence religions.\" And for all these personal meetings and apparent evidence, you still have Ray Comfort claiming that the banana is evidence of God. You still have Jews, who reject your prophet. You still have Muslims, who reject the divine heritage of Jesus. You still have Asian philosophy, making up the belief system huge part of the Earth\u2019s population. The really amazing thing is in that in all the eyewitness accounts of Jesus, Mary and God, they always look like the last image they saw. Surely Jesus didn\u2019t really look like this: http://sharpiron.files.wordpress.com... \u201cTo address\u2026. I am not sure what this rant was meant to be\u2026..\u201d I\u2019m sorry about the rant, but I was a bit taken back that instead of arguing that my theory was more implausible than yours (like you\u2019re supposed to), you not only said it was plausible but that Christians assert the exact same thing. Come on dude. \u201cI believe that this statement is a great point to show that my opponent does not have a valid education or ability to determine the veracity of the Christian Faith.\u201d LOL, I\u2019m not claiming we live on God\u2019s hard drive. Perhaps you should re-read your Bible. \u201c1)Scripture is over 3,500 years old.\u201d You know very well that I was talking about the New Testament; you know \u2013 the part of about Christ. \u201c2)A Christian's personal experience utilizing the information contained within the scriptures is what brings knowledge and wisdom.\u201d Knowledge? In the Bible?! Perhaps about morality, if you were to study the culture that the scripture was written in and have a deep understanding of the metaphorical meanings of the verses. If you only had knowledge from the Bible, you wouldn\u2019t know how to use the computer you\u2019re on, unless Jesus rocked up and showed you how to use it: http://1.bp.blogspot.com... \u201c3)I have shown above that Personal experience is a key guidepost for determining what is true. Three others would be Logic, Scripture, and Tradition.\u201d I agree about two; personal experience and logic. The rest is debatable. \u201cI again assert that a viewpoint that is so limited in its explanatory power is a far less plausible than a model that can be verified by personal experience and has far more explanatory power. Christianity would be preferred over my opponent's model.\u201d I strongly disagree. First of all, I\u2019ve explained why your personal experience doesn\u2019t add anything to the plausibility of your argument. Second, I don\u2019t understand how you equate more explanatory power to more plausibility. I think quite the opposite is true. Your almighty creator explains EVERYTHING. He\u2019s a God of the gaps. But you need FAITH to believe it. You don't need faith to believe my hypothesis, you just need to look at the natural world that exists right now, in front of you. CONCLUSION I have made my case; everything that is needed for BSH to be plausible exists in the natural world. Even a theist must agree with this. If information technology continues on the path that it is already on, we will eventually reach a point where we can simulate a realistic universe with conscious human beings. My opponent is making some kind of case; I\u2019m not exactly sure what kind yet. He seems to suggest that because he and many other people have seen Jesus and truly know that God exists, that Christianity must be true, therefore his proposal is more plausible. He has also completely sidestepped his need to actually address my hypothesis; instead blatantly saying that he agrees that it is plausible. Ok, you do that. VOTE Pro", "stance": "PRO"}], "context": {"sourceId": "e6221b0a-2019-04-18T18:54:34Z", "previousArgumentInSourceId": "e6221b0a-2019-04-18T18:54:34Z-00002-000", "acquisitionTime": "2019-04-18T18:54:34Z", "discussionTitle": "Bostroms Simulation Hypothesis versus Religion X", "sourceTitle": "Debate Argument: Bostroms Simulation Hypothesis versus Religion X | Debate.org", "sourceUrl": "https://www.debate.org/debates/Bostroms-Simulation-Hypothesis-versus-Religion-X/1/", "nextArgumentInSourceId": ""}, "id": "e6221b0a-2019-04-18T18:54:34Z-00003-000", "conclusion": "Bostroms Simulation Hypothesis versus Religion X"}, {"premises": 
[{"text": "I would like to once again extend my sincerest gratitude to Pro for not only providing me with this opportunity, but for putting up with the light-hearted nature in which I addressed this debate. I also forgot to officially and retroactively appoint PoeJoe+1 my honorary Vice-Team Leader. His role is only to observe. There is not much to add in this final post. Team Pro did not offer any new victory strategy, and did not show how his previous ones were viable. I will not offer any new arguments since Pro will be unable to respond. I will stick to refuting his: ======= Pro Victory Strategy 1: Pro suggests that his team could search for my characters indefinitely, eventually resulting in their capture/death. However, with a population of 7 billion (and growing), I will continue to assert that they would be up against extreme odds, especially since Team Con can move around freely and stealthily within that population. This allows them to stealthily pick off Team Pro, who must be out in the open in order to seek out my characters. ------- Pro Victory Strategy 2: If a forcefield can only be broken by a supernova then it follows that Team Pro cannot place a bomb of any sort inside the forcefield. They must either put it in before they put up a forcefield, giving any of my characters time to move outside of the range of the forcefield and/or bomb; or they must take down the forcefield to put the bomb in, giving my characters time to move outside of the range of the forcefield and/or bomb. -------- Pro Advantage Strategy 1: As I mentioned in Round 4, the only thing Team Pro had going for him was borg assimilation. I offered several methods of defeating the borg collective or their ability to assimilate. Some of these were not addressed by Pro, therefore we must assume them to be valid. ====== Con Borg Collective Strategy 2: Pro seems to be correct in his assertion that the death of the Borg Queen does not defeat the borg. She is merely replaced. However, he did not address the transmission of a pathogen to the Borg Queen, which then transfers to the rest of the Borg (as seen in episode 2733, which was properly referenced in round 4). Therefore, I have successfully offered a strategy for defeating the borg collective altogether, including their ability to assimilate (you cannot assimilate if you are dead). There are a number of ways to give her the pathogen. I will only mention the funniest: Naked31John is injected with the pathogen and sent to infect the Borg Queen. She is resistant to his repulsion because she is a borg (Pro continually asserted that the borg were immune to his repulsion ability). He successfully seduces her. In the course of their intimacy, she is infected with the pathogen. The pathogen spreads to the rest of the borg collective. Congratulations, som31john! Your first girlfriend! Included below is a picture of the happy couple: http://www.debate.org... ===== CONCLUSION Team Pro failed to produce a viable victory strategy. On the other hand, I have shown how each character of Team Pro is able to be defeated and/or incapacitated. Therefore, I have won this debate. I have met my burden, while Pro has failed to meet his. I thank the readers for making it this far, and urge them to vote Con.", "stance": "CON"}], "context": {"sourceId": "fde08828-2019-04-18T19:23:06Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:23:06Z", "discussionTitle": "Ultimate Team War", "sourceTitle": "Debate: Ultimate Team War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ultimate-Team-War/1/", "nextArgumentInSourceId": "fde08828-2019-04-18T19:23:06Z-00001-000"}, "id": "fde08828-2019-04-18T19:23:06Z-00000-000", "conclusion": "Ultimate Team War"}, {"premises": 
[{"text": "I assumed that the +381 thing was a joke. But seeing how this whole debate is kind of a joke, I thought it might fit in somehow. ======== Pro Victory Strategy 1 My team could search the planet for my opponent's team members. My team could then conjure storms on the earth, and keep moving them. Eventually, I'll hit one of my opponent's team members. They can't run forever! -------- Pro Victory Strategy 2 Team Con cannot just walk through a forcefield. A forcefield can be broken, but to break it requires at least a one-kiloton nuclear bomb (depending on whose forcefield it is; Invisible Woman's can contain a supernova). -------- Pro Advantage Strategy 1 The Borg have big guns on their forearms. They can track down Team Con and kill them one by one. Sure, Team Con can hide, but they cannot hide forever. Eventually, they will be found. Any of my victory strategies still applies if my entire team is assimilated by the Borg. ======== Durandal is not a person, and therefore cannot become a Borg. My original plan was for him to attach himself to the mind of the Borg collective. He could also get into some other computer, and would then survive if all the Borg were destroyed. So if all the Borg are destroyed, Durandal can still live. He could maybe get inside of LM's personal computer and use it to wreak havoc and drive LM insane. Or he could write a program that would cause LM's computer to explode while LM was touching it, and use the internet to transfer to a different computer, rendering him safe from the explosion. Or he could spread himself over multiple computers and just destroy the one. He could do the same for any of Team Con who had access to a computer. But if all of Team Con avoid computers, then Durandal cannot kill them and they cannot kill him, resulting in a draw. -------- Borg Collective Strategy 1 This made me laugh out loud. However, it will not work, no matter how funny. -I have defined the Borg in a specific way in round 1, and that does not change just because the writers of the Borg try to change it. -This hasn't been adequately defined, so it's really up to the judges. But my opponent's argument could be considered an invalid meta-argument, since in the realm of this debate the Borg \"really\" exist, and that fact cannot be changed by the writers who invented the Borg. -Another meta-argument: LM exists inside of this debate, while the writers exist in the real world. LM cannot jump outside of this debate. (Yes, LM is a real person, but we aren't talking about the real person during this debate. We are talking about a version of the real person.) -------- Borg Collective Strategy 2 a) No mere human can hack Durandal. b) Borg do not listen to humans unless I order them to. c) But the person's mental structure is completely altered. This would be unsuccessful. d) How do you find her? -After the Borg queen dies, she is merely replaced. The collective is not harmed in any way. [1] -Durandal, being a super genius AI, can take the place of the Borg queen in the case of her demise. This can be used as a backup system if the Borg queen cannot be replaced for some reason. -------- I request that my opponent not provide any new strategies in his next post, since I will be unable to rebut them. ======== I thank my opponent for this fun debate. Although it was not quite the debate I intended, it turned out very well. My opponent played very creatively. We are Borg. We have refuted your arguments. We still stand against your attempts at rebuttals. Resistance is futile. Vote PRO. [1] http://en.wikipedia.org...", "stance": "PRO"}], "context": {"sourceId": "fde08828-2019-04-18T19:23:06Z", "previousArgumentInSourceId": "fde08828-2019-04-18T19:23:06Z-00000-000", "acquisitionTime": "2019-04-18T19:23:06Z", "discussionTitle": "Ultimate Team War", "sourceTitle": "Debate: Ultimate Team War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ultimate-Team-War/1/", "nextArgumentInSourceId": "fde08828-2019-04-18T19:23:06Z-00002-000"}, "id": "fde08828-2019-04-18T19:23:06Z-00001-000", "conclusion": "Ultimate Team War"}, {"premises": 
[{"text": "Pro questioned why nudity gives som31john a +381 female repulsion ability. Mostly to make people laugh. The '381' was an arbitrary number that I thought would give away that I wasn't being entirely serious. The nudity part should have tipped you off. ======= I will briefly respond to each Team Strategy. Then I will offer a few new Team Con Strategies focused on defeating the borg collective because Team Pro has relied solely on the borg's power of assimilation to save his players. ---------- Pro Victory Strategy 1: At worst, the fact that my team is spread throughout planet earth would lead to a draw (if none of my characters sought out Team Pro. The point here is that this is not a winning strategy. If Team Pro were all assimilated into the borg collective and then sat on the borg ship conjuring up storms then it would be impossible to locate my characters among the entire planet of earth. The only way for this to be a viable \"victory strategy\" is if Team Pro somehow possessed the power to destroy all of Earth. If they possess such a power then that really makes this entire team battle redundant, doesn't it? ---------- Pro Victory Strategy 2: If the Team Pro is unable to construct an impenetrable forcefield then this attack would not be very effective. Team Con could just walk outside of them. -------- Pro Advantage Strategy 1: As I have shown above, Team Pro has yet to come up with a viable victory strategy. The only thing he has going for him thus far is the borg's ability to assimilate the rest of Team Pro. This is illustrated by his falling back on this fact in every rebuttal of my victory strategies. Therefore, if I can come up with a viable way to destroy the borg and Team Pro does not offer a better viable victory strategy then I win this debate. If Team Pro cannot come up with a viable strategy but he successfully rebuts my strategy for destroying the borg collective then this debate should end in a draw. I wish him good luck in his final round. ======== I do not concede that none of my Victory strategies are viable. Since Pro has relied on the borg's assimilation ability in each rebuttal then I will suggest a few methods of defeating the borg collective (including an assimilated invisible woman, Cable, Magneto, and Durandal. If just one of these cannot be successfully rebutted by Team Pro then it can be tacked on to the end of any of my Victory Strategies resulting in a win for Team Con. ------------- Borg Collective Strategy 1: This one is my personal favorite. Logic-Master contacts the original writers who came up with the Borg Collective (Star Trek: The Next Generation); or he contacts the current trademark holder of their likeness. Logic-Master uses his debating power to convince them to a) write assimilation out of the Borg's ability; b) write in the death of the Borg Queen, effectively destroying the collective aspect of the Borg; c) write in the complete destruction of the Borg; or d) file a lawsuit against Team Pro for using their likeness without consent. ----------- Borg Collective Strategy 2: Find and locate the 'Borg Queen.' Since she is the source of the collective consciousness, her death removes the collective conscious. What would then be left is the defeat of each individual character. This could be done by: a) Askbob hacks into Durandal (who has been assimilated) and discovers the location of the Borg Queen. One or more of the group then commit regicide by melting off her organic components with 'Warp core plasma coolant' (http://memory-alpha.org... \"First Encounter, paragraph 3). b) Logic-Master uses his superior logic to trick one of the borg into telling him where to find her. c) Brian Eggleston uses his superior charm to convince one of the invisible woman-borgs to tell him where to find her (assimilation is a synthetic implant, therefore assimilated characters retain their gender and species). d) Infect her with a pathogen (http://www.startrek-voyager.info..., episode 2377) which then speads to the rest of the borg. ======== Once again I would like to thank Pro for providing me with the opportunity to debate this topic and have a few laughs. I also thank him for putting up with me despite the fact that this was not the debate he intended. Bravo, Good sport.", "stance": "CON"}], "context": {"sourceId": "fde08828-2019-04-18T19:23:06Z", "previousArgumentInSourceId": "fde08828-2019-04-18T19:23:06Z-00001-000", "acquisitionTime": "2019-04-18T19:23:06Z", "discussionTitle": "Ultimate Team War", "sourceTitle": "Debate: Ultimate Team War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ultimate-Team-War/1/", "nextArgumentInSourceId": "fde08828-2019-04-18T19:23:06Z-00003-000"}, "id": "fde08828-2019-04-18T19:23:06Z-00002-000", "conclusion": "Ultimate Team War"}, {"premises": 
[{"text": "Earth is a relatively neutral playing field, and my opponent's entire team lives there. So I thought it was a good place to start. I would argue that an environment can be neutral and still have metal. But if there was a much higher amount of metal than usual, that would give an unfair advantage to Magneto. However, Earth's levels of metal are pretty average. But in the situation that no metal is considered neutral, Magneto can still acquire metal. He can rip out a chunk of the Borg ship, which will then quickly regenerate. \"1. I will note here that this fact itself gives some31john a +381 boost to his female repulsion ability.\" Why? ======== \"Pro's destruction of debate.org's server does no damage to my team\" Correct. It was only effective when I was assuming that Askbob drew his power from it. I'd have to destroy the entire internet. I will do so after the rest of my opponent's team is dead, so no one gets in my way. -------- Pro Victory Strategy 1 If my opponent's team hopes to defeat me, they will have to make themselves known eventually. And even if they don't, I can spend all the time I want searching for them. Then I can defeat them with the aforementioned strategy. -------- Pro Victory Strategy 2 -Invisible woman cannot make impenetrable forcefields, but hers are the strongest. Cable and Magneto can also create forcefields of considerable strength. -Invisible woman cannot be repulsed by Som31john if she is Borg. -------- Pro Victory Strategy 3 I concede this point, since it goes against rule 6. -------- Pro Advantage Strategy 1 -The Borg do not all become vulnerable to (1), because Borg do not generally care about inferior life forms. Besides, the 64,003 members of the collective could probably hold their own against LM until one of them can go and kill him. -They do not all become vulnerable to (3) for the same reason as above. -(5) already rebutted in round 3. ======== Con Victory Strategy 1 1. Invisible Borg is not afraid of Naked31John. 2. Durandal is capable of adapting to new problems. He's an AI. Modern viruses are far less sophisticated than future viruses, so Durandal should have no trouble defending himself. (I say \"himself\" because he has a male personality, but being AI he has no real gender.) 3. a) -Borg will ignore humans unless I order them not to. -There is a failsafe mechanism in which any Borg showing signs of emotion is disconnected from the Collective. b) See (a). -------- Con Victory Strategy 2 1. She can be assimilated, or Cable could use his intellect and willpower to help comfort her. Durandal and Magneto could also try to comfort her. I will admit that Borg are not very good at comforting people. 2. -I could order Magneto to continue arguing. He would be incapacitated, but so would RR so we would both be down one. -Magneto could be assimilated into the collective. -I could order Magneto to not even start arguing. (This order does not work on LM since LM can force people to argue with him, but the same tactic works on all my opponent's other team members.) 3. -Askbob does not have luring powers. I can simply order Cable not to go inside his mind. -Or Cable could be made a Borg. -But if both Cable and Askbob die, it could be a fair tradeoff. Cable plays no key roles in my victory strategies. And then I wouldn't have to destroy the internet. 4. a) First, Borg ignore humans. Second, Borg do not drink lemonade. They do not drink anything. They get power by plugging into their ship. b) This will not work for the same reasons as (a). But I like my opponent's style with #4. ======== It may take time, it may require that Cable be sacrificed, but inevitably, my team shall be victorious. Mua-ha-ha-ha-ha!!!", "stance": "PRO"}], "context": {"sourceId": "fde08828-2019-04-18T19:23:06Z", "previousArgumentInSourceId": "fde08828-2019-04-18T19:23:06Z-00002-000", "acquisitionTime": "2019-04-18T19:23:06Z", "discussionTitle": "Ultimate Team War", "sourceTitle": "Debate: Ultimate Team War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ultimate-Team-War/1/", "nextArgumentInSourceId": "fde08828-2019-04-18T19:23:06Z-00004-000"}, "id": "fde08828-2019-04-18T19:23:06Z-00003-000", "conclusion": "Ultimate Team War"}, {"premises": 
[{"text": "I would like to thank Pro for a quick and entertaining response. I will note that I meant to respond to Pro's strategies but forgot for some reason. I will respond to them in this round, as well as responding to his rebuttals to my strategies. ======= I will begin by noting that Pro suggested the rule that the battle takes place on a neutral playing field, where no one has an immediate advantage. Therefore, the battle would have to take place where there is no metal located on the battlefield itself (Magneto's advantage). The only metal available would be provided by each character. On Team Pro that might include the borg collective, whatever container houses Durandal, or whatever metal is included in their clothing. Luckily for Team Con, all Con characters are completely nude[1]. As a result, Megneto has no metal nearby that could kill anyone unless he uses the borg collective (which would destroy the borg), or Durandal's unit (which would destroy Durandal. 1. I will note here that this fact itself gives some31john a +381 boost to his female repulsion ability. I will rebut Pro's strategies, then move on to defending my own. ====== Pro Incapacitation Strategy: Pro's destruction of debate.org's server does no damage to my team, since none of them gain their power from it, nor are they exclusively bound to it for attacks (Admittedly, this would incapacitate or even destroy PoeJoe+1 if I had chosen him. Unfortunately for Team Pro, I did not). Additionally, this strategy would earn Team Pro Leader MTGandP a permaban from Phil once the server was restored. ---------- Pro Victory Strategy 1: This strategy is too vague to offer a response. Pro agreed that it should be a neutral battlefield. Now he seems to be suggesting that the battlefield is all of Earth. If that is the case, then the distance between each character, and the near impossibility of Magneto locating each character among the 7 billion people on Earth would render the effect of an isolated natural disaster negligible. He would have to destroy the entire planet for guaranteed success - a power I don't think any of Team Pro's characters possess. If we are on a neutral battlefield, then the only metal available to Magneto is Durandal and the borg collective, as mentioned above - since the entirety of Team Con is completely in-the-buff, exposed to all the world, nude. That means that Team Pro would be killing two of his characters in order to kill two of mine - we are still even (3 vs. 3). -------- Pro Victory Strategy 2: The only one of those characters possessing the ability to place an impenetrable forcefield around anyone is the Invisible Woman. Fortunately for Team Con, Naked31John can easily repulse any attempt by the invisible woman to get near the group. -------- Pro Victory Strategy 3: Pro has not offered any logical reason as to why the borg could so easily assimilate my entire team. If they can do so at will, then that renders the point of such a battle useless, as well as rendering the rule on unlimited characters void. However, I will offer a rational as to why they would not. Ragnar Rahl, Askbob, and Som31John are all rabidly anti-conformists. They would never join any group or organization that emphasizes faceless, anti-individualist, conformist drones. -------- Pro Advantage Strategy 1: This strategy actually gives the advantage to Team Con. It consolidates Team Pro into one target (the borg collective) while simultaneously opening up the borg collective (including Magneto and Cable) to all the weaknesses of Magneto and Cable (see destruction of Team Pro points 1, 3, and 5). ===== I will note that I did not outline any specific strategy in Round 2. I showed how each of Team Pro's characters were susceptible to being incapacitated, assimilated, or destroyed. Due to the confusion caused by my posting strategies in this manner, rather than as victory strategies, I will not respond to Pro's rebuttals. I will save those for his rebuttals of my Victory Strategies, which I will provide below. ----- Con Victory Strategy 1: 1. Naked31John incapacitates the Invisible Woman by remaining near Team Con. She finds herself strangely unable to approach them by his mere presence. 2. Askbob hacks into Durandal's system and implants a virus that Durandal (being 500 years old and in the future) was not programmed to be protected against. 3. Since Pro argues that his response to all of Team Con's able and intimidating assaults is the assimilation of Cable and Magneto, the only thing left is to defeat the Magneto-Cable borg. This can be done in one of two ways: a) Brian Eggleston unleashes a harsh string of adjectives, which might appear similar to the following: \"Look at those delightfully mindless, useless-as-a-toolbox, wheelchair-bound Captain Picards!\" The 'Captain Picards' bit would prove to be too much for the Magneto-borgs, who would immediately become depressed. As the depression moves from borg to borg it grows exponentially, eventually becoming unbearable. Each of the 64,002 borgs unceremoniously commit suicide because they are drones and unable to think for themselves. b) Som31John, Ragnar Rahl, and Askbob - all confirmed /b/tards - team up to insult, deride, and otherwise mock the Magneto-borgs in a manner that is unsuitable for debate.org's Terms of Service. The fact that they are all naked and together only makes their attack more X-Rated (and thus more effective), oddly enough. -------- Con Victory Strategy 2: 1. The /b/tards, minus Ragnar Rahl, team up to hurl sexist, chauvinist insults at the Invisible Woman. The Invisible Woman exists the battle field, runs home, and cries herself to sleep. This effectively takes her out of the battle. 2. Ragnar Rahl coaxes Magneto into a debate about metals. As R&R is known to do, the subject subtly shifts to the use of metal as specie, which turns into the finer points and merits of pure capitalism over all other systems. These subtle changes, along with frustratingly misguided positions, keep Magneto simultaneously enthralled and frustrated. Finally Magneto realizes the uselessness of attempting to change R&R's mind and allows him to have the last word. Ragnar's 'Last Word' is so effective is causes Magneto's brain to hemorrhage. Blood drips from his ears first, then his nose and eye sockets. He chokes on his own blood just before he reaches total brain damage. 3. Askbob, once the Invisible Woman is dispatched, lures Cable into entering his mind. Askbob is effectively sacrificing himself for the team's ultimate victory, but it is quickly shown to be worth it. Cable becomes extremely emotionally distraught; so completely disturbed that when he is lured into a telepathy battle with Logic-Master he is easily overwhelmed. The resulting stress on his brain from Askbob's disturbed mental state and Logic-Masters mental barrage that his head explodes. 4. a) Brian Eggleston sets up a Comedy Stand (similar to a lemonade stand) and uses his super-comedy to incapacitate the borg. While the borg are laughing uncontrollably, they fail to notice the poison that had been placed in their lemonade drinks. There were no survivors. b) (alternate tactic) Brian Eggleston uses his advanced charisma to trick the borg into leaving their collective and joining his pseudo-religious cult. Because they are such automatons; and because they lack minds of their own they are easily convinced to drink the kool-aid. It is flavored 'red'. Plus, Brian gets rich.", "stance": "CON"}], "context": {"sourceId": "fde08828-2019-04-18T19:23:06Z", "previousArgumentInSourceId": "fde08828-2019-04-18T19:23:06Z-00003-000", "acquisitionTime": "2019-04-18T19:23:06Z", "discussionTitle": "Ultimate Team War", "sourceTitle": "Debate: Ultimate Team War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ultimate-Team-War/1/", "nextArgumentInSourceId": "fde08828-2019-04-18T19:23:06Z-00005-000"}, "id": "fde08828-2019-04-18T19:23:06Z-00004-000", "conclusion": "Ultimate Team War"}, {"premises": 
[{"text": "I thank my opponent for his interesting response. I accept his compromise in terms of rule breaking (i.e. yes, Askbob can be on any website), and offer the following restrictions on my own team members. Borg: I never intended to have an unlimited number of Borg, though I did fail to specify how many I have. According to [1], the average Borg ship has 64,000 members so let's say I have 64,000 Borg. Cable: Though my source did not specify how many people he can interface with, let's say he can telepathically connect to 100 people at a time. In this sense, the Borg count as a single person since they share a mind. -------- Incapacitation Rebuttals 1. Invisible Woman, repulsed though she may be, will not be killed. She must be killed for my opponent to be victorious. How can she be killed when she is constantly running away from Som31? However, she does not have to be repulsed. Borg are neither male nor female [2], so all I have to do is assimilate Invisible Woman into my collective. 2. This only incapacitates Magneto, and does not kill him. However, I will accept that if Magneto is incapacitated by deep confusion, he is trivial to kill. But once again my solution comes from the Borg. Borg do not care about the thoughts of non-Borg, so if Magneto is assimilated, he will completely ignore Brian's rambling. It is also possible that a different Borg can come to Magneto's rescue. 3. I thought Askbob could only generate a new account after he died. Irrespective of that issue, my opponent has not taken into account the possibility that Durandal has a parallel processor. I mean, what kind of futuristic AI would not have a parallel processor? 4. So Askbob can provide lulz while creating many accounts? How is this possible? Anyway, the Borg a) are emotionless and b) ignore inferior creatures. 5. For the third time, the Borg are saving my team. Cable can be assimilated, and then ignore LM's debates. 6. Ah, I see what my opponent means by Last Word. But how can he force my team members to continue arguing? Why can't they just quit? Additionally, why can't they kill RR in between arguments or while RR is presenting his arguments? -------- Assimilation Rebuttals Preface: Each of these arguments goes against rule 6. However, I will rebut them just for fun. 1. But then she would run away from Som31, and would not have the advantage of the Borg on her side. Additionally, there are ways to prevent this. a) She could become a Borg, and Borg are not charmable. b) Cable could use his strong will and great intellect to hold Invisible Woman on his side. In fact, Cable could turn this around and use charm on Som31, Brian and RR. (It probably wouldn't work on LM.) 2. One word: Borg. 3. How can Askbob hack into Durandal? Durandal is a much better hacker than Askbob. -------- Destruction Rebuttals 1. Wasn't this mentioned in the incapacitation section? 2. Ha! Durandal is five hundred years old, and is from the future. No virus known to man can penetrate his virus protection. Time travel eight hundred years into the future and bring back a hyperintelligent AI virus, and then maybe we can talk. 3. While debating, Magneto crushes RR's skull in with a large metal object. Or maybe Cable just punches RR really hard. 4. Once again, Borg. Besides that, she is not dead, just asleep. And she'll wake up if you come into her house to try to kill her. She sleeps like a soldier, that one. Also, Cable could use his immense willpower to help comfort and recapacitate* Invisible Woman. 5. a) Borg do not listen to petty humans. b) If any Borg shows signs of emotion, he is immediately disconnected from the collective [3]; while they are busy incapacitating one Borg, one of my other team members or another Borg comes up and kills Askbob and RR. *That's not a word, but it should be. ======== Conclusion ======== I have shown why my opponent's strategies will not work. But my opponent has not shown why my strategies will not work, probably because they WILL work. I look forward to the next round in this exciting debate. [1] http://memory-alpha.org... [2] http://memory-alpha.org... [3] http://memory-alpha.org...", "stance": "PRO"}], "context": {"sourceId": "fde08828-2019-04-18T19:23:06Z", "previousArgumentInSourceId": "fde08828-2019-04-18T19:23:06Z-00004-000", "acquisitionTime": "2019-04-18T19:23:06Z", "discussionTitle": "Ultimate Team War", "sourceTitle": "Debate: Ultimate Team War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ultimate-Team-War/1/", "nextArgumentInSourceId": "fde08828-2019-04-18T19:23:06Z-00006-000"}, "id": "fde08828-2019-04-18T19:23:06Z-00005-000", "conclusion": "Ultimate Team War"}, {"premises": 
[{"text": "I will quickly respond to the allegations of rule-breaking. Then I will post a quick compromise. Finally, I will post my argument/response. ====== If I have broken rule 2 (no unlimited powers) then so has Pro. He has an unlimited borg army, a telepathic who can interface with an unlimited number of people simultaneously just to mention a few. I accept the restrictions only under the condition that he provide similar restrictions to his own characters. However, I will not accept the limit of Askbob that his new accounts created only apply to DDO. Askbob's internet exploits are not limited to DDO, therefore they should not be in this game either. ====== Incapacitation strategies: 1. Som31john incapacitates the invisible woman by shadowing her and then using his seduction technique to repulse her. If he is unable, for any reason, to shadow her, then he remains close enough to the region of the other players so that if she attempts an attack on them he may similarly incapacitate her. 2. Brian Eggleston keeps Magneto busy by issuing a string of adjective-laden insults that baffles Magneto's overly serious and analytical mind. Magneto is stuck trying to figure out the meaning of such things as \"canoodling cretins that conspicuously cavort in crowded carriages\", \"cretinous catering conmen\", \"Right Wing Tabloid-Publishing Plutocrats\", \"ignorant, loud-mouthed gobshites\" and others. 3. Askbob incapacitates Durandal by providing an unlimited number of new network accounts, one after the other, that Durandal must delete. 4. Askbob keeps the borg busy by providing lulz at the expense of Cable's physical appearance. The borg cannot help themselves from laughing hysterically and collectively. I mean seriously, have you ever seen a more obvious closet-case? (http://www.superherodb.com...) 5. Logic-Master lures Cable in to a telepathy battle. Once Cable gets inside Logic-Master's brain, LM debates him simultaneously on hundreds of topics and provides arguments from both sides. Cable is unable to withstand such mental pressures and his head explodes. 6. Ragnar Rahl can incapacitate all characters provided by Pro by locking them into a debate in which he never backs down. The arguments go on indefinitely. -------- Assimilation strategies: 1. Brian Eggleston uses his 'excessive charm' ability to convert the invisible woman from foe into friend. She is unable to resist his humorous charm. 2. Logic-Master lures Cable into a telepathy battle. He then uses his superiopr logic ability to debate and then convince Cable to join LM's side. 3. Askbob assimilates Durandal by hacking into his software and changing his allegiance to Askbob. -------- Destruction of the enemy: 1. Logic-Master lures Cable in to a telepathy battle. Once Cable gets inside Logic-Master's brain, LM debates him simultaneously on hundreds of topics and provides arguments from all sides and angles. Cable is unable to withstand such a mental barrage and his head explodes. 2. Askbob defeats Durandal either by simply deleting his software, or if that is not possible, by implanting a virus that wipes him out. 3. Ragnar Rahl locks Magneto into a debate about the uses of metal as specie. Ragnar Rahl takes the opposing position and Magneto is unable to escape the debate. Magneto attempts to use his superior logic capability, but R&R is unable to be budged from his position. Finally, realizing the debate is useless, Magneto allows R_R to have the 'Last Word.' The 'Last Word' is so effective that it causes Magneto's brain to hemorrhage. 4. Som31John and Askbob team up to degrade the invisible woman for the obviously sexist, subordinate role she symbolizes by being 'the invisible woman.' She exits the battlefield, goes home and cries herself to sleep. 5. Askbob teams up with Ragnar Rahl to deride one of the borg as a tool unable to think for himself. The depression becomes overwhelming for the borg. His depression infects the rest of the borg, because their mind is as one. They simultaneously end their own pathetic, unoriginal lives. ======= CONCLUSION I have shown that all members of Pro's team are susceptible to assimilation, incapacitation, or ultimate defeat. Any combination of these strategies on an individualistic basis could result in complete victory for Team Con.", "stance": "CON"}], "context": {"sourceId": "fde08828-2019-04-18T19:23:06Z", "previousArgumentInSourceId": "fde08828-2019-04-18T19:23:06Z-00005-000", "acquisitionTime": "2019-04-18T19:23:06Z", "discussionTitle": "Ultimate Team War", "sourceTitle": "Debate: Ultimate Team War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ultimate-Team-War/1/", "nextArgumentInSourceId": "fde08828-2019-04-18T19:23:06Z-00007-000"}, "id": "fde08828-2019-04-18T19:23:06Z-00006-000", "conclusion": "Ultimate Team War"}, {"premises": 
[{"text": "I thank my opponent for accepting this debate. ***** My opponent has broken several rules. -He broke rule 3 by giving exaggerated powers to real people. For instance, Logical-Master cannot outmaneuver any opponent, as is seen by his multitude of losses (http://www.debate.org...). However, I will let this slide, since I think it'll be fun anyway. -He has given unlimited powers to all of his team members, which violates rule 2. This is a more important issue. Brian has unlimited making-people-laugh power, RR has unlimited last word power (whatever that is), LM has unlimited winning arguments power, Askbob is immortal, and Som31 has unlimited female-repulsion power. These unlimited powers, while seemingly obscure, can potentially be exploited to defeat any limited enemy. I have no hope of victory. For example, my opponent could simply use Brian to make all of my team members laugh hysterically and uncontrollably, and then kill them one by one while they are incapacitated. I have no defense against this ability, since Brian's powers are unlimited. I offer the following restrictions on my opponent's team members' abilities. I hope my opponent accepts them. Brian Eggleston: Anyone with a normal sense of humor can be incapacitated with laughter. Those with minimal or no sense of humor, or those with superhuman willpower, are not affected. Ragnar Rahl: He doesn't break any rules right now, but Last Word is undefined, and I don't like the \"unbeatable\" part. Logical-Master: Has an AQ (argument intelligence quotient) higher than any living human. His intelligence exceeds that of Professor X, Reed Richards and the like. Askbob: Askbob has the one-of-a-kind Lulz ability. This ability includes the power to insult, degrade, and otherwise mock any opponent to provide lulz to everyone around. He also has the power to regenerate an unlimited number of times as long as his \"account\" is \"closed\" in a location where he has access to the internet, and where he is capable of getting on the internet and creating a new \"account\" on debate.org. Som31john: Can repulse nearly any female, the exception being those with superhuman willpower. *** Irrespective of the rule breaks, I think this is going to be fun. ======== Team Member 4: Cable (http://www.superherodb.com...) -Cable has great telepathy powers, and can \"read thoughts across vast distances, and even interface with multiple minds, simultaneously. . . . Cable has also demonstrated the ability to project bolts or blasts of mental energy that are capable of easily killing or rendering unconscious another Human being. These bolts do not do physical damage. . . . Telekinetically, Cable is capable of very fine control over objects; he can disassemble complex devices explosively (separating every last component, such as screws, nuts, circuit boards, etc.), and just as quickly and easily assemble complex devices. This also has enabled him to even attain awareness and control over objects as small as individual electrons in an atom.\" He can also telekinetically lift several tons. -He can create forcefields which can hold against \"the ground zero detonation of a 1 kiloton nuclear warhead (4.18 terajoules of energy from the heat, concussion and radiation effects).\" He can mold these forcefields into virtually any shape. \"He has displayed the ability to control the minds and even voluntary and involuntary bodily functions of sentient beings (such as other Humans)\". -\"Cable has proven very difficult to psychically assail, as he is very well skilled in shielding his own mind from mental-attacks (such as attempts to read, control or harm his own mind), and has been sufficient to protect himself from other psychics on the level of Phoenix (Jean Grey), Professor X and Marvel Girl (Rachel Grey).\" -Due to an infection by a techno-organic virus, Cable has become a cyborg. He possesses superhuman strength (he can dead-lift several tons with his left arm, and considerably less (but still a lot) with his right arm) and a resistance to physical damage (enough to be immune to standard firearms). He also has extreme physical and mental endurance; he can perform at his peak for hours on end, and can go for extended periods without sleep. He requires only one hour of sleep to become fully rested. -Due to nerve enhancements, Cable has superhuman reflexes. He can dodge a bullet and even follow its path with his eye. -His cybernetic eye is capable of seeing a huge range of the electromagnetic spectrum. -Due to being cybernetic, Cable is weak against people like Magneto who can control metal. However, he can use his telekinetic powers to rapidly repair himself. -Cable is capable of flight. -He is highly intelligent, possibly superhumanly so. ======== Team Member 5: Magneto (http://www.superherodb.com...) Magneto is capable of creating and manipulating magnetic fields, giving him great control over metal. He is powerful enough to significantly shift the earth's magnetic field and to move mountain-sized objects or larger. \"He can completely assemble a complicated machine within seconds through his powers. He can erect magnetic force fields with a high degree of impenetrability protecting himself or others from almost any psionic, energy, or physical attack.\" -Magneto is a brilliant genetic scientist who can alter human genes to turn humans into mutants (as defined in X-Men) and build artificial life forms. -\"Magneto's suit is made of flexible metal bonded on the molecular level, providing protection against projectiles, energy weapons, and concussive force; his helmet also provides further protection from psionic attack.\" -And he's notably skilled at hand-to-hand combat. ======== ======== Incapacitation Strategy 1: Destroy debate.org Server This is necessary to incapacitate Askbob. There are several ways to do this. 1. Magneto or Cable disassembles it. 2. Magneto destroys it by smashing it up. 3. Magneto, Cable or Invisible Woman surrounds it in a forcefield, disconnecting it from the internet. 4. The Borg blow it up. 5. Durandal gets inside it and either disables it or prevents Askbob from accessing it. ======== Victory Strategy 1: Magnacrush Magneto, safely away from earth on the Borg ship, creates a tidal wave, mass blackout, or some sort of natural disaster that kills each of my opponent's team members. ======== Victory Strategy 2: Bomb Field Magneto, Cable and Invisible woman each place a forcefield around one or more of my opponent's team members, then detonate a bomb inside of it. Both Magneto and Cable are capable of rapidly assembling bombs. If necessary, Cable can use his telepathy to help Invisible Woman fend off Askbob's, LM's, Som31's or Brian's psychological attacks. (Note that Cable already has resistance, and Magneto's helmet gives him resistance.) ======== Victory Strategy 3: Assimilate The Borg assimilate each of my opponent's team members. If necessary, Durandal can get inside of the Bog (since Borg are part computer) to increase their willpower, i.e. immunity to my opponents' psychological attacks. Assimilation will not work on LM because of his mental abilities, but after the other four are assimilated it becomes easy to dispatch of LM. ======== Advantage Strategy 1: Self-Assimilate Since the Borg share all mental abilities, they can assimilate Magneto and Cable in order to acquire their powers. I will then effectively have an army of Magneto-Cable-Borg. This opens up more options for victory strategies. ======== I will possibly post more strategies in subsequent rounds. I look forward to my opponent's response.", "stance": "PRO"}], "context": {"sourceId": "fde08828-2019-04-18T19:23:06Z", "previousArgumentInSourceId": "fde08828-2019-04-18T19:23:06Z-00006-000", "acquisitionTime": "2019-04-18T19:23:06Z", "discussionTitle": "Ultimate Team War", "sourceTitle": "Debate: Ultimate Team War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ultimate-Team-War/1/", "nextArgumentInSourceId": "fde08828-2019-04-18T19:23:06Z-00008-000"}, "id": "fde08828-2019-04-18T19:23:06Z-00007-000", "conclusion": "Ultimate Team War"}, {"premises": 
[{"text": "For my Ultimate Team I select: BRIAN EGGLESTON (http://www.debate.org...) Brian_Eggleston has the super-comedic ability. He has the amazing ability to string together a number of adjectives that would otherwise not appear together in the same sentence. This gives him the power to make even the most serious minded individual laugh out loud. RAGNAR RAHL (http://www.debate.org...) Ragnar Rahl has the amazing ability of extreme-consistency. He is unswerving from anything he has ever made up his mind on, ever. He also has the unbeatable finishing move: the last word. No one has yet survived a Ragnar Rahl Last Word. LOGIC-MASTER (http://www.debate.org...) Logic Master has the power of super-debate. He can logically outmaneuver any opponent on any issue - even on issues he opposes himself. It is also rumored that he will top any leader board no matter how concerted the effort to unseat him. ASKBOB (Account Closed) Askbob has the one-of-a-kind Lulz ability. This ability includes the power to insult, degrade, and otherwise mock any opponent to provide lulz to everyone around. This includes friend and foe alike. He also has the power to regenerate an unlimited amount of times once his \"account\" is \"closed.\" SOM31JOHN (http://www.debate.org...) Som Thirty-One John has the unbeatable power to repulse any female, regardless of race, ethnicity, age, or species. It is said that this power emanates from his extreme chauvinist ability, bitter attitude, and all-around sarcastic demeanor. It's your move, sir. Good luck, you are going to need it.", "stance": "CON"}], "context": {"sourceId": "fde08828-2019-04-18T19:23:06Z", "previousArgumentInSourceId": "fde08828-2019-04-18T19:23:06Z-00007-000", "acquisitionTime": "2019-04-18T19:23:06Z", "discussionTitle": "Ultimate Team War", "sourceTitle": "Debate: Ultimate Team War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ultimate-Team-War/1/", "nextArgumentInSourceId": "fde08828-2019-04-18T19:23:06Z-00009-000"}, "id": "fde08828-2019-04-18T19:23:06Z-00008-000", "conclusion": "Ultimate Team War"}, {"premises": 
[{"text": "This is the Ultimate World Domination Team Battle. Each debater must assemble a team of five people, and the teams will then have a battle. Since we cannot have an actual real-life battle, each debater will explain why their team is superior during this debate. DEFINITIONS Team leader: One of the debaters here, i.e. me and whoever accepts the debate. Team member: One of the five chosen warriors. RULES 1. Battles take place in a neutral location in the real world. The environment may not favor any team member. Note: Because this neutral location exists in the real world, someone like Neo who relies on The Matrix for his powers will not have his powers. 2. No team member may have unlimited abilities in one or more particular areas. 3. Every team member must be either real or, if fictional, verifiably existent. No characters may be made up for the purpose of this debate. 4. In the case of a fictional character, the team member's abilities must be according to a specific canon as chosen by the team leader. 5. Every character has only the equipment that they generally have in the specified canon. For instance, Master Chief has a full set of armor, a pistol and an assault rifle. 6. Team members are absolutely loyal to the team leader, unless subjected to some form of mind control by the opposing team. For example, though Superman and Lex Luthor are enemies, they could still be on the same team. 7. The team leader may not directly participate in the competition, but may only facilitate. The role of the team leader is to explain what the team would do and why it would win against the opposing team. 8. Neither team can have a member in common. If one team leader chooses a team member, the other team cannot have that person. 9. No one may choose Chuck Norris, on the grounds that a) his powers are somewhat vague and b) he is excessively overpowered. (PRO unveils only three team members in round one for two reasons. The first is so that PRO does not get first dibs on choosing all five team members. The second is so that CON cannot gain an advantage by choosing team members that directly counter PRO's team. A 3/5/2 revelation order is as balanced as possible in my opinion.) Round 1: Rule specifications; PRO unveils first three team members, CON unveils all five team members. Round 2: PRO unveils his final two team members and explains why his team is better. CON also begins her arguments. Round 3, 4, 5: Arguments and rebuttals. ======== Opening ======== Team Member 1: Borg Collective The Borg are capable of assimilating almost anyone into their collective, the exception being someone with superhuman willpower. Borg cannot assimilate each other. Borg are also very quick to adapt. Whenever they are given some sort of input, they can adapt to it extremely quickly. For example, in one episode of Star Trek: The Next Generation, the following events transpired: A Borg beamed on to the Enterprise and was shot with a phaser. Another Borg beamed on, and when the crew tried to shoot it, it was immune to phaser blasts. Borg are capable of becoming immune to an attack after they have seen it only one time; presumably, if they get their hands on a weapon, they can adapt to it and become immune without ever having to be hit by it. Due to a loophole in the rules (that I wrote =P), The Borg count as a single team member since each Borg in one collective is a single entity. Any knowledge is shared between all of them. \"The Borg\" means a single Borg collective, along with a Borg ship (\"cube\"). ======== Team Member 2: Invisible Woman (as seen in the Fantastic Four movie) Invisible Woman's forcefields are strong enough to contain a supernova, as seen at the end of the Fantastic Four movie. This is the equivalent of roughly 10^30 hydrogen bombs, +/- a few orders of magnitude. She is also capable of turning herself and others invisible. ======== Team Member 3: Durandal (Marathon series) http://marathon.bungie.org... Durandal is a highly intelligent AI. He is capable of teleporting human-sized objects. He does not necessarily exist within a computer (it's not actually clear where he exists), and since I don't know where he exists, I don't know how he can be killed. For the sake of fairness, let's assume that he exists within the Borg cube and will die if the cube is destroyed. But being a computer program, Durandal is capable of getting into any computer that he can come into contact with (via internet or LAN), and if he does so, that computer must also be destroyed. Also because he is a computer program, Durandal is capable of complete control over any computer he is inside of, assuming that the computer does not have another AI inside of it. In the case of competing AI, the victor will be worked out during the later debate. Durandal's intelligence, while limited, continually grows as the universe expands. ======== I will post my other two team members and begin my arguments in round 2. I eagerly await my opponent's response.", "stance": "PRO"}], "context": {"sourceId": "fde08828-2019-04-18T19:23:06Z", "previousArgumentInSourceId": "fde08828-2019-04-18T19:23:06Z-00008-000", "acquisitionTime": "2019-04-18T19:23:06Z", "discussionTitle": "Ultimate Team War", "sourceTitle": "Debate: Ultimate Team War | Debate.org", "sourceUrl": "https://www.debate.org/debates/Ultimate-Team-War/1/", "nextArgumentInSourceId": ""}, "id": "fde08828-2019-04-18T19:23:06Z-00009-000", "conclusion": "Ultimate Team War"}, {"premises": 
[{"text": "but its so annoying especially when the teacher tries to teach", "stance": "CON"}], "context": {"sourceId": "a81c3486-2019-04-18T11:18:51Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T11:18:51Z", "discussionTitle": "Rubik's cubes should be allowed in schools", "sourceTitle": "Online Debate: Rubik's cubes should be allowed in schools | Debate.org", "sourceUrl": "https://www.debate.org/debates/Rubiks-cubes-should-be-allowed-in-schools/1/", "nextArgumentInSourceId": "a81c3486-2019-04-18T11:18:51Z-00001-000"}, "id": "a81c3486-2019-04-18T11:18:51Z-00000-000", "conclusion": "Rubik's cubes should be allowed in schools"}, {"premises": 
[{"text": "Rubik's cubes should be allowed in school because if you like to fiddle with stuff, A Rubik's cube is great to fiddle with.", "stance": "PRO"}], "context": {"sourceId": "a81c3486-2019-04-18T11:18:51Z", "previousArgumentInSourceId": "a81c3486-2019-04-18T11:18:51Z-00000-000", "acquisitionTime": "2019-04-18T11:18:51Z", "discussionTitle": "Rubik's cubes should be allowed in schools", "sourceTitle": "Online Debate: Rubik's cubes should be allowed in schools | Debate.org", "sourceUrl": "https://www.debate.org/debates/Rubiks-cubes-should-be-allowed-in-schools/1/", "nextArgumentInSourceId": ""}, "id": "a81c3486-2019-04-18T11:18:51Z-00001-000", "conclusion": "Rubik's cubes should be allowed in schools"}, {"premises": 
[{"text": "Alright, I will being my final round by attacking the few atrocious claims you have put forward and then moving on to the 6 points. \"There are benefits for some, but not everyone. Blind people wouldn't benefit from learning how to drive a manual transmission car, for instance. In fact, they would be a danger to others on the road.\" >>This is a new point in your round 2 thus I have no choice but to answer your claim. As much as I hate new points in my final speech...... We should teach blind people to drive if only so that they may feel just as capable as other individuals. I however agree when you say that they would be a danger to others, thus we will teach them to drive but not allow them to actually do so. Onto the points. 1. You say perhaps it would have been a better idea if my girlfriend had worn a helmet. This is true, however what I am stating is the fact that learning how to drive a manual was just another safety precaution. You also state my phone may have been a better choice, and while I also agree with that, you have conceded the point. That being, driving a manual transmission can save yourself and others if all else fails. =) 2. My second point was avoiding the consequences for speeding. You obviously do not condone such an action as it is breaking the law. However breaking the law in itself is not always a bad thing and there are situation when it is necessary. Such as when someone kidnaps your child and drives away with him. Speeding in such a situation, at the very least to catch such criminals license plate, is necessary. You also state that officers are trained to notice such tricks but this truly does not matter. Unless you can somehow prove to me that a police officer will notice such a trick every single time, even with their special training, then it is still offers a benefit. As proving this would be impossible, it is still a benefit. 3. Here you say, \"This is a myth. Even four-wheel drive vehicles experience slips on icy roads.\" I agree, all vehicles will experience some slipping on icy rodes, but this was not my argument. You have straw manned me. My argument quite clearly stated, \"Avoids slipping on ice.\" not \"stops slipping on ice\". You also do not attack the crux of this argument being, \"in a manual transmission one can simply down shift to make the wheels spin slightly slower thereby slowing down\" which is where my entire point stems from and thereby my argument still stands in this round. Manual transmissions avoid slipping on ice, and thereby can avoid wrecks. 4. You have me here when you say, \"An automatic Ford Mustang could easily win in a race over a manual Toyota Corolla.\" However this still stands as a minor benefit to me as a manual ford mustang would own an automatic ford mustang. I also do not condone racing, that would be a bad idea. I'm just saying in the off chance that one has to race. For instance if my cat was being held hostage and the only way I could get it back was by racing the crazy lady who had stolen it. This would be an acceptable situation to race in. 5. Once again you have me here for the most part. But I can tell you from experience that I look more cool driving a manual. As do select members around the community. I would also contest that such people as dorks and geeks, while still being dork and geeks, are more cool looking for driving a manual than they would for driving an automatic. However since neither of us could prove this point we will consider it moot and just call me cool when I drive a manual. 6. On this point you concede the fact that it can be a bonding experience while stating that it can also be very expensive. Thus I ask our audience and respectable voters. What is more important, relationships with people you love or money? The answer is quite obvious, bonding time is quite a bit more important than money will ever be. Finally you bring up some new points at the end. You say that driving a manual is not necessary however I have already proved how it can be necessary and potentially life threatening to not in at least 3 scenarios above. You the state, \"Also, I don't know how I feel about all physically challenged or mentally challenged people learning to drive manual transmission cars. I think some people are better suited to walking or public transportation.\" I agree with you here but must advocate the same as I did for blind people. They should be taught so they might feel capable but never be allowed to drive. Your very final point is as follows, \"It should remain as it is now -- something to learn if one is interested.\" And I must thank you for such a point, I would like to redirect everyone to the resolution which quite clearly states, \"Everyone should learn to drive manual transmission cars at some point in life.\" This says \"should\" learn, not must learn, or it is imperative. I have brought many reasons why people \"should\" learn to drive a manual but I would not force it as some kind of imperative. My opponent seems to think that I am advocating against free will here. My advocacy however is exactly as my opponent states. It is something to learn if one is interested. There are many reasons one should learn such a thing but it still only something to do if one is interested. Free will ftw! Thanks for the debate Solo.", "stance": "PRO"}], "context": {"sourceId": "b9257da0-2019-04-18T19:51:23Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:51:23Z", "discussionTitle": "Everyone should learn to drive manual transmission cars at some point in life.", "sourceTitle": "Debate Topic: Everyone should learn to drive manual transmission cars at some point in life. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Everyone-should-learn-to-drive-manual-transmission-cars-at-some-point-in-life./1/", "nextArgumentInSourceId": "b9257da0-2019-04-18T19:51:23Z-00001-000"}, "id": "b9257da0-2019-04-18T19:51:23Z-00000-000", "conclusion": "Everyone should learn to drive manual transmission cars at some point in life."}, {"premises": 
[{"text": "<> Thank you for accepting the challenge, Yraelz. It's always a pleasure. < > There are benefits for some, but not everyone. Blind people wouldn't benefit from learning how to drive a manual transmission car, for instance. In fact, they would be a danger to others on the road. < 1. You can now drive just about any vehicle. This means that when your girlfriend takes you out horseback riding and drives her manual truck you are not stuck should something happen to your girlfriend. For example if your girlfriend fell and got a concussion, you would be able to drive her home. (Real life example from me!) I realize the chances of such instances are rather unlikely, but non-the-less beneficial.>> Perhaps it would've been better to wear helmets while you ride horses. Also, I doubt that you have the proper medical training to know if it were safe to move your girlfriend or not, so it might have been better to use a cell phone to call for trained medical assistance in that situation and many others of that nature. <<2. Avoiding cops. You know that day when you're late for work and you're going 10 mph over the speed limit to get there. Then you see that cop coming down the street at you, now all you have to do is down shift. No incriminating break lights or anything. Good idea!>> Police officers are trained to notice such tricks. If a car is traveling at unsafe speeds, then suddenly the back end of the car rises and the front end lowers and speed is reduced, I think anyone would notice what has been done. Though you may think it is a good idea to drive at unsafe speeds that exceed the speed limit and then try to get out of the consequences for such an action, I do not feel the same way, and I think others would agree with me. <<3. Avoids slipping on ice. Where as an automatic transmission in many instances must apply break in order to slow down, in a manual transmission one can simply down shift to make the wheels spin slightly slower thereby slowing down. This avoids sliding on ice and can prevent wrecks.>> This is a myth. Even four-wheel drive vehicles experience slips on icy roads. I am one who drives stick and have been in more fishtails while driving clutch, than I have when I have driven an automatic. <<4. They are so much more fun. A person who can drive a manual better owns any automatic at race. Manuals can stay in gear for as long as possible thereby revving higher and accelerating faster. Automatics simply flip when they hit so many rpms. This is obnoxious.>> This is also a myth. I know of many automatic transmission cars that can triumph over a manual transmission. An automatic Ford Mustang could easily win in a race over a manual Toyota Corolla. However, this is all illegal activity and puts lives in jeopardy, so I urge against such activity. <<5. Everybody looks more cool driving a manual. You know it the moment you get in a car with someone who has one of those nice leather stick shifts they are most definitely a cool person. Manuals are cool to drive, drivers are cool.>> This is superficial and untrue. I know many dorks and geeks that drive manual transmissions; it hasn't helped their social status in any way. I am also pretty sure there are many cool persons that drive automatics, so this is really irrelevant. <<6. Learning to drive a manual can be a bonding experience with someone you like. Just have one of your good friends teach you, bonding time, yeah!>> It can also be expensive, as I learned when teaching my sister to drive stick. She grinded every gear and wore out my clutch. The expensive part came when she side-swiped a car, as she was looking down at the shifter to see where 'third gear' was located. Thankfully, my parents paid it right away so that the neighbor from a couple blocks away wouldn't be able to deduce that it was my car that caused his car the unclaimed damage. < > People should learn things that are necessary in life. However, with so many automatic transmission available, this is not one of the necessities. Also, I don't know how I feel about all physically challenged or mentally challenged people learning to drive manual transmission cars. I think some people are better suited to walking or public transportation. I've learned many things in life that I haven't utilized, when I could've been learning useful skills/knowledge. Learning to drive clutch is not something everyone should learn to do. It should remain as it is now -- something to learn if one is interested. Thanks for the debate, Yraelz. Best of luck!", "stance": "CON"}], "context": {"sourceId": "b9257da0-2019-04-18T19:51:23Z", "previousArgumentInSourceId": "b9257da0-2019-04-18T19:51:23Z-00000-000", "acquisitionTime": "2019-04-18T19:51:23Z", "discussionTitle": "Everyone should learn to drive manual transmission cars at some point in life.", "sourceTitle": "Debate Topic: Everyone should learn to drive manual transmission cars at some point in life. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Everyone-should-learn-to-drive-manual-transmission-cars-at-some-point-in-life./1/", "nextArgumentInSourceId": "b9257da0-2019-04-18T19:51:23Z-00002-000"}, "id": "b9257da0-2019-04-18T19:51:23Z-00001-000", "conclusion": "Everyone should learn to drive manual transmission cars at some point in life."}, {"premises": 
[{"text": "Alright I will take your challenge and show you exactly why everyone should learn to drive a manual transmission. First I would like to point out that should in this instance means that there would be enough benefit to learning how to drive such a transmission to outweigh the draw backs. So I am going to give benefits of learning how to drive a manual transmission. 1. You can now drive just about any vehicle. This means that when your girlfriend takes you out horseback riding and drives her manual truck you are not stuck should something happen to your girlfriend. For example if your girlfriend fell and got a concussion, you would be able to drive her home. (Real life example from me!) I realize the chances of such instances are rather unlikely, but non-the-less beneficial. 2. Avoiding cops. You know that day when you're late for work and you're going 10 mph over the speed limit to get there. Then you see that cop coming down the street at you, now all you have to do is down shift. No incriminating break lights or anything. Good idea! 3. Avoids slipping on ice. Where as an automatic transmission in many instances must apply break in order to slow down, in a manual transmission one can simply down shift to make the wheels spin slightly slower thereby slowing down. This avoids sliding on ice and can prevent wrecks. 4. They are so much more fun. A person who can drive a manual better owns any automatic at race. Manuals can stay in gear for as long as possible thereby revving higher and accelerating faster. Automatics simply flip when they hit so many rpms. This is obnoxious. 5. Everybody looks more cool driving a manual. You know it the moment you get in a car with someone who has one of those nice leather stick shifts they are most definitely a cool person. Manuals are cool to drive, drivers are cool. 6. Learning to drive a manual can be a bonding experience with someone you like. Just have one of your good friends teach you, bonding time, yeah! Obviously these are all reasons why one should learn to drive an automatic, together they make it more or less imperative that one should. With no draw backs to learning to drive an automatic on the list I am going to have to say everyone should.", "stance": "PRO"}], "context": {"sourceId": "b9257da0-2019-04-18T19:51:23Z", "previousArgumentInSourceId": "b9257da0-2019-04-18T19:51:23Z-00001-000", "acquisitionTime": "2019-04-18T19:51:23Z", "discussionTitle": "Everyone should learn to drive manual transmission cars at some point in life.", "sourceTitle": "Debate Topic: Everyone should learn to drive manual transmission cars at some point in life. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Everyone-should-learn-to-drive-manual-transmission-cars-at-some-point-in-life./1/", "nextArgumentInSourceId": "b9257da0-2019-04-18T19:51:23Z-00003-000"}, "id": "b9257da0-2019-04-18T19:51:23Z-00002-000", "conclusion": "Everyone should learn to drive manual transmission cars at some point in life."}, {"premises": 
[{"text": "I do not think it is necessary for people to learn how to drive stick-shift because it's something that folks can get by in life just fine without ever learning. Granted some folks may need to learn how to drive manual transmission vehicles, but the vast majority of drivers do not need this ability.", "stance": "CON"}], "context": {"sourceId": "b9257da0-2019-04-18T19:51:23Z", "previousArgumentInSourceId": "b9257da0-2019-04-18T19:51:23Z-00002-000", "acquisitionTime": "2019-04-18T19:51:23Z", "discussionTitle": "Everyone should learn to drive manual transmission cars at some point in life.", "sourceTitle": "Debate Topic: Everyone should learn to drive manual transmission cars at some point in life. | Debate.org", "sourceUrl": "https://www.debate.org/debates/Everyone-should-learn-to-drive-manual-transmission-cars-at-some-point-in-life./1/", "nextArgumentInSourceId": ""}, "id": "b9257da0-2019-04-18T19:51:23Z-00003-000", "conclusion": "Everyone should learn to drive manual transmission cars at some point in life."}, {"premises": 
[{"text": "oihgiugku", "stance": "PRO"}], "context": {"sourceId": "be94b9d9-2019-04-18T15:14:33Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T15:14:33Z", "discussionTitle": "marijuana legalization in iowa", "sourceTitle": "Debate Issue: marijuana legalization in iowa | Debate.org", "sourceUrl": "https://www.debate.org/debates/marijuana-legalization-in-iowa/1/", "nextArgumentInSourceId": "be94b9d9-2019-04-18T15:14:33Z-00002-000"}, "id": "be94b9d9-2019-04-18T15:14:33Z-00001-000", "conclusion": "marijuana legalization in iowa"}, {"premises": 
[{"text": "Oh, then I guess not the You tube thing, but defiantly the doctor.", "stance": "CON"}], "context": {"sourceId": "be94b9d9-2019-04-18T15:14:33Z", "previousArgumentInSourceId": "be94b9d9-2019-04-18T15:14:33Z-00001-000", "acquisitionTime": "2019-04-18T15:14:33Z", "discussionTitle": "marijuana legalization in iowa", "sourceTitle": "Debate Issue: marijuana legalization in iowa | Debate.org", "sourceUrl": "https://www.debate.org/debates/marijuana-legalization-in-iowa/1/", "nextArgumentInSourceId": "be94b9d9-2019-04-18T15:14:33Z-00003-000"}, "id": "be94b9d9-2019-04-18T15:14:33Z-00002-000", "conclusion": "marijuana legalization in iowa"}, {"premises": 
[{"text": "epilepsy is when peoples eyes are sensitive to light and just kepp putting stufff", "stance": "PRO"}], "context": {"sourceId": "be94b9d9-2019-04-18T15:14:33Z", "previousArgumentInSourceId": "be94b9d9-2019-04-18T15:14:33Z-00002-000", "acquisitionTime": "2019-04-18T15:14:33Z", "discussionTitle": "marijuana legalization in iowa", "sourceTitle": "Debate Issue: marijuana legalization in iowa | Debate.org", "sourceUrl": "https://www.debate.org/debates/marijuana-legalization-in-iowa/1/", "nextArgumentInSourceId": "be94b9d9-2019-04-18T15:14:33Z-00004-000"}, "id": "be94b9d9-2019-04-18T15:14:33Z-00003-000", "conclusion": "marijuana legalization in iowa"}, {"premises": 
[{"text": "I have no idea what epilepsy or whatever that thing you typed is and sorry for the accusations. It might help for depression and medical uses like that, but there are other ways to get medical help besides this. And if your depression pills aren't working, I suggest looking at YouTube videos of squirrels water skiing or seeing a doctor.", "stance": "CON"}], "context": {"sourceId": "be94b9d9-2019-04-18T15:14:33Z", "previousArgumentInSourceId": "be94b9d9-2019-04-18T15:14:33Z-00003-000", "acquisitionTime": "2019-04-18T15:14:33Z", "discussionTitle": "marijuana legalization in iowa", "sourceTitle": "Debate Issue: marijuana legalization in iowa | Debate.org", "sourceUrl": "https://www.debate.org/debates/marijuana-legalization-in-iowa/1/", "nextArgumentInSourceId": "be94b9d9-2019-04-18T15:14:33Z-00005-000"}, "id": "be94b9d9-2019-04-18T15:14:33Z-00004-000", "conclusion": "marijuana legalization in iowa"}, {"premises": 
[{"text": "What does legalizing marijuana have to do with more drunk driving. It could also help people with depression because personally I am 15 and depression pills don't really work for me and it can help people with epilepsy. p.s dont make false accusations about me thx.", "stance": "PRO"}], "context": {"sourceId": "be94b9d9-2019-04-18T15:14:33Z", "previousArgumentInSourceId": "be94b9d9-2019-04-18T15:14:33Z-00004-000", "acquisitionTime": "2019-04-18T15:14:33Z", "discussionTitle": "marijuana legalization in iowa", "sourceTitle": "Debate Issue: marijuana legalization in iowa | Debate.org", "sourceUrl": "https://www.debate.org/debates/marijuana-legalization-in-iowa/1/", "nextArgumentInSourceId": "be94b9d9-2019-04-18T15:14:33Z-00006-000"}, "id": "be94b9d9-2019-04-18T15:14:33Z-00005-000", "conclusion": "marijuana legalization in iowa"}, {"premises": 
[{"text": "Why should it be legalized??!! Then more people will be driving drunk and the death rate will rocket sky high. My guess is that you already do drugs and just don't want to get caught with it", "stance": "CON"}], "context": {"sourceId": "be94b9d9-2019-04-18T15:14:33Z", "previousArgumentInSourceId": "be94b9d9-2019-04-18T15:14:33Z-00005-000", "acquisitionTime": "2019-04-18T15:14:33Z", "discussionTitle": "marijuana legalization in iowa", "sourceTitle": "Debate Issue: marijuana legalization in iowa | Debate.org", "sourceUrl": "https://www.debate.org/debates/marijuana-legalization-in-iowa/1/", "nextArgumentInSourceId": "be94b9d9-2019-04-18T15:14:33Z-00007-000"}, "id": "be94b9d9-2019-04-18T15:14:33Z-00006-000", "conclusion": "marijuana legalization in iowa"}, {"premises": 
[{"text": "why should it not be.", "stance": "PRO"}], "context": {"sourceId": "be94b9d9-2019-04-18T15:14:33Z", "previousArgumentInSourceId": "be94b9d9-2019-04-18T15:14:33Z-00006-000", "acquisitionTime": "2019-04-18T15:14:33Z", "discussionTitle": "marijuana legalization in iowa", "sourceTitle": "Debate Issue: marijuana legalization in iowa | Debate.org", "sourceUrl": "https://www.debate.org/debates/marijuana-legalization-in-iowa/1/", "nextArgumentInSourceId": "be94b9d9-2019-04-18T15:14:33Z-00000-000"}, "id": "be94b9d9-2019-04-18T15:14:33Z-00007-000", "conclusion": "marijuana legalization in iowa"}, {"premises": 
[{"text": "Um.. yep I have nothing really to say except that my friend Jay has that disease and I am like 100 percent sure he doesn't use marijuana", "stance": "CON"}], "context": {"sourceId": "be94b9d9-2019-04-18T15:14:33Z", "previousArgumentInSourceId": "be94b9d9-2019-04-18T15:14:33Z-00007-000", "acquisitionTime": "2019-04-18T15:14:33Z", "discussionTitle": "marijuana legalization in iowa", "sourceTitle": "Debate Issue: marijuana legalization in iowa | Debate.org", "sourceUrl": "https://www.debate.org/debates/marijuana-legalization-in-iowa/1/", "nextArgumentInSourceId": ""}, "id": "be94b9d9-2019-04-18T15:14:33Z-00000-000", "conclusion": "marijuana legalization in iowa"}, {"premises": 
[{"text": "Free will is necessary to maintain personal responsibility, for it is impossible to justly hold persons accountable for their actions if they have no choice - in these circumstance, how can we punish them for their crimes? By extension, how can we praise them for doing good if such actions were not freely chosen? If Pro maintains that there is no free-will, I want him to either admit that (A) \"he\" cannot rightly comdemn any action (or person for wrong actions), that he connot rightly support legal punishments for crime since the criminals had no choice but to be as they are; otherwise, (B) tell us on what basis he can condemn anyone for wrong actions or support the penalty system. If people have no free will than determinists should not even seek justice against those who do them wrong. Those who do seek justice against lawbreakers are not walking in harmony with their talk; they claim there is no free-will but do not act as though they really believe this is the case. I would hope that Pro is not among them. But just think of what it would do to our legal systems if someone could provide scientific evidence showing that human beings have no free-will? Rapists would argue and rightly so, that they were forced to commit their crimes by outside forces and get away with it. Murderers would hide behind this theory as well. So before I get into presenting my evidence I just want to say that I do hope with all my heart that Pro is wrong on this issue. But I will be looking to hear from Pro if he blieves that criminals should be punished. If there is no personal responsibility in Pro's philosophy, then he must hold that punishment for crime is also unfair, and should not occur. How can society blame or praise a person for an action which he himself had no control over? It is inconsistent to say that a person is not responsible for his bad deed and then punish him for that deed. It seems that even those who deny the existence of free will still live their lives as if it does exist. Now if I have no free will, then I don't believe in free will by my own choice, so what's the point of Pro trying to convince me otherwise? What's the point of trying to persuade anyone at all if everything is already predetermined? But here is another issue, do determinists ever feel shame, regret, or remorse, when they does something wrong? If there is no free will, then they aren't responsible for their actions and shouldn't feel this way. If they do feel this way, then it shows that their position is a very hypocritical one. They claim to be innocent because of having no choice, yet they feel bad over what they did. Unless, Pro will argue that he can commit heinous crimes and feel no remorse whatever, in which case simply makes his philosophy a very heartless one. Pro argues that eternal forces are responsible for our decisions, but this is only partially true. For example. There is external evidence which convinces Pro there is no God; but I too can digest this same evidence and still not e forced into atheism by it. I choose not to believe the evidence for atheism, he chooses to believe it. Conversely, I choose to accept the evidence for God, he chooses not to. If it were all a matter of us dancing to external forces, then we should all react the same way to the same set of external forces, but we don't. We are not pawns in a game of cause and effect, for we can reason and calculate outcomes, making a choice based on the use of logic as opposed to following some predetermined path. Pro will use his reasoning ability to pick apart my argument, and conjure up reasons why he doesn't find it convincing; this reasoning power is not an outside influence, but an internal factor which aids in making free choices. Cause and effect is the observation of repetitive conjunction of particular events which induces us to postulate their linkage. Pro tries to prove cause and effect in our choice of food; he says: \"The simplest choice; deciding what to eat. Is that free? Do you choose to enjoy one food over another (and thus have preference towards it?)? No.\" But really, many people actually avoid eating their favorite food because they use their reasoning ability (an internal, not external force) to overrule their own preferences. That food might be high in fat, cholestorol, etc, and the people in question want to maintain a healthy diet, so they choose not to eat it; so Pro is simply wrong when he suggests that people have no choice but to let their taste buds guide them. There are others, who knowing full well the health risks of eating cetain foods, simply don't care and eat them. So if determinism were true, why do they not all react the same to the same external influences? Obviously, people can choose, and they regularly do make different choices. He reasons that we can't blame the person who steals if we know the events that led up to him stealing, but let's be honest, can all the burgulars that appear before the judges give good reasons why they steal? Do they? No. Some steal just for the fun of it. Interestingly, some people may be hungry, homeless, and going through hell, and yet choose resist the temptation to steal and simply beg at the street corners. If determinism is true, why don't all hungry homeless people steal? Why is that for ever person who steals for reason X, we can find someone else who has been through X and has not stolen? This shows the external forces alone are not responsible for the actual \"response.\" Many people steal who have no reason whatever to steal. They are already rich, they are not in debt, they don't need the money, they can leagally make more easily, and yet they steal. They didn't need some external reason like extreme poverty in order to make them steal. I thank Pro for this interesting debate, and look forward to his next response.", "stance": "CON"}], "context": {"sourceId": "2a88c210-2019-04-18T18:42:27Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T18:42:27Z", "discussionTitle": "Blame is a Prejudice (Free-Will & Determinism)", "sourceTitle": "Debate Topic: Blame is a Prejudice (Free-Will & Determinism) | Debate.org", "sourceUrl": "https://www.debate.org/debates/Blame-is-a-Prejudice-Free-Will-Determinism/1/", "nextArgumentInSourceId": "2a88c210-2019-04-18T18:42:27Z-00006-000"}, "id": "2a88c210-2019-04-18T18:42:27Z-00005-000", "conclusion": "Blame is a Prejudice (Free-Will & Determinism)"}, {"premises": 
[{"text": "Firstly, I\u2019d like to explain the illusion of free-will; The act of deciding is to consider the importance, or power, of influences that make up our lives. These influences include; culture, moods, emotions, environment, opinions, beliefs, viewpoints, experience, mental state, intoxication etc. Free-will implies that we are able to see these influences, yet act in defiance of them. It implies that if you really want to do A, you can in fact decide to do B, even without any further bias or influence. It is, to do the impossible. Determinism states that each of these influences is defined externally before the choice is made. An example; Do you believe in God? My answer is that I have been brought up in life, with a series of influences, that have defined me; Not the other way round. I have been shaped by society to believe that there is no God, and that fact is so unchanging that I can honestly say I do not have the free-will to change it right now. If I had freedom of will, then I could will to become kinder, will to become smarter, will to become a theist even. I have, in fact, realized the true impossibility of Free-will. Influences \u2013 the things that drive us into certain choices \u2013 are created and controlled by external forces. You cannot have an opinion on X if you have never heard of X, or heard anything relating to X. You cannot enjoy the taste of pizza simply by willing it to be true. The simplest choice; deciding what to eat. Is that free? Do you choose to enjoy one food over another (and thus have preference towards it?)? No. Your taste buds choose that for you. Do you choose to get angry when you are insulted? Do you choose to let some random atheists words persuade you (or not)? Do you choose to allow certain influences to affect your more than others, or are your beliefs a response? Instead, I picture life like a domino set. The first cause (whatever it may be) pushed the first domino, driving a society of people who act according to fixed physical laws. Right down to the neurology. For the unexplained \u201crandom events\u201d of science, that does not hint towards free-will. It hints towards random-will, pure guess work, and something not to be favoured. A series of dominos that we cannot measure, but still follow a set of laws. Now, assuming this, can you say with any certainty that it is right to blame someone for something that they are determined to do? And thus, I propose that blame is a prejudice; Prejudice means; -an unfavourable opinion or feeling formed beforehand or without knowledge, thought, or reason. When you blame someone for something, you are creating an expectation of them to meet a certain social standard. Eg; \u201cI expect you not to steal.\u201d If, however, you knew everything about them (and thus, were able to determine what they were going to do) then you\u2019d realize that you can only expect them to do what they do actually do. If someone steals, you must expect them to steal (unless you change the events leading up to it, which is impossible, as you only know in hindsight). This is my initial argument.", "stance": "PRO"}], "context": {"sourceId": "2a88c210-2019-04-18T18:42:27Z", "previousArgumentInSourceId": "2a88c210-2019-04-18T18:42:27Z-00005-000", "acquisitionTime": "2019-04-18T18:42:27Z", "discussionTitle": "Blame is a Prejudice (Free-Will & Determinism)", "sourceTitle": "Debate Topic: Blame is a Prejudice (Free-Will & Determinism) | Debate.org", "sourceUrl": "https://www.debate.org/debates/Blame-is-a-Prejudice-Free-Will-Determinism/1/", "nextArgumentInSourceId": "2a88c210-2019-04-18T18:42:27Z-00007-000"}, "id": "2a88c210-2019-04-18T18:42:27Z-00006-000", "conclusion": "Blame is a Prejudice (Free-Will & Determinism)"}, {"premises": 
[{"text": "I'll be arguing that blame is not a prejudice but is a rational and just practice because of the existence of free-will. I look forward to my opponent's arguments.", "stance": "CON"}], "context": {"sourceId": "2a88c210-2019-04-18T18:42:27Z", "previousArgumentInSourceId": "2a88c210-2019-04-18T18:42:27Z-00006-000", "acquisitionTime": "2019-04-18T18:42:27Z", "discussionTitle": "Blame is a Prejudice (Free-Will & Determinism)", "sourceTitle": "Debate Topic: Blame is a Prejudice (Free-Will & Determinism) | Debate.org", "sourceUrl": "https://www.debate.org/debates/Blame-is-a-Prejudice-Free-Will-Determinism/1/", "nextArgumentInSourceId": "2a88c210-2019-04-18T18:42:27Z-00008-000"}, "id": "2a88c210-2019-04-18T18:42:27Z-00007-000", "conclusion": "Blame is a Prejudice (Free-Will & Determinism)"}, {"premises": 
[{"text": "Round 1: Introductory Communication and Definitions Round 2: Both sides give First Arguments. Round 3: Free Debate/Refutation/Criticism of Opposing Arguments Round 4: Further Debate/Refutation/Criticism Round 5: Conclusions/Summary of Oppositions Arguments Summary: In this debate I wish to present an argument supporting the notion that the entire concept of blame is a clear form of prejudice, based off the philosophical ideology of Hard Determinism. I will present an argument from impossibility and/or impracticality, while hopefully making a compelling counter-argument that will favour the often miss-understood idea of Hard Determinism. I will also briefly discuss the problems of Compatibalism, while allowing for an extensive debate with whoever is against the notion. I am making this argument from the side of Hard Determinism, and so I expect a Free-Will advocate to accept the challenge. Free-Will: Choices that are free from influence, or the ability to make choices without defining influences. Specifically, the ability to act on one\u2019s own accord, enough to justify the punishment and rewarding based on external actions. Hard Determinism: The doctrine that all things are determined by external forces. The laws of Cause-and-Effect apply to both inanimate objects, as well as cognitive thought. Cheers.", "stance": "PRO"}], "context": {"sourceId": "2a88c210-2019-04-18T18:42:27Z", "previousArgumentInSourceId": "2a88c210-2019-04-18T18:42:27Z-00007-000", "acquisitionTime": "2019-04-18T18:42:27Z", "discussionTitle": "Blame is a Prejudice (Free-Will & Determinism)", "sourceTitle": "Debate Topic: Blame is a Prejudice (Free-Will & Determinism) | Debate.org", "sourceUrl": "https://www.debate.org/debates/Blame-is-a-Prejudice-Free-Will-Determinism/1/", "nextArgumentInSourceId": "2a88c210-2019-04-18T18:42:27Z-00000-000"}, "id": "2a88c210-2019-04-18T18:42:27Z-00008-000", "conclusion": "Blame is a Prejudice (Free-Will & Determinism)"}, {"premises": 
[{"text": "My opponent has forfeited; so I won't bother to post any further argument. It has been otherwise a good debate, and I've enjoyed reading his thought provoking responses.", "stance": "CON"}], "context": {"sourceId": "2a88c210-2019-04-18T18:42:27Z", "previousArgumentInSourceId": "2a88c210-2019-04-18T18:42:27Z-00008-000", "acquisitionTime": "2019-04-18T18:42:27Z", "discussionTitle": "Blame is a Prejudice (Free-Will & Determinism)", "sourceTitle": "Debate Topic: Blame is a Prejudice (Free-Will & Determinism) | Debate.org", "sourceUrl": "https://www.debate.org/debates/Blame-is-a-Prejudice-Free-Will-Determinism/1/", "nextArgumentInSourceId": "2a88c210-2019-04-18T18:42:27Z-00001-000"}, "id": "2a88c210-2019-04-18T18:42:27Z-00000-000", "conclusion": "Blame is a Prejudice (Free-Will & Determinism)"}, {"premises": 
[{"text": "\"If we were to simply question why I was predetermined to believe in Hard Determinism, it would be because I used my determined rational mind (among other things) to interpret the evidence in a way that I found convincing, including the internal (and still determined) weighing up process that you mentioned.\" I would like Pro to give us an illustration of how outside forces could have forced him to interpret the evidence in such a way. It seems to me we are all free to interpret evidence however we want, or not to interpret them at all. Pro is saying that because of outside influence X, he was forced to interpret the evidence to conclude Y. Please give us a scenario where this plays out that we may understand; for I propose there is no set of circumstances which would restrict a person from the ability to reject determinism with a sound mind. Con then asks \u2018how does free-will work'? But, there can be no explanation of how free-will works just because it is not a cause-and-effect system. If I could explain \"how\" it works by some \"mechanism\" or \"scientific model,\" it would cease to be free-will and be determinism. The fact that one cannot explain the randomness of a set of event does not deny the existence of the events or their randomness. \"How are people predictable if they have the freedom to do what they want?\" It's kind of like saying that just because I know what conclusion you will reach through your reasoning process, doesn't mean you don't have the ability to reason. Similarly, just because you can guess how I will use my freedom, doesn't mean I don't have it. When citizens obey the law, they aren't \"forced\" to obey it, they could have broken the law and chosen to suffer the consequences. Pro is assuming that because he can predict what \"most\" of them will do, that \"none\" of them have free will. But such logic doesn't follow, for it would also mean that anytime he could not predict what someone would do in a situation where (given what he knows about him and the influences on his life) he should have been predictable, that free will does exist. Yet, such events happen everyday. \"Self Perfection Mentality: If we are so free, then why don't we all choose to enjoy being good people?\" To give a motivating force to explain why people do wrong is a fall back into Pro's trap of cause-and-effect, crafty question. After ten years of enjoyable, peaceful marriage, a man goes out and pays a prostitute for sex. When he is discovered, and they finally go for counseling, he answers a list of questions. Were you watching porn? No. Did a woman seduce you and persuade you to come? No. Weren't you satisfied with the sex your wife gives you? Yes. Were you two having problem? No. So why did you do it? \"I don't know, I just wanted to.\" It goes on all the time Pro, to deny this is to deny life. Sometimes people have reasons, motivating forces, other times they don't; and even when they do, they \"have\" to obey those forces. The fact that many resist them shows they are not predetermined to obey external forces. \"Notice how we assume that someone who is an adult is thus capable of controlling the stealing desires? This is a prejudice. We prejudge them as capable of a certain level of self-control that is not based on anything but a presumption of maturity.\" We judge them based on the experienced reality that \"we as adults\" in all sorts of similar and sometimes the same circumstances make better choices, so can they. If I, while poor and homeless and hungry, did not steal, why should you, while rich and comfortable, steal? It's inexcusable. \"Hypothetically, you could read this and conclude that the world is flat (and believe it) if you so wished.\" So if I find people who believe bogus, outrageous things, like the world is flat, that would prove free-will? Many don't believe man ever landed on the moon, some believe the world is an illusion and that we don't really die, only appear so. \"If everything is unbiased, then how could anyone decide anything? I even question why anyone would want a will made up entirely of random conclusions, as appose to an entirely rational, all-inclusive determined consideration.\" I can choose to develop desires which are random or structured according to a set philosophy. Free-will doesn't have to mean all one's decisions must \"appear\" to be random. \"A bigot is usually taught to become a bigot (at least, in the eyes of the opposition).\" Some parents do their very best to raise their kids as good moral citizens, and their peers, religions, etc tell them to be law abiding, yet they choose a life of crime. Bigots aren't always raised to be so, they often times just \"choose\" to be so, and this is why people are so surprised when so and so suddenly changes for no rational reason. \"Consider any choice that you have ever made. Ask yourself why you made that choice. Consider the influences, and how much control you had over them at that time. Consider everything. You will notice that none of those influences are changeable.\" I don't need to change the influences to have a choice on how I respond to them. I was hungry, very hungry, I love pizza, and my mum offered me some; given the forces at work (my hunger and my love for pizza), I should (in the determinist view) accept the pizza. But I just didn't want any at the time so I said no. Why didn't I want any? Was there some force stopping me from wanting it? Not that I know of; on the other hand, I \"choose\" to ignore the forces pushing me to eat it. \"Simply ask why. In the end, it's because you wanted to walk away more than you want to hit someone, otherwise you would have hit them.\" How do you know the intensity of a desire, Con? That's an internal feeling, which isn't necessarily in accord with outward expression. For example, does a man feel more hurt because he is crying than a woman who isn't? She lost her baby, his home team only lost on baseball game, go figure. You can't make the judgment that my desire to walk away was stronger. Wonderful responses from Pro. Thanks for a great debate so far.", "stance": "CON"}], "context": {"sourceId": "2a88c210-2019-04-18T18:42:27Z", "previousArgumentInSourceId": "2a88c210-2019-04-18T18:42:27Z-00000-000", "acquisitionTime": "2019-04-18T18:42:27Z", "discussionTitle": "Blame is a Prejudice (Free-Will & Determinism)", "sourceTitle": "Debate Topic: Blame is a Prejudice (Free-Will & Determinism) | Debate.org", "sourceUrl": "https://www.debate.org/debates/Blame-is-a-Prejudice-Free-Will-Determinism/1/", "nextArgumentInSourceId": "2a88c210-2019-04-18T18:42:27Z-00002-000"}, "id": "2a88c210-2019-04-18T18:42:27Z-00001-000", "conclusion": "Blame is a Prejudice (Free-Will & Determinism)"}, {"premises": 
[{"text": "Thank you once again con for your time. \"The self-defeating character of determinism is that for Pro to accept it as true, he must believe that he believes in it because he was predetermined to do so. He hasn't been able to weigh the pros and cons rationally and make up his mind freely based on that, but was determined by outside forces.\" Again, I believe that it is a miss-interpretation of Hard Determinism that leads con to this conclusion. If we were to simply question why I was predetermined to believe in Hard Determinism, it would be because I used my determined rational mind (among other things) to interpret the evidence in a way that I found convincing, including the internal (and still determined) weighing up process that you mentioned. The same can be said for the following quote; \"\u2026its impossible for him to rationally affirm it, for its very affirmation undermines the rationality of its affirmation.\" Con argues that due to the fact that the diverse nature of the world disallows for a repeating of the same circumstances twice (the phrase \u2018you can never stand in the same river twice'), there is no way to prove cause-and-effect, and subsequently, determinism. While this is ultimately true, I disbelieve that there is anyone alive who will argue against such an overwhelmingly obvious cause-and-effect world. Furthermore, I'd even ask con to suggest an alternative to mental cause-and-effect reasoning, and how it works, and thus to explain how free-will works. Free-will has as little validity as Hard Determinism, as it is an area completely unexplored by philosophers. Cons assumptions, and the assumptions of Free-Will are as equally questionable as that of a Determinist. And so, while I cannot prove a deterministic mind, I will point out a few things that lean towards that conclusion; -Predictability: How are people predictable if they have the freedom to do what they want? -Self Perfection Mentality: If we are so free, then why don't we all choose to enjoy being good people? Not choose to act as good people, but choose to actually become good people. -Our Sympathy towards Innocence: A child does not know that it is wrong to be greedy until taught. Notice how we assume that someone who is an adult is thus capable of controlling the stealing desires? This is a prejudice. We prejudge them as capable of a certain level of self-control that is not based on anything but a presumption of maturity. Once you clarify that all decision processes, all influences internal and external, and all prior events are determined, there is no room for a freedom of will. Once again, trying to prove freedom of will proves impossible, as free will would allow anyone to do anything in any circumstance. Hypothetically, you could read this and conclude that the world is flat (and believe it) if you so wished. If everything is unbiased, then how could anyone decide anything? I even question why anyone would want a will made up entirely of random conclusions, as appose to an entirely rational, all-inclusive determined consideration. I disagree with the next point, I can and do affirm moral responsibility on myself and others. It is the ideology, the self-expectation that will allow me to function. I do, however, feel sympathy even for those who are considered disgustingly evil. I believe that a series of events led them to become who they are. A bigot is usually taught to become a bigot (at least, in the eyes of the opposition). Is it a racists fault if they were raised to become a racist? Is a sexist at fault if they incorrectly conclude, in a society of sexism, that men are better? Under the free-will idea we should blame flat earth believers for their beliefs. The experiment is inherently flawed; again it uses the assumption that you may change what you are determined to do, and are free from certain influences, which is not true. The reason you can believe to change determinism is because you are ignorant of the fact that your very desire to prove your freedom is a strong enough influence to change the trivial task of choosing a breakfast food. Try this thought experiment: Consider any choice that you have ever made. Ask yourself why you made that choice. Consider the influences, and how much control you had over them at that time. Consider everything. You will notice that none of those influences are changeable. \"The problem I have here is that people don't always do what they \"want,\" but at times they put other things even above their wants. Someone pushes me, I \"want\" to push him back, but I \"choose\" to walk away.\" Simply ask why. In the end, it's because you wanted to walk away more than you want to hit someone, otherwise you would have hit them. Isn't that an obvious truth? Instead, you are claiming \u2018I wanted to hit him, but I used some other influence (which has yet to have a source) to decide not to. This is not at all based on any internal or external factors, but is separate and free'. You may as well decide to dance in front of the man instead of hitting him. Your reference to quantum physics can no way be attributed to the supposed existence of free-will. I dare even you to try to make that connection. There is a difference between free-will and unexplained probabilities. Notice, however, that the very measurable probability shows that behind this \"randomness\" is a certain logic, a mathematic law. For something to be truly chaotic, it must have no laws. \"Pro says he can't control the effects his conscience has on him, but the conscience will only condemn us for that which we truly believe we are wrong\" Exactly, realize that I do not choose to believe what is truly wrong. It is determined that I dislike greed. It is determined that I dislike violence. It is determined that I cannot choose to change these things. \"Con argues that our prior beliefs determine why we react differently to the same set of evidence, and yet, they are atheists who had such extreme education in defense of atheism and attack of Christianity, that given that background, and given their views, should not have been convinced by the evidence for God, yet, they were. This argument works both ways.\" Simply ask them why and they will give a reason. Examine that reason", "stance": "PRO"}], "context": {"sourceId": "2a88c210-2019-04-18T18:42:27Z", "previousArgumentInSourceId": "2a88c210-2019-04-18T18:42:27Z-00001-000", "acquisitionTime": "2019-04-18T18:42:27Z", "discussionTitle": "Blame is a Prejudice (Free-Will & Determinism)", "sourceTitle": "Debate Topic: Blame is a Prejudice (Free-Will & Determinism) | Debate.org", "sourceUrl": "https://www.debate.org/debates/Blame-is-a-Prejudice-Free-Will-Determinism/1/", "nextArgumentInSourceId": "2a88c210-2019-04-18T18:42:27Z-00003-000"}, "id": "2a88c210-2019-04-18T18:42:27Z-00002-000", "conclusion": "Blame is a Prejudice (Free-Will & Determinism)"}, {"premises": 
[{"text": "Thanks to Pro for a very robust response to my rebuttal. The self-defeating character of determinism is that for Pro to accept it as true, he must believe that he believes in it because he was predetermined to do so. He hasn't been able to weigh the pros and cons rationally and make up his mind freely based on that, but was determined by outside forces. So in his world-view, his very belief in determinism is determined, and so are the thoughts he is having right now; so that even if determinism were true, its impossible for him to rationally affirm it, for its very affirmation undermines the rationality of its affirmation. Empirical evidence does not support the cause-and-effect nature of human actions that Pro proposes. For example; X is the cause and Y is the effect, so that X always precedes Y; but the problem is that every instance of X (a set of initial conditions/circumstances) is different from every other X, so that there cannot be two or more documented cases of X leading to Y. No two human beings will have the exact same set of circumstances, beliefs, life experiences, and so forth, so as to test the theory that given these conditions (X), that Y must always occur. Pro must therefore make the assumption that X leads to Y in his domino effect illustration without being able to falsify his theory. Without a duplicate of X the observation will not be repeatable, and is an assumption of determinism at best, not an actual proof. So my question to Pro, is, how does he know that were subject A who does not steal when homeless and hungry, to have had the same experiences in life as subject B who does steal when homeless and hungry, would not still choose to refrain from stealing? It's not like he can reproduce the exact same set uf circumstances for multiple subjects to observe that they all steal when in such a situation. Since the variables of X are not even be fully defined, the correlation between X and Y is spurious. I challenge Pro to give us conforming examples that X leads to Y in the behavior of humans. Illustration: If I measure the force of the earth's gravity on an object, I see the relation F=gm. However, magnets and gases exhibit a different relation with respect to the earth. Is gravity deterministic? F=gm contains no term regarding the make-up of the object, so the only way to explain the exception is to say that gravity obeys the relation F=gm unless something else causes it not to. We have bounded our causal law so that our hypothesis stands, but we now must postulate the existence of new phenomena to describe the other \"causal\" forces which are at work; and so on. How can this program be falsified? If it cannot be falsified (since we can always postulate additional \"unknown\" causes), isn't the conclusion questionable? Pro cannot affirm that people bear moral responsibility under his deterministic view, so that Hitler wasn't really to blame for his treatment of the Jew during the Holocaust. Nor were slave traders to blame during the years of Trans-Atlantic slavery; they could do no better. I will simply ask the readers of this debate to carry out a simple experiment. Put two items before you for breakfast; pick one tomorrow, and use the next one the following day. Now, did you have to use \"first\" the one you did use \"first\"? Could you not have chosen the other one? If not, why not? Pro's argument is that some past experiences and circumstances caused you to choose the one you did chose as opposed to the other, but if so, please try to identify what those causes X, were. Ask yourself what is the relationship between those variables (X) and the meal you chose for breakfast; would (or do) other individuals with similar (if not the same) specific number of circumstances/experiences always choose that breakfast which you did chose \"first\" given that they have the same two options? \u2018Determinism does not require us to give up choice altogether, but to realize that what we want to do has already been determined.\" The problem I have here is that people don't always do what they \"want,\" but at times they put other things even above their wants. Someone pushes me, I \"want\" to push him back, but I \"choose\" to walk away. My desire to fight might be more intense than the small voice of conscience telling me to do the right thing. The external factors which allowed me to have these options do not decide which one I will choose. For a twin raised in the same home, we may have similar external factors, having been raised with the same values, exposed to the same influences, etc, yet, one pushes back, the other chooses not to. When I ask what's the point of trying to convince anyone of anything, Pro says: \"Because it may be determined that they change their minds.\" So if a woman sits in a chair, Pro's claim would be that she was determined to do so, and could not have remained standing. Yet, if she were to keep standing, he would argue that she could not have sat down; even though in both scenarios she had the same prior set of circumstances and experiences, which would show that X doesn't necessarily lead to Y, but she had free-will to chose. \"In a cause-and-effect universe the only way for un-predictability to exist is if it existed at the start.\" Randomness does exist in this universe: When quantum theory was introduced in the late 1920's, a surprising discovery was made: the success of the theory is dependent on the existence of statistical, non-causal forces. The behavior of individual atomic particles is completely indeterministic. Detailed analysis has demonstrated that all fundamental particles display completely random behavior at the atomic level. They appear, in some sense, to have \"free will\" when observed individually; their behavior is not \"caused\" by anything. These quantum vacuum fluctuations or virtual particles are particle-antiparticle pairs that come into existence in otherwise empty space for very brief periods of time, in agreement with the Heisenberg uncertainty relations. (Paul Davies, 1983, God and the New Physics, p.162; Richard Morris, 1990, The Edges of Science, p.24) Pro says he can't control the effects his conscience has on him, but the conscience will only condemn us for that which we truly believe we are wrong; so if Pro truly believes he has no choice but to commit wrongs, then why should his conscience condemn him? It seems to me that deep inside, Pro might believe he could have done better at times. Con argues that our prior beliefs determine why we react differently to the same set of evidence, and yet, they are atheists who had such extreme education in defense of atheism and attack of Christianity, that given that background, and given their views, should not have been convinced by the evidence for God, yet, they were. This argument works both ways. \"I am an atheist when I begin reading the arguments for Gods existence, and more than likely I'll remain an atheist when I finish reading. If, however, I was undecided and I read the arguments, had a different set of ideas about philosophy, then I may have been determined to become a theist.\" I've studied with folks who were hard atheists and others who were simply undecided. The undecided ones remained undecided, while the atheists were convinced to become theists, on the same evidence which was shown to both groups. This is one of the things that convinces me free-will is real. I thank Pro for his responses and look forward to his next round.", "stance": "CON"}], "context": {"sourceId": "2a88c210-2019-04-18T18:42:27Z", "previousArgumentInSourceId": "2a88c210-2019-04-18T18:42:27Z-00002-000", "acquisitionTime": "2019-04-18T18:42:27Z", "discussionTitle": "Blame is a Prejudice (Free-Will & Determinism)", "sourceTitle": "Debate Topic: Blame is a Prejudice (Free-Will & Determinism) | Debate.org", "sourceUrl": "https://www.debate.org/debates/Blame-is-a-Prejudice-Free-Will-Determinism/1/", "nextArgumentInSourceId": "2a88c210-2019-04-18T18:42:27Z-00004-000"}, "id": "2a88c210-2019-04-18T18:42:27Z-00003-000", "conclusion": "Blame is a Prejudice (Free-Will & Determinism)"}, {"premises": 
[{"text": "Round 3:Free Debate/Refutation/Criticism of Opposing Arguments Can I just say, thanks for the extremely detailed and interesting response. Now; 1--- While I agree with the majority of what con says, readers have to realize that while Determinism is the reality, it is not the ideology. \u201c(a)he cannot rightly comdemn any action... support the penalty system.\u201d It is true that I cannot rightly condemn any person for their wrong doings; however, there is a necessity to preserve the safety of the peoples who make up the society. And so, my response to (b) is this; While there are moral issues with punishing wrong doers of society, it is the lesser of two evils. 2--- I\u2019d like to propose the idea that, with the knowledge of hard determinism comes the responsibility to accept it, which can be extremely difficult for those of us who have lived a large part of our lives blaming and judging those who do wrong. I, for one, would not be happy if a man was locked up for murder, but I accept the reality of the fact that he is more of a danger to himself and others if let free. Utilitarian ideas, but what\u2019s the alternative? 3--- While I have touched on the legal system above, I\u2019d like to re-enforce the values, ideas and moral conclusions if we were to accept Determinism. The legal system would no longer be \u201cWe are punishing you for doing wrong.\u201d But \u201cwe are protecting society from an individual who has been brought up with an anti-social mind-set\u201d. A larger emphasis would be put on rehabilitation, as well as prevention from the source. I believe that Hard Determinism promotes young moral education, actively making us think about our actions. \u201cIt seems that even those who deny the existence of free will still live their lives as if it does exist.\u201d This is completely true. It is known in philosophy as the greatest illusion in the world. I, however, live under the above idea: Determinism is the reality, while ethics is the ideology. I strive to be an ethical person, while realizing my unavoidable determined state. Don\u2019t get me wrong, I realize that the miss-interpretations and alternative conclusions may be detrimental to the wellbeing of society (and example is someone acting on the whim simply because they believe they are determined to do so) but I do not believe that that scenario is either likely or dangerous. Why? 4--- If I may bring up my earlier arguments for Hard Determinism, one point that I wish to further emphasise is that the thought patterns remain the same in a choice. Determinism does not require us to give up choice altogether, but to realize that what we want to do has already been determined. We still have desires, feelings, emotions, changes of mind, but they are all caused by the cause-and-effect determined principle. It feels the same, yet I realize it is different. 5--- \u201cWhat's the point of trying to persuade anyone at all if everything is already predetermined?\u201d Because it may be determined that they change their minds. There is no reason to change the way they act because reality is set in stone, because everything they will think, do and say has already been accounted for. They are not changing the future whenever they have a change of heart. Hard Determinism, while not being an actual sentient being, is similar to someone who knows their future. If they try to change it, the future will have foreseen it. Again, I am not saying that Determinism is about knowing everything, or future fortune telling, it is simply the fact that if A causes B, and A occurs, B must occur. Simple laws of physics. 6--- One thing that I have not touched on is entropy: the gradual decrease in order (or no order to begin with). In a cause-and-effect universe the only way for un-predictability to exist is if it existed at the start. In this case, the only argument for free-will is the argument for random-will, which is worse than determined-will. The idea that randomness can promote free-will is utter rubbish, and I thank that con did not bring it up. 7--- \u201cBut here is another issue, do determinists ever feel shame, regret, or remorse, when they does something wrong?\u201d Yes, because I can\u2019t control the effect that my conscious has on me. Again, I can live under the illusion of free-will, and my conscious is guided by ethics, not reality. I would still feel shame stealing; I would still regret a missed opportunity or a bad action; I would be determined to do so. \u201cin which case simply makes his philosophy a very heartless one.\u201d While I do not believe this, I do feel the need to point out that a philosophical theory should not be judged based on how much con wants it to be true, but how much it holds up to rational scrutiny. 8--- \u201cPro argues that eternal forces are responsible for our decisions, but this is only partially true... If it were all a matter of us dancing to external forces, then we should all react the same way to the same set of external forces, but we don't.\u201d They have perfectly deterministic reasons. When I hear one piece of evidence supporting atheism, I have my own logical and rational ideas, whereas con has his own. Con does not believe X solely on X\u2019s rhetoric persuasion, con believes X based on how it relates to cons own beliefs, opinions, mood etc. Cons other persuasions are obviously quite diversely different to mine, and thus, even with the same bit of evidence, we will react in entirely different ways. 9--- \u201cWe are not pawns in a game of cause and effect, for we can reason and calculate outcomes, making a choice based on the use of logic as opposed to following some predetermined path. Pro will use his reasoning ability to pick apart my argument, and conjure up reasons why he doesn't find it convincing; this reasoning power is not an outside influence, but an internal factor which aids in making free choices.\u201d Again, this can be explained by looking at the above. All \u2018internal\u2019 actions are the result of external persuasions that stay in the mind. I am an atheist when I begin reading the arguments for Gods existence, and more than likely I\u2019ll remain an atheist when I finish reading. If, however, I was undecided and I read the arguments, had a different set of ideas about philosophy, then I may have been determined to become a theist. 10--- All internal \u2018calculations\u2019 are determined just as much as external ones, simply because they are the result of external ones. We think Y because we were asked X, we conclude Z because we thought Y. Cause-and-effect. 11--- The next argument con gives is one of influences. While these persuasions, or influences, have an effect, they all depend on each other and as a result nothing is definitely a priority. This can be said for all aspects of life. It is said that even a pacifist has a violence limit. Something will make someone tick, and one persuasion will overcome another if a set of events were played out. 12--- Furthermore, the argument con gives about the un-importance of motives (like doing something \u201cjust for fun\u201d) does not in any way diminish the power of the argument. If someone does something just for fun they are doing something that is the highest on their list of persuasions. This, as a result, led to the criminal activity. Some people get kicks out of robbing shops, and as long as that\u2019s true, there\u2019ll be people determined to do it. 13--- And so I maintain that because the concept of blame is to have made an expectation that one has failed to meet, it is a form of pre-judgement; a prejudice. Also, while social implications are a large and interesting part of the debate, are there any philosophical grounds to accept Free-Will? The empirical evidence supports Hard Determism quite strongly. Our entire grasp on reality depends on it. Cheers. Also, the numbers just help as paragraph breaks, and references for quotes, if you so wish to use them.", "stance": "PRO"}], "context": {"sourceId": "2a88c210-2019-04-18T18:42:27Z", "previousArgumentInSourceId": "2a88c210-2019-04-18T18:42:27Z-00003-000", "acquisitionTime": "2019-04-18T18:42:27Z", "discussionTitle": "Blame is a Prejudice (Free-Will & Determinism)", "sourceTitle": "Debate Topic: Blame is a Prejudice (Free-Will & Determinism) | Debate.org", "sourceUrl": "https://www.debate.org/debates/Blame-is-a-Prejudice-Free-Will-Determinism/1/", "nextArgumentInSourceId": ""}, "id": "2a88c210-2019-04-18T18:42:27Z-00004-000", "conclusion": "Blame is a Prejudice (Free-Will & Determinism)"}, {"premises": 
[{"text": "1. The first arguement that id like to take up on this point is that yes medicare does help alot of people, lower income etc this just further fuels my point on point 4 so thank you. The second part is that while yes it does work it is not a universal program it only focuses on a section of the people not everyone. Also as a side note one person cant keep an entire system working and by saying you have a good president still wont solve the problem of having a working program, its just to big of a job. 2. The first point on this flow id like to say feeling good because its one less thing to worry about wont protect the people from the absurd taxing like you proposed in the plan. Also they wont be paying less because as it is now the companies help pay and fund the different insurances. In all a unviersal health care would completely collapse our already fraying economy. 3. So this whole argument contradicts the point of a universal health care, to keep hospitals and doctors still private would not reach the perspective of a universal health care since not everyone is entitled to the same thing. Bringing us back to the heart of capitalism, competition which will be lacking if the plan is implemented. 4. Your still missing the point there are systems like Medicare like you mention that cover people who are in need of it. The reason why I mentioned this is because you could argue that if people wouldn't get attention which i was proving incorrect but since you agree theres no need to argue this any more. 5. Really the points you make here are just not true, when funded by the government like every other program ran by the government the doctors will be told what to do and how to do it. I mentioned India because they have a universal health care system and it is one of the poorest in the world this being the leading reason, doctors don't care as much anymore. 6. No it wouldn't lower because in this new system everyone basically pays the same amount, for people like me I go in once a year for a physical other than that I'm relatively healthy so why should i pay that much more, when other people who choose a unhealthy lifestyle and cost more a year eventually raising prices for me to help take care of the unhealthy person thats why a universal health care system would be bad. 7. While that may be true eventually its the transition that will kill the economy before the cavalry comes. Also look to point 8 on the flow and this ties in with this point in the fact that less doctors would want to do the job so they wouldn't be in such large demand. 8. Again look to point 3 and how this contradicts the point of a universal health care if everything is still privatized. To deny the fact that doctors become doctors because of the fame and status is just ignorant, sure some may not fit the type but the vast majority do. 9. So basically your conceding to the fact that since our health coverage is working why change it so thank you. As another side note any country with a universal health coverage none of them have a good system, just a bare system. Also its not a right its a privilege that you should work hard for not be given to you on a silver spoon. 10. The point to this argument here is that health care in other nations like India, see point 5, because they are so poor and ours is so great changing that would hurt everything in our medical infrastructure and see my other points as to how universal cant be socialized or privatized. It may not be everyone which yeah i suppose i can attest to that but in the status quo nothing is broken when you compare us to every other country, just try and name one with a better health system.", "stance": "CON"}], "context": {"sourceId": "b1ae42c6-2019-04-18T19:53:25Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T19:53:25Z", "discussionTitle": "We need a universal health care system. Here's one idea.", "sourceTitle": "Debate Issue: We need a universal health care system. Here's one idea. | Debate.org", "sourceUrl": "https://www.debate.org/debates/We-need-a-universal-health-care-system.-Here-s-one-idea./1/", "nextArgumentInSourceId": "b1ae42c6-2019-04-18T19:53:25Z-00005-000"}, "id": "b1ae42c6-2019-04-18T19:53:25Z-00004-000", "conclusion": "We need a universal health care system. Here's one idea."}, {"premises": 
[{"text": "First, I'd like to thank Jokerdude for taking this debate. I was expecting someone who vehemently and fundamentally opposes the idea of universal coverage, so I have to admit I was thrown a bit when I read your argument. But I've recouped myself, so here we go... 1. The Department of Health and Human Services has operated Medicare since its inception. In 2006, there were 38 million people on Medicare. In addition, some estimates show that 30,000 people a month for the next 10 years will start using Medicare as they become eligible. Medicare recipients also represent a much larger share of health care customers then their share of the total population. It seems to me at least that DHHS has the experience running programs instrumental to health care in this country that would be capable of running a single-payer universal system. If we could just get a president that appoints capable, knowledgeable, worthy people to important positions instead of a president that appoints personal and professional friends who know nothing of the agencies they run, most of government has the ability to function as well as any private corporation. See \"Case for Bureaucracy\" by Charles Goodsell. 2. I don't know if we are in the biggest recession we've ever been in. To start, you'd have to technically separate \"recessions\" from \"depressions\". If not, the Great Depression would be FAR greater. Even if you do separate them, then the recession in the mid to late 1970s when unemployment hit around 10-15% would still have to be worse then this. Even so, your point is taken about the economy. Here's the thing though, benefits from preventative care would be noticed just as quickly as the taxes would be, especially since those taxes would be laid on hospitals, doctors, drug and device manufacturers, as well as taking already taxed resources from Medicaid and Medicare, would all happen before any individuals would be taxed. Economic productivity would grow as workers got healthier and felt more secure about their financial and medical futures. In addition, since everyone would be paying much less for their health care, that's extra money they'd have to get out of debt and/or spend. The economy would benefit greatly from universal coverage. 3. I'm not sure what you're talking about in this point. If you're talking about private hospitals and doctors, you're right. That's why both would remain private. They would compete based on patient outcomes and satisfaction. Medicare is mandating that hospitals report their outcomes starting this year. They plan on extending it to doctors in a couple years as well. They intend to pay hospitals/doctors in the top 10% an extra 10% in their reimbursements, after risk adjusting for regional differences of outcomes for certain diagnoses. This would be continued and relied upon in the plan I mentioned. Competition would still be an integral component of this plan. Besides, private companies screw up just as much, if not more, than government agencies. We just don't know how much because oversight is so much more difficult once a government function has been privatized. The contractors of the Big Dig in Boston will have to pay $456 million in fines due to faulty designs and shotty workmanship. I'll also mention Halliburton and Blackwater. You get my point. 4. It is illegal for hospitals to turn people away for not having coverage, but all they have to do is stabilize people in their ER and then send them on their way or to a public hospital. They still have to eat the costs associated with time, labor and equipment. Meanwhile, public hospitals are so overwhelmed from every private hospital sending them uninsured patients that care starts to suffer. But public hospitals still need reimbursement as well if they hope to make any kind of profit. But because they can't get any from uninsured people, the rest of us pay more in taxes to support these public hospitals. This is one of the many examples of how we all already pay for uninsured peoples' health care, so we might as well do it in a smart and effective way. 5. There would be no need to \"mandate\" some procedures since just about everything would be covered. Only cosmetic procedures and elective procedures that do not dramatically enhance quality of life would not be covered in the universal plan. Doctors would find much more flexibility in having just about every procedure or service they provide compensated, as well as (and primarily) not having to fight with HMOs to get paid. Doctors spend so much time doing this that it takes away from taking care of patients. With such a simple system, they would be free to spend more time performing procedures and meeting with patients, thus earning more money. 6. As I mentioned above, we already pay for a lot of peoples' health care. Their costs get transferred to us through higher taxes to support public hospitals that aren't getting compensated for their services, decreased tax revenue to the government since hospitals and doctors have to write off so many services as charity, as well as higher premiums and costs with insurers, hospitals and doctors. Our economy also takes a hit because these people take more from the system then they put in because they can't get insurance, yet continue to rack up bills, pushing them towards bankruptcy. Over 51% of all bankruptcies are medically related, which makes the rest of us pay more in credit card interest. I'm watching the news right now and they have a story on talking about how diabetes is already costing the country $174 billion through various means. We're already paying the price for diseases like these, and this is with a private system. A single-payer system would be able to negotiate for lower prices which would bring this number down. 7. Private insurers would have to cut back, but there would be gains in other areas. First, the government would be hiring, and I don't think that is a bad thing if it means that the already trained personnel are making the new system run more efficiently. Also, as it is, over 300,000 beds lay unused because private insurers make their money off of keeping people out of the hospital. Meanwhile, 25% of hospitals are operating in the red. As people who need health care can finally get it, and hospitals can count on getting paid more frequently, they will hire more nurses and doctors. 8. As it is, doctors are in it more for the fame than the money. Like I said before, doctors spend much of their time fighting with private insurers just to get paid. There wouldn't be reduced private practice options. No offices would be socialized. The fact that doctors would be paid much more frequently and the system would be more efficient, I think more people would become doctors. 9. I feel that health care is a right already, and I'm not on any kind of government coverage. If it works as well as I think it will, or as well as similar versions in other countries, why would you want it to go away? 10. People with money do come here to get their health care, because we do have the best system in the world if you can pay for it. Very poor people also come here to get care and don't plan on paying for it. This system keep the quality that we've become accustomed to since hospitals and doctors would still be competing based on the quality of the care they provide. The only thing that would be socialized is the payment of their services, at least for basic care. Private insurers would still be utilized to pay for catastrophic care. I don't think all people want universal care. In fact, I've debated with a few people on this site already that flatly don't. The fact of the matter is that the private system of multiple insurers is broken and cannot be adequately fixed while keeping the same structure. It is the structure itself that has led to the problems we have. Therefore, we need a totally different structure based on a single-payer for basic care.", "stance": "PRO"}], "context": {"sourceId": "b1ae42c6-2019-04-18T19:53:25Z", "previousArgumentInSourceId": "b1ae42c6-2019-04-18T19:53:25Z-00004-000", "acquisitionTime": "2019-04-18T19:53:25Z", "discussionTitle": "We need a universal health care system. Here's one idea.", "sourceTitle": "Debate Issue: We need a universal health care system. Here's one idea. | Debate.org", "sourceUrl": "https://www.debate.org/debates/We-need-a-universal-health-care-system.-Here-s-one-idea./1/", "nextArgumentInSourceId": "b1ae42c6-2019-04-18T19:53:25Z-00006-000"}, "id": "b1ae42c6-2019-04-18T19:53:25Z-00005-000", "conclusion": "We need a universal health care system. Here's one idea."}, {"premises": 
[{"text": "So basically for this debate im going to go with an overview of a universal health care and why it would not work in our current system of government. 1. There isn't a single government agency that is up to the task of implementing a universal program effectively. 2. If anyone hasn't noticed the economy in the US government is in the largest recession it has ever been in. To ask people to pay there way through this is absurd especially through taxes. 3. Profit motives and competition have lead to better programs offered right now as a way to lure people to work for them especially qualified personal. 4. Just because Americans are uninsured doesn't mean they can't receive health care nonprofits and government-run hospitals provide services to those who don't have insurance, and it is illegal to refuse emergency medical service because of a lack of insurance. 5. Government-mandated procedures will likely reduce doctor flexibility and lead to poor patient care. This has been proven in countries with a universal health care like India. 6. Healthy people who are hardly ever in the hospital will end up paying for people who smoke or do other harmful things to their body. Which if that is the case why should they have to. 7. A long, painful transition will have to take place involving lost insurance industry jobs and business closures, people who are already in work now 8. Loss of private practice options and possible reduced pay may dissuade many would-be doctors from pursuing the profession. Because face it as it is now people are opting to become doctors because of the fame and money. 9. Like social security, any government benefit eventually is taken as a right by the public, meaning that it's politically near impossible to remove it once costs get out of control. 10. As it is now many people come from all over the world to be treated because in the status quo we have the most effective and clean medical industry especially in fields of specialization. As a final note I think its safe to say everyone wants a universal health care, heck ill admit I would but the fact of the matter it is just not possible to do and maintain all the things we take for granted in our current society.", "stance": "CON"}], "context": {"sourceId": "b1ae42c6-2019-04-18T19:53:25Z", "previousArgumentInSourceId": "b1ae42c6-2019-04-18T19:53:25Z-00005-000", "acquisitionTime": "2019-04-18T19:53:25Z", "discussionTitle": "We need a universal health care system. Here's one idea.", "sourceTitle": "Debate Issue: We need a universal health care system. Here's one idea. | Debate.org", "sourceUrl": "https://www.debate.org/debates/We-need-a-universal-health-care-system.-Here-s-one-idea./1/", "nextArgumentInSourceId": "b1ae42c6-2019-04-18T19:53:25Z-00007-000"}, "id": "b1ae42c6-2019-04-18T19:53:25Z-00006-000", "conclusion": "We need a universal health care system. Here's one idea."}, {"premises": 
[{"text": "I have yet to see anyone adequately defend a universal health care system. I propose that we NEED not just a system where everyone is covered, but a single-payer system where the government provides basic coverage for everyone while keeping private ownership of hospitals and doctors' offices. Such a system would weed out administrative overhead, as well as provide adequate leverage to keep drug and device costs down. The private, for-profit system is a perfect example of a market failure which requires government intervention, and is unsustainable in its current form. Therefore, I propose this: We adopt a single-payer national health insurance plan that covers all tax-paying adults up to $20,000 per year. This coverage would be contingent on filing a tax return and would cover all but elective, cosmetic surgery. People could combine their $20,000 coverage when they get married, providing $40,000 of coverage for their family. As of last year, 97% of everyone who sought health care spent just over $21,000 or less, so the $20,000 would cover about 96% of everyone's needs, leaving room for private catastrophic plans. This would function much like life insurance. You don't know when you'll need it, but you most likely will and will be very thankful when you do need it. Medicare and Medicaid will provide catastrophic coverage for the old and poor, and businesses will provide group catastrophic coverage. Since Medicare and Medicaid would have to provide a much smaller set of benefits, resources would be taken from these programs to help fund the national health insurance plan. After that, a plan similar to California's would be used where hospitals and doctors would be taxed to provide further funds for the program. In addition, a sales tax on the advertising, administration and lobbying expenditures of drug and device manufacturers would also be used to fund the program. Should any money be needed beyond that, a tax will be imposed starting at the top tax bracket and working down should more funds be needed. This seems like a good start. I look forward to anyone taking up this debate.", "stance": "PRO"}], "context": {"sourceId": "b1ae42c6-2019-04-18T19:53:25Z", "previousArgumentInSourceId": "b1ae42c6-2019-04-18T19:53:25Z-00006-000", "acquisitionTime": "2019-04-18T19:53:25Z", "discussionTitle": "We need a universal health care system. Here's one idea.", "sourceTitle": "Debate Issue: We need a universal health care system. Here's one idea. | Debate.org", "sourceUrl": "https://www.debate.org/debates/We-need-a-universal-health-care-system.-Here-s-one-idea./1/", "nextArgumentInSourceId": "b1ae42c6-2019-04-18T19:53:25Z-00000-000"}, "id": "b1ae42c6-2019-04-18T19:53:25Z-00007-000", "conclusion": "We need a universal health care system. Here's one idea."}, {"premises": 
[{"text": "Thank you all who are voting and actually have read this far, almost there 1. As I pointed out above, while yes those programs can solve for a small portion of the health problems but they cant complete it even with more funding. Its just not possible, its too large of a spectrum. And the problem with a system directly run by a cabinet member is the same reasons I listed above with the size of the issue. 2. You can say you have the figures down pat but the problem is your system is flawed. Things always cost more than people expect its the problem with inflation. The part you are missing in my arguments is the fact that in 10 years we wont have an affordable system because prices will rise from the reasons listed above. 3. The reason why I say we cant have private practices with the universal system is because there is no competition or reason to choose one over the other which will destroy the health care system. 4. This ties in to the above argument, and to add on because peoples will choose one place over the other because there is no differences in service. That would cause the overpopulation in one area to buy more and this would cause the inflation. 5. http://www.huppi.com... Check out this site then for comparative stats. But on top of that your stats are flawed because no where does it say what they are comparing unless you click the links in which case they tell you what they voted on, but the US has the best in several categories. And to your source, yeah i couldn't pull it up on my computer..sorry. 6. Yes but the reasons stated in my first few arguments and even this one that still go ignored is the rates you impose will rise. And eventually will overwhelm the 25 percent now. That is the inevitable part to the all. 7. All you keep saying is that under my plan...under my plan that.... this wouldn't last, this is the argument ive been trying to get across. It may be a quick fix plan but the problems i keep talking about arise. Places like India and Canada do have universal health care and the problem is it is not efficient, if you need surgery it will take forever to happen. 8. Yeah i didn't concede anything i just tied it into the argument above, just one of the side effects. 9. Thats a growing problem in this world it isnt a right, calling everything a right is collapsing our economy. Considering unions a right even to having a tv a right is absurd. Free health care is not a right, the right to life is they are not the same thing. 10. Yeah I already mentioned this but at face value its basically worthless, but click the links and it actually goes in my favor. Vote Negative for the reasons above and if you actually read through these flows you should vote for the negative impacts i kept bringing up throughout the round and pretty much were never answered Thank you for the round Mindjob", "stance": "CON"}], "context": {"sourceId": "b1ae42c6-2019-04-18T19:53:25Z", "previousArgumentInSourceId": "b1ae42c6-2019-04-18T19:53:25Z-00007-000", "acquisitionTime": "2019-04-18T19:53:25Z", "discussionTitle": "We need a universal health care system. Here's one idea.", "sourceTitle": "Debate Issue: We need a universal health care system. Here's one idea. | Debate.org", "sourceUrl": "https://www.debate.org/debates/We-need-a-universal-health-care-system.-Here-s-one-idea./1/", "nextArgumentInSourceId": "b1ae42c6-2019-04-18T19:53:25Z-00001-000"}, "id": "b1ae42c6-2019-04-18T19:53:25Z-00000-000", "conclusion": "We need a universal health care system. Here's one idea."}, {"premises": 
[{"text": "1. I've already pointed out to you how the Department of Health and Human Services could take it on if they are given competent leadership and adequate resources. They already run Social Security and Medicare, in addition to many other programs. Why wouldn't they be able to handle a restructuring of their priorities and administrate a new program? You give absolutely no reason explaining why my points in the previous round are not sufficient enough. Yes, you're right. There are three branches of government. They do have divisions within them, such as committees in Congress or individual agencies in the Executive branch. What does any of this have to do with proving a cabinet-level department can't run large programs when I've already given you plenty of examples to the contrary? There isn't much I can do if I give you examples proving my point, but you dismiss them out of hand based simply on your opinion without any evidence to back it up. 2. That isn't what I said at all. It's like you aren't even paying attention to my points and instead respond to what you wish I said. These taxes would be imposed on all of the payers from the outset. The parties that pay into the taxes for the program, the less they are for any one party. I haven't done a detailed analysis of how much would be needed down to the dollar, but based on the site I listed at the bottom of my last round, the country would save $350 billion on administrative costs alone. This is just one area where we would save lots of money with the single-payer system I mentioned, so I doubt if any taxes would be needed beyond what I mentioned before. The current recession is being lead by the housing market and the problems with credit associated with it. Banks around the world got caught up in our mortgage mess, and now they are all paying the price as well. A single-payer system would have nothing to do with this at all. It might cost some jobs in some areas, but create a lot of jobs in other areas, so that would either be neutral or be a positive. What rates are dropping? Insurance rates? Where did you get that from? I think you're confusing insurance rates with interest rates. The Fed cut interest rates. They have nothing to do cutting rates for health care at all. I wanted to debate universal health care, not educate you on the current state of the economy. Your lack of understanding the basics of our economy and the current state of it is dragging this debate down. 3. Why? Why can't you have universal coverage and private practices? You give absolutely no reasons to back up your claims. It's universal coverage, not universal provision. A single-payer system would be paid for by the government, but the payments would be made to private providers, just like how Medicare does it now. Again, your lack of understanding of the system is dragging this debate down. Some of medical inflation is due to the development of new medical devices and machinery. That is natural. Inflation due to the example I listed above wouldn't happen because HMOs would no longer be able to cut hospitals and doctors off at the knees. Also, the sales tax on the advertising and lobbying expenditures of pharmaceuticals and drug manufacturers would also provide them with an incentive to cut their costs, thus cutting prices. Device manufacturers current spend billions of dollars on lobbying doctors to use their devices, regardless of whether they are the best devices or not. Drug companies only spend 13% of revenues on R&D while they take 17% in profits and over 30% on advertising. THIS IS WHY DRUGS ARE SO EXPENSIVE. Not only would the tax either drive these prices down or help the government pay for their price, but the government's enormous negotiating power would also force these companies to drive down their prices, as well as get hospitals to strip out the inflation they have added to the system. These reasons are why inflation would be cut and reversed under the system I advocate. What hospitals would be lost? Where did that come from? 4. Hospitals will be as poor as other countries? What? I already illustrated how hospitals would be paid much more regularly and at a fair rate. They wouldn't be undercut by greedy HMOs that only pay 30% of the bill presented to them. None of the arguments you've mentioned, at least the ones where I can figure out what it is you're trying to say, have addressed this. If public hospitals get reimbursed more, regardless from where it's coming from, they don't have to tax localities as much to keep themselves running. That's just common sense. Beyond that, I have no idea what you're trying to say. 5. That's a nice article, but it doesn't explain much of anything. it only looks at our system. If our system is so efficient, then we would have the same numbers of life expectancy and infant mortality (among others) as other countries at the top of the WHO's list. Western Europeans, on average, live longer, have more children live through birth and infancy, have lower rates of disease and live healthier, all while spending FAR less than we do. Here, check this out: http://www.kff.org... We spend over $2 trillion on health care, but we get beat in just about every health category that matters. In just 7 years, that number is expected to double. And you're trying to tell me that our system is efficient and effective, especially after the numbers and examples I've given you about how inefficient our system is? 6. No, you didn't mention anything about trickle down economics above. Besides, what does that have to do with anything in this debate? Given the point in your life you're in, 25% doesn't mean anything to you. But once you're paying rent or a mortgage, paying for a car, utilities, food, credit card bills, etc., you'll understand what taking 25% of your income to pay for medical bills. Often times, its a lot worse than that. Sometimes it eats up everything they make, and thats when they have to file for bankruptcy. When this happens, everyone loses out: the hospital, the doctor, and everyone that person owed money to. When that happens, we all end up paying more to make up for what their creditors lost out on. We already pay for everyone else's inability to pay for medical care. I don't know how else to explain it to you if you're just going to keep dismissing that fact without any reason to back up your rationale. Just saying it doesn't make it so. 7. I have already explained repeatedly how doctors would be working in much better conditions than they do now. Yet, you continue to say it would be worse but don't give any reasons that I haven't already addressed as to why I'm wrong. Their wages would be the same, and they would get to keep much more of what they make since they wouldn't have to fight HMOs for every dollar they make. And no, getting paid for their services is not a trivial matter. You assuming there are other reasons for my NP friend paying for so many clerical staff does not mean there were. 8. Once again, you're ignoring what I said and continue to insist on your opinion without giving any evidence to back it up. 9. So you think that a rich person's life is more important to save just because they can pay for adequate care? Ok. 10. Did you even read the criteria? This is ho they judged the countries: \"WHO's assessment system was based on five indicators: overall level of population health; health inequalities (or disparities) within the population; overall level of health system responsiveness (a combination of patient satisfaction and how well the system acts); distribution of responsiveness within the population (how well people of varying economic status find that they are served by the health system); and the distribution of the health system's financial burden within the population (who pays the costs).\" I'll address why you're wrong about Canada in my next round.", "stance": "PRO"}], "context": {"sourceId": "b1ae42c6-2019-04-18T19:53:25Z", "previousArgumentInSourceId": "b1ae42c6-2019-04-18T19:53:25Z-00000-000", "acquisitionTime": "2019-04-18T19:53:25Z", "discussionTitle": "We need a universal health care system. Here's one idea.", "sourceTitle": "Debate Issue: We need a universal health care system. Here's one idea. | Debate.org", "sourceUrl": "https://www.debate.org/debates/We-need-a-universal-health-care-system.-Here-s-one-idea./1/", "nextArgumentInSourceId": "b1ae42c6-2019-04-18T19:53:25Z-00002-000"}, "id": "b1ae42c6-2019-04-18T19:53:25Z-00001-000", "conclusion": "We need a universal health care system. Here's one idea."}, {"premises": 
[{"text": "O.k I concede i accidentally screwed up the names but my points still stand that there isn't an agency that could do a universal health program. Its really regardless. 1. All my opponent has done is say that as of now there are people without coverage and even Medicare and Medicaid cant solve it all. For this point to really have merit please try and present a organization that is up to the task. And as to what you were saying about the secretaries. All they are is advisor's and the president doesn't completely run the country thats why it is so great. There are three main branches and each branch is split up into smaller sections. But still no organization that could run the program offered by my opponent. 2. So on this part of the flow my opponent says when charges go up we take it from programs, when it goes up again we tax the affluent, when it goes up again...... It might seem to be a long run or short term fix but it isn't at all. There still isn't an answer id like to point out to my answer about the recession and how the transition would impact it. Oh and if you haven't been watching the news rates have been severely dropping and its up to the employer most the time as to which insurance you can get so rarely do people end up with a terrible one once employed. 3. Thats what im saying im saying you cant have private practices and a universal health system together it completely contradicts each other because if its universal it cant be private. While you say that inflation wont happen in the new system you give no reasons why, it still will because due to the loss the hospitals lose they will overcharge to compensate. 4. Again look to above sorry for mixing them up but it wont lower taxes it will raise those looking to some of my original arguments. And if the hospitals got less money they would be as poor as other countries. As Ill get to a bit lower. 5. Ill get to most this arguement about comparing countries a little later but it cant be too enlighting but if you want to compare sources http://www.news.harvard.edu... 6. Well for one the affluent in the country eventually trickling down to the middle class like I pointed out above. Also you think 25% is out of control once the universal health care program is implemented it will spiral out even more only now you cant do anything about it. Keeping the status quo is still the best system to keep. I'm sorry for your girlfriend i am, but if we were under your program any extra costs above the single pay would cost me or the government a lot of excess money for something not involving me in any way. 7. So Doctors would enjoy having worse condition and lower wages. Using some of my arguments from above. Why would a nurse use that much of her wage on such a trivial matter. That is a useless waste of money and Im sure there is alternative reasoning behind her problem. 8. I can concede that yes thats a small role in why people become doctors but people do become doctors for other factors like the fame and money, there would be a decrease in doctors no where near an increase. 9. I did mis read this a bit but in all it isn't a \"right\", it is something that you work for and pay for its not something to be handed to you. Hell i could consider welfare a right even though i don't need it. But id take it any way because its my \"right\" 10. Before you consider this argument you put up look at the actual source link on that page and read it all. It ranks the US in the issues that matter, timing of service and quality of service. The rankings were placed as they were based on how cheap each operation is. If you did go to a place like Canada the wait for an operation takes months if not years to actually get to the top of the list. This is because of how poor the actual system is and once they are in it it's impossible to change back. Thats why we must keep up the working program we have now.", "stance": "CON"}], "context": {"sourceId": "b1ae42c6-2019-04-18T19:53:25Z", "previousArgumentInSourceId": "b1ae42c6-2019-04-18T19:53:25Z-00001-000", "acquisitionTime": "2019-04-18T19:53:25Z", "discussionTitle": "We need a universal health care system. Here's one idea.", "sourceTitle": "Debate Issue: We need a universal health care system. Here's one idea. | Debate.org", "sourceUrl": "https://www.debate.org/debates/We-need-a-universal-health-care-system.-Here-s-one-idea./1/", "nextArgumentInSourceId": "b1ae42c6-2019-04-18T19:53:25Z-00003-000"}, "id": "b1ae42c6-2019-04-18T19:53:25Z-00002-000", "conclusion": "We need a universal health care system. Here's one idea."}, {"premises": 
[{"text": "Let me begin by saying that, after reading your last round, it seems as though you didn't internalize what I said before making your points. Its like you were pretending I said something else and responded to your imagination. I'll try to get you back on track. 1. Let me just check and make sure you know the difference between Medicare and Medicaid. Medicare cares for the elderly. Whether they are poor or not, old people qualify for Medicare coverage. Medicaid, on the other hand, covers poor people. For most people, you qualify to receive Medicare benefits once you turn 65. Unlike Medicare, Medicaid is needs-based and is administered by each state, so qualifications vary. Based on your previous round, you seem to have the two mixed up. And the fact that there is Medicaid and Medicare does not negate the fact that 47 million people in this country don't have health coverage. You have to stop thinking that people simply don't want coverage. No one wants to spend their lives hoping they don't get sick for fear of the bills they would face. Everyone wants insurance, they just can't afford it, even with Medicaid and Medicare. Even the American Medical Association, traditionally a very conservative organization of physicians that has opposed every attempt at national health coverage, is now running ads deploring the fact that 1 in 7 people are not covered. I would hope that that serves as some kind of perspective for you in just how bad the problem is right now. Under your logic, no program is capable of being run. Why do we have a Secretary of Defense or State? Why do we have a Secretary of Homeland Security? Why do we even have a president if no one person can run a large program? It seems like you're reaching for straws as for why the single-payer plan wouldn't work in this point. 2. What's so absurd about the tax plan I mentioned to cover it? Doctors, hospitals, pharmaceuticals and device manufacturers would all be taxed before any individual. In addition, resources would be taken from Medicare and Medicaid to cover it since their role in providing services would be diminished. After those bases have been touched, then only the wealthiest people would be taxed first. Please explain to me what about this plan is absurd? As it is, employer-based coverage makes employees pay a certain percentage of the premiums. As medical costs have risen, the share that employers have been making employees pay as risen as well, or employers have stopped offering coverage altogether. Between this, copays and deductibles, individuals pay ridiculous amounts for usually crappy coverage. That's another thing. You mention \"the different insurances\". You're right. The fractious nature of the system means that every insurer has a smaller risk pool than would be the case in a single-payer system. This means that they have to keep their rates higher since they are pulling in money from fewer people. Its basic economies of scale. 3. Explain to me how hospitals and doctors remaining private keeps people from being entitled to the same thing? Universal health care is universal in COVERAGE, meaning that everyone is entitled to the same care since everyone has access to it. Under the current system, people get denied to the care they need all the time because they don't have the right coverage or no coverage at all. The private insurance market is the #1 problem. Let me explain to you how HMOs have totally screwed up the system. As it is, most insurers only pay a percentage of what Medicare pays. This is the example that the executive director of heart and vascular services at the hospital I worked at gave me: Say a certain procedure costs the hospital $8,000 to perform and Medicare pays the hospital $10,000 to do it. That means that the hospital makes $2,000 profit from it. HMOs, however, sometimes only pay 30% of what Medicare pays, which in this example would only be $3,000. That means that the hospital loses $5,000 every time they perform it. So, in order to simply pay its bills, the hospital has to inflate their prices 300%, turning that $3,000 into $9,000. The hospital's costs stayed the same at $8,000, but now they can make $1,000 profit on it. THIS IS WHERE THE MAJORITY OF MEDICAL INFLATION COMES FROM. These costs get passed onto to everyone else who needs that procedure, including Medicare. A single-payer system would completely erase the built up inflation in the system, as well as keep it from happening again. 4. I'm not even sure what you're talking about in this point. You made the mistake of confusing Medicare and Medicaid again, but aside from that, you aren't really saying anything else. Public hospitals are suffering, and raising local taxes just to cover themselves from so many people they see lacking coverage. The single-payer system I mentioned, or any universal system, would enable public and non-profit hospitals, who have much lower overhead than for profit hospitals, would be able to provide much better services and lower local taxes. 5. My points just aren't true? After working with doctors and hospital administration for nearly 10 years, I can tell you it is very much true. Here, go to Physicians for a National Health Program and see what they say about the time wasted dealing with HMOs. It's enlightening. And why India? How about France and Italy? Or how about Great Britain or Canada? All of them have universal systems and all of them have better health systems then we do, according to the World Health Organization. http://www.pnhp.org... 6. Who would be paying the same amount? I already pointed out to you who would be paying the taxes on this. And of course you're relatively healthy. You're only 16. I'm only 24, but I'm already having a few minor problems, but still problems nonetheless. My gf is also 24, but she's needed three reconstructive jaw surgeries. Dealing with her \"premium\" insurance provider has been a nightmare. I couldn't imagine if she had an HMO. That was only for her surgeries though. She doesn't have insurance anymore because she couldn't afford it. That doesn't mean her complications have stopped though. Count yourself lucky for being healthy. That won't always be the case. And when that time comes, you'll be angry if you have to spend 25% of your income of health care, which many people with insurance are having to do. If you did have to pay into the system, other people would be paying into it for you when you needed it. Trust me, you will need it at some point. 7. First of all, as I mentioned before, most insurers are wanting to move to only covering catastrophic coverage anyway. This system would only aid them in achieving what they want anyway. You clearly have no idea how much hospitals and doctors hate dealing with HMOs. I was talking with a nurse practitioner just today who was telling me she spent almost 34% of her income on clerical staff just to deal with billing. Doctors would love the new system if for no other reason then HMOs would be a thing of the past. 8. I didn't deny it. In fact, I backed it up. Read what I said again. It isn't the money they are in it for. They are in medicine because they love helping people and love the respect they get in their communities. Beyond that, I have no idea what you're talking about. 9. What? Are you even reading what I'm saying? I said I'm not on government coverage because I'm a full-time grad student and still covered by my mom's insurance. We're ranked between Costa Rica and Slovenia because of the lack of accessibility to our system. What the hell about my point made you think I thought the system was working as it is? 10. I don't know why you choose India for your examples. Here, check out the World Health Organization's rankings. At least 15 of the top 20 have universal or single-payer systems. http://www.photius.com...", "stance": "PRO"}], "context": {"sourceId": "b1ae42c6-2019-04-18T19:53:25Z", "previousArgumentInSourceId": "b1ae42c6-2019-04-18T19:53:25Z-00002-000", "acquisitionTime": "2019-04-18T19:53:25Z", "discussionTitle": "We need a universal health care system. Here's one idea.", "sourceTitle": "Debate Issue: We need a universal health care system. Here's one idea. | Debate.org", "sourceUrl": "https://www.debate.org/debates/We-need-a-universal-health-care-system.-Here-s-one-idea./1/", "nextArgumentInSourceId": ""}, "id": "b1ae42c6-2019-04-18T19:53:25Z-00003-000", "conclusion": "We need a universal health care system. Here's one idea."}, {"premises": 
[{"text": "Debate is being redone here: http://www.debate.org...", "stance": "PRO"}], "context": {"sourceId": "d3d8af51-2019-04-18T17:33:29Z", "previousArgumentInSourceId": "", "acquisitionTime": "2019-04-18T17:33:29Z", "discussionTitle": "Abortion is not morally wrong until the fetus can survive outside the mother's body", "sourceTitle": "Debate: Abortion is not morally wrong until the fetus can survive outside the mother's body | Debate.org", "sourceUrl": "https://www.debate.org/debates/Abortion-is-not-morally-wrong-until-the-fetus-can-survive-outside-the-mothers-body/1/", "nextArgumentInSourceId": "d3d8af51-2019-04-18T17:33:29Z-00001-000"}, "id": "d3d8af51-2019-04-18T17:33:29Z-00000-000", "conclusion": "Abortion is not morally wrong until the fetus can survive outside the mother's body"}, {"premises": 
[{"text": "I agree with almost everything my opponent said. I do, however, disagree with two fairly large points he made.Humans have intrinsic valueI believe that value is given based on the characteristics of individuals themselves, not through the species they belong to. The species is irrelevant when determining rights, as membership of the group is not exclusive to those possessing the traits that give value. If a member of another species acted the same way as a human, with the same characteristics and only differing in the sense that it can't reproduce with a human, would you grant it value? If not, aren't you in effect granting rights based on who the animal in question can reproduce with and nothing else? If you would, would you say that humans don't have intrinsic value because they are human but because they have the traits that give them value? The parents have an obligation to the child.I disagree on the basis that I do not believe that individuals have any inherent obligations to anyone else. Obligations that are not formed through a contract between two consenting individuals only serve to restrict human choice (refer to my first round). A contract can be made between the parents, but the way my opponent phrased it makes me think that he's arguing that a contract is made between the parents and the child through the act of sex. Please correct me if I'm wrong.The main flaw that I can see with this argument is that a contract cannot be made with something not in existence or something unable to give consent. You cannot enter into a contract with a rock, nor can you enter into a contract with a magical fairy. I'll concede that when choosing to have sex, you are consenting to the future possibility to have a child. However, you are also accepting the possibility of having that child removed. If you are driving and get hit, it would be absurd to say that because you consented to the possibility of getting hit that you cannot go to the hospital or have your car fixed. When choosing to perform an action, you are consenting to the possibility of all the individual potential things that could happen happening, not just one particular chain of events.", "stance": "PRO"}], "context": {"sourceId": "d3d8af51-2019-04-18T17:33:29Z", "previousArgumentInSourceId": "d3d8af51-2019-04-18T17:33:29Z-00000-000", "acquisitionTime": "2019-04-18T17:33:29Z", "discussionTitle": "Abortion is not morally wrong until the fetus can survive outside the mother's body", "sourceTitle": "Debate: Abortion is not morally wrong until the fetus can survive outside the mother's body | Debate.org", "sourceUrl": "https://www.debate.org/debates/Abortion-is-not-morally-wrong-until-the-fetus-can-survive-outside-the-mothers-body/1/", "nextArgumentInSourceId": "d3d8af51-2019-04-18T17:33:29Z-00002-000"}, "id": "d3d8af51-2019-04-18T17:33:29Z-00001-000", "conclusion": "Abortion is not morally wrong until the fetus can survive outside the mother's body"}, {"premises": 
[{"text": "I wish to thank Pro for instituting this debate. As per the rules, I will give my main argument in this round, and rebut Pro's opening argument (as well as his rebuttals) in the next round.I will be defending the Substance View, as given by Francis Beckwith. [1]1. The unborn entity, from fertilization [2], is a full-fledged member of the human community.2. It is prima facie morally wrong to kill any member of that community.3. Every successful abortion kills an unborn entity, a full-fledged member of the human community.4. Therefore, every successful abortion is prima facie morally wrong. [3]Premise 1Embryologists, who are the experts in the field, consistently agree that life begins at fertilization. For example, from the most-used textbook on embryology, the authors note: \"Although life is a continuous process, fertilization (which, incidentally, is not a 'moment') is a critical landmark because, under ordinary circumstances, a new genetically distinct human organism is formed when the chromosomes of the male and female pronuclei blend in the oocyte.\" [4]Another embryologist has written the following: \"Human development begins at fertilization, the process during which a male gamete or sperm unites with a female gamete or oocyte (ovum) to form a single cell called a zygote. This highly specialized, totipotent cell marked the beginning of each of us as a unique individual.\" [5]On top of that, the more sophisticated pro-choice philosophers, like Judith Jarvis Thompson (who came up with the famous analogy of the violinist), and Peter Singer, accept the full humanity of the preborn. Peter Singer has noted, \u201cIt is possible to give \u2018human being\u2019 a precise meaning. We can use it as equivalent to \u2018member of the species Homo Sapiens\u2019. Whether a being is a member of a given species is something that can be determined scientifically, by an examination of the nature of the chromosomes in the cells of living organisms. In this sense there is no doubt that from the first moments of its existence an embryo conceived from human sperm and eggs is a human being.\u201d [6]Additionally, pro-choice philosopher David Boonin writes: \"Perhaps the most straightforward relation between you and me on the one hand and every human fetus on the other is this: All are living members of the same species, homo sapiens. A human fetus after all is simply a human being at a very early stage in his or her development.\" [7]It's simply common sense. We know the preborn are alive because they grow. Non-living and dead things don't grow. They also exhibit the other signs of life, such as metabolism and cell division. The preborn have human DNA, and they are the product of human parents. Creatures reproduce after their own kind; dogs have dogs, cats have cats, and humans have humans. At no point in human development is a member of humanity a \"non-human.\"This is also different from saying that a hair follicle has human DNA, so it is wrong to pluck them out. Zygotes/embryos/fetuses are unique individual humans, developing from within, made up of all the individual parts. A hair follicle must stay plugged in to the parent organism to function. However, the parent organism can still function even if he/she loses parts of their body. The zygote/embryo/fetus is a full human organism made up of individual parts of which it develops from within, not constructed like a car.The pro-life position is that life begins at fertilization, which is supported by science. But more than that, there's a continuity of human existence from conception until natural death. At no point is someone \"not a human being\" then \"becomes a human being.\"Premise 2When I say the preborn are innocent human beings, I am not talking \"spiritually\" innocent, but physically innocent. They have committed no crime, and certainly not anything worthy of being killed for it. The only thing they have done is exist, and in the vast majority of cases it was through a consensual action of two people. If two people engage in a consensual act that results in the creation of a new, needy human life, they bear a responsibility to care for that life.I say that it is prima facie morally wrong to kill an unborn member of humanity because not all killing is wrong. The Substance View entails that we are the same substance that was in our mother's womb. You didn't come from an embryo, you once were an embryo. As such, if you are the same substance outside the womb as you were inside the womb, then if a morally justifiable reason is needed to kill you now, a morally justifiable reason was needed to kill you inside the womb. There is simply no difference between a human in utero and a human post utero that would justify killing one for any reason but not the other.ConclusionEvery abortion takes the life of a new, unique, living member of humanity, which has an intrinsic value just based on being human. Abortions take the life of an innocent, unique human being and is therefore immoral.My contention is that because the preborn are biological members of humanity, and killing an innocent member of humanity is prima facie wrong, then killing them through the act of abortion is immoral. If Con is to win this debate, he must show why the preborn are not members of humanity. For if they are not human, then no justification for abortion is necessary. But if they are human, then no justification for abortion is sufficient.Thank you for reading and I look forward to Con's response.[1] Francis J. Beckwith, Defending Life: A Moral and Legal Case Against Abortion Choice, (Cambridge University Press: Cambridge, New York, 2007), p. xii.[2] Beckwith argues from the \"moment of conception.\" I have changed this to fertilization. Conception is not actually a \"moment,\" and the process of bringing a human into existence occurs sometime during the fertilization process, even though the exact point has not yet been agreed upon (Beckwith also mentions this later in his book). So I have substituted fertilization because I feel it's slightly more accurate.[3] It should be noted that if the Substance View succeeds, then even unsuccessful abortions are immoral since it is wrong to even attempt to take someone's life, even if the actual outcome was less than was intended (or if no harm actually arose).[4] Ronan O'Rahilly and Fabiola M\u00fcller, Human Embryology and Teratology, 3rd edition. New York: Wiley-Liss, 2001. p. 8.[5] Keith L. Moore, The Developing Human: Clinically Oriented Embryology, 7th edition, Philadelphia, PA: Saunders, 2003. p. 16.[6] Peter Singer,Practical Ethics, 2nd ed. (Cambridge: Cambridge University Press, 1993), 85-86.[7] David Boonin, A Defense of Abortion. Cambridge University Press, Cambridge, 2003) 20.", "stance": "CON"}], "context": {"sourceId": "d3d8af51-2019-04-18T17:33:29Z", "previousArgumentInSourceId": "d3d8af51-2019-04-18T17:33:29Z-00001-000", "acquisitionTime": "2019-04-18T17:33:29Z", "discussionTitle": "Abortion is not morally wrong until the fetus can survive outside the mother's body", "sourceTitle": "Debate: Abortion is not morally wrong until the fetus can survive outside the mother's body | Debate.org", "sourceUrl": "https://www.debate.org/debates/Abortion-is-not-morally-wrong-until-the-fetus-can-survive-outside-the-mothers-body/1/", "nextArgumentInSourceId": "d3d8af51-2019-04-18T17:33:29Z-00003-000"}, "id": "d3d8af51-2019-04-18T17:33:29Z-00002-000", "conclusion": "Abortion is not morally wrong until the fetus can survive outside the mother's body"}, {"premises": 
[{"text": "Thanks to my opponent for accepting this debate. Rationality is what separates man from beast. Rationality is the ability to make choices based on previous knowledge. Without it, we would be nothing more than empty husks, only perceiving the present moment. We would never be able to see beyond that; we would be drifting aimlessly in the wind. We would have no goals. All that would exist to us would be the now and the needs of the current moment. It is through rationality that man is allowed to exist at the level it does. If man were to choose to stop reasoning, he would surely die. Rationality is what separates good from bad, as it is what separates a higher level of life from death (in the sense of being either physically or mentally disabled). However, this does not mean that any actions taken with the intent of survival are moral. For example, killing a man and taking his food when he has not done anything to you is immoral. This is because you are infringing on that man's own right to rational action (which is fundamentally the same as the right to life). When dealing with things such as the right to rational action, you must acknowledge the right to property. Ownership of property exists because of human nature; without it, no choices could be made. If a choice was made, you are claiming ownership (or consent of the owner) of whatever that choice affects. You cannot make a choice in a void. A choice that does not affect anything else is not a choice. The very idea is a contradiction in terms. If property rights are ignored, no rational choices can be made. If rationality cannot be expressed, it is worthless. The most important piece of property is the self, for without it you cannot even make any choices pertaining to any outside object. If this is rejected, all property rights are rejected.Without the right to rational action, you cannot be said to be living. Either you are being controlled by some entity outside your control or you are dead. Being a mental slave means that you are acting because of the choices of someone else, not your own. In what way, then, can it truly be said that it is your life? You would be nothing more than a vessel for someone else; an extension of them. Therefore, in order to recognize the right to life you need to recognize two things: that you have no obligations to anyone else, and following from that that you have no right to impose your own will on anyone else. If you accept the first without the second, you are creating a double-standard; excluding yourself from rules imposed on others for no good reason.If the fetus has no rightful claim to the mother's resources (because the mother does not consent), it can be denied them. Forcing the mother to keep the fetus would be equivalent to forcing the owner of a house to allow a homeless man to stay. In both cases, the owner of the property has no obligation to any who may want access to it. If the fetus is denied the mother's resources before the point of viability, it will, with almost 100% certainty, die. Given that the death of the fetus is inevitable, it is perfectly reasonable to kill it sooner rather than later. I realize that it may seem like that argument could be used to justify killing of all people, given that everyone dies sooner or later. However, this is ignoring the fact that the differences between the deaths of the fetuses are small enough to be ignored. When dealing with longer time frames, there is a higher chance that something in the scenario will change enough to be noticed. If two pictures are taken at the exact same time and come out the exact same way, down to the molecular level and the space that they occupy, you cannot call them different entities. Much like that, you could not call the deaths of the fetuses different enough to matter. I'm interested to see what my opponent's arguments will be.", "stance": "PRO"}], "context": {"sourceId": "d3d8af51-2019-04-18T17:33:29Z", "previousArgumentInSourceId": "d3d8af51-2019-04-18T17:33:29Z-00002-000", "acquisitionTime": "2019-04-18T17:33:29Z", "discussionTitle": "Abortion is not morally wrong until the fetus can survive outside the mother's body", "sourceTitle": "Debate: Abortion is not morally wrong until the fetus can survive outside the mother's body | Debate.org", "sourceUrl": "https://www.debate.org/debates/Abortion-is-not-morally-wrong-until-the-fetus-can-survive-outside-the-mothers-body/1/", "nextArgumentInSourceId": "d3d8af51-2019-04-18T17:33:29Z-00004-000"}, "id": "d3d8af51-2019-04-18T17:33:29Z-00003-000", "conclusion": "Abortion is not morally wrong until the fetus can survive outside the mother's body"}, {"premises": 
[{"text": "I agree to Bossyburrito's rules, terms, and first definition. *internet high fives Bossyburrito* Just one quick note, the second definition, on the left side (I'm assuming) should read as \"viability,\" which is defined by the definition he gave. Now, he gave the definition as \"the point at which it is not virtually guaranteed (i.e. with 99% probability) that the fetus will die outside the mother's body.\" However, the point of viability being at about 22 to 24 weeks, the child simply has a \"better than average\" chance of surviving outside the mother's body, with chances increasing as the pregnancy continues. So it would probably help if Bossyburrito was more specific about how viable the unborn must be before it should be considered wrong to kill him/her.", "stance": "CON"}], "context": {"sourceId": "d3d8af51-2019-04-18T17:33:29Z", "previousArgumentInSourceId": "d3d8af51-2019-04-18T17:33:29Z-00003-000", "acquisitionTime": "2019-04-18T17:33:29Z", "discussionTitle": "Abortion is not morally wrong until the fetus can survive outside the mother's body", "sourceTitle": "Debate: Abortion is not morally wrong until the fetus can survive outside the mother's body | Debate.org", "sourceUrl": "https://www.debate.org/debates/Abortion-is-not-morally-wrong-until-the-fetus-can-survive-outside-the-mothers-body/1/", "nextArgumentInSourceId": "d3d8af51-2019-04-18T17:33:29Z-00005-000"}, "id": "d3d8af51-2019-04-18T17:33:29Z-00004-000", "conclusion": "Abortion is not morally wrong until the fetus can survive outside the mother's body"}, {"premises": 


